HOWLR: A Client-Driven Approach to BGP Hijack Detection

BGP hijacking enables impersonation attacks in which adversaries divert traffic at the prefix level and serve malicious content to unsuspecting clients. Detecting such attacks has traditionally been the responsibility of network operators, leaving end hosts exposed for hours. We argue that end hosts can detect prefix-level impersonation independently, exploiting a fundamental asymmetry: a BGP hijack diverts traffic for an entire IP prefix, but impersonating every co-hosted service within that prefix is prohibitively difficult at scale, especially if each service is authenticated by a different Certificate Authority. We propose HOWLR, a tool that operationalizes this insight by using co-hosted, TLS-authenticated services as witnesses: if a client can no longer authenticate them, it has evidence of an ongoing attack. This work evaluates the feasibility of this method by quantifying the existence and diversity of witnesses in the wild. We show that HOWLR can protect 89% of Tor relay prefixes, and 75% of Bitcoin pool gateway prefixes.

==> data/availability_failures/retired_cumulative.csv <==
retirement_ts,cumulative_retired,timestamp_sec,date_str
1780179750186333,1,1780179750.186333,2026-05-30 22:22
1780179750823104,2,1780179750.823104,2026-05-30 22:22
1780179757688992,3,1780179757.688992,2026-05-30 22:22
1780179759815754,4,1780179759.815754,2026-05-30 22:22
1780179759824743,5,1780179759.824743,2026-05-30 22:22
1780180653309411,6,1780180653.309411,2026-05-30 22:37
1780181525679115,7,1780181525.679115,2026-05-30 22:52
1780181537846316,8,1780181537.846316,2026-05-30 22:52
1780181540253377,9,1780181540.253377,2026-05-30 22:52
1780181540621121,10,1780181540.621121,2026-05-30 22:52
1780181540814945,11,1780181540.814945,2026-05-30 22:52
1780181541449917,12,1780181541.449917,2026-05-30 22:52
1780181544094566,13,1780181544.094566,2026-05-30 22:52
1780181545284529,14,1780181545.284529,2026-05-30 22:52
1780181551310178,15,1780181551.310178,2026-05-30 22:52
1780181551404309,16,1780181551.404309,2026-05-30 22:52
1780181551676317,17,1780181551.676317,2026-05-30 22:52
1780182437026205,18,1780182437.026205,2026-05-30 23:07
1780182449893263,19,1780182449.893263,2026-05-30 23:07
1780183337466439,20,1780183337.466439,2026-05-30 23:22
1780183340493027,21,1780183340.493027,2026-05-30 23:22
1780183343132836,22,1780183343.132836,2026-05-30 23:22
1780183349554702,23,1780183349.554702,2026-05-30 23:22
1780184245893144,24,1780184245.893144,2026-05-30 23:37
1780184251229395,25,1780184251.229395,2026-05-30 23:37
1780185124299673,26,1780185124.299673,2026-05-30 23:52
1780185128580077,27,1780185128.580077,2026-05-30 23:52
1780185137285014,28,1780185137.285014,2026-05-30 23:52
1780185145371269,29,1780185145.371269,2026-05-30 23:52
1780185148132827,30,1780185148.132827,2026-05-30 23:52
1780185148757705,31,1780185148.757705,2026-05-30 23:52
1780186043586303,32,1780186043.586303,2026-05-31 00:07
1780186049075503,33,1780186049.075503,2026-05-31 00:07
1780186925853329,34,1780186925.853329,2026-05-31 00:22
1780186928689411,35,1780186928.689411,2026-05-31 00:22
1780186943979220,36,1780186943.97922,2026-05-31 00:22
1780186944796175,37,1780186944.796175,2026-05-31 00:22
1780187847938165,38,1780187847.938165,2026-05-31 00:37
1780188725982864,39,1780188725.982864,2026-05-31 00:52
1780188737051418,40,1780188737.051418,2026-05-31 00:52
1780188743482629,41,1780188743.482629,2026-05-31 00:52
1780188748335156,42,1780188748.335156,2026-05-31 00:52
1780189635492009,43,1780189635.492009,2026-05-31 01:07
1780189637631575,44,1780189637.631575,2026-05-31 01:07
1780189638055158,45,1780189638.055158,2026-05-31 01:07
1780189648484670,46,1780189648.48467,2026-05-31 01:07
1780190536786689,47,1780190536.786689,2026-05-31 01:22
1780190538847410,48,1780190538.84741,2026-05-31 01:22
1780190548134654,49,1780190548.134654,2026-05-31 01:22
1780190548696551,50,1780190548.696551,2026-05-31 01:22
1780191425811079,51,1780191425.811079,2026-05-31 01:37
1780191444237933,52,1780191444.237933,2026-05-31 01:37
1780191444469678,53,1780191444.469678,2026-05-31 01:37
1780191444659770,54,1780191444.65977,2026-05-31 01:37
1780191449086261,55,1780191449.086261,2026-05-31 01:37
1780192325699954,56,1780192325.699954,2026-05-31 01:52
1780192326525164,57,1780192326.525164,2026-05-31 01:52
1780192336848375,58,1780192336.848375,2026-05-31 01:52
1780192338222696,59,1780192338.222696,2026-05-31 01:52
1780192347147971,60,1780192347.147971,2026-05-31 01:52
1780192347735785,61,1780192347.735785,2026-05-31 01:52
1780193243799823,62,1780193243.799823,2026-05-31 02:07
1780193248145400,63,1780193248.1454,2026-05-31 02:07
1780193248177673,64,1780193248.177673,2026-05-31 02:07
1780193249271031,65,1780193249.271031,2026-05-31 02:07
1780193250387340,66,1780193250.38734,2026-05-31 02:07
1780194135254181,67,1780194135.254181,2026-05-31 02:22
1780194143516460,68,1780194143.51646,2026-05-31 02:22
1780195043149946,69,1780195043.149946,2026-05-31 02:37
1780195047865169,70,1780195047.865169,2026-05-31 02:37
1780195047871344,71,1780195047.871344,2026-05-31 02:37
1780195047905167,72,1780195047.905167,2026-05-31 02:37
1780195048047142,73,1780195048.047142,2026-05-31 02:37
1780195938804229,74,1780195938.804229,2026-05-31 02:52
1780195942370326,75,1780195942.370326,2026-05-31 02:52
1780195942459496,76,1780195942.459496,2026-05-31 02:52
1780195942593705,77,1780195942.593705,2026-05-31 02:52
1780195948034001,78,1780195948.034001,2026-05-31 02:52
1780196840061440,79,1780196840.06144,2026-05-31 03:07
1780196847914930,80,1780196847.91493,2026-05-31 03:07
1780197743457034,81,1780197743.457034,2026-05-31 03:22
1780197747973213,82,1780197747.973213,2026-05-31 03:22
1780197748517863,83,1780197748.517863,2026-05-31 03:22
1780198647974346,84,1780198647.974346,2026-05-31 03:37
1780199532448155,85,1780199532.448155,2026-05-31 03:52
1780199532468668,86,1780199532.468668,2026-05-31 03:52
1780199535181298,87,1780199535.181298,2026-05-31 03:52
1780200437633046,88,1780200437.633046,2026-05-31 04:07
1780200440067136,89,1780200440.067136,2026-05-31 04:07
1780200440184820,90,1780200440.18482,2026-05-31 04:07
1780201350246414,91,1780201350.246414,2026-05-31 04:22
1780202239804113,92,1780202239.804113,2026-05-31 04:37
1780202243444225,93,1780202243.444225,2026-05-31 04:37
1780203128702465,94,1780203128.702465,2026-05-31 04:52
1780203143169659,95,1780203143.169659,2026-05-31 04:52
1780204037582388,96,1780204037.582388,2026-05-31 05:07
1780204040434673,97,1780204040.434673,2026-05-31 05:07
1780204047269288,98,1780204047.269288,2026-05-31 05:07
1780204943728607,99,1780204943.728607,2026-05-31 05:22
1780205837021120,100,1780205837.02112,2026-05-31 05:37
1780206721920170,101,1780206721.92017,2026-05-31 05:52
1780207644539705,102,1780207644.539705,2026-05-31 06:07
1780207648192212,103,1780207648.192212,2026-05-31 06:07
1780208551387650,104,1780208551.38765,2026-05-31 06:22
1780209438155648,105,1780209438.155648,2026-05-31 06:37
1780210332652875,106,1780210332.652875,2026-05-31 06:52
1780210332849632,107,1780210332.849632,2026-05-31 06:52
1780210345463501,108,1780210345.463501,2026-05-31 06:52
1780211222086221,109,1780211222.086221,2026-05-31 07:07
1780211241026668,110,1780211241.026668,2026-05-31 07:07
1780211244449533,111,1780211244.449533,2026-05-31 07:07
1780213929181713,112,1780213929.181713,2026-05-31 07:52
1780213943891595,113,1780213943.891595,2026-05-31 07:52
1780214844839997,114,1780214844.839997,2026-05-31 08:07
1780215721925810,115,1780215721.92581,2026-05-31 08:22
1780215728254207,116,1780215728.254207,2026-05-31 08:22
1780215740309170,117,1780215740.30917,2026-05-31 08:22
1780215743677802,118,1780215743.677802,2026-05-31 08:22
1780215749615566,119,1780215749.615566,2026-05-31 08:22
1780216626341154,120,1780216626.341154,2026-05-31 08:37
1780217525986593,121,1780217525.986593,2026-05-31 08:52
1780217530223243,122,1780217530.223243,2026-05-31 08:52
1780218436073733,123,1780218436.073733,2026-05-31 09:07
1780219337571729,124,1780219337.571729,2026-05-31 09:22
1780219340102857,125,1780219340.102857,2026-05-31 09:22
1780219344225680,126,1780219344.22568,2026-05-31 09:22
1780220240147266,127,1780220240.147266,2026-05-31 09:37
1780220246890158,128,1780220246.890158,2026-05-31 09:37
1780220248471378,129,1780220248.471378,2026-05-31 09:37
1780221145327852,130,1780221145.327852,2026-05-31 09:52
1780221145342253,131,1780221145.342253,2026-05-31 09:52
1780222038590525,132,1780222038.590525,2026-05-31 10:07
1780222040387731,133,1780222040.387731,2026-05-31 10:07
1780223833096840,134,1780223833.09684,2026-05-31 10:37
1780223839837687,135,1780223839.837687,2026-05-31 10:37
1780223842213304,136,1780223842.213304,2026-05-31 10:37
1780224737584236,137,1780224737.584236,2026-05-31 10:52
1780225643455277,138,1780225643.455277,2026-05-31 11:07
1780225645767966,139,1780225645.767966,2026-05-31 11:07
1780226528806322,140,1780226528.806322,2026-05-31 11:22
1780226538101824,141,1780226538.101824,2026-05-31 11:22
1780226544239909,142,1780226544.239909,2026-05-31 11:22
1780227425455361,143,1780227425.455361,2026-05-31 11:37
1780227427109949,144,1780227427.109949,2026-05-31 11:37
1780227443257971,145,1780227443.257971,2026-05-31 11:37
1780227448129133,146,1780227448.129133,2026-05-31 11:37
1780228333565280,147,1780228333.56528,2026-05-31 11:52
1780228338937256,148,1780228338.937256,2026-05-31 11:52
1780228343996234,149,1780228343.996234,2026-05-31 11:52
1780228344912161,150,1780228344.912161,2026-05-31 11:52
1780229238092804,151,1780229238.092804,2026-05-31 12:07
1780229251787957,152,1780229251.787957,2026-05-31 12:07
1780230125929947,153,1780230125.929947,2026-05-31 12:22
1780231038233063,154,1780231038.233063,2026-05-31 12:37
1780231039239009,155,1780231039.239009,2026-05-31 12:37
1780231937875283,156,1780231937.875283,2026-05-31 12:52
1780231944499363,157,1780231944.499363,2026-05-31 12:52
1780231945895262,158,1780231945.895262,2026-05-31 12:52
1780232829172762,159,1780232829.172762,2026-05-31 13:07
1780235528918201,160,1780235528.918201,2026-05-31 13:52
1780236429428367,161,1780236429.428367,2026-05-31 14:07
1780236436237442,162,1780236436.237442,2026-05-31 14:07
1780236450933603,163,1780236450.933603,2026-05-31 14:07
1780237344547105,164,1780237344.547105,2026-05-31 14:22
1780238226627193,165,1780238226.627193,2026-05-31 14:37
1780239139065045,166,1780239139.065045,2026-05-31 14:52
1780240037847796,167,1780240037.847796,2026-05-31 15:07
1780240044026489,168,1780240044.026489,2026-05-31 15:07
1780240044682883,169,1780240044.682883,2026-05-31 15:07
1780241845059924,170,1780241845.059924,2026-05-31 15:37
1780242743839302,171,1780242743.839302,2026-05-31 15:52
1780243643897208,172,1780243643.897208,2026-05-31 16:07
1780243650726266,173,1780243650.726266,2026-05-31 16:07
1780244538257993,174,1780244538.257993,2026-05-31 16:22
1780244545048029,175,1780244545.048029,2026-05-31 16:22
1780244547483108,176,1780244547.483108,2026-05-31 16:22
1780245433108867,177,1780245433.108867,2026-05-31 16:37
1780246334088661,178,1780246334.088661,2026-05-31 16:52
1780246334782661,179,1780246334.782661,2026-05-31 16:52
1780247221461643,180,1780247221.461643,2026-05-31 17:07
1780247237271695,181,1780247237.271695,2026-05-31 17:07
1780248144760804,182,1780248144.760804,2026-05-31 17:22
1780248146297719,183,1780248146.297719,2026-05-31 17:22
1780249028418042,184,1780249028.418042,2026-05-31 17:37
1780249041033916,185,1780249041.033916,2026-05-31 17:37
1780249041192238,186,1780249041.192238,2026-05-31 17:37
1780250825771814,187,1780250825.771814,2026-05-31 18:07
1780250834890061,188,1780250834.890061,2026-05-31 18:07
1780250841013472,189,1780250841.013472,2026-05-31 18:07
1780251741005187,190,1780251741.005187,2026-05-31 18:22
1780252641149043,191,1780252641.149043,2026-05-31 18:37
1780253531684515,192,1780253531.684515,2026-05-31 18:52
1780253541261681,193,1780253541.261681,2026-05-31 18:52
1780253544704942,194,1780253544.704942,2026-05-31 18:52
1780254436315048,195,1780254436.315048,2026-05-31 19:07
1780254438813731,196,1780254438.813731,2026-05-31 19:07
1780254440949063,197,1780254440.949063,2026-05-31 19:07
1780255325811102,198,1780255325.811102,2026-05-31 19:22
1780258943993335,199,1780258943.993335,2026-05-31 20:22
1780258947702113,200,1780258947.702113,2026-05-31 20:22
1780259827181194,201,1780259827.181194,2026-05-31 20:37
1780259836927742,202,1780259836.927742,2026-05-31 20:37
1780259841187679,203,1780259841.187679,2026-05-31 20:37
1780259841361734,204,1780259841.361734,2026-05-31 20:37
1780260736622855,205,1780260736.622855,2026-05-31 20:52
1780260740583118,206,1780260740.583118,2026-05-31 20:52
1780260743150802,207,1780260743.150802,2026-05-31 20:52
1780261626271456,208,1780261626.271456,2026-05-31 21:07
1780261626273620,209,1780261626.27362,2026-05-31 21:07
1780261637018200,210,1780261637.0182,2026-05-31 21:07
1780263421823252,211,1780263421.823252,2026-05-31 21:37
1780263438920903,212,1780263438.920903,2026-05-31 21:37
1780263443826182,213,1780263443.826182,2026-05-31 21:37
1780264340211689,214,1780264340.211689,2026-05-31 21:52
1780264347195806,215,1780264347.195806,2026-05-31 21:52
1780266128367652,216,1780266128.367652,2026-05-31 22:22
1780266140701666,217,1780266140.701666,2026-05-31 22:22
1780267042203468,218,1780267042.203468,2026-05-31 22:37
1780270642355976,219,1780270642.355976,2026-05-31 23:37
1780271531738388,220,1780271531.738388,2026-05-31 23:52
1780271531822905,221,1780271531.822905,2026-05-31 23:52
1780271545257802,222,1780271545.257802,2026-05-31 23:52
1780271546816639,223,1780271546.816639,2026-05-31 23:52
1780272431196116,224,1780272431.196116,2026-06-01 00:07
1780272445366658,225,1780272445.366658,2026-06-01 00:07
1780272448698676,226,1780272448.698676,2026-06-01 00:07
1780273336356053,227,1780273336.356053,2026-06-01 00:22
1780273344915795,228,1780273344.915795,2026-06-01 00:22
1780274241672810,229,1780274241.67281,2026-06-01 00:37
1780274244775764,230,1780274244.775764,2026-06-01 00:37
1780275125865438,231,1780275125.865438,2026-06-01 00:52
1780275134309871,232,1780275134.309871,2026-06-01 00:52
1780275141187427,233,1780275141.187427,2026-06-01 00:52
1780275141631312,234,1780275141.631312,2026-06-01 00:52
1780275144028263,235,1780275144.028263,2026-06-01 00:52
1780276038740710,236,1780276038.74071,2026-06-01 01:07
1780276936826511,237,1780276936.826511,2026-06-01 01:22
1780276938678394,238,1780276938.678394,2026-06-01 01:22
1780276941064828,239,1780276941.064828,2026-06-01 01:22
1780276944145736,240,1780276944.145736,2026-06-01 01:22
1780276946400832,241,1780276946.400832,2026-06-01 01:22
1780278739334767,242,1780278739.334767,2026-06-01 01:52
1780278740491162,243,1780278740.491162,2026-06-01 01:52
1780278742342307,244,1780278742.342307,2026-06-01 01:52
1780278747198381,245,1780278747.198381,2026-06-01 01:52
1780279626803658,246,1780279626.803658,2026-06-01 02:07
1780279641580423,247,1780279641.580423,2026-06-01 02:07
1780281442266260,248,1780281442.26626,2026-06-01 02:37
1780281449169454,249,1780281449.169454,2026-06-01 02:37
1780282338324722,250,1780282338.324722,2026-06-01 02:52
1780282350762442,251,1780282350.762442,2026-06-01 02:52
1780284133609291,252,1780284133.609291,2026-06-01 03:22
1780284133624789,253,1780284133.624789,2026-06-01 03:22
1780285030817073,254,1780285030.817073,2026-06-01 03:37
1780285032254868,255,1780285032.254868,2026-06-01 03:37
1780285040114718,256,1780285040.114718,2026-06-01 03:37
1780285041697497,257,1780285041.697497,2026-06-01 03:37
1780287726433199,258,1780287726.433199,2026-06-01 04:22
1780287741730207,259,1780287741.730207,2026-06-01 04:22
1780287742306149,260,1780287742.306149,2026-06-01 04:22
1780288641608247,261,1780288641.608247,2026-06-01 04:37
1780289530552025,262,1780289530.552025,2026-06-01 04:52
1780289542209409,263,1780289542.209409,2026-06-01 04:52
1780289542369007,264,1780289542.369007,2026-06-01 04:52
1780290433246050,265,1780290433.24605,2026-06-01 05:07
1780290437620417,266,1780290437.620417,2026-06-01 05:07
1780290440494053,267,1780290440.494053,2026-06-01 05:07
1780290441147177,268,1780290441.147177,2026-06-01 05:07
1780290447522635,269,1780290447.522635,2026-06-01 05:07
1780291341537232,270,1780291341.537232,2026-06-01 05:22
1780291342378058,271,1780291342.378058,2026-06-01 05:22
1780291348416620,272,1780291348.41662,2026-06-01 05:22
1780293125736722,273,1780293125.736722,2026-06-01 05:52
1780293125774937,274,1780293125.774937,2026-06-01 05:52
1780293125983085,275,1780293125.983085,2026-06-01 05:52
1780293126853857,276,1780293126.853857,2026-06-01 05:52
1780293133384799,277,1780293133.384799,2026-06-01 05:52
1780294929068575,278,1780294929.068575,2026-06-01 06:22
1780294932881852,279,1780294932.881852,2026-06-01 06:22
1780295834199776,280,1780295834.199776,2026-06-01 06:37
1780295835040217,281,1780295835.040217,2026-06-01 06:37
1780295835535880,282,1780295835.53588,2026-06-01 06:37
1780296726393596,283,1780296726.393596,2026-06-01 06:52
1780296732351493,284,1780296732.351493,2026-06-01 06:52
1780296737585991,285,1780296737.585991,2026-06-01 06:52
1780296742106369,286,1780296742.106369,2026-06-01 06:52
1780296742385675,287,1780296742.385675,2026-06-01 06:52
1780297621647634,288,1780297621.647634,2026-06-01 07:07
1780297624539538,289,1780297624.539538,2026-06-01 07:07
1780297626088120,290,1780297626.08812,2026-06-01 07:07
1780297626662546,291,1780297626.662546,2026-06-01 07:07
1780298543283979,292,1780298543.283979,2026-06-01 07:22
1780300341769580,293,1780300341.76958,2026-06-01 07:52
1780300348511966,294,1780300348.511966,2026-06-01 07:52
1780301230349568,295,1780301230.349568,2026-06-01 08:07
1780302126248380,296,1780302126.24838,2026-06-01 08:22
1780302129962515,297,1780302129.962515,2026-06-01 08:22
1780302130410870,298,1780302130.41087,2026-06-01 08:22
1780303045379234,299,1780303045.379234,2026-06-01 08:37
1780306621675930,300,1780306621.67593,2026-06-01 09:37
1780306633366946,301,1780306633.366946,2026-06-01 09:37
1780306633369250,302,1780306633.36925,2026-06-01 09:37
1780306633374461,303,1780306633.374461,2026-06-01 09:37
1780306633377420,304,1780306633.37742,2026-06-01 09:37
1780306633411045,305,1780306633.411045,2026-06-01 09:37
1780306641219062,306,1780306641.219062,2026-06-01 09:37
1780306647682137,307,1780306647.682137,2026-06-01 09:37
1780307525951731,308,1780307525.951731,2026-06-01 09:52
1780308440589494,309,1780308440.589494,2026-06-01 10:07
1780308442764979,310,1780308442.764979,2026-06-01 10:07
1780309321487280,311,1780309321.48728,2026-06-01 10:22
1780309328754673,312,1780309328.754673,2026-06-01 10:22
1780309341550664,313,1780309341.550664,2026-06-01 10:22
1780309342280502,314,1780309342.280502,2026-06-01 10:22
1780310228924043,315,1780310228.924043,2026-06-01 10:37
1780310230897949,316,1780310230.897949,2026-06-01 10:37
1780310241555421,317,1780310241.555421,2026-06-01 10:37
1780310245205891,318,1780310245.205891,2026-06-01 10:37
1780311139200917,319,1780311139.200917,2026-06-01 10:52
1780312031510566,320,1780312031.510566,2026-06-01 11:07
1780312045846764,321,1780312045.846764,2026-06-01 11:07
1780312934442084,322,1780312934.442084,2026-06-01 11:22
1780312940382831,323,1780312940.382831,2026-06-01 11:22
1780314740868202,324,1780314740.868202,2026-06-01 11:52
1780315637245869,325,1780315637.245869,2026-06-01 12:07
1780316541661212,326,1780316541.661212,2026-06-01 12:22
1780317437254227,327,1780317437.254227,2026-06-01 12:37
1780317441599264,328,1780317441.599264,2026-06-01 12:37
1780318334550590,329,1780318334.55059,2026-06-01 12:52
1780318341881688,330,1780318341.881688,2026-06-01 12:52
1780318343864556,331,1780318343.864556,2026-06-01 12:52
1780318348623783,332,1780318348.623783,2026-06-01 12:52
1780319225621948,333,1780319225.621948,2026-06-01 13:07
1780319232225827,334,1780319232.225827,2026-06-01 13:07
1780319235411006,335,1780319235.411006,2026-06-01 13:07
1780319237525947,336,1780319237.525947,2026-06-01 13:07
1780319239271459,337,1780319239.271459,2026-06-01 13:07
1780320130329790,338,1780320130.32979,2026-06-01 13:22
1780320138830516,339,1780320138.830516,2026-06-01 13:22
1780320138887597,340,1780320138.887597,2026-06-01 13:22
1780320141190148,341,1780320141.190148,2026-06-01 13:22
1780320141522070,342,1780320141.52207,2026-06-01 13:22
1780320141916693,343,1780320141.916693,2026-06-01 13:22
1780321037976065,344,1780321037.976065,2026-06-01 13:37
1780321926670013,345,1780321926.670013,2026-06-01 13:52
1780321942919339,346,1780321942.919339,2026-06-01 13:52
1780322825334461,347,1780322825.334461,2026-06-01 14:07
1780322838357559,348,1780322838.357559,2026-06-01 14:07
1780322842445822,349,1780322842.445822,2026-06-01 14:07
1780322843771650,350,1780322843.77165,2026-06-01 14:07
1780323742348264,351,1780323742.348264,2026-06-01 14:22
1780323744085696,352,1780323744.085696,2026-06-01 14:22
1780325541996487,353,1780325541.996487,2026-06-01 14:52
1780326439385407,354,1780326439.385407,2026-06-01 15:07
1780327343204354,355,1780327343.204354,2026-06-01 15:22
1780328226064625,356,1780328226.064625,2026-06-01 15:37
1780328238697271,357,1780328238.697271,2026-06-01 15:37
1780328247660360,358,1780328247.66036,2026-06-01 15:37
1780330926160262,359,1780330926.160262,2026-06-01 16:22
1780330926351068,360,1780330926.351068,2026-06-01 16:22
1780330942441095,361,1780330942.441095,2026-06-01 16:22
1780331830393930,362,1780331830.39393,2026-06-01 16:37
1780332737841471,363,1780332737.841471,2026-06-01 16:52
1780332738525732,364,1780332738.525732,2026-06-01 16:52
1780332743534114,365,1780332743.534114,2026-06-01 16:52
1780333628640119,366,1780333628.640119,2026-06-01 17:07
1780333648286935,367,1780333648.286935,2026-06-01 17:07
1780334525527857,368,1780334525.527857,2026-06-01 17:22
1780334541037356,369,1780334541.037356,2026-06-01 17:22
1780334541271453,370,1780334541.271453,2026-06-01 17:22
1780335426439215,371,1780335426.439215,2026-06-01 17:37
1780336327379349,372,1780336327.379349,2026-06-01 17:52
1780336338108302,373,1780336338.108302,2026-06-01 17:52
1780337229926865,374,1780337229.926865,2026-06-01 18:07
1780338133477975,375,1780338133.477975,2026-06-01 18:22
1780338140765077,376,1780338140.765077,2026-06-01 18:22
1780338141440659,377,1780338141.440659,2026-06-01 18:22
1780338144351080,378,1780338144.35108,2026-06-01 18:22
1780339041560762,379,1780339041.560762,2026-06-01 18:37
1780339929633041,380,1780339929.633041,2026-06-01 18:52
1780339929633521,381,1780339929.633521,2026-06-01 18:52
1780339929634163,382,1780339929.634163,2026-06-01 18:52
1780341725381224,383,1780341725.381224,2026-06-01 19:22
1780341737091300,384,1780341737.0913,2026-06-01 19:22
1780341738780754,385,1780341738.780754,2026-06-01 19:22
1780342621746182,386,1780342621.746182,2026-06-01 19:37
1780342625338012,387,1780342625.338012,2026-06-01 19:37
1780342625365103,388,1780342625.365103,2026-06-01 19:37
1780342630672205,389,1780342630.672205,2026-06-01 19:37
1780342631699404,390,1780342631.699404,2026-06-01 19:37
1780342632905311,391,1780342632.905311,2026-06-01 19:37
1780342633445155,392,1780342633.445155,2026-06-01 19:37
1780342633795784,393,1780342633.795784,2026-06-01 19:37
1780342635929299,394,1780342635.929299,2026-06-01 19:37
1780342637672191,395,1780342637.672191,2026-06-01 19:37
1780342637679293,396,1780342637.679293,2026-06-01 19:37
1780342639854194,397,1780342639.854194,2026-06-01 19:37
1780342641368312,398,1780342641.368312,2026-06-01 19:37
1780342641515221,399,1780342641.515221,2026-06-01 19:37
1780342644726499,400,1780342644.726499,2026-06-01 19:37
1780345810397151,401,1780345810.397151,2026-06-01 20:30
1780346105600122,402,1780346105.600122,2026-06-01 20:35
1780346206809229,403,1780346206.809229,2026-06-01 20:36
1780346236716529,404,1780346236.716529,2026-06-01 20:37
1780346239719962,405,1780346239.719962,2026-06-01 20:37
1780347135148355,406,1780347135.148355,2026-06-01 20:52
1780347141061048,407,1780347141.061048,2026-06-01 20:52
1780348024203633,408,1780348024.203633,2026-06-01 21:07
1780348027049615,409,1780348027.049615,2026-06-01 21:07
1780348032047671,410,1780348032.047671,2026-06-01 21:07
1780348044668343,411,1780348044.668343,2026-06-01 21:07
1780348942782370,412,1780348942.78237,2026-06-01 21:22
1780349840966048,413,1780349840.966048,2026-06-01 21:37
1780350724923503,414,1780350724.923503,2026-06-01 21:52
1780350738336949,415,1780350738.336949,2026-06-01 21:52
1780350741061340,416,1780350741.06134,2026-06-01 21:52
1780350745288812,417,1780350745.288812,2026-06-01 21:52
1780351929053745,418,1780351929.053745,2026-06-01 22:12
1780352541245868,419,1780352541.245868,2026-06-01 22:22
1780352544135182,420,1780352544.135182,2026-06-01 22:22
1780353126348379,421,1780353126.348379,2026-06-01 22:32
1780353136991201,422,1780353136.991201,2026-06-01 22:32
1780353137400391,423,1780353137.400391,2026-06-01 22:32
1780353139784493,424,1780353139.784493,2026-06-01 22:32
1780353140905995,425,1780353140.905995,2026-06-01 22:32
1780353203773225,426,1780353203.773225,2026-06-01 22:33
1780353204104209,427,1780353204.104209,2026-06-01 22:33
1780353296467163,428,1780353296.467163,2026-06-01 22:34
1780353436632678,429,1780353436.632678,2026-06-01 22:37
1780354325729596,430,1780354325.729596,2026-06-01 22:52
1780354328476567,431,1780354328.476567,2026-06-01 22:52
1780355238351055,432,1780355238.351055,2026-06-01 23:07
1780356146988142,433,1780356146.988142,2026-06-01 23:22
1780356968092699,434,1780356968.092699,2026-06-01 23:36
1780357041359398,435,1780357041.359398,2026-06-01 23:37
1780359738946442,436,1780359738.946442,2026-06-02 00:22
1780359741300382,437,1780359741.300382,2026-06-02 00:22
1780360634532163,438,1780360634.532163,2026-06-02 00:37
1780361113791780,439,1780361113.79178,2026-06-02 00:45
1780361534276621,440,1780361534.276621,2026-06-02 00:52
1780363340884801,441,1780363340.884801,2026-06-02 01:22
1780365137692800,442,1780365137.6928,2026-06-02 01:52
1780365140677434,443,1780365140.677434,2026-06-02 01:52
1780366042077754,444,1780366042.077754,2026-06-02 02:07
1780366924528542,445,1780366924.528542,2026-06-02 02:22
1780366943871454,446,1780366943.871454,2026-06-02 02:22
1780366943886229,447,1780366943.886229,2026-06-02 02:22
1780366945224385,448,1780366945.224385,2026-06-02 02:22
1780367840453877,449,1780367840.453877,2026-06-02 02:37
1780368744914054,450,1780368744.914054,2026-06-02 02:52
1780368802107946,451,1780368802.107946,2026-06-02 02:53
1780371161244515,452,1780371161.244515,2026-06-02 03:32
1780372340226008,453,1780372340.226008,2026-06-02 03:52
1780373229374992,454,1780373229.374992,2026-06-02 04:07
1780373240275089,455,1780373240.275089,2026-06-02 04:07
1780375928536816,456,1780375928.536816,2026-06-02 04:52
1780375931890287,457,1780375931.890287,2026-06-02 04:52
1780375934115063,458,1780375934.115063,2026-06-02 04:52
1780376016066830,459,1780376016.06683,2026-06-02 04:53
1780376841682125,460,1780376841.682125,2026-06-02 05:07
1780376844850757,461,1780376844.850757,2026-06-02 05:07
1780376844869565,462,1780376844.869565,2026-06-02 05:07
1780376844956667,463,1780376844.956667,2026-06-02 05:07
1780377209199099,464,1780377209.199099,2026-06-02 05:13
1780378285464953,465,1780378285.464953,2026-06-02 05:31
1780378447195703,466,1780378447.195703,2026-06-02 05:34
1780378633455817,467,1780378633.455817,2026-06-02 05:37
1780378641986306,468,1780378641.986306,2026-06-02 05:37
1780378642240087,469,1780378642.240087,2026-06-02 05:37
1780379527309605,470,1780379527.309605,2026-06-02 05:52
1780379531297903,471,1780379531.297903,2026-06-02 05:52
1780379534783427,472,1780379534.783427,2026-06-02 05:52
1780379535313848,473,1780379535.313848,2026-06-02 05:52
1780379546361335,474,1780379546.361335,2026-06-02 05:52
1780379548384775,475,1780379548.384775,2026-06-02 05:52
1780380426107887,476,1780380426.107887,2026-06-02 06:07
1780382034066071,477,1780382034.066071,2026-06-02 06:33
1780383141649023,478,1780383141.649023,2026-06-02 06:52
1780383142446659,479,1780383142.446659,2026-06-02 06:52
1780384039743040,480,1780384039.74304,2026-06-02 07:07
1780384044215422,481,1780384044.215422,2026-06-02 07:07
1780384433592857,482,1780384433.592857,2026-06-02 07:13
1780384921492545,483,1780384921.492545,2026-06-02 07:22
1780385394254953,484,1780385394.254953,2026-06-02 07:29
1780385829115295,485,1780385829.115295,2026-06-02 07:37
1780385829122048,486,1780385829.122048,2026-06-02 07:37
1780385832622800,487,1780385832.6228,2026-06-02 07:37
1780386737258258,488,1780386737.258258,2026-06-02 07:52
1780387643103276,489,1780387643.103276,2026-06-02 08:07
1780388537907193,490,1780388537.907193,2026-06-02 08:22
1780389437088724,491,1780389437.088724,2026-06-02 08:37
1780389438607419,492,1780389438.607419,2026-06-02 08:37
1780390325873463,493,1780390325.873463,2026-06-02 08:52
1780390339752368,494,1780390339.752368,2026-06-02 08:52
1780390341183785,495,1780390341.183785,2026-06-02 08:52
1780390347059679,496,1780390347.059679,2026-06-02 08:52
1780391241041204,497,1780391241.041204,2026-06-02 09:07
1780391242464770,498,1780391242.46477,2026-06-02 09:07
1780392707606191,499,1780392707.606191,2026-06-02 09:31
1780392857964544,500,1780392857.964544,2026-06-02 09:34
1780392861454855,501,1780392861.454855,2026-06-02 09:34
1780393021907004,502,1780393021.907004,2026-06-02 09:37
1780393040922822,503,1780393040.922822,2026-06-02 09:37
1780393933353171,504,1780393933.353171,2026-06-02 09:52
1780393936678852,505,1780393936.678852,2026-06-02 09:52
1780394017000071,506,1780394017.000071,2026-06-02 09:53
1780394825965761,507,1780394825.965761,2026-06-02 10:07
1780394836846199,508,1780394836.846199,2026-06-02 10:07
1780394841491212,509,1780394841.491212,2026-06-02 10:07
1780395728913004,510,1780395728.913004,2026-06-02 10:22
1780395741499623,511,1780395741.499623,2026-06-02 10:22
1780396625602432,512,1780396625.602432,2026-06-02 10:37
1780396638371549,513,1780396638.371549,2026-06-02 10:37
1780396642794668,514,1780396642.794668,2026-06-02 10:37
1780397540966158,515,1780397540.966158,2026-06-02 10:52
1780397544664402,516,1780397544.664402,2026-06-02 10:52
1780398425758828,517,1780398425.758828,2026-06-02 11:07
1780398441846449,518,1780398441.846449,2026-06-02 11:07
1780398447998415,519,1780398447.998415,2026-06-02 11:07
1780401125829776,520,1780401125.829776,2026-06-02 11:52
1780401137564216,521,1780401137.564216,2026-06-02 11:52
1780401137569534,522,1780401137.569534,2026-06-02 11:52
1780402037477956,523,1780402037.477956,2026-06-02 12:07
1780402177474900,524,1780402177.4749,2026-06-02 12:09
1780402936484076,525,1780402936.484076,2026-06-02 12:22
1780402941387718,526,1780402941.387718,2026-06-02 12:22
1780403586628989,527,1780403586.628989,2026-06-02 12:33
1780403840339333,528,1780403840.339333,2026-06-02 12:37
1780404742034187,529,1780404742.034187,2026-06-02 12:52
1780404742147037,530,1780404742.147037,2026-06-02 12:52
1780404860408604,531,1780404860.408604,2026-06-02 12:54
1780405637323717,532,1780405637.323717,2026-06-02 13:07
1780405641111190,533,1780405641.11119,2026-06-02 13:07
1780406104163029,534,1780406104.163029,2026-06-02 13:15
1780406547412340,535,1780406547.41234,2026-06-02 13:22
1780407191884771,536,1780407191.884771,2026-06-02 13:33
1780408183801233,537,1780408183.801233,2026-06-02 13:49
1780408263794515,538,1780408263.794515,2026-06-02 13:51
1780408337253674,539,1780408337.253674,2026-06-02 13:52
1780408338106761,540,1780408338.106761,2026-06-02 13:52
1780408342021731,541,1780408342.021731,2026-06-02 13:52
1780409242205200,542,1780409242.2052,2026-06-02 14:07
1780409242294720,543,1780409242.29472,2026-06-02 14:07
1780409242929653,544,1780409242.929653,2026-06-02 14:07
1780409610820608,545,1780409610.820608,2026-06-02 14:13
1780410127799758,546,1780410127.799758,2026-06-02 14:22
1780410597881953,547,1780410597.881953,2026-06-02 14:29
1780410725796016,548,1780410725.796016,2026-06-02 14:32
1780411035869728,549,1780411035.869728,2026-06-02 14:37
1780411042226685,550,1780411042.226685,2026-06-02 14:37
1780411803907392,551,1780411803.907392,2026-06-02 14:50
1780411945284654,552,1780411945.284654,2026-06-02 14:52
1780413746842310,553,1780413746.84231,2026-06-02 15:22
1780415539053770,554,1780415539.05377,2026-06-02 15:52
1780415541829307,555,1780415541.829307,2026-06-02 15:52
1780415542200441,556,1780415542.200441,2026-06-02 15:52
1780415548584351,557,1780415548.584351,2026-06-02 15:52
1780416438085053,558,1780416438.085053,2026-06-02 16:07
1780416438524073,559,1780416438.524073,2026-06-02 16:07
1780416444046329,560,1780416444.046329,2026-06-02 16:07
1780416445645775,561,1780416445.645775,2026-06-02 16:07
1780416577339841,562,1780416577.339841,2026-06-02 16:09
1780418043489124,563,1780418043.489124,2026-06-02 16:34
1780419125693101,564,1780419125.693101,2026-06-02 16:52
1780419141476038,565,1780419141.476038,2026-06-02 16:52
1780420936794502,566,1780420936.794502,2026-06-02 17:22
1780420941487343,567,1780420941.487343,2026-06-02 17:22
1780420941565878,568,1780420941.565878,2026-06-02 17:22
1780422728194424,569,1780422728.194424,2026-06-02 17:52
1780422741100264,570,1780422741.100264,2026-06-02 17:52
1780422809195012,571,1780422809.195012,2026-06-02 17:53
1780422809894335,572,1780422809.894335,2026-06-02 17:53
1780424530740175,573,1780424530.740175,2026-06-02 18:22
1780425087801628,574,1780425087.801628,2026-06-02 18:31
1780426298311291,575,1780426298.311291,2026-06-02 18:51
1780426312988344,576,1780426312.988344,2026-06-02 18:51
1780426336610062,577,1780426336.610062,2026-06-02 18:52
1780427229697027,578,1780427229.697027,2026-06-02 19:07
1780427237289452,579,1780427237.289452,2026-06-02 19:07
1780427243596164,580,1780427243.596164,2026-06-02 19:07
1780427248087793,581,1780427248.087793,2026-06-02 19:07
1780428131216449,582,1780428131.216449,2026-06-02 19:22
1780428140232154,583,1780428140.232154,2026-06-02 19:22
1780430014486037,584,1780430014.486037,2026-06-02 19:53
1780430021021783,585,1780430021.021783,2026-06-02 19:53
1780430829090371,586,1780430829.090371,2026-06-02 20:07
1780430838462908,587,1780430838.462908,2026-06-02 20:07
1780430840898762,588,1780430840.898762,2026-06-02 20:07
1780430842665374,589,1780430842.665374,2026-06-02 20:07
1780431248254788,590,1780431248.254788,2026-06-02 20:14
1780431727994092,591,1780431727.994092,2026-06-02 20:22
1780432173085455,592,1780432173.085455,2026-06-02 20:29
1780433542289113,593,1780433542.289113,2026-06-02 20:52
1780434428823460,594,1780434428.82346,2026-06-02 21:07
1780434446620956,595,1780434446.620956,2026-06-02 21:07
1780434807678196,596,1780434807.678196,2026-06-02 21:13
1780435325558219,597,1780435325.558219,2026-06-02 21:22
1780435341052122,598,1780435341.052122,2026-06-02 21:22
1780435341054048,599,1780435341.054048,2026-06-02 21:22
1780436058022577,600,1780436058.022577,2026-06-02 21:34
1780436240473380,601,1780436240.47338,2026-06-02 21:37
1780437046955574,602,1780437046.955574,2026-06-02 21:50
1780437107692433,603,1780437107.692433,2026-06-02 21:51
1780438947748849,604,1780438947.748849,2026-06-02 22:22
1780439826666718,605,1780439826.666718,2026-06-02 22:37
1780440729292424,606,1780440729.292424,2026-06-02 22:52
1780440733504190,607,1780440733.50419,2026-06-02 22:52
1780440733833647,608,1780440733.833647,2026-06-02 22:52
1780440733892733,609,1780440733.892733,2026-06-02 22:52
1780440739024389,610,1780440739.024389,2026-06-02 22:52
1780440739999287,611,1780440739.999287,2026-06-02 22:52
1780442540376000,612,1780442540.376,2026-06-02 23:22
1780442541028792,613,1780442541.028792,2026-06-02 23:22
1780443425902125,614,1780443425.902125,2026-06-02 23:37
1780443441646607,615,1780443441.646607,2026-06-02 23:37
1780444215773005,616,1780444215.773005,2026-06-02 23:50
1780444338354479,617,1780444338.354479,2026-06-02 23:52
1780445236887417,618,1780445236.887417,2026-06-03 00:07
1780445245754852,619,1780445245.754852,2026-06-03 00:07
1780447028460100,620,1780447028.4601,2026-06-03 00:37
1780447940995458,621,1780447940.995458,2026-06-03 00:52
1780447941322337,622,1780447941.322337,2026-06-03 00:52
1780447945215696,623,1780447945.215696,2026-06-03 00:52
1780448053180871,624,1780448053.180871,2026-06-03 00:54
1780448830784955,625,1780448830.784955,2026-06-03 01:07
1780448837999286,626,1780448837.999286,2026-06-03 01:07
1780449153862743,627,1780449153.862743,2026-06-03 01:12
1780449736843622,628,1780449736.843622,2026-06-03 01:22
1780452431838471,629,1780452431.838471,2026-06-03 02:07
1780453336771159,630,1780453336.771159,2026-06-03 02:22
1780453340628971,631,1780453340.628971,2026-06-03 02:22
1780453340987421,632,1780453340.987421,2026-06-03 02:22
1780455030097068,633,1780455030.097068,2026-06-03 02:50
1780455140632824,634,1780455140.632824,2026-06-03 02:52
1780455265928626,635,1780455265.928626,2026-06-03 02:54
1780457840775320,636,1780457840.77532,2026-06-03 03:37
1780458727888568,637,1780458727.888568,2026-06-03 03:52
1780458746907444,638,1780458746.907444,2026-06-03 03:52
1780459625859047,639,1780459625.859047,2026-06-03 04:07
1780459638177869,640,1780459638.177869,2026-06-03 04:07
1780459639300077,641,1780459639.300077,2026-06-03 04:07
1780459639425320,642,1780459639.42532,2026-06-03 04:07
1780459640543797,643,1780459640.543797,2026-06-03 04:07
1780460545364993,644,1780460545.364993,2026-06-03 04:22
1780462183884192,645,1780462183.884192,2026-06-03 04:49
1780462218622283,646,1780462218.622283,2026-06-03 04:50
1780462519587634,647,1780462519.587634,2026-06-03 04:55
1780463236646595,648,1780463236.646595,2026-06-03 05:07
1780463243963614,649,1780463243.963614,2026-06-03 05:07
1780463243988759,650,1780463243.988759,2026-06-03 05:07
1780463244076370,651,1780463244.07637,2026-06-03 05:07
1780463244099631,652,1780463244.099631,2026-06-03 05:07
1780463247275514,653,1780463247.275514,2026-06-03 05:07
1780463247282180,654,1780463247.28218,2026-06-03 05:07
1780464135316176,655,1780464135.316176,2026-06-03 05:22
1780465041839091,656,1780465041.839091,2026-06-03 05:37
1780465878175161,657,1780465878.175161,2026-06-03 05:51
1780465924493981,658,1780465924.493981,2026-06-03 05:52
1780465939451904,659,1780465939.451904,2026-06-03 05:52
1780465945194779,660,1780465945.194779,2026-06-03 05:52
1780466033093185,661,1780466033.093185,2026-06-03 05:53
1780466847904108,662,1780466847.904108,2026-06-03 06:07
1780467283550681,663,1780467283.550681,2026-06-03 06:14
1780467721527122,664,1780467721.527122,2026-06-03 06:22
1780467726037050,665,1780467726.03705,2026-06-03 06:22
1780467733099221,666,1780467733.099221,2026-06-03 06:22
1780467747880874,667,1780467747.880874,2026-06-03 06:22
1780468325315095,668,1780468325.315095,2026-06-03 06:32
1780468337801737,669,1780468337.801737,2026-06-03 06:32
1780469543205542,670,1780469543.205542,2026-06-03 06:52
1780469543214187,671,1780469543.214187,2026-06-03 06:52
1780471968741935,672,1780471968.741935,2026-06-03 07:32
1780473140726061,673,1780473140.726061,2026-06-03 07:52
1780474039340006,674,1780474039.340006,2026-06-03 08:07
1780474461205615,675,1780474461.205615,2026-06-03 08:14
1780474947122796,676,1780474947.122796,2026-06-03 08:22
1780474947642902,677,1780474947.642902,2026-06-03 08:22
1780475635245721,678,1780475635.245721,2026-06-03 08:33
1780475830130426,679,1780475830.130426,2026-06-03 08:37
1780475834826954,680,1780475834.826954,2026-06-03 08:37
1780476742094577,681,1780476742.094577,2026-06-03 08:52
1780476743743437,682,1780476743.743437,2026-06-03 08:52
1780476749014764,683,1780476749.014764,2026-06-03 08:52
1780476770985518,684,1780476770.985518,2026-06-03 08:52
1780477637422169,685,1780477637.422169,2026-06-03 09:07
1780477641251732,686,1780477641.251732,2026-06-03 09:07
1780477641573779,687,1780477641.573779,2026-06-03 09:07
1780479010985795,688,1780479010.985795,2026-06-03 09:30
1780479208371906,689,1780479208.371906,2026-06-03 09:33
1780479214092823,690,1780479214.092823,2026-06-03 09:33
1780480327564825,691,1780480327.564825,2026-06-03 09:52
1780480342186494,692,1780480342.186494,2026-06-03 09:52
1780481240619274,693,1780481240.619274,2026-06-03 10:07
1780481397470854,694,1780481397.470854,2026-06-03 10:09
1780481583734784,695,1780481583.734784,2026-06-03 10:13
1780481583888320,696,1780481583.88832,2026-06-03 10:13
1780482142869931,697,1780482142.869931,2026-06-03 10:22
1780482928885851,698,1780482928.885851,2026-06-03 10:35
1780483936280108,699,1780483936.280108,2026-06-03 10:52
1780483936826271,700,1780483936.826271,2026-06-03 10:52
1780483940425513,701,1780483940.425513,2026-06-03 10:52
1780483941137635,702,1780483941.137635,2026-06-03 10:52
1780483946267279,703,1780483946.267279,2026-06-03 10:52
1780484059931897,704,1780484059.931897,2026-06-03 10:54
1780484846116274,705,1780484846.116274,2026-06-03 11:07
1780485217029731,706,1780485217.029731,2026-06-03 11:13
1780485222256071,707,1780485222.256071,2026-06-03 11:13
1780486645620234,708,1780486645.620234,2026-06-03 11:37
1780487528693769,709,1780487528.693769,2026-06-03 11:52
1780487536902127,710,1780487536.902127,2026-06-03 11:52
1780487537753373,711,1780487537.753373,2026-06-03 11:52
1780487538537786,712,1780487538.537786,2026-06-03 11:52
1780487541243763,713,1780487541.243763,2026-06-03 11:52
1780487547958883,714,1780487547.958883,2026-06-03 11:52
1780487566556373,715,1780487566.556373,2026-06-03 11:52
1780488438923977,716,1780488438.923977,2026-06-03 12:07
1780488441564837,717,1780488441.564837,2026-06-03 12:07
1780488825301687,718,1780488825.301687,2026-06-03 12:13
1780490238051516,719,1780490238.051516,2026-06-03 12:37
1780490238776510,720,1780490238.77651,2026-06-03 12:37
1780490238797197,721,1780490238.797197,2026-06-03 12:37
1780491142768376,722,1780491142.768376,2026-06-03 12:52
1780491144082692,723,1780491144.082692,2026-06-03 12:52
1780491227455140,724,1780491227.45514,2026-06-03 12:53
1780491227613988,725,1780491227.613988,2026-06-03 12:53
1780491253496994,726,1780491253.496994,2026-06-03 12:54
1780491308959125,727,1780491308.959125,2026-06-03 12:55
1780492027673608,728,1780492027.673608,2026-06-03 13:07
1780492353750606,729,1780492353.750606,2026-06-03 13:12
1780492937298611,730,1780492937.298611,2026-06-03 13:22
1780492938833432,731,1780492938.833432,2026-06-03 13:22
1780493423299290,732,1780493423.29929,2026-06-03 13:30
1780493680886318,733,1780493680.886318,2026-06-03 13:34
1780493850607729,734,1780493850.607729,2026-06-03 13:37
1780494625855902,735,1780494625.855902,2026-06-03 13:50
1780494735898922,736,1780494735.898922,2026-06-03 13:52
1780495633154210,737,1780495633.15421,2026-06-03 14:07
1780495633911523,738,1780495633.911523,2026-06-03 14:07
1780495981898961,739,1780495981.898961,2026-06-03 14:13
1780496023213391,740,1780496023.213391,2026-06-03 14:13
1780496526108719,741,1780496526.108719,2026-06-03 14:22
1780496526963567,742,1780496526.963567,2026-06-03 14:22
1780496537984282,743,1780496537.984282,2026-06-03 14:22
1780496541650674,744,1780496541.650674,2026-06-03 14:22
1780497167567286,745,1780497167.567286,2026-06-03 14:32
1780497432406707,746,1780497432.406707,2026-06-03 14:37
1780497441765324,747,1780497441.765324,2026-06-03 14:37
1780498131964465,748,1780498131.964465,2026-06-03 14:48
1780498452038593,749,1780498452.038593,2026-06-03 14:54
1780499241927174,750,1780499241.927174,2026-06-03 15:07
1780500128666804,751,1780500128.666804,2026-06-03 15:22
1780500137485663,752,1780500137.485663,2026-06-03 15:22
1780500137637228,753,1780500137.637228,2026-06-03 15:22
1780500139324324,754,1780500139.324324,2026-06-03 15:22
1780500141392858,755,1780500141.392858,2026-06-03 15:22
1780500141640688,756,1780500141.640688,2026-06-03 15:22
1780500590555311,757,1780500590.555311,2026-06-03 15:29
1780503746007333,758,1780503746.007333,2026-06-03 16:22
1780504638651156,759,1780504638.651156,2026-06-03 16:37
1780505536970428,760,1780505536.970428,2026-06-03 16:52
1780505550792356,761,1780505550.792356,2026-06-03 16:52
1780505622890467,762,1780505622.890467,2026-06-03 16:53
1780507337381742,763,1780507337.381742,2026-06-03 17:22
1780509138095184,764,1780509138.095184,2026-06-03 17:52
1780509140487461,765,1780509140.487461,2026-06-03 17:52
1780509173891372,766,1780509173.891372,2026-06-03 17:52
1780509256629789,767,1780509256.629789,2026-06-03 17:54
1780510027560639,768,1780510027.560639,2026-06-03 18:07
1780510947103777,769,1780510947.103777,2026-06-03 18:22
1780511613088622,770,1780511613.088622,2026-06-03 18:33
1780511626909817,771,1780511626.909817,2026-06-03 18:33
1780511709681615,772,1780511709.681615,2026-06-03 18:35
1780512650138646,773,1780512650.138646,2026-06-03 18:50
1780512743497310,774,1780512743.49731,2026-06-03 18:52
1780513625938690,775,1780513625.93869,2026-06-03 19:07
1780513637171686,776,1780513637.171686,2026-06-03 19:07
1780513775352802,777,1780513775.352802,2026-06-03 19:09
1780513952610973,778,1780513952.610973,2026-06-03 19:12
1780515171977459,779,1780515171.977459,2026-06-03 19:32
1780515440566313,780,1780515440.566313,2026-06-03 19:37
1780515440854593,781,1780515440.854593,2026-06-03 19:37
1780516285204405,782,1780516285.204405,2026-06-03 19:51
1780516340537299,783,1780516340.537299,2026-06-03 19:52
1780517240312644,784,1780517240.312644,2026-06-03 20:07
1780518138400305,785,1780518138.400305,2026-06-03 20:22
1780519933338098,786,1780519933.338098,2026-06-03 20:52
1780519934710581,787,1780519934.710581,2026-06-03 20:52
1780519936189249,788,1780519936.189249,2026-06-03 20:52
1780519936190180,789,1780519936.19018,2026-06-03 20:52
1780519936199881,790,1780519936.199881,2026-06-03 20:52
1780519936207363,791,1780519936.207363,2026-06-03 20:52
1780519936207393,792,1780519936.207393,2026-06-03 20:52
1780519936208539,793,1780519936.208539,2026-06-03 20:52
1780519936208583,794,1780519936.208583,2026-06-03 20:52
1780519936208626,795,1780519936.208626,2026-06-03 20:52
1780519936210017,796,1780519936.210017,2026-06-03 20:52
1780519936210057,797,1780519936.210057,2026-06-03 20:52
1780519936210079,798,1780519936.210079,2026-06-03 20:52
1780519936210152,799,1780519936.210152,2026-06-03 20:52
1780519936210258,800,1780519936.210258,2026-06-03 20:52
1780519936210292,801,1780519936.210292,2026-06-03 20:52
1780519936211598,802,1780519936.211598,2026-06-03 20:52
1780519936211631,803,1780519936.211631,2026-06-03 20:52
1780519936211657,804,1780519936.211657,2026-06-03 20:52
1780519936211681,805,1780519936.211681,2026-06-03 20:52
1780519936211704,806,1780519936.211704,2026-06-03 20:52
1780519936211727,807,1780519936.211727,2026-06-03 20:52
1780519936212858,808,1780519936.212858,2026-06-03 20:52
1780519936212984,809,1780519936.212984,2026-06-03 20:52
1780519936213021,810,1780519936.213021,2026-06-03 20:52
1780520020803949,811,1780520020.803949,2026-06-03 20:53
1780521163327471,812,1780521163.327471,2026-06-03 21:12
1780521740728977,813,1780521740.728977,2026-06-03 21:22
1780522129700222,814,1780522129.700222,2026-06-03 21:28
1780522641557664,815,1780522641.557664,2026-06-03 21:37
1780523415320871,816,1780523415.320871,2026-06-03 21:50
1780523526043057,817,1780523526.043057,2026-06-03 21:52
1780523527684086,818,1780523527.684086,2026-06-03 21:52
1780524428424870,819,1780524428.42487,2026-06-03 22:07
1780524440756811,820,1780524440.756811,2026-06-03 22:07
1780524827078989,821,1780524827.078989,2026-06-03 22:13
1780524916009120,822,1780524916.00912,2026-06-03 22:15
1780525979927340,823,1780525979.92734,2026-06-03 22:32
1780526018383910,824,1780526018.38391,2026-06-03 22:33
1780526033204165,825,1780526033.204165,2026-06-03 22:33
1780527139648575,826,1780527139.648575,2026-06-03 22:52
1780527146524860,827,1780527146.52486,2026-06-03 22:52
1780528035095795,828,1780528035.095795,2026-06-03 23:07
1780528035574992,829,1780528035.574992,2026-06-03 23:07
1780528045156523,830,1780528045.156523,2026-06-03 23:07
1780528257685482,831,1780528257.685482,2026-06-03 23:10
1780528947271497,832,1780528947.271497,2026-06-03 23:22
1780530648720292,833,1780530648.720292,2026-06-03 23:50
1780530722109711,834,1780530722.109711,2026-06-03 23:52
1780530725325497,835,1780530725.325497,2026-06-03 23:52
1780530739754521,836,1780530739.754521,2026-06-03 23:52
1780531994361419,837,1780531994.361419,2026-06-04 00:13
1780533196209455,838,1780533196.209455,2026-06-04 00:33
1780533237965711,839,1780533237.965711,2026-06-04 00:33
1780533244821307,840,1780533244.821307,2026-06-04 00:34
1780533325120673,841,1780533325.120673,2026-06-04 00:35
1780534218263003,842,1780534218.263003,2026-06-04 00:50
1780534325923239,843,1780534325.923239,2026-06-04 00:52
1780534338199602,844,1780534338.199602,2026-06-04 00:52
1780534347096262,845,1780534347.096262,2026-06-04 00:52
1780534382769967,846,1780534382.769967,2026-06-04 00:53
1780537040911274,847,1780537040.911274,2026-06-04 01:37
1780537047441230,848,1780537047.44123,2026-06-04 01:37
1780537940042608,849,1780537940.042608,2026-06-04 01:52
1780538024885995,850,1780538024.885995,2026-06-04 01:53
1780538025917166,851,1780538025.917166,2026-06-04 01:53
1780538978091973,852,1780538978.091973,2026-06-04 02:09
1780539726840117,853,1780539726.840117,2026-06-04 02:22
1780539736756892,854,1780539736.756892,2026-06-04 02:22
1780541537036725,855,1780541537.036725,2026-06-04 02:52
1780542436927571,856,1780542436.927571,2026-06-04 03:07
1780542443181274,857,1780542443.181274,2026-06-04 03:07
1780543343815178,858,1780543343.815178,2026-06-04 03:22
1780543806104680,859,1780543806.10468,2026-06-04 03:30
1780546038880605,860,1780546038.880605,2026-06-04 04:07
1780546047457758,861,1780546047.457758,2026-06-04 04:07
1780546252100639,862,1780546252.100639,2026-06-04 04:10
1780546434284177,863,1780546434.284177,2026-06-04 04:13
1780547623643110,864,1780547623.64311,2026-06-04 04:33
1780547834207123,865,1780547834.207123,2026-06-04 04:37
1780547841710348,866,1780547841.710348,2026-06-04 04:37
1780548580868509,867,1780548580.868509,2026-06-04 04:49
1780548729612315,868,1780548729.612315,2026-06-04 04:52
1780548731255801,869,1780548731.255801,2026-06-04 04:52
1780548742943720,870,1780548742.94372,2026-06-04 04:52
1780549631642070,871,1780549631.64207,2026-06-04 05:07
1780549645287547,872,1780549645.287547,2026-06-04 05:07
1780549647696257,873,1780549647.696257,2026-06-04 05:07
1780550038634220,874,1780550038.63422,2026-06-04 05:13
1780550982404435,875,1780550982.404435,2026-06-04 05:29
1780552193721807,876,1780552193.721807,2026-06-04 05:49
1780552230321216,877,1780552230.321216,2026-06-04 05:50
1780553221946138,878,1780553221.946138,2026-06-04 06:07
1780553237485113,879,1780553237.485113,2026-06-04 06:07
1780554793592652,880,1780554793.592652,2026-06-04 06:33
1780555880053550,881,1780555880.05355,2026-06-04 06:51
1780555937137622,882,1780555937.137622,2026-06-04 06:52
1780555937237851,883,1780555937.237851,2026-06-04 06:52
1780555940300964,884,1780555940.300964,2026-06-04 06:52
1780555941317229,885,1780555941.317229,2026-06-04 06:52
1780555942061807,886,1780555942.061807,2026-06-04 06:52
1780556931960709,887,1780556931.960709,2026-06-04 07:08
1780557025959699,888,1780557025.959699,2026-06-04 07:10
1780557135159579,889,1780557135.159579,2026-06-04 07:12
1780557735427891,890,1780557735.427891,2026-06-04 07:22
1780557737029150,891,1780557737.02915,2026-06-04 07:22
1780558521722173,892,1780558521.722173,2026-06-04 07:35
1780558636814723,893,1780558636.814723,2026-06-04 07:37
1780558640987063,894,1780558640.987063,2026-06-04 07:37
1780559489358306,895,1780559489.358306,2026-06-04 07:51
1780559537777845,896,1780559537.777845,2026-06-04 07:52
1780559636918830,897,1780559636.91883,2026-06-04 07:53
1780559658287372,898,1780559658.287372,2026-06-04 07:54
1780560579834430,899,1780560579.83443,2026-06-04 08:09
1780561817998521,900,1780561817.998521,2026-06-04 08:30
1780561985391718,901,1780561985.391718,2026-06-04 08:33
1780562232130408,902,1780562232.130408,2026-06-04 08:37
1780562240797151,903,1780562240.797151,2026-06-04 08:37
1780563138507124,904,1780563138.507124,2026-06-04 08:52
1780563144350122,905,1780563144.350122,2026-06-04 08:52
1780564038577241,906,1780564038.577241,2026-06-04 09:07
1780564931326749,907,1780564931.326749,2026-06-04 09:22
1780565643399114,908,1780565643.399114,2026-06-04 09:34
1780565706164012,909,1780565706.164012,2026-06-04 09:35
1780566741960475,910,1780566741.960475,2026-06-04 09:52
1780567626321088,911,1780567626.321088,2026-06-04 10:07
1780568041679299,912,1780568041.679299,2026-06-04 10:14
1780568981506471,913,1780568981.506471,2026-06-04 10:29
1780569017090201,914,1780569017.090201,2026-06-04 10:30
1780569182209487,915,1780569182.209487,2026-06-04 10:33
1780569226231651,916,1780569226.231651,2026-06-04 10:33
1780569421503199,917,1780569421.503199,2026-06-04 10:37
1780569425841475,918,1780569425.841475,2026-06-04 10:37
1780569426574279,919,1780569426.574279,2026-06-04 10:37
1780569432695394,920,1780569432.695394,2026-06-04 10:37
1780570174462548,921,1780570174.462548,2026-06-04 10:49
1780571228071040,922,1780571228.07104,2026-06-04 11:07
1780571228181297,923,1780571228.181297,2026-06-04 11:07
1780571228424279,924,1780571228.424279,2026-06-04 11:07
1780572128242558,925,1780572128.242558,2026-06-04 11:22
1780572128280819,926,1780572128.280819,2026-06-04 11:22
1780572821317879,927,1780572821.317879,2026-06-04 11:33
1780573033864366,928,1780573033.864366,2026-06-04 11:37
1780573827392610,929,1780573827.39261,2026-06-04 11:50
1780573933487619,930,1780573933.487619,2026-06-04 11:52
1780573940568326,931,1780573940.568326,2026-06-04 11:52
1780574841279622,932,1780574841.279622,2026-06-04 12:07
1780574953761836,933,1780574953.761836,2026-06-04 12:09
1780577401489031,934,1780577401.489031,2026-06-04 12:50
1780578428686205,935,1780578428.686205,2026-06-04 13:07
1780578775290968,936,1780578775.290968,2026-06-04 13:12
1780580029073534,937,1780580029.073534,2026-06-04 13:33
1780581140134197,938,1780581140.134197,2026-06-04 13:52
1780581162150681,939,1780581162.150681,2026-06-04 13:52
1780582941074991,940,1780582941.074991,2026-06-04 14:22
1780583540291429,941,1780583540.291429,2026-06-04 14:32
1780583582056326,942,1780583582.056326,2026-06-04 14:33
1780583582712672,943,1780583582.712672,2026-06-04 14:33
1780583582735543,944,1780583582.735543,2026-06-04 14:33
1780583582752419,945,1780583582.752419,2026-06-04 14:33
1780583582780976,946,1780583582.780976,2026-06-04 14:33
1780584601592482,947,1780584601.592482,2026-06-04 14:50
1780584732683861,948,1780584732.683861,2026-06-04 14:52
1780584736936619,949,1780584736.936619,2026-06-04 14:52
1780585637831978,950,1780585637.831978,2026-06-04 15:07
1780585637860871,951,1780585637.860871,2026-06-04 15:07
1780585637861314,952,1780585637.861314,2026-06-04 15:07
1780585637862269,953,1780585637.862269,2026-06-04 15:07
1780585637865977,954,1780585637.865977,2026-06-04 15:07
1780585637867434,955,1780585637.867434,2026-06-04 15:07
1780585637868279,956,1780585637.868279,2026-06-04 15:07
1780585637871482,957,1780585637.871482,2026-06-04 15:07
1780585637871881,958,1780585637.871881,2026-06-04 15:07
1780585637872004,959,1780585637.872004,2026-06-04 15:07
1780585637872042,960,1780585637.872042,2026-06-04 15:07
1780585637872104,961,1780585637.872104,2026-06-04 15:07
1780585637872496,962,1780585637.872496,2026-06-04 15:07
1780585637872885,963,1780585637.872885,2026-06-04 15:07
1780585637874073,964,1780585637.874073,2026-06-04 15:07
1780585637879527,965,1780585637.879527,2026-06-04 15:07
1780585637879835,966,1780585637.879835,2026-06-04 15:07
1780585637884705,967,1780585637.884705,2026-06-04 15:07
1780585637889795,968,1780585637.889795,2026-06-04 15:07
1780585637893876,969,1780585637.893876,2026-06-04 15:07
1780585637895601,970,1780585637.895601,2026-06-04 15:07
1780585637896704,971,1780585637.896704,2026-06-04 15:07
1780585637897075,972,1780585637.897075,2026-06-04 15:07
1780585637898164,973,1780585637.898164,2026-06-04 15:07
1780585637899749,974,1780585637.899749,2026-06-04 15:07
1780585637900075,975,1780585637.900075,2026-06-04 15:07
1780585637902977,976,1780585637.902977,2026-06-04 15:07
1780585637905404,977,1780585637.905404,2026-06-04 15:07
1780585637914041,978,1780585637.914041,2026-06-04 15:07
1780585637917603,979,1780585637.917603,2026-06-04 15:07
1780585637919173,980,1780585637.919173,2026-06-04 15:07
1780585637921338,981,1780585637.921338,2026-06-04 15:07
1780585637930192,982,1780585637.930192,2026-06-04 15:07
1780585637933704,983,1780585637.933704,2026-06-04 15:07
1780585637933953,984,1780585637.933953,2026-06-04 15:07
1780585637935132,985,1780585637.935132,2026-06-04 15:07
1780585637949726,986,1780585637.949726,2026-06-04 15:07
1780585637950484,987,1780585637.950484,2026-06-04 15:07
1780585637954205,988,1780585637.954205,2026-06-04 15:07
1780585637983108,989,1780585637.983108,2026-06-04 15:07
1780585637986345,990,1780585637.986345,2026-06-04 15:07
1780585637993510,991,1780585637.99351,2026-06-04 15:07
1780585637994996,992,1780585637.994996,2026-06-04 15:07
1780585638000059,993,1780585638.000059,2026-06-04 15:07
1780585638073976,994,1780585638.073976,2026-06-04 15:07
1780585638454784,995,1780585638.454784,2026-06-04 15:07
1780585638919422,996,1780585638.919422,2026-06-04 15:07
1780585638932545,997,1780585638.932545,2026-06-04 15:07
1780585639048350,998,1780585639.04835,2026-06-04 15:07
1780585639583997,999,1780585639.583997,2026-06-04 15:07
1780585640255015,1000,1780585640.255015,2026-06-04 15:07
1780585640421822,1001,1780585640.421822,2026-06-04 15:07
1780585640725117,1002,1780585640.725117,2026-06-04 15:07
1780585640790659,1003,1780585640.790659,2026-06-04 15:07
1780585645998614,1004,1780585645.998614,2026-06-04 15:07
1780585646000741,1005,1780585646.000741,2026-06-04 15:07
1780585646012001,1006,1780585646.012001,2026-06-04 15:07
1780585646031349,1007,1780585646.031349,2026-06-04 15:07
1780585646067242,1008,1780585646.067242,2026-06-04 15:07
1780585646075082,1009,1780585646.075082,2026-06-04 15:07
1780585646084833,1010,1780585646.084833,2026-06-04 15:07
1780585646091076,1011,1780585646.091076,2026-06-04 15:07
1780585646094321,1012,1780585646.094321,2026-06-04 15:07
1780585646100982,1013,1780585646.100982,2026-06-04 15:07
1780585646107198,1014,1780585646.107198,2026-06-04 15:07
1780585646140380,1015,1780585646.14038,2026-06-04 15:07
1780585646245531,1016,1780585646.245531,2026-06-04 15:07
1780585646486279,1017,1780585646.486279,2026-06-04 15:07
1780585646489239,1018,1780585646.489239,2026-06-04 15:07
1780585646511412,1019,1780585646.511412,2026-06-04 15:07
1780585646522198,1020,1780585646.522198,2026-06-04 15:07
1780585646526695,1021,1780585646.526695,2026-06-04 15:07
1780585646531840,1022,1780585646.53184,2026-06-04 15:07
1780585646582515,1023,1780585646.582515,2026-06-04 15:07
1780585646729335,1024,1780585646.729335,2026-06-04 15:07
1780585646751306,1025,1780585646.751306,2026-06-04 15:07
1780585646757402,1026,1780585646.757402,2026-06-04 15:07
1780585646790927,1027,1780585646.790927,2026-06-04 15:07
1780585646803007,1028,1780585646.803007,2026-06-04 15:07
1780585646806585,1029,1780585646.806585,2026-06-04 15:07
1780585646817605,1030,1780585646.817605,2026-06-04 15:07
1780585646821229,1031,1780585646.821229,2026-06-04 15:07
1780585647219913,1032,1780585647.219913,2026-06-04 15:07
1780585647811420,1033,1780585647.81142,2026-06-04 15:07
1780586087130151,1034,1780586087.130151,2026-06-04 15:14
1780586528748730,1035,1780586528.74873,2026-06-04 15:22
1780587062457374,1036,1780587062.457374,2026-06-04 15:31
1780587324750339,1037,1780587324.750339,2026-06-04 15:35
1780587428705664,1038,1780587428.705664,2026-06-04 15:37
1780587441788181,1039,1780587441.788181,2026-06-04 15:37
1780590806523146,1040,1780590806.523146,2026-06-04 16:33
1780590855226624,1041,1780590855.226624,2026-06-04 16:34
1780591778774285,1042,1780591778.774285,2026-06-04 16:49
1780591892852237,1043,1780591892.852237,2026-06-04 16:51
1780591941010923,1044,1780591941.010923,2026-06-04 16:52
1780592847610346,1045,1780592847.610346,2026-06-04 17:07
1780593117693391,1046,1780593117.693391,2026-06-04 17:11
1780593728183094,1047,1780593728.183094,2026-06-04 17:22
1780593748578153,1048,1780593748.578153,2026-06-04 17:22
1780594625391134,1049,1780594625.391134,2026-06-04 17:37
1780594641077415,1050,1780594641.077415,2026-06-04 17:37
1780595401087015,1051,1780595401.087015,2026-06-04 17:50
1780595543300680,1052,1780595543.30068,2026-06-04 17:52
1780596821992076,1053,1780596821.992076,2026-06-04 18:13
1780596826120242,1054,1780596826.120242,2026-06-04 18:13
1780597985280221,1055,1780597985.280221,2026-06-04 18:33
1780599111307852,1056,1780599111.307852,2026-06-04 18:51
1780599140561686,1057,1780599140.561686,2026-06-04 18:52
1780600036333155,1058,1780600036.333155,2026-06-04 19:07
1780600940052911,1059,1780600940.052911,2026-06-04 19:22
1780601626100313,1060,1780601626.100313,2026-06-04 19:33
1780601663988473,1061,1780601663.988473,2026-06-04 19:34
1780601664002500,1062,1780601664.0025,2026-06-04 19:34
1780601664042847,1063,1780601664.042847,2026-06-04 19:34
1780601664043143,1064,1780601664.043143,2026-06-04 19:34
1780601664044282,1065,1780601664.044282,2026-06-04 19:34
1780601664057953,1066,1780601664.057953,2026-06-04 19:34
1780602740665667,1067,1780602740.665667,2026-06-04 19:52
1780602848420498,1068,1780602848.420498,2026-06-04 19:54
1780603634865085,1069,1780603634.865085,2026-06-04 20:07
1780604973987488,1070,1780604973.987488,2026-06-04 20:29
1780605192388205,1071,1780605192.388205,2026-06-04 20:33
1780606340181694,1072,1780606340.181694,2026-06-04 20:52
1780606347217115,1073,1780606347.217115,2026-06-04 20:52
1780607637795387,1074,1780607637.795387,2026-06-04 21:13
1780608139710609,1075,1780608139.710609,2026-06-04 21:22
1780609925362440,1076,1780609925.36244,2026-06-04 21:52
1780609937414859,1077,1780609937.414859,2026-06-04 21:52
1780610834368521,1078,1780610834.368521,2026-06-04 22:07
1780610847409219,1079,1780610847.409219,2026-06-04 22:07
1780611739887443,1080,1780611739.887443,2026-06-04 22:22
1780612628702816,1081,1780612628.702816,2026-06-04 22:37
1780612640768329,1082,1780612640.768329,2026-06-04 22:37
1780612643053810,1083,1780612643.05381,2026-06-04 22:37
1780612643715908,1084,1780612643.715908,2026-06-04 22:37
1780614436250695,1085,1780614436.250695,2026-06-04 23:07
1780614439757190,1086,1780614439.75719,2026-06-04 23:07
1780615339868089,1087,1780615339.868089,2026-06-04 23:22
1780616239917394,1088,1780616239.917394,2026-06-04 23:37
1780618036439216,1089,1780618036.439216,2026-06-05 00:07
1780618039830472,1090,1780618039.830472,2026-06-05 00:07
1780618939527599,1091,1780618939.527599,2026-06-05 00:22
1780619842705197,1092,1780619842.705197,2026-06-05 00:37
1780620727385819,1093,1780620727.385819,2026-06-05 00:52
1780620732884168,1094,1780620732.884168,2026-06-05 00:52
1780621636248314,1095,1780621636.248314,2026-06-05 01:07
1780622539982012,1096,1780622539.982012,2026-06-05 01:22
1780622544469093,1097,1780622544.469093,2026-06-05 01:22
1780623438435547,1098,1780623438.435547,2026-06-05 01:37
1780623443743388,1099,1780623443.743388,2026-06-05 01:37
1780625239451164,1100,1780625239.451164,2026-06-05 02:07
1780625239675109,1101,1780625239.675109,2026-06-05 02:07
1780626140661626,1102,1780626140.661626,2026-06-05 02:22
1780626140801315,1103,1780626140.801315,2026-06-05 02:22
1780627040393776,1104,1780627040.393776,2026-06-05 02:37
1780627932462344,1105,1780627932.462344,2026-06-05 02:52
1780627932506563,1106,1780627932.506563,2026-06-05 02:52
1780627937687163,1107,1780627937.687163,2026-06-05 02:52
1780628839317696,1108,1780628839.317696,2026-06-05 03:07
1780629728075911,1109,1780629728.075911,2026-06-05 03:22
1780629739990363,1110,1780629739.990363,2026-06-05 03:22
1780629743686714,1111,1780629743.686714,2026-06-05 03:22
1780630625474974,1112,1780630625.474974,2026-06-05 03:37
1780630626093944,1113,1780630626.093944,2026-06-05 03:37
1780630636117680,1114,1780630636.11768,2026-06-05 03:37
1780631531522182,1115,1780631531.522182,2026-06-05 03:52
1780631531526237,1116,1780631531.526237,2026-06-05 03:52
1780631536155008,1117,1780631536.155008,2026-06-05 03:52
1780631541308205,1118,1780631541.308205,2026-06-05 03:52
1780635129815907,1119,1780635129.815907,2026-06-05 04:52
1780635129826011,1120,1780635129.826011,2026-06-05 04:52
1780635136571213,1121,1780635136.571213,2026-06-05 04:52
1780636921855115,1122,1780636921.855115,2026-06-05 05:22
1780637829067624,1123,1780637829.067624,2026-06-05 05:37
1780637837015125,1124,1780637837.015125,2026-06-05 05:37
1780638742266482,1125,1780638742.266482,2026-06-05 05:52
1780639627787343,1126,1780639627.787343,2026-06-05 06:07
1780639638157654,1127,1780639638.157654,2026-06-05 06:07
1780639638163735,1128,1780639638.163735,2026-06-05 06:07
1780639641968367,1129,1780639641.968367,2026-06-05 06:07
1780639642876634,1130,1780639642.876634,2026-06-05 06:07
1780640521732029,1131,1780640521.732029,2026-06-05 06:22
1780640521739836,1132,1780640521.739836,2026-06-05 06:22
1780640521771485,1133,1780640521.771485,2026-06-05 06:22
1780640521824498,1134,1780640521.824498,2026-06-05 06:22
1780640521834560,1135,1780640521.83456,2026-06-05 06:22
1780640521840836,1136,1780640521.840836,2026-06-05 06:22
1780640521841479,1137,1780640521.841479,2026-06-05 06:22
1780640540277789,1138,1780640540.277789,2026-06-05 06:22
1780640540292294,1139,1780640540.292294,2026-06-05 06:22
1780640543498789,1140,1780640543.498789,2026-06-05 06:22
1780641429691409,1141,1780641429.691409,2026-06-05 06:37
1780641430957460,1142,1780641430.95746,2026-06-05 06:37
1780642333841094,1143,1780642333.841094,2026-06-05 06:52
1780642338193030,1144,1780642338.19303,2026-06-05 06:52
1780642340205141,1145,1780642340.205141,2026-06-05 06:52
1780643228268391,1146,1780643228.268391,2026-06-05 07:07
1780645031646713,1147,1780645031.646713,2026-06-05 07:37
1780645040475024,1148,1780645040.475024,2026-06-05 07:37
1780645930776931,1149,1780645930.776931,2026-06-05 07:52
1780646832423069,1150,1780646832.423069,2026-06-05 08:07
1780646839314942,1151,1780646839.314942,2026-06-05 08:07
1780646839318766,1152,1780646839.318766,2026-06-05 08:07
1780646845999592,1153,1780646845.999592,2026-06-05 08:07
1780647742485345,1154,1780647742.485345,2026-06-05 08:22
1780648638051203,1155,1780648638.051203,2026-06-05 08:37
1780648640666825,1156,1780648640.666825,2026-06-05 08:37
1780648645803375,1157,1780648645.803375,2026-06-05 08:37
1780649540146778,1158,1780649540.146778,2026-06-05 08:52
1780650426122242,1159,1780650426.122242,2026-06-05 09:07
1780650432330274,1160,1780650432.330274,2026-06-05 09:07
1780650434300256,1161,1780650434.300256,2026-06-05 09:07
1780650437253967,1162,1780650437.253967,2026-06-05 09:07
1780650440476727,1163,1780650440.476727,2026-06-05 09:07
1780650445264364,1164,1780650445.264364,2026-06-05 09:07
1780651340528448,1165,1780651340.528448,2026-06-05 09:22
1780652240373728,1166,1780652240.373728,2026-06-05 09:37
1780652240758362,1167,1780652240.758362,2026-06-05 09:37
1780652243647561,1168,1780652243.647561,2026-06-05 09:37
1780653130007790,1169,1780653130.00779,2026-06-05 09:52
1780653135971992,1170,1780653135.971992,2026-06-05 09:52
1780653136639398,1171,1780653136.639398,2026-06-05 09:52
1780654030002349,1172,1780654030.002349,2026-06-05 10:07
1780654039774623,1173,1780654039.774623,2026-06-05 10:07
1780654925712943,1174,1780654925.712943,2026-06-05 10:22
1780654928381565,1175,1780654928.381565,2026-06-05 10:22
1780654944426416,1176,1780654944.426416,2026-06-05 10:22
1780655825744818,1177,1780655825.744818,2026-06-05 10:37
1780655827866524,1178,1780655827.866524,2026-06-05 10:37
1780656740356809,1179,1780656740.356809,2026-06-05 10:52
1780656740974050,1180,1780656740.97405,2026-06-05 10:52
1780657636913106,1181,1780657636.913106,2026-06-05 11:07
1780657640735473,1182,1780657640.735473,2026-06-05 11:07
1780658533624589,1183,1780658533.624589,2026-06-05 11:22
1780659436404848,1184,1780659436.404848,2026-06-05 11:37
1780659437947809,1185,1780659437.947809,2026-06-05 11:37
1780659437950142,1186,1780659437.950142,2026-06-05 11:37
1780660328295540,1187,1780660328.29554,2026-06-05 11:52
1780661240584472,1188,1780661240.584472,2026-06-05 12:07
1780663037114829,1189,1780663037.114829,2026-06-05 12:37
1780663038856855,1190,1780663038.856855,2026-06-05 12:37
1780663042858935,1191,1780663042.858935,2026-06-05 12:37
1780663042859620,1192,1780663042.85962,2026-06-05 12:37
1780663937508071,1193,1780663937.508071,2026-06-05 12:52
1780663940792724,1194,1780663940.792724,2026-06-05 12:52
1780664839907515,1195,1780664839.907515,2026-06-05 13:07
1780664840134326,1196,1780664840.134326,2026-06-05 13:07
1780664840861603,1197,1780664840.861603,2026-06-05 13:07
1780664841500381,1198,1780664841.500381,2026-06-05 13:07
1780666628702226,1199,1780666628.702226,2026-06-05 13:37
1780667534933665,1200,1780667534.933665,2026-06-05 13:52
1780667538286357,1201,1780667538.286357,2026-06-05 13:52
1780669341368871,1202,1780669341.368871,2026-06-05 14:22
1780670229383626,1203,1780670229.383626,2026-06-05 14:37
1780671140753857,1204,1780671140.753857,2026-06-05 14:52
1780671147012353,1205,1780671147.012353,2026-06-05 14:52
1780672040921384,1206,1780672040.921384,2026-06-05 15:07
1780672926795883,1207,1780672926.795883,2026-06-05 15:22
1780672937037546,1208,1780672937.037546,2026-06-05 15:22
1780672939434024,1209,1780672939.434024,2026-06-05 15:22
1780672939438792,1210,1780672939.438792,2026-06-05 15:22
1780672939455076,1211,1780672939.455076,2026-06-05 15:22
1780672939731031,1212,1780672939.731031,2026-06-05 15:22
1780672940232182,1213,1780672940.232182,2026-06-05 15:22
1780673834796632,1214,1780673834.796632,2026-06-05 15:37
1780674735102685,1215,1780674735.102685,2026-06-05 15:52
1780675639247667,1216,1780675639.247667,2026-06-05 16:07
1780675639341467,1217,1780675639.341467,2026-06-05 16:07
1780675639344254,1218,1780675639.344254,2026-06-05 16:07
1780675639361924,1219,1780675639.361924,2026-06-05 16:07
1780675639368336,1220,1780675639.368336,2026-06-05 16:07
1780675639376569,1221,1780675639.376569,2026-06-05 16:07
1780675639415779,1222,1780675639.415779,2026-06-05 16:07
1780675639417162,1223,1780675639.417162,2026-06-05 16:07
1780675639420514,1224,1780675639.420514,2026-06-05 16:07
1780675639447229,1225,1780675639.447229,2026-06-05 16:07
1780675639460000,1226,1780675639.46,2026-06-05 16:07
1780675639461792,1227,1780675639.461792,2026-06-05 16:07
1780675639464309,1228,1780675639.464309,2026-06-05 16:07
1780675639478840,1229,1780675639.47884,2026-06-05 16:07
1780675639486236,1230,1780675639.486236,2026-06-05 16:07
1780675639556070,1231,1780675639.55607,2026-06-05 16:07
1780675639557346,1232,1780675639.557346,2026-06-05 16:07
1780676535012450,1233,1780676535.01245,2026-06-05 16:22
1780676539444992,1234,1780676539.444992,2026-06-05 16:22
1780676539460409,1235,1780676539.460409,2026-06-05 16:22
1780676539517606,1236,1780676539.517606,2026-06-05 16:22
1780676539523711,1237,1780676539.523711,2026-06-05 16:22
1780676539574302,1238,1780676539.574302,2026-06-05 16:22
1780676539580246,1239,1780676539.580246,2026-06-05 16:22
1780676540065661,1240,1780676540.065661,2026-06-05 16:22
1780676541020722,1241,1780676541.020722,2026-06-05 16:22
1780676541188371,1242,1780676541.188371,2026-06-05 16:22
1780676541255524,1243,1780676541.255524,2026-06-05 16:22
1780676541569825,1244,1780676541.569825,2026-06-05 16:22
1780676541614235,1245,1780676541.614235,2026-06-05 16:22
1780677439072924,1246,1780677439.072924,2026-06-05 16:37
1780677439076085,1247,1780677439.076085,2026-06-05 16:37
1780678336941088,1248,1780678336.941088,2026-06-05 16:52
1780678338736116,1249,1780678338.736116,2026-06-05 16:52
1780678338741639,1250,1780678338.741639,2026-06-05 16:52
1780678338742449,1251,1780678338.742449,2026-06-05 16:52
1780678338757742,1252,1780678338.757742,2026-06-05 16:52
1780678338762343,1253,1780678338.762343,2026-06-05 16:52
1780678338766125,1254,1780678338.766125,2026-06-05 16:52
1780678338782306,1255,1780678338.782306,2026-06-05 16:52
1780678338871156,1256,1780678338.871156,2026-06-05 16:52
1780681031234598,1257,1780681031.234598,2026-06-05 17:37
1780681031462978,1258,1780681031.462978,2026-06-05 17:37
1780681038721535,1259,1780681038.721535,2026-06-05 17:37
1780681038724715,1260,1780681038.724715,2026-06-05 17:37
1780681038724911,1261,1780681038.724911,2026-06-05 17:37
1780681038730382,1262,1780681038.730382,2026-06-05 17:37
1780681038740948,1263,1780681038.740948,2026-06-05 17:37
1780681038743484,1264,1780681038.743484,2026-06-05 17:37
1780681038833656,1265,1780681038.833656,2026-06-05 17:37
1780681038843266,1266,1780681038.843266,2026-06-05 17:37
1780681038870957,1267,1780681038.870957,2026-06-05 17:37
1780681040702012,1268,1780681040.702012,2026-06-05 17:37
1780681938119205,1269,1780681938.119205,2026-06-05 17:52
1780681938938752,1270,1780681938.938752,2026-06-05 17:52
1780681941338697,1271,1780681941.338697,2026-06-05 17:52
1780685536127790,1272,1780685536.12779,2026-06-05 18:52
1780686424574771,1273,1780686424.574771,2026-06-05 19:07
1780689140145634,1274,1780689140.145634,2026-06-05 19:52
1780690036269287,1275,1780690036.269287,2026-06-05 20:07
1780690037589009,1276,1780690037.589009,2026-06-05 20:07
1780690039021478,1277,1780690039.021478,2026-06-05 20:07
1780690046813238,1278,1780690046.813238,2026-06-05 20:07
1780690927874924,1279,1780690927.874924,2026-06-05 20:22
1780690937609065,1280,1780690937.609065,2026-06-05 20:22
1780690938885330,1281,1780690938.88533,2026-06-05 20:22
1780690939207282,1282,1780690939.207282,2026-06-05 20:22
1780691836236834,1283,1780691836.236834,2026-06-05 20:37
1780692731773837,1284,1780692731.773837,2026-06-05 20:52
1780693640838111,1285,1780693640.838111,2026-06-05 21:07
1780695440253524,1286,1780695440.253524,2026-06-05 21:37
1780696339660483,1287,1780696339.660483,2026-06-05 21:52
1780696339726192,1288,1780696339.726192,2026-06-05 21:52
1780697242535148,1289,1780697242.535148,2026-06-05 22:07
1780698125204411,1290,1780698125.204411,2026-06-05 22:22
1780699040011217,1291,1780699040.011217,2026-06-05 22:37
1780699040405431,1292,1780699040.405431,2026-06-05 22:37
1780699046107176,1293,1780699046.107176,2026-06-05 22:37
1780699046118787,1294,1780699046.118787,2026-06-05 22:37
1780699046174487,1295,1780699046.174487,2026-06-05 22:37
1780699940443023,1296,1780699940.443023,2026-06-05 22:52
1780700836034439,1297,1780700836.034439,2026-06-05 23:07
1780703525829812,1298,1780703525.829812,2026-06-05 23:52
1780703540464353,1299,1780703540.464353,2026-06-05 23:52
1780704433888465,1300,1780704433.888465,2026-06-06 00:07
1780707136249560,1301,1780707136.24956,2026-06-06 00:52
1780707139325557,1302,1780707139.325557,2026-06-06 00:52
1780708037334376,1303,1780708037.334376,2026-06-06 01:07
1780711640450556,1304,1780711640.450556,2026-06-06 02:07
1780712525459256,1305,1780712525.459256,2026-06-06 02:22
1780712530911944,1306,1780712530.911944,2026-06-06 02:22
1780713425526747,1307,1780713425.526747,2026-06-06 02:37
1780713438417737,1308,1780713438.417737,2026-06-06 02:37
1780713438430983,1309,1780713438.430983,2026-06-06 02:37
1780713439332714,1310,1780713439.332714,2026-06-06 02:37
1780715231760269,1311,1780715231.760269,2026-06-06 03:07
1780717027992758,1312,1780717027.992758,2026-06-06 03:37
1780717039539833,1313,1780717039.539833,2026-06-06 03:37
1780717927553329,1314,1780717927.553329,2026-06-06 03:52
1780717927557417,1315,1780717927.557417,2026-06-06 03:52
1780717927557572,1316,1780717927.557572,2026-06-06 03:52
1780717939553929,1317,1780717939.553929,2026-06-06 03:52
1780717940228448,1318,1780717940.228448,2026-06-06 03:52
1780718825196355,1319,1780718825.196355,2026-06-06 04:07
1780718839545531,1320,1780718839.545531,2026-06-06 04:07
1780719739866573,1321,1780719739.866573,2026-06-06 04:22
1780719746928104,1322,1780719746.928104,2026-06-06 04:22
1780721538289493,1323,1780721538.289493,2026-06-06 04:52
1780721543755368,1324,1780721543.755368,2026-06-06 04:52
1780722438095978,1325,1780722438.095978,2026-06-06 05:07
1780722440100256,1326,1780722440.100256,2026-06-06 05:07
1780722443021802,1327,1780722443.021802,2026-06-06 05:07


==> data/availability_latency/violin_boundary_all.csv <==
rel_x,latency_ms
0.21436788576709045,7.546097345132743
0.3027629630577173,17.808103309957055
0.37209015269701373,28.070109274781363
0.4,38.33211523960567
0.3786185390875701,48.59412120442998
0.3184501882192847,58.85612716925429
0.2413743507755043,69.11813313407859
0.16888843773811538,79.3801390989029
0.1140976733260011,89.64214506372721
0.08093380845096104,99.90415102855152
0.06789773893672034,110.16615699337584
0.071868868325919,120.42816295820015
0.09001673148866458,130.69016892302446
0.12046617256843406,140.95217488784877
0.1623150123746705,151.21418085267308
0.2141952224986211,161.4761868174974
0.27103323977613913,171.7381927823217
0.32155266552143064,182.00019874714602
0.35060851461475645,192.26220471197033
0.3469330672869454,202.52421067679464
0.3107539919138976,212.78621664161895
0.25437699493312194,223.04822260644326
0.1949642480402834,233.31022857126757
0.1457213144040925,243.57223453609188
0.11185094508206087,253.83424050091617
0.09204191521439446,264.0962464657405
0.0819754688722214,274.3582524305648
0.07682903478209901,284.6202583953891
0.07245512318018066,294.8822643602134
0.06618302575002243,305.1442703250377
0.057455078276121146,315.40627628986203
0.04764545948944124,325.66828225468635
0.038832152308471195,335.93028821951066
0.03235859861564902,346.19229418433497
0.028245594673145736,356.4543001491593
0.025643419906595816,366.7163061139836
0.02364657551073192,376.9783120788079
0.021773477737331213,387.2403180436322
0.01996078867637878,397.5023240084565
0.018325172507975624,407.76432997328084
0.016955117120237295,418.02633593810515
0.015833050135317793,428.28834190292946
0.01486739399130775,438.55034786775377
0.013964696694561726,448.8123538325781
0.013075971834032874,459.0743597974024
0.012199239291986554,469.3363657622267
0.011363663750625462,479.598371727051
0.0106197540613121,489.8603776918753
0.010039514473828712,500.1223836566996
0.009718040313819525,510.3843896215239
0.009752812409553772,520.6463955863481
0.010172091179711799,530.9084015511725
0.010836290051411287,541.1704075159968
0.01141873482092273,551.4324134808211
0.011555778464694957,561.6944194456454
0.011091452163408188,571.9564254104697
0.010203716414332802,582.218431375294
0.009286399515684782,592.4804373401183
0.00868839742952501,602.7424433049426
0.008516856774971602,613.004449269767
0.008618218848672003,623.2664552345913
0.008707904036856442,633.5284611994156
0.008545341088544814,643.7904671642399
0.00805247173579317,654.0524731290642
0.007326299868263896,664.3144790938885
0.0065650508927993945,674.5764850587128
0.005967035137260264,684.8384910235371
0.005654128434990679,695.1004969883614
0.005639741928954663,705.3625029531858
0.005834332463659247,715.6245089180101
0.006076088179527608,725.8865148828344
0.006182900389954873,736.1485208476587
0.006019672186054501,746.410526812483
0.005555658218488059,756.6725327773073
0.004877161966459051,766.9345387421316
0.004144005467602556,777.1965447069559
0.0035156475488129753,787.4585506717802
0.003090910944799105,797.7205566366046
0.002893845195652995,807.9825626014289
0.002908209043469005,818.2445685662532
0.0031308618529203637,828.5065745310775
0.0036019263385489242,838.7685804959018
0.00438901541851284,849.0305864607261
0.005533687478668986,859.2925924255504
0.006983000561769386,869.5545983903747
0.008535772659053425,879.816604355199
0.009849308942499883,890.0786103200234
0.010546409803319466,900.3406162848477
0.010391808670001529,910.602622249672
0.009420888105784656,920.8646282144963
0.007916661915098053,931.1266341793206
0.006256104835489865,941.3886401441449
0.004747759502615169,951.6506461089692
0.0035559442362515844,961.9126520737935
0.00271313545916594,972.1746580386178
0.0021722807827202107,982.4366640034422
0.001860167979389365,992.6986699682664
0.0017119830370588064,1002.9606759330907
0.0016788174124752267,1013.222681897915
0.0017172138619114099,1023.4846878627393
-0.0017172138619114099,1023.4846878627393
-0.0016788174124752267,1013.222681897915
-0.0017119830370588064,1002.9606759330907
-0.001860167979389365,992.6986699682664
-0.0021722807827202107,982.4366640034422
-0.00271313545916594,972.1746580386178
-0.0035559442362515844,961.9126520737935
-0.004747759502615169,951.6506461089692
-0.006256104835489865,941.3886401441449
-0.007916661915098053,931.1266341793206
-0.009420888105784656,920.8646282144963
-0.010391808670001529,910.602622249672
-0.010546409803319466,900.3406162848477
-0.009849308942499883,890.0786103200234
-0.008535772659053425,879.816604355199
-0.006983000561769386,869.5545983903747
-0.005533687478668986,859.2925924255504
-0.00438901541851284,849.0305864607261
-0.0036019263385489242,838.7685804959018
-0.0031308618529203637,828.5065745310775
-0.002908209043469005,818.2445685662532
-0.002893845195652995,807.9825626014289
-0.003090910944799105,797.7205566366046
-0.0035156475488129753,787.4585506717802
-0.004144005467602556,777.1965447069559
-0.004877161966459051,766.9345387421316
-0.005555658218488059,756.6725327773073
-0.006019672186054501,746.410526812483
-0.006182900389954873,736.1485208476587
-0.006076088179527608,725.8865148828344
-0.005834332463659247,715.6245089180101
-0.005639741928954663,705.3625029531858
-0.005654128434990679,695.1004969883614
-0.005967035137260264,684.8384910235371
-0.0065650508927993945,674.5764850587128
-0.007326299868263896,664.3144790938885
-0.00805247173579317,654.0524731290642
-0.008545341088544814,643.7904671642399
-0.008707904036856442,633.5284611994156
-0.008618218848672003,623.2664552345913
-0.008516856774971602,613.004449269767
-0.00868839742952501,602.7424433049426
-0.009286399515684782,592.4804373401183
-0.010203716414332802,582.218431375294
-0.011091452163408188,571.9564254104697
-0.011555778464694957,561.6944194456454
-0.01141873482092273,551.4324134808211
-0.010836290051411287,541.1704075159968
-0.010172091179711799,530.9084015511725
-0.009752812409553772,520.6463955863481
-0.009718040313819525,510.3843896215239
-0.010039514473828712,500.1223836566996
-0.0106197540613121,489.8603776918753
-0.011363663750625462,479.598371727051
-0.012199239291986554,469.3363657622267
-0.013075971834032874,459.0743597974024
-0.013964696694561726,448.8123538325781
-0.01486739399130775,438.55034786775377
-0.015833050135317793,428.28834190292946
-0.016955117120237295,418.02633593810515
-0.018325172507975624,407.76432997328084
-0.01996078867637878,397.5023240084565
-0.021773477737331213,387.2403180436322
-0.02364657551073192,376.9783120788079
-0.025643419906595816,366.7163061139836
-0.028245594673145736,356.4543001491593
-0.03235859861564902,346.19229418433497
-0.038832152308471195,335.93028821951066
-0.04764545948944124,325.66828225468635
-0.057455078276121146,315.40627628986203
-0.06618302575002243,305.1442703250377
-0.07245512318018066,294.8822643602134
-0.07682903478209901,284.6202583953891
-0.0819754688722214,274.3582524305648
-0.09204191521439446,264.0962464657405
-0.11185094508206087,253.83424050091617
-0.1457213144040925,243.57223453609188
-0.1949642480402834,233.31022857126757
-0.25437699493312194,223.04822260644326
-0.3107539919138976,212.78621664161895
-0.3469330672869454,202.52421067679464
-0.35060851461475645,192.26220471197033
-0.32155266552143064,182.00019874714602
-0.27103323977613913,171.7381927823217
-0.2141952224986211,161.4761868174974
-0.1623150123746705,151.21418085267308
-0.12046617256843406,140.95217488784877
-0.09001673148866458,130.69016892302446
-0.071868868325919,120.42816295820015
-0.06789773893672034,110.16615699337584
-0.08093380845096104,99.90415102855152
-0.1140976733260011,89.64214506372721
-0.16888843773811538,79.3801390989029
-0.2413743507755043,69.11813313407859
-0.3184501882192847,58.85612716925429
-0.3786185390875701,48.59412120442998
-0.4,38.33211523960567
-0.37209015269701373,28.070109274781363
-0.3027629630577173,17.808103309957055
-0.21436788576709045,7.546097345132743


==> data/availability_latency/violin_boundary_k1.csv <==
rel_x,latency_ms
0.22834194291795873,7.546097345132743
0.24351892836989544,15.019795915030677
0.25382676562108725,22.49349448492861
0.25887103424563745,29.96719305482655
0.2587213520303903,37.440891624724486
0.2539183109281111,44.91459019462242
0.24542512296422983,52.388288764520354
0.23453245951960386,59.86198733441829
0.2227315468197465,67.33568590431622
0.2115736013210909,74.80938447421417
0.20253292846446552,82.28308304411209
0.19688724856661596,89.75678161401004
0.19562351598390748,97.23048018390796
0.19937230172981737,104.7041787538059
0.20837002685782952,112.17787732370383
0.22244659434862724,119.65157589360177
0.24103611308584116,127.1252744634997
0.2632096389703323,134.59897303339764
0.28773006421403824,142.0726716032956
0.3131294453586782,149.5463701731935
0.3378075930585084,157.02006874309146
0.36014771359601294,164.49376731298938
0.37864099644288435,171.96746588288732
0.3920084278843608,179.44116445278524
0.399306017804086,186.9148630226832
0.4,194.3885615925811
0.3940017348325342,201.86226016247906
0.38165757290214997,209.33595873237698
0.36369571600617545,216.80965730227493
0.3411386389820428,224.28335587217285
0.3151944528853101,231.7570544420708
0.2871426865190257,239.23075301196872
0.2582290510065331,246.70445158186666
0.2295803065978566,254.1781501517646
0.20214542332851942,261.65184872166253
0.1766640982840079,269.12554729156045
0.1536594942561819,276.5992458614584
0.1334494949288679,284.07294443135635
0.11616997867808537,291.54664300125427
0.1018042644912083,299.0203415711522
0.09021436645476429,306.49404014105016
0.08117135669753772,313.9677387109481
0.07438349093653461,321.441437280846
0.06952156860486136,328.9151358507439
0.06624130793998632,336.3888344206419
0.064202507503168,343.8625329905398
0.06308467596246312,351.33623156043774
0.06259881954377804,358.80993013033566
0.06249524725212033,366.28362870023363
0.06256754555800784,373.75732727013155
0.06265318283772207,381.2310258400295
0.06263142548227892,388.70472440992745
0.06241932681793893,396.17842297982537
0.06196649748214093,403.6521215497233
0.06124924246306829,411.1258201196212
0.060264529120563765,418.5995186895192
0.059024179532198996,426.0732172594171
0.057549659200793996,433.546915829315
0.055867819553763624,441.02061439921295
0.054007885491961075,448.4943129691109
0.051999823397731404,455.96801153900884
0.049873987255252605,463.44171010890676
0.04766167778181816,470.9154086788047
0.04539604678001395,478.38910724870266
0.04311271384962264,485.8628058186006
0.040849571055859374,493.3365043884985
0.03864551000450765,500.8102029583965
0.036538139524275086,508.2839015282944
0.03456087031563914,515.7576000981923
0.032739936116527604,523.2312986680902
0.03109195088779253,530.7049972379881
0.029622473881877765,538.178695807886
0.028325821324401264,545.652394377784
0.027186100859757575,553.126092947682
0.02617922563690508,560.5997915175799
0.025275536779903553,568.0734900874778
0.024442639330633023,575.5471886573757
0.023648119488959077,583.0208872272736
0.022861922496328364,590.4945857971716
0.02205828849313332,597.9682843670695
0.021217233811319163,605.4419829369675
0.02032560889513336,612.9156815068654
0.019377760836815694,620.3893800767634
0.01837579333286669,627.8630786466613
0.017329374211616764,635.3367772165592
0.01625501664792589,642.8104757864571
0.01517477425909955,650.284174356355
0.014114348973148864,657.7578729262531
0.013100704782908312,665.231571496151
0.012159387811696287,672.7052700660489
0.011311844377980418,680.1789686359468
0.01057307698582902,687.6526672058448
0.009949966637737059,695.1263657757427
0.00944051658519492,702.6000643456406
0.00903415017204966,710.0737629155385
0.008713046575126053,717.5474614854365
0.008454349573880183,725.0211600553345
0.008232960190796187,732.4948586252324
0.00802454188101648,739.9685571951303
0.0078083367043841395,747.4422557650282
-0.0078083367043841395,747.4422557650282
-0.00802454188101648,739.9685571951303
-0.008232960190796187,732.4948586252324
-0.008454349573880183,725.0211600553345
-0.008713046575126053,717.5474614854365
-0.00903415017204966,710.0737629155385
-0.00944051658519492,702.6000643456406
-0.009949966637737059,695.1263657757427
-0.01057307698582902,687.6526672058448
-0.011311844377980418,680.1789686359468
-0.012159387811696287,672.7052700660489
-0.013100704782908312,665.231571496151
-0.014114348973148864,657.7578729262531
-0.01517477425909955,650.284174356355
-0.01625501664792589,642.8104757864571
-0.017329374211616764,635.3367772165592
-0.01837579333286669,627.8630786466613
-0.019377760836815694,620.3893800767634
-0.02032560889513336,612.9156815068654
-0.021217233811319163,605.4419829369675
-0.02205828849313332,597.9682843670695
-0.022861922496328364,590.4945857971716
-0.023648119488959077,583.0208872272736
-0.024442639330633023,575.5471886573757
-0.025275536779903553,568.0734900874778
-0.02617922563690508,560.5997915175799
-0.027186100859757575,553.126092947682
-0.028325821324401264,545.652394377784
-0.029622473881877765,538.178695807886
-0.03109195088779253,530.7049972379881
-0.032739936116527604,523.2312986680902
-0.03456087031563914,515.7576000981923
-0.036538139524275086,508.2839015282944
-0.03864551000450765,500.8102029583965
-0.040849571055859374,493.3365043884985
-0.04311271384962264,485.8628058186006
-0.04539604678001395,478.38910724870266
-0.04766167778181816,470.9154086788047
-0.049873987255252605,463.44171010890676
-0.051999823397731404,455.96801153900884
-0.054007885491961075,448.4943129691109
-0.055867819553763624,441.02061439921295
-0.057549659200793996,433.546915829315
-0.059024179532198996,426.0732172594171
-0.060264529120563765,418.5995186895192
-0.06124924246306829,411.1258201196212
-0.06196649748214093,403.6521215497233
-0.06241932681793893,396.17842297982537
-0.06263142548227892,388.70472440992745
-0.06265318283772207,381.2310258400295
-0.06256754555800784,373.75732727013155
-0.06249524725212033,366.28362870023363
-0.06259881954377804,358.80993013033566
-0.06308467596246312,351.33623156043774
-0.064202507503168,343.8625329905398
-0.06624130793998632,336.3888344206419
-0.06952156860486136,328.9151358507439
-0.07438349093653461,321.441437280846
-0.08117135669753772,313.9677387109481
-0.09021436645476429,306.49404014105016
-0.1018042644912083,299.0203415711522
-0.11616997867808537,291.54664300125427
-0.1334494949288679,284.07294443135635
-0.1536594942561819,276.5992458614584
-0.1766640982840079,269.12554729156045
-0.20214542332851942,261.65184872166253
-0.2295803065978566,254.1781501517646
-0.2582290510065331,246.70445158186666
-0.2871426865190257,239.23075301196872
-0.3151944528853101,231.7570544420708
-0.3411386389820428,224.28335587217285
-0.36369571600617545,216.80965730227493
-0.38165757290214997,209.33595873237698
-0.3940017348325342,201.86226016247906
-0.4,194.3885615925811
-0.399306017804086,186.9148630226832
-0.3920084278843608,179.44116445278524
-0.37864099644288435,171.96746588288732
-0.36014771359601294,164.49376731298938
-0.3378075930585084,157.02006874309146
-0.3131294453586782,149.5463701731935
-0.28773006421403824,142.0726716032956
-0.2632096389703323,134.59897303339764
-0.24103611308584116,127.1252744634997
-0.22244659434862724,119.65157589360177
-0.20837002685782952,112.17787732370383
-0.19937230172981737,104.7041787538059
-0.19562351598390748,97.23048018390796
-0.19688724856661596,89.75678161401004
-0.20253292846446552,82.28308304411209
-0.2115736013210909,74.80938447421417
-0.2227315468197465,67.33568590431622
-0.23453245951960386,59.86198733441829
-0.24542512296422983,52.388288764520354
-0.2539183109281111,44.91459019462242
-0.2587213520303903,37.440891624724486
-0.25887103424563745,29.96719305482655
-0.25382676562108725,22.49349448492861
-0.24351892836989544,15.019795915030677
-0.22834194291795873,7.546097345132743


==> data/availability_latency/violin_boundary_k10.csv <==
rel_x,latency_ms
0.2722303850794666,11.791945573770493
0.28819755278949,20.56261276467446
0.2987768328889201,29.333279955578426
0.303844028526425,38.10394714648239
0.30382685456205527,46.874614337386355
0.29967994334804415,55.64528152829032
0.2927909582039418,64.41594871919429
0.2848289496721189,73.18661591009825
0.27755452020308036,81.95728310100222
0.27261634103089233,90.72795029190618
0.2713595935307781,99.49861748281015
0.2746693163174527,108.26928467371411
0.2828663334132905,117.03995186461809
0.2956665428234437,125.81061905552205
0.31220689004099356,134.58128624642603
0.33113410626349105,143.35195343733
0.35074576691656467,152.12262062823396
0.36916779906034614,160.89328781913792
0.3845486232527764,169.6639550100419
0.3952481171670644,178.43462220094585
0.4,187.20528939184982
0.39802934534346085,195.97595658275378
0.38911262948009934,204.74662377365775
0.3735753742656711,213.5172909645617
0.35223090295332077,222.2879581554657
0.3262715474926376,231.05862534636967
0.29712942131019177,239.82929253727363
0.26632660035603184,248.5999597281776
0.23533390178588323,257.37062691908153
0.20545381787544797,266.1412941099855
0.1777375572594927,274.91196130088946
0.1529398742911019,283.6826284917934
0.13150968814022124,292.4532956826974
0.11361031779664897,301.22396287360135
0.09916089515441061,309.9946300645053
0.08789007655924266,318.7652972554093
0.07939410705932541,327.53596444631324
0.07319300136475544,336.3066316372172
0.068780531096482,345.0772988281212
0.06566545530392852,353.84796601902514
0.06340281227320178,362.6186332099291
0.06161508918330388,371.38930040083306
0.06000378467232921,380.15996759173703
0.05835238300302551,388.930634782641
0.056522142874976505,397.70130197354496
0.05444239593836314,406.4719691644489
0.052097236352140135,415.2426363553529
0.04951053223203117,424.01330354625685
0.04673107719774222,432.78397073716087
0.043819421655976264,441.55463792806484
0.04083750264318616,450.3253051189688
0.03784167696114163,459.09597230987276
0.03487922171243217,467.8666395007767
0.031987873172747906,476.6373066916807
0.029197598163620914,485.40797388258466
0.026533582869169226,494.1786410734886
0.024019404830220994,502.9493082643926
0.021679512412762274,511.71997545529655
0.01954042709307756,520.4906426462005
0.01763043908290592,529.2613098371045
0.015977910926180772,538.0319770280084
0.014608572410943398,546.8026442189124
0.013542343915704464,555.5733114098164
0.012790255422254005,564.3439786007203
0.012351954020426716,573.1146457916243
0.012214150930330025,581.8853129825283
0.012350192200594837,590.6559801734322
0.012720781447376065,599.4266473643362
0.013275761179126473,608.1973145552402
0.013956779234731577,616.9679817461441
0.014700623892716628,625.7386489370481
0.015442992970040812,634.509316127952
0.016122454591195656,643.279983318856
0.016684349467887757,652.05065050976
0.017084372643971373,660.8213177006639
0.017291561331622532,669.5919848915679
0.01729041658385681,678.3626520824719
0.017081915407734585,687.1333192733758
0.016683239278396947,695.9039864642798
0.01612615873824238,704.6746536551838
0.015454162378894291,713.4453208460877
0.014718578733836765,722.2159880369917
0.013974078973211668,730.9866552278957
0.01327403387696862,739.7573224187996
0.012666207394074262,748.5279896097036
0.012189196501428308,757.2986568006075
0.01186988980411016,766.0693239915115
0.011722049790543488,774.8399911824155
0.011745968090321433,783.6106583733194
0.011929036446892211,792.3813255642234
0.012247038191872296,801.1519927551274
0.012665991731237914,809.9226599460313
0.013144442289884215,818.6933271369353
0.013636160954758919,827.4639943278393
0.014093232150482658,836.2346615187432
0.0144694694648822,845.0053287096472
0.014723998731009403,853.7759959005513
0.01482471706501369,862.5466630914552
0.014751225731848346,871.3173302823592
0.01449679332131118,880.087997473263
-0.01449679332131118,880.087997473263
-0.014751225731848346,871.3173302823592
-0.01482471706501369,862.5466630914552
-0.014723998731009403,853.7759959005513
-0.0144694694648822,845.0053287096472
-0.014093232150482658,836.2346615187432
-0.013636160954758919,827.4639943278393
-0.013144442289884215,818.6933271369353
-0.012665991731237914,809.9226599460313
-0.012247038191872296,801.1519927551274
-0.011929036446892211,792.3813255642234
-0.011745968090321433,783.6106583733194
-0.011722049790543488,774.8399911824155
-0.01186988980411016,766.0693239915115
-0.012189196501428308,757.2986568006075
-0.012666207394074262,748.5279896097036
-0.01327403387696862,739.7573224187996
-0.013974078973211668,730.9866552278957
-0.014718578733836765,722.2159880369917
-0.015454162378894291,713.4453208460877
-0.01612615873824238,704.6746536551838
-0.016683239278396947,695.9039864642798
-0.017081915407734585,687.1333192733758
-0.01729041658385681,678.3626520824719
-0.017291561331622532,669.5919848915679
-0.017084372643971373,660.8213177006639
-0.016684349467887757,652.05065050976
-0.016122454591195656,643.279983318856
-0.015442992970040812,634.509316127952
-0.014700623892716628,625.7386489370481
-0.013956779234731577,616.9679817461441
-0.013275761179126473,608.1973145552402
-0.012720781447376065,599.4266473643362
-0.012350192200594837,590.6559801734322
-0.012214150930330025,581.8853129825283
-0.012351954020426716,573.1146457916243
-0.012790255422254005,564.3439786007203
-0.013542343915704464,555.5733114098164
-0.014608572410943398,546.8026442189124
-0.015977910926180772,538.0319770280084
-0.01763043908290592,529.2613098371045
-0.01954042709307756,520.4906426462005
-0.021679512412762274,511.71997545529655
-0.024019404830220994,502.9493082643926
-0.026533582869169226,494.1786410734886
-0.029197598163620914,485.40797388258466
-0.031987873172747906,476.6373066916807
-0.03487922171243217,467.8666395007767
-0.03784167696114163,459.09597230987276
-0.04083750264318616,450.3253051189688
-0.043819421655976264,441.55463792806484
-0.04673107719774222,432.78397073716087
-0.04951053223203117,424.01330354625685
-0.052097236352140135,415.2426363553529
-0.05444239593836314,406.4719691644489
-0.056522142874976505,397.70130197354496
-0.05835238300302551,388.930634782641
-0.06000378467232921,380.15996759173703
-0.06161508918330388,371.38930040083306
-0.06340281227320178,362.6186332099291
-0.06566545530392852,353.84796601902514
-0.068780531096482,345.0772988281212
-0.07319300136475544,336.3066316372172
-0.07939410705932541,327.53596444631324
-0.08789007655924266,318.7652972554093
-0.09916089515441061,309.9946300645053
-0.11361031779664897,301.22396287360135
-0.13150968814022124,292.4532956826974
-0.1529398742911019,283.6826284917934
-0.1777375572594927,274.91196130088946
-0.20545381787544797,266.1412941099855
-0.23533390178588323,257.37062691908153
-0.26632660035603184,248.5999597281776
-0.29712942131019177,239.82929253727363
-0.3262715474926376,231.05862534636967
-0.35223090295332077,222.2879581554657
-0.3735753742656711,213.5172909645617
-0.38911262948009934,204.74662377365775
-0.39802934534346085,195.97595658275378
-0.4,187.20528939184982
-0.3952481171670644,178.43462220094585
-0.3845486232527764,169.6639550100419
-0.36916779906034614,160.89328781913792
-0.35074576691656467,152.12262062823396
-0.33113410626349105,143.35195343733
-0.31220689004099356,134.58128624642603
-0.2956665428234437,125.81061905552205
-0.2828663334132905,117.03995186461809
-0.2746693163174527,108.26928467371411
-0.2713595935307781,99.49861748281015
-0.27261634103089233,90.72795029190618
-0.27755452020308036,81.95728310100222
-0.2848289496721189,73.18661591009825
-0.2927909582039418,64.41594871919429
-0.29967994334804415,55.64528152829032
-0.30382685456205527,46.874614337386355
-0.303844028526425,38.10394714648239
-0.2987768328889201,29.333279955578426
-0.28819755278949,20.56261276467446
-0.2722303850794666,11.791945573770493


==> data/availability_latency/violin_boundary_k2.csv <==
rel_x,latency_ms
0.23326248708148972,9.415163934426225
0.2478141606929731,18.028630979860843
0.2571989378430525,26.642098025295464
0.2612717681490138,35.255565070730086
0.2604566945321677,43.8690321161647
0.25571995639181466,52.48249916159932
0.24847068727115895,61.095966207033946
0.24040382238800123,69.70943325246856
0.23330789442600786,78.32290029790317
0.22886362341223282,86.93636734333779
0.22845779648502523,95.54983438877241
0.2330322108348627,104.16330143420703
0.24298122655357424,112.77676847964167
0.25810532702129046,121.39023552507629
0.27762287196506147,130.0037025705109
0.3002379795242254,138.61716961594553
0.3242586579100814,147.23063666138015
0.34775533600430436,155.84410370681476
0.3687456539028191,164.45757075224938
0.3853872839604626,173.071037797684
0.39615775393408414,181.68450484311862
0.4,190.29797188855323
0.3964155714101326,198.91143893398785
0.3854940790457887,207.52490597942247
0.36787664600909564,216.13837302485712
0.3446609767258653,224.75184007029173
0.31726409678822676,233.36530711572635
0.2872640370116952,241.97877416116097
0.25624279972956554,250.5922412065956
0.22564999253588813,259.2057082520302
0.19670063702384108,267.8191752974648
0.1703134896725681,276.43264234289944
0.14708939616186584,285.04610938833406
0.12732396017790068,293.6595764337687
0.11104571485402169,302.2730434792033
0.09806998649131204,310.8865105246379
0.08805926435689913,319.49997757007253
0.08058251315596827,328.11344461550715
0.07516792575109742,336.72691166094177
0.07134572075215648,345.3403787063764
0.0686795162861534,353.953845751811
0.06678643470554167,362.5673127972456
0.06534733065786585,371.18077984268024
0.06410931828863947,379.79424688811486
0.06288306303350695,388.4077139335495
0.061537123285497625,397.0211809789841
0.05999108563503063,405.6346480244187
0.05820851556535847,414.2481150698533
0.05619005212221866,422.861582115288
0.05396648624070405,431.4750491607226
0.05159147247106016,440.08851620615724
0.04913362674762697,448.70198325159186
0.04666806821197919,457.3154502970265
0.0442678363670032,465.9289173424611
0.04199592288103552,474.5423843878957
0.03989880309839169,483.1558514333303
0.0380022907248022,491.76931847876494
0.036310276976455544,500.38278552419956
0.034806501982768696,508.9962525696342
0.0334590214658623,517.6097196150688
0.03222657380001375,526.2231866605034
0.0310657218067067,534.836653705938
0.029937521869186717,543.4501207513727
0.028812600631883192,552.0635877968073
0.027673878807700926,560.6770548422419
0.02651669414756261,569.2905218876765
0.025346620340705076,577.9039889331111
0.02417572531736133,586.5174559785457
0.023018260037826803,595.1309230239804
0.021886773846591778,603.744390069415
0.02078943722038752,612.3578571148496
0.019728992168138983,620.9713241602842
0.018703344345014923,629.5847912057188
0.017707453358331255,638.1982582511534
0.01673593560318281,646.8117252965881
0.015785698108061352,655.4251923420227
0.014857970348022165,664.0386593874573
0.013959268375155055,672.6521264328919
0.013101072527751782,681.2655934783265
0.0122982796449992,689.8790605237612
0.011566753206176894,698.4925275691958
0.010920491415820266,707.1059946146304
0.010369023160150589,715.719461660065
0.009915600995549272,724.3329287054996
0.009556590315511974,732.9463957509342
0.009282185667227915,741.5598627963689
0.009078276459694092,750.1733298418035
0.00892900776786306,758.7867968872381
0.008819408053394016,767.4002639326727
0.008737433660406472,776.0137309781073
0.008674923060852253,784.627198023542
0.008627232822702445,793.2406650689766
0.00859167551541568,801.8541321144112
0.008565208701874221,810.4675991598458
0.008542045963334063,819.0810662052804
0.008511912388631462,827.694533250715
0.008459528210980102,836.3080002961498
0.008365606174771069,844.9214673415844
0.008209265925473363,853.534934387019
0.007971402075613584,862.1484014324536
-0.007971402075613584,862.1484014324536
-0.008209265925473363,853.534934387019
-0.008365606174771069,844.9214673415844
-0.008459528210980102,836.3080002961498
-0.008511912388631462,827.694533250715
-0.008542045963334063,819.0810662052804
-0.008565208701874221,810.4675991598458
-0.00859167551541568,801.8541321144112
-0.008627232822702445,793.2406650689766
-0.008674923060852253,784.627198023542
-0.008737433660406472,776.0137309781073
-0.008819408053394016,767.4002639326727
-0.00892900776786306,758.7867968872381
-0.009078276459694092,750.1733298418035
-0.009282185667227915,741.5598627963689
-0.009556590315511974,732.9463957509342
-0.009915600995549272,724.3329287054996
-0.010369023160150589,715.719461660065
-0.010920491415820266,707.1059946146304
-0.011566753206176894,698.4925275691958
-0.0122982796449992,689.8790605237612
-0.013101072527751782,681.2655934783265
-0.013959268375155055,672.6521264328919
-0.014857970348022165,664.0386593874573
-0.015785698108061352,655.4251923420227
-0.01673593560318281,646.8117252965881
-0.017707453358331255,638.1982582511534
-0.018703344345014923,629.5847912057188
-0.019728992168138983,620.9713241602842
-0.02078943722038752,612.3578571148496
-0.021886773846591778,603.744390069415
-0.023018260037826803,595.1309230239804
-0.02417572531736133,586.5174559785457
-0.025346620340705076,577.9039889331111
-0.02651669414756261,569.2905218876765
-0.027673878807700926,560.6770548422419
-0.028812600631883192,552.0635877968073
-0.029937521869186717,543.4501207513727
-0.0310657218067067,534.836653705938
-0.03222657380001375,526.2231866605034
-0.0334590214658623,517.6097196150688
-0.034806501982768696,508.9962525696342
-0.036310276976455544,500.38278552419956
-0.0380022907248022,491.76931847876494
-0.03989880309839169,483.1558514333303
-0.04199592288103552,474.5423843878957
-0.0442678363670032,465.9289173424611
-0.04666806821197919,457.3154502970265
-0.04913362674762697,448.70198325159186
-0.05159147247106016,440.08851620615724
-0.05396648624070405,431.4750491607226
-0.05619005212221866,422.861582115288
-0.05820851556535847,414.2481150698533
-0.05999108563503063,405.6346480244187
-0.061537123285497625,397.0211809789841
-0.06288306303350695,388.4077139335495
-0.06410931828863947,379.79424688811486
-0.06534733065786585,371.18077984268024
-0.06678643470554167,362.5673127972456
-0.0686795162861534,353.953845751811
-0.07134572075215648,345.3403787063764
-0.07516792575109742,336.72691166094177
-0.08058251315596827,328.11344461550715
-0.08805926435689913,319.49997757007253
-0.09806998649131204,310.8865105246379
-0.11104571485402169,302.2730434792033
-0.12732396017790068,293.6595764337687
-0.14708939616186584,285.04610938833406
-0.1703134896725681,276.43264234289944
-0.19670063702384108,267.8191752974648
-0.22564999253588813,259.2057082520302
-0.25624279972956554,250.5922412065956
-0.2872640370116952,241.97877416116097
-0.31726409678822676,233.36530711572635
-0.3446609767258653,224.75184007029173
-0.36787664600909564,216.13837302485712
-0.3854940790457887,207.52490597942247
-0.3964155714101326,198.91143893398785
-0.4,190.29797188855323
-0.39615775393408414,181.68450484311862
-0.3853872839604626,173.071037797684
-0.3687456539028191,164.45757075224938
-0.34775533600430436,155.84410370681476
-0.3242586579100814,147.23063666138015
-0.3002379795242254,138.61716961594553
-0.27762287196506147,130.0037025705109
-0.25810532702129046,121.39023552507629
-0.24298122655357424,112.77676847964167
-0.2330322108348627,104.16330143420703
-0.22845779648502523,95.54983438877241
-0.22886362341223282,86.93636734333779
-0.23330789442600786,78.32290029790317
-0.24040382238800123,69.70943325246856
-0.24847068727115895,61.095966207033946
-0.25571995639181466,52.48249916159932
-0.2604566945321677,43.8690321161647
-0.2612717681490138,35.255565070730086
-0.2571989378430525,26.642098025295464
-0.2478141606929731,18.028630979860843
-0.23326248708148972,9.415163934426225


==> data/availability_latency/violin_boundary_k25.csv <==
rel_x,latency_ms
0.2798188754038172,16.897942181340337
0.29418809588026074,25.821402153041625
0.3034837652668474,34.74486212474291
0.30775708247992833,43.6683220964442
0.3075568302006165,52.59178206814549
0.30388880851114597,61.51524203984678
0.29811550032908624,70.43870201154806
0.29180707211172363,79.36216198324935
0.2865619540341243,88.28562195495064
0.28381955973467504,97.20908192665193
0.28468868217173526,106.13254189835322
0.28981282619722293,115.0560018700545
0.29928877293233563,123.97946184175579
0.3126478606611916,132.90292181345708
0.3289017529014859,141.82638178515836
0.34664675887566065,150.74984175685967
0.36421390317317404,159.67330172856094
0.37984664096576837,168.59676170026222
0.39188499863418746,177.52022167196353
0.39893443108671,186.4436816436648
0.4,195.3671416153661
0.3945713890127401,204.29060158706739
0.3826511463949083,213.21406155876866
0.36472635557524563,222.13752153046997
0.3416914212478862,231.06098150217124
0.31473558695989157,239.98444147387252
0.28521222965142407,248.90790144557383
0.25450748173189414,257.8313614172751
0.22392348772451603,266.7548213889764
0.19458731924835584,275.67828136067766
0.16739128897800154,284.601741332379
0.1429652204068351,293.52520130408027
0.12167704554268398,302.44866127578155
0.10365544282649444,311.3721212474828
0.088827191578598,320.2955812191841
0.0769622450826964,329.21904119088543
0.06772073461243,338.1425011625867
0.06069768858429456,347.065961134288
0.05546275828116683,355.98942110598927
0.051593433862193554,364.91288107769054
0.04870104631083483,373.8363410493919
0.04644935547425785,382.75980102109315
0.04456585792387452,391.68326099279443
0.04284623851698721,400.6067209644957
0.04115270633148053,409.530180936197
0.03940729697428966,418.45364090789826
0.03758153058150047,427.3771008795996
0.035684007334398325,436.3005608513009
0.033747534412618956,445.22402082300215
0.031817187159515696,454.1474807947034
0.029940342840085257,463.0709407664047
0.028159262133051,471.99440073810604
0.026506328053445417,480.9178607098073
0.02500167541142319,489.8413206815086
0.023652717030435408,498.76478065320987
0.02245501199517487,507.68824062491115
0.021393997112109396,516.6117005966124
0.020447253719293925,525.5351605683137
0.019587134767525008,534.458620540015
0.018783670586250814,543.3820805117164
0.01800767529996834,552.3055404834176
0.017233897156410754,561.2290004551189
0.01644393625861271,570.1524604268202
0.01562855147913297,579.0759203985215
0.014788950676049932,587.9993803702228
0.013936738037160458,596.922840341924
0.013092378275949994,605.8463003136253
0.012282293381473334,614.7697602853266
0.011534973304798302,623.6932202570279
0.01087669066999578,632.6166802287291
0.010327507718408084,641.5401402004305
0.009898225484629649,650.4636001721318
0.00958875891291229,659.3870601438331
0.00938816587082366,668.3105201155344
0.00927627027083531,677.2339800872356
0.009226560623222566,686.1574400589369
0.009209864678539853,695.0809000306382
0.00919822573884967,704.0043600023395
0.009168438062946926,712.9278199740407
0.009104815549759879,721.851279945742
0.009000932165993082,730.7747399174434
0.008860242475637463,739.6981998891447
0.008695630635631488,748.621659860846
0.008528025696163321,757.5451198325472
0.008384258141234911,766.4685798042485
0.008294332811220646,775.3920397759498
0.008288282890583793,784.3154997476511
0.008392775441244778,793.2389597193524
0.0086276779303108,802.1624196910536
0.009002866240628567,811.0858796627549
0.009515636291598975,820.0093396344562
0.010149136622267683,828.9327996061576
0.01087222691139828,837.8562595778589
0.011641056967698741,846.7797195495601
0.012402446223406647,855.7031795212614
0.013098851295627968,864.6266394929627
0.013674394878432859,873.550099464664
0.014081166962816534,882.4735594363652
0.014284871017717067,891.3970194080665
0.01426892173520733,900.3204793797679
-0.01426892173520733,900.3204793797679
-0.014284871017717067,891.3970194080665
-0.014081166962816534,882.4735594363652
-0.013674394878432859,873.550099464664
-0.013098851295627968,864.6266394929627
-0.012402446223406647,855.7031795212614
-0.011641056967698741,846.7797195495601
-0.01087222691139828,837.8562595778589
-0.010149136622267683,828.9327996061576
-0.009515636291598975,820.0093396344562
-0.009002866240628567,811.0858796627549
-0.0086276779303108,802.1624196910536
-0.008392775441244778,793.2389597193524
-0.008288282890583793,784.3154997476511
-0.008294332811220646,775.3920397759498
-0.008384258141234911,766.4685798042485
-0.008528025696163321,757.5451198325472
-0.008695630635631488,748.621659860846
-0.008860242475637463,739.6981998891447
-0.009000932165993082,730.7747399174434
-0.009104815549759879,721.851279945742
-0.009168438062946926,712.9278199740407
-0.00919822573884967,704.0043600023395
-0.009209864678539853,695.0809000306382
-0.009226560623222566,686.1574400589369
-0.00927627027083531,677.2339800872356
-0.00938816587082366,668.3105201155344
-0.00958875891291229,659.3870601438331
-0.009898225484629649,650.4636001721318
-0.010327507718408084,641.5401402004305
-0.01087669066999578,632.6166802287291
-0.011534973304798302,623.6932202570279
-0.012282293381473334,614.7697602853266
-0.013092378275949994,605.8463003136253
-0.013936738037160458,596.922840341924
-0.014788950676049932,587.9993803702228
-0.01562855147913297,579.0759203985215
-0.01644393625861271,570.1524604268202
-0.017233897156410754,561.2290004551189
-0.01800767529996834,552.3055404834176
-0.018783670586250814,543.3820805117164
-0.019587134767525008,534.458620540015
-0.020447253719293925,525.5351605683137
-0.021393997112109396,516.6117005966124
-0.02245501199517487,507.68824062491115
-0.023652717030435408,498.76478065320987
-0.02500167541142319,489.8413206815086
-0.026506328053445417,480.9178607098073
-0.028159262133051,471.99440073810604
-0.029940342840085257,463.0709407664047
-0.031817187159515696,454.1474807947034
-0.033747534412618956,445.22402082300215
-0.035684007334398325,436.3005608513009
-0.03758153058150047,427.3771008795996
-0.03940729697428966,418.45364090789826
-0.04115270633148053,409.530180936197
-0.04284623851698721,400.6067209644957
-0.04456585792387452,391.68326099279443
-0.04644935547425785,382.75980102109315
-0.04870104631083483,373.8363410493919
-0.051593433862193554,364.91288107769054
-0.05546275828116683,355.98942110598927
-0.06069768858429456,347.065961134288
-0.06772073461243,338.1425011625867
-0.0769622450826964,329.21904119088543
-0.088827191578598,320.2955812191841
-0.10365544282649444,311.3721212474828
-0.12167704554268398,302.44866127578155
-0.1429652204068351,293.52520130408027
-0.16739128897800154,284.601741332379
-0.19458731924835584,275.67828136067766
-0.22392348772451603,266.7548213889764
-0.25450748173189414,257.8313614172751
-0.28521222965142407,248.90790144557383
-0.31473558695989157,239.98444147387252
-0.3416914212478862,231.06098150217124
-0.36472635557524563,222.13752153046997
-0.3826511463949083,213.21406155876866
-0.3945713890127401,204.29060158706739
-0.4,195.3671416153661
-0.39893443108671,186.4436816436648
-0.39188499863418746,177.52022167196353
-0.37984664096576837,168.59676170026222
-0.36421390317317404,159.67330172856094
-0.34664675887566065,150.74984175685967
-0.3289017529014859,141.82638178515836
-0.3126478606611916,132.90292181345708
-0.29928877293233563,123.97946184175579
-0.28981282619722293,115.0560018700545
-0.28468868217173526,106.13254189835322
-0.28381955973467504,97.20908192665193
-0.2865619540341243,88.28562195495064
-0.29180707211172363,79.36216198324935
-0.29811550032908624,70.43870201154806
-0.30388880851114597,61.51524203984678
-0.3075568302006165,52.59178206814549
-0.30775708247992833,43.6683220964442
-0.3034837652668474,34.74486212474291
-0.29418809588026074,25.821402153041625
-0.2798188754038172,16.897942181340337


==> data/availability_latency/violin_boundary_k5.csv <==
rel_x,latency_ms
0.2550976026262097,11.517813114754102
0.26848414235286666,20.194670536298005
0.2773984064754073,28.871527957841906
0.28187830955925913,37.548385379385806
0.2823984362278247,46.225242800929706
0.279837112827968,54.90210022247361
0.2753926375721971,63.57895764401752
0.27045788567987267,72.25581506556142
0.2664682839105575,80.93267248710532
0.26474157120347136,89.60952990864922
0.26632849256769603,98.28638733019312
0.271891771285267,106.96324475173702
0.28162689068904523,115.64010217328094
0.29523308628559547,124.31695959482484
0.3119372027236491,132.99381701636872
0.3305673157797979,141.67067443791262
0.3496677537536033,150.34753185945652
0.3676427977509089,159.02438928100042
0.3829132874221548,167.70124670254432
0.39406897144503283,176.37810412408822
0.4,185.05496154563212
0.39999355304139034,193.73181896717603
0.39378603665642536,202.40867638871993
0.3815670227710367,211.08553381026383
0.36393731940982055,219.76239123180775
0.34182924958753946,228.43924865335165
0.3164014539857334,237.11610607489555
0.2889226591246116,245.79296349643946
0.2606586444936285,254.46982091798336
0.2327743508258996,263.1466783395273
0.20625934228656972,271.8235357610712
0.1818805241424889,280.5003931826151
0.16016197033754015,289.177250604159
0.1413885729910582,297.8541080257029
0.12562830954770038,306.5309654472468
0.11276722409637728,315.2078228687907
0.10255147717786746,323.8846802903346
0.09463165310436739,332.5615377118785
0.08860555893813958,341.2383951334224
0.08405674711582939,349.9152525549663
0.08058683074848935,358.5921099765102
0.07784034565106862,367.2689673980541
0.07552151898232451,375.945824819598
0.07340290239272955,384.6226822411419
0.07132644077233045,393.2995396626858
0.06919813634455683,401.9763970842297
0.06697794746672293,410.6532545057736
0.0646668406039965,419.3301119273175
0.06229293387438494,428.00696934886145
0.05989843104795883,436.68382677040535
0.05752860675461033,445.36068419194925
0.05522356958128947,454.03754161349315
0.053013012001029924,462.71439903503705
0.05091374412065996,471.39125645658095
0.048929547417848836,480.06811387812485
0.047052772148628755,488.74497129966875
0.04526709916564723,497.42182872121265
0.04355094060104267,506.09868614275655
0.04188101950273525,514.7755435643004
0.040235724072909124,523.4524009858443
0.03859788102973599,532.1292584073882
0.03695665499202714,540.8061158289321
0.035308378658162574,549.482973250476
0.03365626091744441,558.1598306720199
0.03200909435235947,566.8366880935638
0.03037925667082843,575.5135455151077
0.02878042851339246,584.1904029366516
0.027225493347441693,592.8672603581955
0.02572502374891433,601.5441177797394
0.02428660090727685,610.2209752012833
0.022914997999167533,618.8978326228272
0.021613039637423836,627.5746900443711
0.02038278826874039,636.251547465915
0.019226648552948877,644.9284048874589
0.01814803816382632,653.6052623090028
0.017151430140037532,662.2821197305467
0.01624178132434008,670.9589771520906
0.015423562075908562,679.6358345736345
0.01469973581718459,688.3126919951784
0.014071064189570319,696.9895494167223
0.01353602590358288,705.6664068382662
0.013091457936902699,714.3432642598101
0.0127338046280057,723.020121681354
0.01246065324350093,731.6969791028979
0.012272099894588832,740.3738365244418
0.012171466050512645,749.0506939459857
0.012164985976158945,757.7275513675296
0.012260293055395445,766.4044087890735
0.012463806791803051,775.0812662106174
0.012777404311852784,783.7581236321613
0.013194987571588202,792.4349810537052
0.01369967532949413,801.1118384752491
0.014262322245924426,809.788695896793
0.014841889538621367,818.4655533183369
0.01538788761086196,827.1424107398808
0.01584473491620655,835.8192681614247
0.01615750217378494,844.4961255829687
0.016278214464364043,853.1729830045126
0.016171730698975498,861.8498404260565
0.01582024758718536,870.5266978476003
-0.01582024758718536,870.5266978476003
-0.016171730698975498,861.8498404260565
-0.016278214464364043,853.1729830045126
-0.01615750217378494,844.4961255829687
-0.01584473491620655,835.8192681614247
-0.01538788761086196,827.1424107398808
-0.014841889538621367,818.4655533183369
-0.014262322245924426,809.788695896793
-0.01369967532949413,801.1118384752491
-0.013194987571588202,792.4349810537052
-0.012777404311852784,783.7581236321613
-0.012463806791803051,775.0812662106174
-0.012260293055395445,766.4044087890735
-0.012164985976158945,757.7275513675296
-0.012171466050512645,749.0506939459857
-0.012272099894588832,740.3738365244418
-0.01246065324350093,731.6969791028979
-0.0127338046280057,723.020121681354
-0.013091457936902699,714.3432642598101
-0.01353602590358288,705.6664068382662
-0.014071064189570319,696.9895494167223
-0.01469973581718459,688.3126919951784
-0.015423562075908562,679.6358345736345
-0.01624178132434008,670.9589771520906
-0.017151430140037532,662.2821197305467
-0.01814803816382632,653.6052623090028
-0.019226648552948877,644.9284048874589
-0.02038278826874039,636.251547465915
-0.021613039637423836,627.5746900443711
-0.022914997999167533,618.8978326228272
-0.02428660090727685,610.2209752012833
-0.02572502374891433,601.5441177797394
-0.027225493347441693,592.8672603581955
-0.02878042851339246,584.1904029366516
-0.03037925667082843,575.5135455151077
-0.03200909435235947,566.8366880935638
-0.03365626091744441,558.1598306720199
-0.035308378658162574,549.482973250476
-0.03695665499202714,540.8061158289321
-0.03859788102973599,532.1292584073882
-0.040235724072909124,523.4524009858443
-0.04188101950273525,514.7755435643004
-0.04355094060104267,506.09868614275655
-0.04526709916564723,497.42182872121265
-0.047052772148628755,488.74497129966875
-0.048929547417848836,480.06811387812485
-0.05091374412065996,471.39125645658095
-0.053013012001029924,462.71439903503705
-0.05522356958128947,454.03754161349315
-0.05752860675461033,445.36068419194925
-0.05989843104795883,436.68382677040535
-0.06229293387438494,428.00696934886145
-0.0646668406039965,419.3301119273175
-0.06697794746672293,410.6532545057736
-0.06919813634455683,401.9763970842297
-0.07132644077233045,393.2995396626858
-0.07340290239272955,384.6226822411419
-0.07552151898232451,375.945824819598
-0.07784034565106862,367.2689673980541
-0.08058683074848935,358.5921099765102
-0.08405674711582939,349.9152525549663
-0.08860555893813958,341.2383951334224
-0.09463165310436739,332.5615377118785
-0.10255147717786746,323.8846802903346
-0.11276722409637728,315.2078228687907
-0.12562830954770038,306.5309654472468
-0.1413885729910582,297.8541080257029
-0.16016197033754015,289.177250604159
-0.1818805241424889,280.5003931826151
-0.20625934228656972,271.8235357610712
-0.2327743508258996,263.1466783395273
-0.2606586444936285,254.46982091798336
-0.2889226591246116,245.79296349643946
-0.3164014539857334,237.11610607489555
-0.34182924958753946,228.43924865335165
-0.36393731940982055,219.76239123180775
-0.3815670227710367,211.08553381026383
-0.39378603665642536,202.40867638871993
-0.39999355304139034,193.73181896717603
-0.4,185.05496154563212
-0.39406897144503283,176.37810412408822
-0.3829132874221548,167.70124670254432
-0.3676427977509089,159.02438928100042
-0.3496677537536033,150.34753185945652
-0.3305673157797979,141.67067443791262
-0.3119372027236491,132.99381701636872
-0.29523308628559547,124.31695959482484
-0.28162689068904523,115.64010217328094
-0.271891771285267,106.96324475173702
-0.26632849256769603,98.28638733019312
-0.26474157120347136,89.60952990864922
-0.2664682839105575,80.93267248710532
-0.27045788567987267,72.25581506556142
-0.2753926375721971,63.57895764401752
-0.279837112827968,54.90210022247361
-0.2823984362278247,46.225242800929706
-0.28187830955925913,37.548385379385806
-0.2773984064754073,28.871527957841906
-0.26848414235286666,20.194670536298005
-0.2550976026262097,11.517813114754102


==> data/availability_latency/violin_coords_all.csv <==
latency_ms,density
7.546097345132743,0.5359197144177266
17.808103309957055,0.7569074076442854
28.07010927478137,0.9302253817425352
38.332115239605685,1.0
48.594121204429996,0.9465463477189318
58.85612716925431,0.7961254705482013
69.11813313407862,0.6034358769387543
79.38013909890293,0.4222210943452865
89.64214506372724,0.285244183314999
99.90415102855155,0.20233452112740263
110.16615699337586,0.16974434734180208
120.42816295820018,0.1796721708147966
130.69016892302452,0.2250418287216612
140.95217488784883,0.30116543142108876
151.21418085267314,0.40578753093667574
161.47618681749745,0.535488056246556
171.73819278232176,0.6775830994403491
182.00019874714607,0.803881663803574
192.26220471197038,0.8765212865368853
202.5242106767947,0.8673326682173733
212.786216641619,0.7768849797847365
223.04822260644332,0.6359424873327998
233.31022857126763,0.48741062010072206
243.57223453609194,0.36430328601023
253.83424050091628,0.2796273627051511
264.0962464657406,0.23010478803598397
274.3582524305649,0.20493867218055273
284.6202583953892,0.19207258695524748
294.8822643602135,0.1811378079504499
305.14427032503784,0.16545756437505557
315.40627628986215,0.14363769569030205
325.66828225468646,0.11911364872360293
335.93028821951077,0.09708038077117746
346.1922941843351,0.08089649653912265
356.4543001491594,0.07061398668286409
366.7163061139837,0.06410854976648929
376.978312078808,0.05911643877682996
387.2403180436323,0.054433694343328544
397.50232400845664,0.04990197169094694
407.76432997328095,0.045812931269938954
418.02633593810526,0.042387792800593106
428.2883419029296,0.03958262533829449
438.5503478677539,0.03716848497826933
448.8123538325782,0.03491174173640435
459.0743597974025,0.03268992958508209
469.3363657622268,0.030498098229966346
479.59837172705113,0.02840915937656361
489.86037769187544,0.02654938515328024
500.1223836566998,0.025098786184571745
510.3843896215241,0.024295100784548808
520.6463955863484,0.024382031023884462
530.9084015511727,0.02543022794927951
541.170407515997,0.027090725128528236
551.4324134808213,0.028546837052306855
561.6944194456456,0.028889446161737324
571.9564254104699,0.02772863040852038
582.2184313752942,0.02550929103583189
592.4804373401186,0.023215998789211954
602.7424433049429,0.021720993573812478
613.0044492697672,0.021292141937429017
623.2664552345915,0.021545547121679994
633.5284611994158,0.021769760092141106
643.7904671642401,0.021363352721362028
654.0524731290644,0.020131179339482885
664.3144790938887,0.01831574967065969
674.576485058713,0.016412627231998444
684.8384910235374,0.014917587843150648
695.1004969883617,0.014135321087476675
705.362502953186,0.014099354822386636
715.6245089180103,0.014585831159148101
725.8865148828346,0.015190220448819007
736.1485208476589,0.01545725097488717
746.4105268124832,0.015049180465136197
756.6725327773075,0.013889145546220111
766.9345387421318,0.012192904916147588
777.1965447069562,0.010360013669006367
787.4585506717805,0.008789118872032384
797.7205566366048,0.007727277361997731
807.9825626014291,0.007234612989132488
818.2445685662534,0.007270522608672524
828.5065745310777,0.007827154632300938
838.768580495902,0.009004815846372362
849.0305864607263,0.010972538546282194
859.2925924255507,0.013834218696672613
869.554598390375,0.017457501404423616
879.8166043551993,0.021339431647633692
890.0786103200236,0.02462327235624981
900.3406162848479,0.026366024508298624
910.6026222496722,0.025979521675003812
920.8646282144965,0.023552220264461535
931.1266341793208,0.019791654787745014
941.3886401441451,0.015640262088724557
951.6506461089695,0.011869398756537851
961.9126520737938,0.008889860590628887
972.1746580386181,0.0067828386479147984
982.4366640034424,0.005430701956800493
992.6986699682668,0.0046504199484733765
1002.9606759330911,0.004279957592647009
1013.2226818979154,0.004197043531188076
1023.4846878627397,0.004293034654778536


==> data/availability_latency/violin_coords_k1.csv <==
latency_ms,density
7.546097345132743,0.5708548572948968
15.019795915030679,0.6087973209247379
22.493494484928615,0.6345669140527183
29.967193054826552,0.6471775856140928
37.440891624724486,0.6468033800759757
44.91459019462242,0.634795777320277
52.38828876452036,0.6135628074105745
59.861987334418295,0.5863311487990095
67.33568590431622,0.5568288670493652
74.80938447421417,0.5289340033027271
82.28308304411209,0.506332321161164
89.75678161401004,0.49221812141653903
97.23048018390799,0.489058789959768
104.7041787538059,0.49843075432454303
112.17787732370385,0.5209250671445735
119.65157589360177,0.5561164858715676
127.12527446349972,0.6025902827146041
134.59897303339764,0.6580240974258308
142.0726716032956,0.7193251605350955
149.54637017319354,0.7828236133966957
157.02006874309146,0.8445189826462706
164.4937673129894,0.9003692839900314
171.96746588288732,0.94660249110721
179.44116445278527,0.9800210697109011
186.91486302268322,0.9982650445102149
194.38856159258114,1.0
201.8622601624791,0.9850043370813348
209.335958732377,0.9541439322553745
216.80965730227496,0.909239290015437
224.28335587217288,0.8528465974551066
231.75705444207082,0.787986132213275
239.23075301196874,0.7178567162975622
246.7044515818667,0.6455726275163323
254.17815015176464,0.5739507664946406
261.65184872166253,0.5053635583212982
269.1255472915605,0.4416602457100192
276.5992458614584,0.3841487356404545
284.07294443135635,0.33362373732216966
291.5466430012543,0.2904249466952132
299.02034157115224,0.25451066122802035
306.49404014105016,0.22553591613691065
313.96773871094814,0.20292839174384378
321.44143728084606,0.18595872734133603
328.915135850744,0.17380392151215293
336.3888344206419,0.16560326984996557
343.8625329905399,0.16050626875791987
351.3362315604378,0.15771168990615778
358.8099301303357,0.1564970488594446
366.2836287002337,0.15623811813030072
373.7573272701316,0.15641886389501947
381.23102584002953,0.1566329570943051
388.70472440992745,0.15657856370569723
396.1784229798254,0.15604831704484726
403.65212154972335,0.15491624370535223
411.12582011962127,0.15312310615767072
418.5995186895192,0.15066132280140934
426.07321725941716,0.14756044883049754
433.5469158293151,0.14387414800198478
441.020614399213,0.1396695488844088
448.494312969111,0.13501971372990246
455.9680115390089,0.12999955849432834
463.4417101089068,0.12468496813813149
470.91540867880474,0.11915419445454527
478.3891072487027,0.11349011695003476
485.86280581860063,0.10778178462405659
493.33650438849855,0.10212392763964839
500.81020295839653,0.09661377501126912
508.28390152829445,0.09134534881068755
515.7576000981924,0.08640217578909772
523.2312986680903,0.0818498402913189
530.7049972379882,0.07772987721948119
538.1786958078861,0.07405618470469436
545.652394377784,0.0708145533110032
553.126092947682,0.06796525214939399
560.5997915175799,0.06544806409226275
568.0734900874779,0.06318884194975892
575.5471886573758,0.06110659832658257
583.0208872272738,0.05912029872239768
590.4945857971717,0.057154806240820887
597.9682843670696,0.05514572123283327
605.4419829369675,0.0530430845282979
612.9156815068654,0.05081402223783338
620.3893800767635,0.04844440209203914
627.8630786466614,0.04593948333216663
635.3367772165593,0.04332343552904178
642.8104757864572,0.040637541619814595
650.2841743563552,0.03793693564774871
657.7578729262531,0.035285872432872026
665.231571496151,0.03275176195727067
672.705270066049,0.030398469529240572
680.178968635947,0.028279610944950913
687.6526672058449,0.026432692464572426
695.1263657757428,0.024874916594342534
702.6000643456407,0.023601291462987208
710.0737629155386,0.022585375430124056
717.5474614854365,0.021782616437815077
725.0211600553346,0.02113587393470039
732.4948586252325,0.02058240047699042
739.9685571951304,0.02006135470254116
747.4422557650283,0.019520841760960302


==> data/availability_latency/violin_coords_k10.csv <==
latency_ms,density
11.7919455737705,0.6805759626986666
20.562612764674455,0.720493881973725
29.333279955578412,0.7469420822223017
38.10394714648237,0.7596100713160637
46.874614337386326,0.7595671364051374
55.64528152829028,0.749199858370111
64.41594871919425,0.731977395509855
73.1866159100982,0.7120723741802968
81.95728310100216,0.6938863005077007
90.72795029190613,0.6815408525772308
99.49861748281008,0.678398983826945
108.26928467371403,0.6866732907936309
117.03995186461799,0.7071658335332259
125.81061905552195,0.7391663570586098
134.5812862464259,0.7805172251024831
143.35195343732985,0.8278352656587281
152.12262062823382,0.8768644172914117
160.89328781913778,0.9229194976508645
169.66395501004175,0.9613715581319413
178.43462220094568,0.9881202929176606
187.20528939184965,1.0
195.9759565827536,0.9950733633586518
204.74662377365755,0.9727815737002491
213.5172909645615,0.9339384356641788
222.28795815546547,0.8805772573833037
231.05862534636944,0.815678868731596
239.8292925372734,0.7428235532754822
248.59995972817734,0.6658165008900819
257.3706269190813,0.5883347544647102
266.14129410998527,0.5136345446886216
274.9119613008892,0.4443438931487333
283.68262849179314,0.3823496857277571
292.4532956826971,0.3287742203505546
301.22396287360107,0.284025794491624
309.99463006450503,0.24790223788602747
318.765297255409,0.21972519139810734
327.53596444631296,0.19848526764831406
336.30663163721687,0.1829825034118889
345.07729882812083,0.17195132774120525
353.8479660190248,0.16416363825982136
362.61863320992876,0.15850703068300478
371.3893004008327,0.15403772295825982
380.1599675917367,0.15000946168082321
388.93063478264065,0.14588095750756405
397.70130197354456,0.14130535718744164
406.4719691644485,0.13610598984590833
415.2426363553525,0.13024309088035063
424.01330354625645,0.12377633058007836
432.7839707371604,0.11682769299435611
441.5546379280644,0.10954855413994118
450.32530511896834,0.10209375660796585
459.0959723098723,0.0946041924028546
467.8666395007763,0.08719805428108088
476.6373066916802,0.07996968293187012
485.40797388258414,0.07299399540905271
494.1786410734881,0.06633395717292341
502.9493082643921,0.06004851207555281
511.71997545529604,0.05419878103190599
520.4906426462001,0.04885106773269417
529.2613098371039,0.04407609770726502
538.0319770280079,0.03994477731545204
546.8026442189118,0.03652143102735864
555.5733114098158,0.0338558597892612
564.3439786007198,0.031975638555635004
573.1146457916237,0.030879885051066723
581.8853129825277,0.030535377325824946
590.6559801734317,0.030875480501486953
599.4266473643356,0.031801953618439995
608.1973145552396,0.033189402947816006
616.9679817461436,0.03489194808682874
625.7386489370475,0.036751559731791374
634.5093161279515,0.038607482425101855
643.2799833188554,0.04030613647798897
652.0506505097593,0.04171087366971932
660.8213177006633,0.04271093160992833
669.5919848915672,0.043228903329056295
678.3626520824712,0.04322604145964206
687.1333192733752,0.04270478851933656
695.9039864642791,0.04170809819599251
704.6746536551831,0.04031539684560611
713.445320846087,0.03863540594723594
722.215988036991,0.03679644683459216
730.986655227895,0.034935197433029426
739.7573224187989,0.03318508469242179
748.5279896097029,0.031665518485185895
757.2986568006069,0.030472991253571006
766.0693239915108,0.029674724510275616
774.8399911824148,0.029305124476358895
783.6106583733186,0.029364920225803715
792.3813255642226,0.029822591117230644
801.1519927551266,0.030617595479680806
809.9226599460305,0.03166497932809484
818.6933271369345,0.03286110572471057
827.4639943278385,0.03409040238689731
836.2346615187424,0.03523308037620665
845.0053287096464,0.03617367366220549
853.7759959005504,0.0368099968275235
862.5466630914543,0.03706179266253425
871.3173302823583,0.036878064329620895
880.0879974732622,0.03624198330327799


==> data/availability_latency/violin_coords_k2.csv <==
latency_ms,density
9.415163934426229,0.5831562177037243
18.02863097986085,0.6195354017324329
26.642098025295468,0.6429973446076327
35.255565070730086,0.653179420372535
43.8690321161647,0.6511417363304194
52.48249916159932,0.6392998909795359
61.09596620703395,0.6211767181778978
69.70943325246857,0.6010095559700026
78.32290029790319,0.5832697360650195
86.9363673433378,0.572159058530582
95.54983438877242,0.5711444912125638
104.16330143420704,0.5825805270871569
112.77676847964167,0.6074530663839357
121.39023552507629,0.6452633175532257
130.0037025705109,0.6940571799126544
138.61716961594553,0.7505949488105632
147.23063666138015,0.8106466447752048
155.84410370681476,0.8693883400107614
164.45757075224938,0.9218641347570485
173.071037797684,0.9634682099011568
181.68450484311862,0.9903943848352118
190.29797188855323,1.0
198.91143893398785,0.9910389285253319
207.52490597942247,0.9637351976144721
216.13837302485712,0.9196916150227394
224.75184007029173,0.8616524418146622
233.36530711572635,0.7931602419705676
241.97877416116097,0.7181600925292384
250.5922412065956,0.6406069993239132
259.2057082520302,0.5641249813397204
267.8191752974648,0.49175159255960293
276.43264234289944,0.42578372418142013
285.04610938833406,0.36772349040466473
293.6595764337687,0.31830990044475127
302.2730434792033,0.27761428713505437
310.8865105246379,0.24517496622828033
319.49997757007253,0.22014816089224817
328.11344461550715,0.20145628288992082
336.72691166094177,0.18791981437774408
345.3403787063764,0.17836430188039143
353.953845751811,0.17169879071538371
362.5673127972456,0.16696608676385422
371.18077984268024,0.16336832664466466
379.79424688811486,0.16027329572159896
388.4077139335495,0.15720765758376745
397.0211809789841,0.15384280821374405
405.6346480244187,0.1499777140875768
414.2481150698533,0.14552128891339608
422.861582115288,0.14047513030554676
431.4750491607226,0.13491621560176015
440.08851620615724,0.12897868117765043
448.70198325159186,0.12283406686906734
457.3154502970265,0.1166701705299481
465.9289173424611,0.11066959091750794
474.5423843878957,0.10498980720258867
483.1558514333303,0.09974700774597908
491.76931847876494,0.09500572681200539
500.38278552419956,0.09077569244113873
508.9962525696342,0.08701625495692172
517.6097196150688,0.08364755366465572
526.2231866605034,0.08056643450003444
534.836653705938,0.0776643045167667
543.4501207513727,0.07484380467296671
552.0635877968073,0.07203150157970808
560.6770548422419,0.0691846970192523
569.2905218876765,0.0662917353689065
577.9039889331111,0.06336655085176272
586.5174559785457,0.06043931329340342
595.1309230239804,0.05754565009456711
603.744390069415,0.05471693461647955
612.3578571148496,0.051973593050968846
620.9713241602842,0.049322480420347536
629.5847912057188,0.04675836086253736
638.1982582511534,0.04426863339582821
646.8117252965881,0.04183983900795709
655.4251923420227,0.03946424527015344
664.0386593874573,0.03714492587005545
672.6521264328919,0.034898170937887656
681.2655934783265,0.032752681319379466
689.8790605237612,0.030745699112497978
698.4925275691958,0.028916883015442204
707.1059946146304,0.027301228539550627
715.719461660065,0.02592255790037643
724.3329287054996,0.024789002488873113
732.9463957509342,0.02389147578877988
741.5598627963689,0.023205464168069716
750.1733298418035,0.022695691149235166
758.7867968872381,0.022322519419657606
767.4002639326727,0.022048520133485006
776.0137309781073,0.02184358415101617
784.627198023542,0.021687307652130627
793.2406650689766,0.02156808205675613
801.8541321144112,0.02147918878853924
810.4675991598458,0.021413021754685607
819.0810662052804,0.02135511490833521
827.694533250715,0.021279780971578722
836.3080002961498,0.02114882052745032
844.9214673415844,0.020914015436927738
853.534934387019,0.020523164813683475
862.1484014324535,0.019928505189034006


==> data/availability_latency/violin_coords_k25.csv <==
latency_ms,density
16.897942181340344,0.6995471885095429
25.821402153041632,0.7354702397006527
34.74486212474292,0.7587094131671188
43.668322096444214,0.7693927061998213
52.591782068145505,0.768892075501541
61.5152420398468,0.7597220212778654
70.43870201154807,0.7452887508227158
79.36216198324936,0.7295176802793086
88.28562195495066,0.7164048850853107
97.20908192665195,0.709548899336688
106.13254189835324,0.7117217054293378
115.05600187005453,0.7245320654930579
123.9794618417558,0.7482219323308387
132.9029218134571,0.7816196516529778
141.8263817851584,0.822254382253715
150.7498417568597,0.8666168971891515
159.67330172856097,0.9105347579329357
168.59676170026225,0.949616602414421
177.52022167196355,0.9797124965854694
186.44368164366483,0.997336077716775
195.36714161536614,1.0
204.2906015870674,0.9864284725318502
213.21406155876872,0.9566278659872708
222.13752153047,0.9118158889381145
231.06098150217127,0.8542285531197155
239.98444147387258,0.7868389673997292
248.90790144557386,0.7130305741285599
257.83136141727516,0.6362687043297348
266.75482138897644,0.5598087193112901
275.6782813606777,0.48646829812088854
284.60174133237905,0.4184782224450035
293.5252013040803,0.3574130510170881
302.4486612757816,0.30419261385671
311.3721212474829,0.25913860706623604
320.29558121918416,0.2220679789464951
329.2190411908855,0.1924056127067412
338.14250116258677,0.16930183653107478
347.06596113428805,0.1517442214607364
355.9894211059893,0.13865689570291706
364.91288107769066,0.12898358465548393
373.83634104939193,0.12175261577708725
382.7598010210932,0.11612338868564462
391.6832609927945,0.11141464480968631
400.60672096449576,0.10711559629246804
409.5301809361971,0.10288176582870134
418.4536409078984,0.09851824243572412
427.37710087959965,0.09395382645375117
436.30056085130093,0.08921001833599573
445.2240208230022,0.08436883603154738
454.14748079470354,0.07954296789878923
463.0709407664048,0.07485085710021307
471.9944007381061,0.0703981553326275
480.91786070980737,0.06626582013361358
489.8413206815087,0.0625041885285579
498.76478065321,0.05913179257608846
507.68824062491126,0.056137529987937126
516.6117005966125,0.05348499278027347
525.5351605683138,0.05111813429823481
534.4586205400151,0.04896783691881246
543.3820805117164,0.04695917646562702
552.3055404834178,0.04501918824992079
561.229000455119,0.04308474289102688
570.1524604268203,0.04110984064653171
579.0759203985216,0.039071378697832386
587.9993803702229,0.03697237669012482
596.9228403419241,0.03484184509290113
605.8463003136254,0.03273094568987498
614.7697602853267,0.030705733453683295
623.693220257028,0.02883743326199573
632.6166802287294,0.027191726674989425
641.5401402004306,0.025818769296020228
650.4636001721319,0.02474556371157411
659.3870601438332,0.023971897282280708
668.3105201155345,0.023470414677059126
677.2339800872358,0.023190675677088265
686.157440058937,0.023066401558056424
695.0809000306383,0.023024661696349643
704.0043600023396,0.022995564347124183
712.927819974041,0.022921095157367333
721.8512799457422,0.022762038874399725
730.7747399174435,0.022502330414982744
739.6981998891448,0.022150606189093664
748.6216598608461,0.021739076589078747
757.5451198325474,0.021320064240408346
766.4685798042486,0.02096064535308731
775.3920397759499,0.020735832028051657
784.3154997476512,0.02072070722645951
793.2389597193526,0.020981938603111955
802.1624196910539,0.021569194825777016
811.0858796627551,0.02250716560157143
820.0093396344564,0.023789090728997465
828.9327996061577,0.025372841555669202
837.856259577859,0.027180567278495663
846.7797195495602,0.029102642419246826
855.7031795212615,0.03100611555851659
864.6266394929628,0.03274712823906989
873.5500994646641,0.034185987196082124
882.4735594363655,0.035202917407041324
891.3970194080667,0.03571217754429265
900.320479379768,0.03567230433801831


==> data/availability_latency/violin_coords_k5.csv <==
latency_ms,density
11.51781311475409,0.6377440065655239
20.19467053629799,0.6712103558821668
28.87152795784189,0.6934960161885177
37.54838537938579,0.7046957738981477
46.22524280092969,0.7059960905695618
54.90210022247359,0.6995927820699195
63.57895764401749,0.6884815939304935
72.25581506556139,0.6761447141996815
80.9326724871053,0.6661707097763935
89.6095299086492,0.6618539280086784
98.2863873301931,0.6658212314192409
106.963244751737,0.6797294282131683
115.6401021732809,0.7040672267226131
124.3169595948248,0.7380827157139882
132.9938170163687,0.7798430068091227
141.6706744379126,0.8264182894494955
150.3475318594565,0.8741693843840077
159.0243892810004,0.9191069943772712
167.7012467025443,0.9572832185553876
176.3781041240882,0.9851724286125828
185.0549615456321,1.0
193.731818967176,0.999983882603476
202.4086763887199,0.984465091641064
211.0855338102638,0.953917556927591
219.7623912318077,0.9098432985245528
228.4392486533516,0.8545731239688498
237.1161060748955,0.7910036349643348
245.7929634964394,0.7223066478115296
254.4698209179833,0.6516466112340713
263.14667833952717,0.5819358770647503
271.82353576107107,0.5156483557164252
280.50039318261497,0.45470131035622274
289.17725060415887,0.4004049258438516
297.85410802570277,0.353471432477646
306.5309654472467,0.3140707738692519
315.2078228687906,0.28191806024094357
323.8846802903345,0.2563786929446689
332.5615377118784,0.23657913276091885
341.2383951334223,0.22151389734534957
349.9152525549662,0.21014186778957356
358.5921099765101,0.20146707687122326
367.268967398054,0.1946008641276716
375.9458248195979,0.1888037974558114
384.6226822411418,0.18350725598182396
393.2995396626857,0.17831610193082612
401.9763970842296,0.17299534086139218
410.6532545057735,0.1674448686668071
419.3301119273174,0.16166710150999122
428.0069693488613,0.15573233468596234
436.6838267704052,0.14974607761989714
445.3606841919491,0.14382151688652592
454.037541613493,0.13805892395322372
462.7143990350369,0.13253253000257503
471.3912564565808,0.12728436030165016
480.0681138781247,0.12232386854462235
488.7449712996686,0.11763193037157213
497.4218287212125,0.1131677479141184
506.0986861427564,0.10887735150260688
514.7755435643003,0.10470254875683829
523.4524009858442,0.10058931018227298
532.1292584073881,0.09649470257434015
540.806115828932,0.09239163748006812
549.4829732504759,0.08827094664540669
558.1598306720198,0.08414065229361119
566.8366880935637,0.0800227358808989
575.5135455151076,0.07594814167707116
584.1904029366515,0.0719510712834813
592.8672603581954,0.0680637333686043
601.5441177797393,0.06431255937228594
610.2209752012832,0.060716502268192155
618.8978326228271,0.057287494997918895
627.574690044371,0.05403259909355961
636.2515474659149,0.050956970671851
644.9284048874588,0.04806662138237223
653.6052623090027,0.045370095409565825
662.2821197305466,0.04287857535009384
670.9589771520905,0.04060445331085022
679.6358345736344,0.03855890518977138
688.3126919951783,0.03674933954296148
696.9895494167222,0.035177660473925815
705.6664068382661,0.03384006475895721
714.34326425981,0.03272864484225678
723.0201216813539,0.03183451157001427
731.6969791028978,0.031151633108752363
740.3738365244417,0.0306802497364721
749.0506939459856,0.03042866512628164
757.7275513675295,0.030412464940397385
766.4044087890734,0.030650732638488654
775.0812662106173,0.03115951697950764
783.7581236321612,0.03194351077963197
792.4349810537051,0.03298746892897052
801.111838475249,0.034249188323735344
809.7886958967929,0.03565580561481105
818.4655533183368,0.03710472384655344
827.1424107398807,0.0384697190271549
835.8192681614246,0.039611837290516386
844.4961255829685,0.04039375543446233
853.1729830045124,0.040695536160910116
861.8498404260563,0.04042932674743877
870.5266978476002,0.03955061896796341


==> data/availability_latency/violin_data_raw.csv <==
group_name,avg_latency
all,14.640632131147543
all,14.96915606557378
all,15.957062295081972
all,16.22695213114754
all,16.244074754098364
all,16.853977704918044
all,18.11969442622951
all,18.745821639344264
all,19.023009836065565
all,19.502467540983602
all,21.01422032786885
all,21.45882622950819
all,21.58000131147542
all,22.092137049180312
all,22.154118032786897
all,22.589653114754082
all,23.184426885245898
all,23.845385573770503
all,23.887522622950822
all,23.9012393442623
all,24.501441311475414
all,24.656650491803294
all,25.11580655737704
all,26.8021455737705
all,27.16568327868853
all,28.11868393442624
all,28.54166622950821
all,33.71131999999999
all,649.0375481967212
all,253.96573818897645
all,254.37614257555848
all,255.28262639527256
all,255.527934996717
all,255.86205839895024
all,256.87693171372297
all,256.91176706036737
all,258.0105695538057
all,258.07116141732274
all,258.4622014435697
all,258.65558398950134
all,258.91787672131153
all,258.94730819672134
all,259.78206561679787
all,260.35470734908137
all,260.5515433070866
all,260.6959330269205
all,261.764084590164
all,262.2588891076116
all,262.34895931758524
all,262.4261111842106
all,264.39506697307957
all,266.51746229508205
all,267.58773342087994
all,383.40403939592915
all,383.8838615485565
all,383.966651574803
all,385.3886401315789
all,398.59175114904804
all,436.8438120893561
all,440.7100778364116
all,371.19655118110245
all,372.27169225721786
all,377.0671023622047
all,402.0291528871393
all,559.2356303348654
all,573.9481563731931
all,743.5134330708659
all,784.6606287779236
all,993.3552843072886
all,36.064168524590166
all,37.30375672131147
all,37.4202131147541
all,37.81145573770492
all,37.974656393442594
all,38.07422112860894
all,38.188304918032784
all,38.202283278688505
all,38.59459213114752
all,39.920185817465544
all,40.0654413114754
all,40.284290026246715
all,41.05187672131149
all,41.05869356955378
all,41.060493114754095
all,41.201887139107626
all,41.26634163934427
all,41.866623606557376
all,41.94175853018371
all,42.138124015748026
all,42.16121114754099
all,42.183389508196726
all,42.390428196721345
all,42.42996391076117
all,42.88014304461939
all,42.93434580052492
all,43.018524590163935
all,43.745121391076125
all,44.063693114754116
all,44.47255052493436
all,44.56953967213117
all,44.74841180327868
all,44.82925377049181
all,45.03851640419947
all,45.108992131147524
all,45.26733398950133
all,45.721483278688524
all,45.79165770491803
all,46.53780918032787
all,47.221904918032784
all,48.70939868852458
all,50.2366098360656
all,52.91357704918032
all,181.4553940983607
all,182.53406557377045
all,183.70961639344264
all,184.68152852459002
all,184.7191436065574
all,185.1755908196721
all,185.63001114754098
all,185.6410203278688
all,86.62356786885248
all,88.80738902147972
all,89.74754163934428
all,89.95021770491805
all,90.41755810899538
all,90.57480983606558
all,90.90406889763781
all,91.07677901639342
all,91.23953049180327
all,93.21457894736844
all,93.90978163934429
all,95.53586229508198
all,95.80427606557377
all,96.12385442622947
all,96.72597967213119
all,97.21857311475414
all,97.59198150594452
all,98.29208196721312
all,101.45170780254784
all,102.07964895013122
all,106.27419672131145
all,116.05992675159234
all,265.5046889067523
all,407.31456563245814
all,182.43118255250405
all,182.87244131147546
all,183.15984065573767
all,183.41807081967215
all,183.58943213114756
all,183.6468629508197
all,183.72999672131147
all,183.74218503937007
all,183.75053311475403
all,183.7719875409837
all,183.81778805774283
all,183.82537508196728
all,183.83032262295083
all,183.8323055737705
all,183.84268524590163
all,183.84424655737695
all,183.9489291803279
all,183.99490622950825
all,184.0243691803279
all,184.03450819672125
all,184.07960196721314
all,184.082297704918
all,184.2314229508197
all,184.25990748031498
all,184.3114459016393
all,184.4329914754098
all,184.44688983606548
all,184.46068065573772
all,184.49386486486495
all,184.51044131147546
all,184.62971475409836
all,184.63689049180329
all,184.7021456692913
all,184.744865916955
all,184.78273901639346
all,184.80614163934422
all,184.85585245901646
all,184.86037245901653
all,184.86085245901643
all,184.94428918032793
all,185.01140524590176
all,185.12409168865437
all,185.18782950819667
all,185.2441724590164
all,185.26910928242262
all,185.3098852459016
all,185.40983540983618
all,185.52860655737697
all,185.58161573770502
all,185.73816459016393
all,185.785355409836
all,185.8765560655737
all,185.91329770491802
all,185.91978098360653
all,185.9695157480316
all,186.05016
all,186.06413049180313
all,186.1022386885247
all,186.1286052459017
all,186.1858137704918
all,186.20025311475405
all,186.2179868852459
all,186.3629154098361
all,186.3785927868853
all,186.52424771341458
all,186.63464852459023
all,186.81364000000005
all,186.86279213114756
all,187.019415737705
all,187.03468393442625
all,187.0584314754099
all,187.38717639344267
all,188.08940542328043
all,188.97994754098355
all,189.7474927631579
all,190.2041940983607
all,190.21142688524588
all,190.97470032786882
all,191.0943599999999
all,191.1767822950819
all,191.22183672131155
all,192.06861836065585
all,192.2248661417323
all,192.87201311475403
all,193.01814163934424
all,193.45814360655737
all,193.55079803278684
all,193.69698491803285
all,194.28844094488198
all,195.27857508196723
all,195.6398459016394
all,197.06250229508203
all,202.92330622950828
all,214.69572327868852
all,264.3777853851219
all,278.08434426229513
all,278.5094380327869
all,279.7847901639346
all,282.4309934426229
all,289.3869391371342
all,300.1440793442624
all,310.5276684175967
all,171.67642454068232
all,172.50397637795277
all,249.21098097112863
all,249.33339238845136
all,250.04445734908154
all,313.68487729658796
all,329.75051902887145
all,376.44493372703437
all,376.82923965856855
all,376.9315793963255
all,377.3326601049869
all,377.4629173228345
all,377.67287467191585
all,377.9058162729659
all,378.4018346456694
all,379.47008005249336
all,195.69137901639337
all,195.71396065573774
all,195.8494472131148
all,195.8952209836066
all,196.199166557377
all,196.21644196721326
all,196.38996850393696
all,196.4081357377049
all,196.47981442622952
all,196.66809311475413
all,196.80162163934426
all,196.80899737704922
all,196.83575213114747
all,197.1183993442623
all,197.1210786885246
all,197.16739606557377
all,197.17818688524585
all,197.26546618933966
all,197.27011081967208
all,197.2846111475409
all,197.3179573770492
all,197.37347344262278
all,197.46222178477692
all,197.5842826229509
all,197.6258740983607
all,197.68613245901648
all,197.80625377049196
all,197.93782491803287
all,197.99757508196714
all,198.22676524590162
all,198.2765259016394
all,198.48350755767706
all,198.52545967213123
all,198.65558333333337
all,198.97156918032795
all,198.97583081967213
all,199.06252655737697
all,199.1580990163934
all,199.16783868852468
all,199.32182032786875
all,199.43443016393454
all,199.4740583606557
all,199.50474212598425
all,199.58364721311474
all,199.62971803278685
all,199.70820786885244
all,199.8208970491802
all,199.87425114754103
all,200.04562073490823
all,200.19069180327872
all,200.1939921311476
all,200.2360904918033
all,200.430948852459
all,200.48871672131136
all,200.77357283464565
all,200.78804459016385
all,200.84824
all,200.93537508196715
all,201.2853595863165
all,201.30718426229512
all,201.5079468852459
all,201.51198293963253
all,201.89846819672127
all,201.98346885245908
all,202.1046655737704
all,202.49992983606552
all,202.71105770491798
all,202.72591475409834
all,202.78649245901636
all,202.9653186885247
all,203.0186609836065
all,203.02249245901626
all,203.08936000000006
all,203.43910688524585
all,203.46101573770488
all,203.98594301765652
all,204.16958885245916
all,204.59827737704916
all,205.1026314754099
all,205.79640327868833
all,206.05383532219565
all,206.09002885245908
all,206.16401245901648
all,206.59483606557382
all,207.05704918032777
all,208.00114098360652
all,208.69085704918032
all,208.72386950819666
all,209.331713442623
all,209.64949180327864
all,210.99011934426233
all,218.72297704918034
all,225.98454538216544
all,296.12215868852445
all,296.3183403278689
all,296.35711278688524
all,296.6027088524591
all,297.9017403278688
all,297.9765770491802
all,298.47903016393445
all,304.2321881967213
all,304.5260367213116
all,308.2128963934427
all,315.7377422950819
all,333.11735433070896
all,10.362980857580398
all,11.03447222222222
all,11.286830015313935
all,16.64897850318472
all,16.68877070063694
all,17.25472054140128
all,17.342746221161512
all,17.35489251592356
all,17.507009546539383
all,17.90219570405728
all,18.03843550955415
all,18.22887898089172
all,18.334340493237875
all,18.426818471337576
all,18.50805011933175
all,18.544894192521877
all,18.679836913285595
all,18.812828162291176
all,18.934475735879076
all,18.955883850437555
all,18.9835127388535
all,19.03137867939537
all,19.067310509554144
all,19.141138424820994
all,19.220463802704852
all,19.28952426412092
all,19.409066825775653
all,19.493148766905332
all,19.666208432776447
all,19.669823389021474
all,19.82861177406523
all,19.94197215592681
all,19.94575318471337
all,19.961519490851234
all,19.974154335719966
all,20.033228321400177
all,20.04057199681782
all,20.070098726114637
all,20.075181384248204
all,20.16912251392204
all,20.171077167859984
all,20.195589171974518
all,20.294587907716803
all,20.346262529832934
all,20.534260143198093
all,20.74020063694268
all,20.77556324582339
all,20.86716945107398
all,20.931195704057277
all,21.2664168655529
all,21.536825775656318
all,21.753771678599843
all,21.880237261146497
all,21.90273248407643
all,21.96196019108279
all,21.96596579156723
all,22.126367541766097
all,22.152866348448693
all,22.52006767515923
all,22.64498328025477
all,23.182290373906135
all,23.801299920445505
all,24.4788964968153
all,25.051946698488464
all,25.505540970564834
all,25.80190851233096
all,25.970869530628484
all,26.045048528241853
all,26.084626889419262
all,26.47910262529833
all,26.98687907716787
all,27.374267303102606
all,194.90515540983606
all,194.99422754098364
all,195.14121508196718
all,195.8036681967214
all,195.83371737704925
all,195.94848448687358
all,195.96226426229507
all,196.18740983606554
all,196.19957217847775
all,196.20395016393437
all,196.22495672131151
all,196.3112642622952
all,196.41981114754105
all,196.46639934426236
all,196.4713862295082
all,196.5560157377049
all,196.56182688524584
all,196.64784786885247
all,196.6720045901639
all,196.73019552337064
all,196.77183278688543
all,196.9056747540984
all,196.9672255737704
all,196.97407737704913
all,197.0129868852459
all,197.10755934426234
all,197.1184931147541
all,197.1221396721312
all,197.12497573770491
all,197.17539278688542
all,197.2329947540983
all,197.24277804295934
all,197.2492367213115
all,197.25489639344258
all,197.25572459016388
all,197.3009016393443
all,197.40927016393442
all,197.4128504918033
all,197.4254526650756
all,197.4703586885246
all,197.48320275590567
all,197.49661377049188
all,197.49797900262473
all,197.67182032786894
all,197.70463475409838
all,197.72559672131146
all,197.7796354098361
all,197.8011777049181
all,197.83676459016408
all,197.90145967213104
all,197.98524918032794
all,198.01487475409837
all,198.0437324590165
all,198.04567147540993
all,198.16580538302284
all,198.19076065573768
all,198.3066072131147
all,198.33695278688535
all,198.46322229508195
all,198.46683868852466
all,198.58089180327863
all,198.65447213114751
all,198.6774911475411
all,198.68138622950812
all,198.73570754098373
all,198.81989770491793
all,198.8681796721311
all,199.11982557377044
all,199.3662432786885
all,199.41495475409846
all,199.4581049180329
all,199.53308196721304
all,199.62461495624515
all,199.80588327868855
all,199.84904721311477
all,199.91621508196715
all,200.03950163934428
all,200.63472852459006
all,200.7818393442623
all,200.84427606557367
all,201.07728036769524
all,201.39396194225716
all,201.55981901639345
all,201.573907716786
all,201.71637836065574
all,202.20193639344254
all,202.31857279236277
all,202.445946885246
all,202.74026885245897
all,202.81003344262285
all,202.96240489130446
all,203.0283221957041
all,203.11631868852456
all,203.3533098591548
all,203.41233836065572
all,203.5666124590163
all,203.6791573770491
all,203.79489737470166
all,205.9552940239044
all,206.3831187410586
all,207.67057784911714
all,212.5194281967213
all,234.06341770491792
all,299.3527862295082
all,302.1317144736842
all,305.7767560655738
all,324.8422604986878
all,164.4693324590164
all,164.6150491803279
all,164.6175268292682
all,164.9581337704918
all,165.17256655737708
all,165.34482032786886
all,165.35148983606558
all,165.35799147540985
all,165.36660196721306
all,165.47213311475406
all,165.48972918032783
all,165.59118754098367
all,165.6674583606558
all,165.7260459016394
all,165.86020800524923
all,165.91024
all,165.91401901639347
all,166.05491999999987
all,166.0549626229508
all,166.09783868852458
all,166.33043803278696
all,166.34889508196724
all,166.53564196721308
all,166.5826681967213
all,166.59628590163933
all,166.59682117028268
all,166.64154913294797
all,166.66192786885244
all,166.71496655737704
all,166.8466557377048
all,167.03839213114756
all,167.39291999999998
all,167.70193377049185
all,167.7301796721311
all,167.73854163934425
all,167.7731475409836
all,167.7946767213115
all,167.8431573770492
all,168.07283934426238
all,168.32564918032784
all,168.352550295858
all,168.4371265573771
all,168.4662013114754
all,168.61879344262294
all,168.69157639344263
all,168.8430019672131
all,168.84827672131152
all,169.29822754098365
all,169.33549770491805
all,169.83857770491812
all,171.07296852459015
all,172.205902295082
all,174.469015737705
all,174.54772327868855
all,178.13734295081963
all,203.87705180327865
all,244.54586098360656
all,245.88966032786885
all,245.92752590163943
all,245.99596000000014
all,246.91832786885223
all,247.0306242622951
all,247.12395344262293
all,247.62928852459018
all,247.89395147540978
all,248.1465374015748
all,248.66106557377054
all,248.80808524590165
all,250.62909901639344
all,250.8177790163933
all,251.4913573770491
all,251.61553311475421
all,251.74651672131148
all,252.08280459016393
all,252.1841750198886
all,252.38020065573778
all,253.71726819672148
all,255.87415672131146
all,255.9287350819671
all,255.98926622950816
all,261.0782565616799
all,314.08043595863165
all,234.8395202863961
all,234.8650485282419
all,234.9275383606556
all,234.95912721311475
all,234.96933573770474
all,235.3950254574382
all,235.61344131147538
all,235.75895624502792
all,236.01836065573775
all,236.25357114754098
all,236.45719213114754
all,237.033644546649
all,237.0601672131149
all,237.48405901639342
all,237.52651213114746
all,237.76110491803274
all,237.86030885245887
all,238.2047993442623
all,238.60792203659506
all,238.629500327869
all,238.89918688524594
all,239.30946606334845
all,239.46911089238836
all,239.54842360655738
all,239.7811737704918
all,240.17200459016388
all,240.6658747540983
all,241.69510565476187
all,243.2442681967213
all,243.68804852824178
all,244.1901463802706
all,245.16703412073483
all,245.618045346062
all,246.03257886904768
all,247.0554494828958
all,247.42894688524595
all,247.9485081967212
all,248.0810639880952
all,248.8412872023811
all,252.5914389880952
all,253.36377326968986
all,255.9341285245903
all,258.44865285996053
all,316.9963991962491
all,353.0160616393443
all,354.5285315243414
all,359.3052545743835
all,443.0238007662835
all,460.65679002624665
all,708.1332839344263
all,421.84867606557356
all,422.6182190163935
all,423.97633967213125
all,424.5064773770491
all,433.62738557377054
all,639.6505239344261
all,640.7447954098358
all,641.8518379265095
all,645.3545449180327
all,880.1959598948066
all,1048.2485190288712
all,1303.4173451443571
all,468.760158136483
all,547.9940973684207
all,714.8962503293807
all,913.6499482415397
all,987.149432325887
all,192.74028636363636
all,195.25529724409446
all,195.55144090909093
all,195.74392913385827
all,196.02367519685035
all,196.0585853018372
all,196.1506633858267
all,196.40456299212602
all,196.48882414698156
all,196.5178392388452
all,196.5871948818897
all,196.5974881889764
all,196.60992257217848
all,196.6253280839895
all,196.63916184210527
all,196.65710695538053
all,196.69517847769035
all,196.77418710191085
all,196.85406889763792
all,196.8623254593176
all,196.90494160104987
all,196.91186277084688
all,196.9155577427821
all,196.96711154855652
all,197.0268438320211
all,197.08765091863515
all,197.1286371391076
all,197.13454921259836
all,197.14053740157482
all,197.14728365068956
all,197.18801706036746
all,197.25712007874017
all,197.35753608923886
all,197.42542454068237
all,197.46922637795277
all,197.51675000000003
all,197.5649101049869
all,197.57760039370086
all,197.582781496063
all,197.6505728346456
all,197.6576423884516
all,197.7009691601049
all,197.70397504924497
all,197.75597900262468
all,197.82212795275586
all,197.85404724409457
all,197.88981889763787
all,197.91632414698157
all,197.9631699475066
all,198.02606102362213
all,198.10761482939628
all,198.11098950131245
all,198.23116469816262
all,198.25188976377953
all,198.3374126149803
all,198.3892643312102
all,198.423374671916
all,198.42587729658797
all,198.46090157480313
all,198.51374884944116
all,198.519965879265
all,198.57676706036742
all,198.58104002624665
all,198.62216141732276
all,198.80701312335955
all,198.84242585301845
all,198.89076771653546
all,199.06547834645664
all,199.3072132545932
all,199.40671981627293
all,199.79791797900268
all,199.89376181102355
all,200.00951181102377
all,200.28409120734898
all,200.47610761154863
all,200.64335629921257
all,201.03012669322706
all,201.0897860892388
all,201.78633398950137
all,201.81299015101777
all,201.8545269028872
all,203.09833792650923
all,203.2266745406825
all,203.24831767515929
all,203.34461544585986
all,203.40326001313204
all,203.4200236220473
all,203.4247683727033
all,203.49181692913376
all,203.55493486842107
all,203.5814160104987
all,203.68317191601054
all,204.1036771653544
all,204.1045734908137
all,204.33105774278226
all,204.61553821656065
all,204.66316141732287
all,204.97712729658795
all,205.33215748031498
all,205.52229002624676
all,206.3505538057742
all,206.3927250656167
all,207.1260606060605
all,207.269531496063
all,212.35151805646743
all,216.35368241469823
all,246.77868576709793
all,296.60298687664044
all,299.1819816272965
all,299.4073195538057
all,300.910410761155
all,301.2064553805775
all,308.5802585301837
all,441.91546019108307
all,443.7050445859874
all,443.7893312101908
all,444.90095461783443
all,445.1787683121018
all,446.76713535031854
all,446.9884307324842
all,447.21529697452223
all,451.3143503184711
all,452.08713455414005
all,455.9891122611462
all,456.20508996815283
all,456.57689171974533
all,458.0842539808916
all,459.5029315286624
all,470.4931441082803
all,658.2503046874998
all,665.8255772292993
all,666.6866988817892
all,668.1556433121021
all,669.2889514331209
all,670.2911377388535
all,670.9983017515923
all,676.111132961783
all,682.3804442675162
all,685.6141417197452
all,687.062155254777
all,689.3848637450197
all,692.7384705414012
all,694.3112603503185
all,257.29047851949775
all,404.99152659225194
all,157.06835868852468
all,157.66882163934426
all,157.94377508196715
all,157.97475081967204
all,158.02506426229507
all,158.12115672131148
all,158.1848931147541
all,158.67388524590172
all,158.93514098360652
all,158.9844701639344
all,158.99254688524593
all,159.06921901639345
all,159.08975540983604
all,159.31618950819674
all,159.4366413114754
all,159.61937573770496
all,160.42221573770485
all,160.4698209836066
all,160.580211147541
all,160.6275298360656
all,161.0857245901639
all,161.72126098360656
all,161.77640065573777
all,162.08713770491798
all,162.2965291803279
all,162.60905901639342
all,163.0521665573771
all,163.61068065573775
all,163.80878295081968
all,164.28095672131153
all,164.97878360655736
all,165.2599363934427
all,165.76519344262303
all,165.84159344262298
all,166.41794622950823
all,166.478051147541
all,167.0760826229509
all,167.71929836065578
all,173.8998937704919
all,181.68704262295094
all,182.31185930309013
all,216.74904658792647
all,237.38958622950824
all,239.2240072131147
all,245.5640039344262
all,245.88974754098354
all,246.543011147541
all,246.63400065573776
all,252.20901639344274
all,274.84770098360667
all,356.5550100133511
all,20.96896590163934
all,22.85352983606557
all,28.30239803278689
all,28.66232131147538
all,28.907205245901633
all,28.995649053627755
all,29.469993742177714
all,29.921490864799015
all,31.419184918032787
all,33.44731868852457
all,33.93969967213118
all,34.75128459016393
all,35.16619278688526
all,35.732015737704906
all,35.89693508196719
all,36.121872131147526
all,36.1851836065574
all,36.38745997375329
all,36.80044553805773
all,37.3167931713723
all,37.34148327868853
all,37.556447868852445
all,38.1659632786885
all,38.41977167019028
all,38.95340786885245
all,41.15199081967214
all,42.416188852459015
all,42.60129770491807
all,42.74664065573769
all,42.98813901639341
all,43.76149770491804
all,45.66072327868853
all,47.1371291803279
all,47.93721639344263
all,47.96690950819672
all,48.21892393442623
all,51.6487723097113
all,217.07139016393452
all,219.1175652459017
all,223.24132590163933
all,249.5184059016394
all,255.2279126213592
all,256.28055662393166
all,185.94000918032788
all,186.50051344262292
all,264.93350360655757
all,278.5754767213116
all,158.1669947540984
all,158.2711232786885
all,158.33422163934424
all,158.46253967213113
all,158.56604721311473
all,158.56739540983605
all,158.7844019672131
all,159.85844393442622
all,159.9503068852458
all,160.34079934426222
all,160.79050622950822
all,162.12240459016397
all,162.2646491803279
all,162.9494419672131
all,163.03007999999997
all,163.47690491803272
all,165.11321241050126
all,165.32737770491798
all,167.23276852459014
all,170.9189068241469
all,237.61629573770486
all,237.84275344262298
all,238.30450557377046
all,238.6815232786885
all,238.75776181102356
all,239.29315016393443
all,239.47466032786866
all,240.78645311475395
all,241.01910426229514
all,243.13740524590156
all,246.63286614173236
all,250.83772786885228
all,251.4076646981628
all,272.01940327868857
all,78.292291913215
all,81.6606467304625
all,82.8216664006385
all,83.02458080000002
all,83.03899521531102
all,83.08489280000002
all,83.29341759999996
all,83.38036204146731
all,83.41365948963318
all,83.45735167464119
all,83.58599840000002
all,83.60350159744407
all,83.73990103751004
all,83.87014274322168
all,84.07979186602873
all,84.14227693535514
all,84.22135594573024
all,84.4463870710295
all,84.5391945773525
all,84.54943460925043
all,84.57651674641156
all,84.63421929824561
all,84.84984130781498
all,84.8745570630487
all,85.11686831604153
all,85.16112838915473
all,85.2531540303272
all,85.30679984051034
all,85.38853631284917
all,85.41190183559458
all,85.42493779904306
all,85.45472807017545
all,85.52536552274546
all,85.53141500399043
all,85.54226815642454
all,85.5740167731629
all,85.68522426177172
all,85.75353631284916
all,85.76805582137159
all,85.77861939102567
all,85.80664804469274
all,86.0760383080606
all,86.10862729449323
all,86.17927671451359
all,86.18794577352475
all,86.3254186602871
all,86.33081259968101
all,86.42144320000003
all,86.48941420590586
all,86.50743439999997
all,86.50967493995196
all,86.60449640861931
all,86.62695836669334
all,86.63364086193138
all,86.70131545236188
all,86.70452673583398
all,86.89549640861928
all,86.95935594573024
all,86.97137509976058
all,86.9720071827614
all,87.0478156424581
all,87.07566693354687
all,87.1086280925778
all,87.11164325618515
all,87.29129824561402
all,87.33195534290273
all,87.34201596169197
all,87.48956823623307
all,87.4927639553429
all,87.49918102073366
all,87.70849122807017
all,87.74930079999996
all,87.75099679743796
all,87.87458898643256
all,87.87843335993617
all,87.89519313647246
all,88.05609816440543
all,88.45785075818036
all,88.50760765550235
all,88.62736153232248
all,88.842196969697
all,88.94876640000004
all,89.21145810055867
all,89.5052979233227
all,89.71130143540665
all,89.94591148325358
all,89.9686304868316
all,90.0879992019154
all,90.1567446129289
all,90.32983492822967
all,90.50753471668
all,90.92335195530727
all,90.92491866028713
all,91.15429623698961
all,91.18724660814041
all,91.25841340782122
all,91.47014126097369
all,91.71208213716103
all,91.79471737389912
all,91.85294652833196
all,91.9278301435406
all,92.20893130990414
all,92.31424660814044
all,92.479370311253
all,92.9040111731843
all,92.94807661612133
all,93.49786352753395
all,93.94937699680511
all,94.26680701754385
all,94.30878594249204
all,94.58397126895456
all,94.60438866719869
all,95.26575179569035
all,95.42685474860335
all,95.76256299840509
all,98.45339376996807
all,100.18489074960131
all,101.87552035115725
all,104.42166640063851
all,118.75895043964829
all,135.6838208
all,148.59731654676264
all,151.64933706965567
all,155.8630834670947
all,158.6595052041634
all,231.47051574803163
all,242.10853346456685
all,244.7832073490813
all,244.98558398950144
all,245.41188057742798
all,245.4473175853018
all,245.57951049868774
all,245.82201049868755
all,246.25695406824138
all,246.2693044619422
all,246.40873950131228
all,246.70948162729658
all,246.84565813648294
all,247.01407874015752
all,247.28639566929124
all,247.47677559055123
all,247.69064632545934
all,247.70082152230975
all,247.71225918635164
all,247.7862631233595
all,248.3058077427821
all,248.7146771653544
all,248.76199475065619
all,248.80057086614173
all,249.04147244094486
all,249.14761679790018
all,249.15854396325457
all,249.26504724409446
all,249.27187729658795
all,249.31196981627303
all,249.31203937007862
all,249.63698556430444
all,249.6972335958007
all,249.74373097112877
all,249.85716338582677
all,250.00436417322848
all,250.03192585301846
all,250.0784022309711
all,250.10479002624655
all,250.43011942257206
all,250.44083595800527
all,250.4531594488188
all,250.46825459317586
all,250.5250695538057
all,250.88881955380577
all,251.02934317585317
all,251.0531528871391
all,251.28231692913386
all,251.42085170603673
all,251.56989238845125
all,251.81143832021004
all,252.08059973753288
all,252.5149278215222
all,252.8037362204725
all,252.87802823374915
all,252.92582611548562
all,252.97300918635173
all,252.98599081364824
all,253.13911556139198
all,253.1500295275592
all,253.25624606299203
all,253.305811023622
all,253.37418832020995
all,253.62024409448824
all,253.692063648294
all,254.1187775590552
all,254.17029265091867
all,254.24794947506558
all,254.26844422572168
all,254.44909908136484
all,254.48382939632552
all,254.49023031496057
all,254.52590354330707
all,254.56453937007893
all,254.75512532808395
all,254.90766010498695
all,254.92644225721784
all,255.15753608923893
all,255.50616217990807
all,255.65354855643054
all,255.65759422193037
all,255.68505971128607
all,255.69922112860894
all,255.85796719160095
all,256.07966994750666
all,256.0870708661418
all,256.32028543307086
all,256.569881233596
all,256.7199914698163
all,256.8305098425198
all,257.02953018372705
all,257.6352099737533
all,258.09888845144366
all,258.6592919947507
all,258.6805282152231
all,258.8584192913385
all,259.14183005249333
all,259.8708904199476
all,260.22335958005243
all,260.740089238845
all,264.1444652230971
all,264.2971633858267
all,266.71027427821537
all,157.20993232484076
all,157.36943241469822
all,157.7874835958005
all,157.8697723097113
all,157.91022309711283
all,158.1419015748031
all,158.43828608923874
all,158.47531662269125
all,158.5344232283465
all,158.63101316655687
all,158.7074251968504
all,158.78035695538057
all,158.92072703412074
all,158.94053346456698
all,159.02119094488197
all,159.95665091863518
all,159.96387992125983
all,160.48179068241478
all,160.75903477690295
all,160.83222900262473
all,161.03119816272968
all,161.28806683375115
all,161.34162860892394
all,162.63259973753281
all,163.00320800524932
all,164.64206561679785
all,166.00790223097113
all,169.62002493438325
all,172.6381430446194
all,172.68657961783438
all,173.49460097493036
all,176.97271062992115
all,179.25457086614168
all,193.83243044619428
all,234.37798162729675
all,234.63242561349693
all,235.5913595800525
all,236.23094685039374
all,236.80422637795292
all,237.42573687664037
all,237.4702020997376
all,237.62819881889763
all,238.1846093544136
all,238.4708569553807
all,238.92726181102358
all,239.16867989418
all,239.25280446194236
all,239.79918056467483
all,240.87415485564293
all,241.74506102362207
all,243.24432152230978
all,248.69253805774255
all,250.22938517060362
all,263.4859750656168
all,311.95146325459325
all,39.89668630573251
all,40.15590070298769
all,40.15628901273887
all,40.356608173076914
all,41.083034235668784
all,41.9004585987261
all,42.44654060509554
all,42.76479503602883
all,42.81483159583001
all,42.93295505617977
all,42.9809148089172
all,43.54840843949046
all,44.11133707865168
all,45.273085463258774
all,45.36236203522503
all,45.60096947791164
all,46.70174481658691
all,46.741076136363624
all,46.87939649681528
all,47.00605652866241
all,47.43399228791774
all,47.663588844621515
all,48.00428048780488
all,48.38039740566037
all,48.96849374999999
all,49.709119521912356
all,49.73598872950819
all,50.89007112068968
all,51.90100636942674
all,53.44002070063695
all,58.34084596774194
all,60.724889616463976
all,61.96322192982458
all,62.10957464788735
all,62.71239808917197
all,64.90170461783443
all,65.80414193548395
all,66.34248428686544
all,69.07670738255034
all,75.12693902439025
all,84.06630188679247
all,138.138207781457
all,138.19516956162119
all,138.41240878938655
all,138.68636485355648
all,139.15455098684208
all,139.18838870431892
all,139.2190057565788
all,139.33542153589312
all,139.78574709784417
all,139.83498242677817
all,139.84370391993326
all,139.92186352357314
all,139.95091014975046
all,139.9852589508743
all,140.01987696118908
all,140.05462148760333
all,140.0579495867769
all,140.12968280467442
all,140.1514995829858
all,140.16817154811707
all,140.21557462686562
all,140.2218479338844
all,140.23371911037896
all,140.2337743801653
all,140.57587024793384
all,140.77551023751028
all,140.8502810945274
all,140.86081105610563
all,140.86378982485402
all,140.87763582842723
all,140.88502418682236
all,140.88891840133218
all,140.92827819548862
all,140.93221458160724
all,140.9360966942148
all,140.95764564315346
all,140.96241938178778
all,140.96669148056247
all,140.99169122516557
all,140.9978443163097
all,141.02283822296732
all,141.02873261589403
all,141.0468406275805
all,141.0489244186046
all,141.1096291390729
all,141.11655306799338
all,141.1979809128632
all,141.49556976744182
all,141.58273991769542
all,141.585903893952
all,141.59736625514412
all,141.60897524752477
all,141.61762417218543
all,141.62033415637853
all,141.63488888888887
all,141.6506644573322
all,141.65633333333338
all,141.6582450819671
all,141.66090630182418
all,141.66700333055786
all,141.68564510779433
all,141.68750867052017
all,141.69267025683513
all,141.7088271298594
all,141.71578099173556
all,141.7262564529559
all,141.7304834983499
all,141.731045112782
all,141.73614827295697
all,141.73902161263513
all,141.74397607260727
all,141.7498475559238
all,141.75221617161716
all,141.75768640533772
all,141.7658088851634
all,141.7677646076795
all,141.77096253122394
all,141.7730651629073
all,141.78646633416446
all,141.7964099173554
all,141.80248671096342
all,141.80587800829866
all,141.81286101973686
all,141.81296880131364
all,141.81398254364086
all,141.81642036124802
all,141.8214868204283
all,141.82646198347103
all,141.82668481848177
all,141.8291788413098
all,141.83330731306492
all,141.83687582781465
all,141.83804308202144
all,141.8495820895523
all,141.85050418760468
all,141.85404753961632
all,141.861350165563
all,141.86191583333328
all,141.8622163061564
all,141.86511416666667
all,141.87219701986754
all,141.88265181518153
all,141.9048791666666
all,141.9049743164871
all,141.905755186722
all,141.90710209205022
all,141.90883070539428
all,141.91661301084235
all,141.91843268416588
all,141.92041903171952
all,141.92069140950792
all,141.9251722408026
all,141.9294335839599
all,141.93247004991676
all,141.93330250000008
all,141.93604420350292
all,141.9650165016502
all,141.9678318219292
all,141.9679761513158
all,141.9707184385382
all,141.9732256452955
all,141.98254257095158
all,141.99328642384106
all,142.0045297029703
all,142.00691354945968
all,142.01566445182726
all,142.01897777777774
all,142.03456130108424
all,142.0429214876033
all,142.08783639398996
all,142.09454257095146
all,142.1140447761195
all,142.1301979695432
all,142.14422975206605
all,142.17168425460642
all,142.1942014802632
all,142.19483375314863
all,142.200416184971
all,142.30510530679933
all,142.45648392415498
all,142.549091963546
all,142.59622426778245
all,142.59788538205973
all,142.63370033112582
all,142.67286628383926
all,142.91927415359206
all,142.93964125932067
all,142.9755128417564
all,142.9865847953216
all,143.13171676300578
all,143.28737510305035
all,143.3555877926421
all,143.5435489539749
all,143.56222847682108
all,143.58641866226245
all,143.59093796526065
all,143.63316446280987
all,143.66816099585057
all,143.68988694929345
all,143.72339000000005
all,143.7308648424544
all,143.73501580698837
all,143.8124740313272
all,143.8223830313015
all,143.8237976973685
all,143.8345328345803
all,143.83565159128972
all,143.87587572493786
all,143.90261148086523
all,143.9251455748553
all,143.95173206924983
all,143.9574643755239
all,144.4217082294265
all,144.5856390728476
all,144.73457912178952
all,144.77576398026315
all,144.98945110928508
all,145.21429966887422
all,145.22459173553713
all,145.2296713928272
all,145.2309444444445
all,145.28874712643676
all,145.30532217573224
all,145.34563659147878
all,145.35979004149377
all,145.45194462809926
all,145.46027887788784
all,145.5030320723685
all,145.52683472454092
all,145.5281579384871
all,145.53120750000002
all,145.55976891105564
all,145.5837345932621
all,145.64484310487197
all,145.69476853377256
all,145.7683305921052
all,145.88117622610145
all,147.37341318864776
all,148.00535489220565
all,148.88177685262286
all,117.95594545454547
all,128.27580454545452
all,138.7520636942675
all,139.03576114649684
all,139.72886863057326
all,139.74702945859875
all,139.78134792993635
all,139.88515047770701
all,139.9258486055776
all,140.1613845541401
all,140.2921194267516
all,140.36132245222933
all,140.38079697452224
all,140.53287181528665
all,140.6489968152867
all,140.80379378980888
all,140.81874522292992
all,140.8468813694268
all,140.86739251592363
all,140.92971735668792
all,140.93728980891711
all,141.01445338645425
all,141.0662834394904
all,141.19307643312106
all,141.39341082802545
all,141.4004546178343
all,141.5735366242038
all,141.57731687898087
all,141.62175557324838
all,141.83901512738845
all,141.8453993610224
all,142.09860270700634
all,142.16564456869003
all,142.16600159235668
all,142.23106369426753
all,142.48541719745228
all,142.50589331210188
all,142.60010031847136
all,142.74709394904463
all,142.7676799363058
all,142.95694422310748
all,143.17830414012738
all,143.45491799363057
all,143.47669187898083
all,143.57003901273882
all,143.75871337579622
all,143.75921166134185
all,143.76526035031847
all,143.84836863057322
all,143.99452076677318
all,144.32297850318483
all,144.52288614649683
all,144.58607404458593
all,144.69994665605097
all,144.7845039808917
all,144.8262969745222
all,145.23312977707002
all,145.58023984063743
all,145.97593789808917
all,145.98471576433118
all,146.10384315286623
all,146.17854777070067
all,146.2598869426752
all,146.30076273885356
all,146.31192356687896
all,146.46729219745217
all,146.52581195219128
all,146.62476273885352
all,146.64549752883033
all,146.75936703821657
all,147.01508127490038
all,147.05837579617838
all,147.10022691082793
all,147.26827330677295
all,147.61188286852595
all,147.7680605095542
all,148.26357165605097
all,148.39522691082803
all,148.41757450199196
all,148.45486385350324
all,148.53873168789804
all,148.5707356687898
all,148.57938964143435
all,149.0534872611465
all,149.12090445859874
all,149.32996974522297
all,149.40625498007972
all,150.33496098726107
all,150.47907245222925
all,151.40547770700636
all,152.88261783439492
all,155.64999506984375
all,156.97767188788123
all,159.98085164394536
all,160.63248248407646
all,163.13031930693072
all,164.29883640737773
all,166.87336818181817
all,167.15644728434512
all,167.48011120263595
all,170.3281046325878
all,179.3587405582923
all,212.97594506369438
all,213.45399761146498
all,216.53279888268153
all,221.09338277511964
all,205.20916863517064
all,205.29622834645667
all,269.70606036745403
all,303.9057139107613
all,312.0730368663595
all,312.3596600660064
all,316.1497788713909
all,318.09860367454075
all,325.19864276315775
all,355.74022766379886
all,412.3634429133859
all,417.44005584756883
all,479.611013806706
all,486.45894160105036
all,489.825246062992
all,564.3978832020998
all,570.9212086614173
all,182.29854133858274
all,182.4524711286089
all,182.70754527559052
all,182.78342675159232
all,182.8883909235669
all,183.00756102362197
all,183.1336451612904
all,183.15676837270337
all,183.4770091923835
all,183.51305971128608
all,183.75413976377962
all,183.7688943569554
all,183.84471522309704
all,183.85884963887065
all,183.89039304461943
all,184.35315101772815
all,184.51414829396313
all,184.55872506561678
all,184.57079790026248
all,184.5767152230971
all,184.62295603674525
all,185.04369094488194
all,185.7698562992126
all,185.8280702099737
all,186.0209895013124
all,186.91927559055117
all,187.35897900262466
all,187.84069904458607
all,189.23983267716537
all,189.267094488189
all,190.84589545454546
all,191.56078582802547
all,193.77890091863517
all,211.0858471128609
all,212.99360332225922
all,216.94864435695538
all,290.3224227707004
all,369.85447143795153
all,205.53165813648292
all,205.58207808398947
all,205.64197703412074
all,205.8183733595802
all,206.0415472440944
all,206.06739566929136
all,206.07068963254588
all,206.20344685039368
all,206.23581036745404
all,206.36069881889767
all,206.44963713910755
all,206.46465026246733
all,206.49855708661423
all,206.50082677165355
all,206.64475065616796
all,206.66299934383198
all,206.67111154855638
all,206.79355118110234
all,206.87687270341215
all,207.08282665791202
all,207.10277821522303
all,207.1568687664042
all,207.2398254593176
all,207.2849783464567
all,207.3348996062991
all,207.34951902887124
all,207.640219160105
all,207.64033267716536
all,207.97762401574806
all,208.3010800524937
all,208.48190813648276
all,208.61265288713915
all,209.40302230971116
all,209.96663254593176
all,210.04811811023617
all,210.69047834645673
all,210.93212598425205
all,210.9780675853019
all,210.99428674540684
all,211.0274061679792
all,211.40255446194215
all,211.71369356955375
all,212.40888779527558
all,213.25655183727014
all,213.36780446194226
all,213.48574195666458
all,584.6959149637447
all,802.9457283621837
all,854.9146759075909
all,867.6849649238912
all,872.4108880105402
all,882.0760459081839
all,895.7055316034597
all,916.4195719019218
all,933.8801931589534
all,937.2104802411254
all,938.9899241101407
all,944.5817060013488
all,950.5210206528975
all,951.2734173913045
all,956.1235527369823
all,961.1716478873237
all,969.8227299663296
all,979.2974930046631
all,979.9068335561499
all,986.6767102615693
all,991.7313899328857
all,1009.2203324396786
all,1020.7746398929046
all,1023.419068484042
all,1040.6478648829432
all,1042.195724832215
all,1047.931031396126
all,1063.1628739999999
all,1064.6355892487934
all,1082.133977088949
all,1097.6055521183598
all,1098.3193935957308
all,1100.5527847411445
all,1102.7159494609164
all,1108.0374617467835
all,1115.323571232877
all,1116.3387439516132
all,1122.9036875543957
all,1124.3800533423362
all,1134.0521027721431
all,1140.9715506893765
all,1141.048731109598
all,1142.4197106773822
all,1179.953266891892
all,1186.5437210095497
all,1193.2218285519125
all,1241.7737472299168
all,1267.3815716253434
all,1302.7619014184406
all,202.3425301125084
all,203.55215419947498
all,204.6258832786887
all,204.936497704918
all,205.39185508196712
all,205.4488011811024
all,205.95688845144346
all,206.07574360655747
all,206.38177230971124
all,207.1813149606301
all,209.3691593442622
all,211.50177377049172
all,212.73173377049193
all,350.18631881188105
all,379.7136226912927
all,183.63394422572173
all,184.53326263952724
all,184.8845294585988
all,185.0398962573868
all,185.0933300524934
all,185.2466076115486
all,185.3185275590552
all,185.60332404458595
all,185.6759855643046
all,185.80062664042
all,185.9171364829396
all,185.9795813648293
all,186.16235564304466
all,186.5523904199475
all,186.5908345370979
all,186.59536023622044
all,186.64666141732286
all,186.6530748031496
all,186.77830380577424
all,187.10153608923886
all,187.1648510498687
all,187.39023753280836
all,187.4975347769029
all,187.70605577427835
all,187.99433989501304
all,188.1519652230971
all,188.164625984252
all,188.25233333333333
all,188.343280839895
all,188.58209317585298
all,188.62022309711276
all,188.674780183727
all,188.91314904793165
all,188.9412545931757
all,188.96011220472448
all,188.9649678477691
all,189.16043897637778
all,189.33541207349077
all,189.36751433121017
all,189.38841535433065
all,189.40625459317587
all,189.77962204724403
all,190.29496587926502
all,190.6596528871391
all,190.80462926509193
all,191.06079527559058
all,191.15958765594223
all,191.21116929133856
all,191.55849540682408
all,191.9183164806305
all,192.46223703217342
all,192.61705052493434
all,193.1117181818182
all,193.65643438320203
all,194.0798503937009
all,194.14548884514437
all,194.3585446194225
all,194.40997637795272
all,194.4429101049868
all,194.73960761154865
all,195.5430032808399
all,195.6471318897639
all,195.72235104986862
all,196.74556036745386
all,196.77181627296576
all,197.27404527559054
all,197.4741955380577
all,198.1029488188977
all,198.30341994750643
all,202.19267585301844
all,202.8847539370078
all,203.32048412698404
all,203.66274285714275
all,204.23205742574257
all,205.08113385826775
all,205.10375590551175
all,205.87924359816145
all,206.47284645669276
all,206.83999409448813
all,207.00845063694268
all,207.1965360892388
all,207.50449015748038
all,208.40999737532795
all,209.16905839895023
all,214.8159361842105
all,224.49423157894753
all,224.7297434383203
all,225.1187132545931
all,230.35758447160313
all,232.96144947506562
all,250.15712992125998
all,277.610629265092
all,278.5318930446194
all,278.6494909090909
all,283.44699671916015
all,289.824309055118
all,297.1187007874017
all,298.08358530183733
all,311.1061790945406
all,410.03051916058405
all,410.66503398058217
all,411.11405083399495
all,411.19182724252477
all,411.5579384615384
all,413.36876139817633
all,415.2625518372706
all,415.5772217847767
all,415.79382742782155
all,415.9790091863518
all,417.0247683727031
all,417.4258622047243
all,417.82024081364824
all,418.0120266757865
all,418.3548845144356
all,418.4850013123357
all,418.5757270341205
all,418.6840278422272
all,418.68501509186353
all,419.53934317585293
all,420.5033980891721
all,421.2362070063694
all,428.5137394247038
all,444.59080991735556
all,465.7878230088495
all,483.2619198167241
all,497.2194732937684
all,501.32701363636363
all,502.89625691056926
all,515.5933284936481
all,520.9520837272113
all,521.5806356945723
all,522.0647773306503
all,522.1697740932642
all,538.9956469135802
all,540.5888132530123
all,598.5377888888888
all,614.6300153721686
all,622.449411764706
all,624.4762795275593
all,624.7015524934382
all,651.1854191533655
all,661.2800463157896
all,662.1209759119063
all,691.4184173913047
all,696.8848657187997
all,703.858933467742
all,710.3415340179719
all,721.3145652759085
all,721.8206984640257
all,732.0021523489936
all,733.6450916334663
all,734.4715459896985
all,738.661629704301
all,744.66680521262
all,755.193329113924
all,755.3213122730574
all,769.888838028169
all,12.885692307692304
all,14.053964807436925
all,14.060521093749998
all,14.08711652892562
all,14.09165354330708
all,14.091682360742707
all,14.170391275611365
all,14.580484848484843
all,14.778732592592606
all,15.25492058165549
all,15.279435620663083
all,15.375553346587145
all,15.48379697452229
all,16.053484438430317
all,17.700886444286716
all,19.938897637795275
all,20.102743430152145
all,20.115257595772796
all,20.27484946949602
all,20.395191644562328
all,20.42117940717629
all,20.47383530183727
all,20.49010628019324
all,20.53493825503356
all,20.594742001361478
all,20.605051436205745
all,20.617185876082623
all,20.637430861723455
all,20.676128360215053
all,20.76547637795276
all,20.77228215223097
all,21.21551610369206
all,21.764932806324104
all,21.925139833711263
all,21.96462284196547
all,22.05106130268201
all,22.222326765188832
all,22.373541666666664
all,22.509999999999994
all,22.933400457665904
all,23.387321522309705
all,23.521730659025792
all,23.56802567094516
all,23.651068931068917
all,24.49404199475065
all,25.336919480519484
all,30.081725978647682
all,87.60764860907759
all,473.1649770341207
all,473.4445000000003
all,473.6216003937007
all,473.81800853018365
all,474.23167388451395
all,474.3267093175853
all,474.98213976377986
all,475.0880557742785
all,475.46729396325435
all,475.5631363636363
all,476.30783858267733
all,476.644697964544
all,477.2947253613667
all,477.3026122047244
all,477.996338582677
all,478.38140944881894
all,480.15070538057745
all,482.85925052854105
all,483.5100320512823
all,491.67646916010506
all,492.1129967191599
all,526.8510590551178
all,710.1160603674545
all,710.4132998687663
all,711.2043713910762
all,712.210089238845
all,714.9239481627299
all,715.1041509186355
all,720.3324770341208
all,720.9512697525934
all,721.0606325459315
all,723.0430196850394
all,724.1017880577427
all,724.6642683727036
all,725.005395272488
all,725.0946738845141
all,727.7570800524932
all,729.5548608923887
all,731.0553293963254
all,734.5042985564303
all,734.7661459566075
all,734.9023549868765
all,735.2419330708666
all,735.4205833333331
all,740.6448982939634
all,746.1525997375329
all,748.1596817585303
all,779.7092440944878
all,202.56624278215224
all,202.760153543307
all,203.68540288713916
all,203.7685413385827
all,204.15909251968512
all,204.218092519685
all,204.2464002624672
all,204.32390682414692
all,204.4024283439492
all,204.50386745406823
all,204.57236023622048
all,204.77527362204725
all,204.8095347769029
all,204.90283989501305
all,205.00622054140123
all,205.0235623359579
all,205.2786961942256
all,205.29094422572186
all,205.36985433070873
all,205.50901574803146
all,205.54436417322833
all,205.55271653543312
all,205.5782969745222
all,205.63428543307083
all,205.66789895013122
all,205.78988648293964
all,205.82303025477697
all,205.98385301837274
all,206.06264895013118
all,206.35007414698148
all,206.40849146981625
all,206.58593241469822
all,206.63865813648286
all,206.75481824146985
all,206.9690741469817
all,206.9855151273885
all,207.19807283464573
all,207.20271719160084
all,207.24343569553804
all,207.46187659235682
all,207.5914540682415
all,207.7434652230971
all,207.86824940239052
all,207.8682854330708
all,207.87054002624672
all,207.93212139107615
all,207.95111286089218
all,207.96700393700797
all,207.9709608626198
all,208.08069750656173
all,208.20618232484082
all,208.38303343949036
all,208.6569494750655
all,208.68346158896904
all,208.72538451443572
all,208.84730511811023
all,209.0711902866241
all,209.35058464566924
all,209.71613057742783
all,209.88003582802548
all,210.13863648293972
all,210.22926751592348
all,210.2711671974522
all,210.41615764331192
all,210.47630183727017
all,210.495686351706
all,210.70881167979005
all,210.76818949044582
all,210.88963535031846
all,210.96772929936316
all,211.07434633757967
all,211.16430249343824
all,211.33338582677158
all,211.4687078025478
all,211.50254133858272
all,211.6173829617835
all,211.7197539808917
all,211.88136548556437
all,212.06910826771656
all,212.3590446194225
all,213.1798728897715
all,213.23504461942255
all,213.340953821656
all,213.94663933121032
all,214.34342847769028
all,214.95019506369422
all,218.36798162729656
all,218.3862707006369
all,218.60714304461948
all,220.4847985564304
all,227.8995733634312
all,229.0280493630574
all,235.44116363636365
all,304.74744947506565
all,305.9474540682416
all,306.40886351706035
all,307.03465594221916
all,307.319130577428
all,307.6796397637796
all,308.13844160104975
all,308.2529954068241
all,308.624194225722
all,309.0633386454183
all,309.9921536624203
all,310.2657802547771
all,310.39998089171974
all,310.44400636942663
all,310.56363517060385
all,311.6453366141734
all,311.8266030183728
all,314.54429986876636
all,314.98245341207337
all,315.22221019108275
all,315.7021162420383
all,321.1335695538057
all,323.79289888535027
all,195.68294622950825
all,196.26728852459013
all,150.46991732283465
all,150.56728018372712
all,151.78860236220473
all,152.0733083989501
all,152.5427244094487
all,153.19589041994755
all,153.27205708661415
all,153.77784186351707
all,154.0906640419948
all,154.26233398950137
all,154.59292650918633
all,154.73812335958007
all,155.33303477690296
all,155.95778805774285
all,157.3069822834645
all,161.28305774278215
all,161.38432152230976
all,171.5372666666667
all,174.9902328496042
all,182.53825196850397
all,184.08681692002642
all,188.43088910761153
all,227.90030380577434
all,228.14834186351712
all,228.8288812335957
all,229.40378622950834
all,232.01087122207628
all,232.39448032407404
all,232.40145472440946
all,232.53228543307097
all,232.8176102362205
all,234.79437335958008
all,269.428374671916
all,327.1158184991275
all,327.3946509598604
all,360.51700852459027
all,360.5782616393442
all,361.3655481967214
all,361.4913075409836
all,361.7493471128609
all,362.04538229508205
all,362.0738609836066
all,362.09703081967194
all,362.18561639344256
all,362.2682152230971
all,362.50359344262296
all,362.57397967213114
all,362.5986360655739
all,362.694430819672
all,362.85379606557353
all,362.9861199999999
all,362.9961259016395
all,363.05931672131146
all,363.26395868852467
all,363.2863350819674
all,363.4040708196722
all,363.7917940983606
all,364.65183970976256
all,364.6951501639346
all,365.11238258575196
all,365.3176649041639
all,365.5331604527298
all,366.08529322709165
all,366.23715587846755
all,366.24202298095855
all,367.24058223684216
all,367.24384131147525
all,367.68364000000014
all,368.9992182692308
all,369.40203879026967
all,370.1933783606559
all,370.9096969099277
all,371.55422229508235
all,373.5130740987984
all,375.03058437294794
all,375.6951356717406
all,376.39108000000004
all,378.3794526315789
all,380.5087277521423
all,381.3963197636243
all,386.0647255676209
all,542.8106144262296
all,546.072098360656
all,549.5847311475409
all,552.8679586885247
all,199.8891586885246
all,200.35542622950823
all,200.4954314754099
all,200.54361377049173
all,200.74057215189868
all,201.07184393442625
all,201.40108655737714
all,201.44096786885248
all,201.62885770491806
all,201.68367606557388
all,201.92638491803274
all,202.04968393442607
all,202.21903213114757
all,202.23618885245892
all,202.27361901639347
all,202.32070098360646
all,202.3684196721312
all,202.45438098360663
all,202.47821639344264
all,202.50892721311476
all,202.54738557377047
all,202.5590786885246
all,202.6032990163934
all,202.71656000000007
all,202.71884196721325
all,202.73275016393433
all,202.7770721311475
all,202.78898754098364
all,202.80504131147546
all,202.8108740983606
all,202.9032859016394
all,202.90390479317145
all,202.98347934426212
all,202.98360000000008
all,203.00975606557387
all,203.02902950819674
all,203.02963737704917
all,203.04561049180333
all,203.05912092283216
all,203.0614786885246
all,203.077642622951
all,203.17648983606557
all,203.2044570491803
all,203.36055672131144
all,203.39663475409841
all,203.39879868852452
all,203.4323182414699
all,203.4332662295082
all,203.45094819672124
all,203.54128131147536
all,203.59135278688515
all,203.60262688524597
all,203.8486819672131
all,203.91070229508205
all,204.03320852459024
all,204.08230360655716
all,204.16443213114752
all,204.18187737704912
all,204.49187213114757
all,204.49784168655532
all,204.54385377049178
all,204.615828957836
all,204.61925616547336
all,204.63490032786896
all,204.6389586885246
all,204.79101377049182
all,204.801615737705
all,204.87907934426235
all,204.88930032786897
all,204.89685442622945
all,204.97165967213112
all,205.04112459016395
all,205.17828918032788
all,205.390097323601
all,205.43249244232297
all,205.58381967213123
all,205.61673049180317
all,205.61878885245906
all,205.62828
all,205.62919809069214
all,205.65798163934434
all,205.82811737704924
all,206.01757967213095
all,206.05257114754096
all,206.21451551312663
all,206.42635016393447
all,208.42871934426242
all,208.8674614160699
all,209.29645639344264
all,209.68052262295086
all,210.17965836065576
all,210.25376655737685
all,210.40759016393446
all,210.52261538461542
all,210.64205704918044
all,214.04922360655732
all,215.21333049180322
all,215.91501988862385
all,215.97543934426236
all,221.24268832021
all,277.0571462295083
all,281.59274371859294
all,301.3720098360656
all,301.3767849180329
all,302.1104924590164
all,302.39708852459
all,302.5759967213116
all,303.24406950819684
all,303.4282150819672
all,306.8038681102362
all,307.7729534426227
all,307.8345019685039
all,308.0256150819672
all,308.18322295081975
all,308.24016327868867
all,308.69861967213114
all,308.9227809836067
all,309.2743567213114
all,310.2524498360657
all,311.3150767213117
all,317.85436000000004
all,341.5824940079893
all,346.35353380782914
all,352.30568944636667
all,400.29485639344244
all,46.57258819672132
all,46.875089180327876
all,47.075449180327865
all,47.72480327868851
all,48.25127672131146
all,48.8847449180328
all,48.8875449180328
all,49.76833377049181
all,49.922049836065554
all,50.52807147540984
all,50.88444196721312
all,51.471499672131124
all,52.334723934426236
all,54.57943868852462
all,55.208623274161695
all,56.32924852459017
all,57.14989245901642
all,60.68248524590167
all,62.02957330703482
all,62.84307213114756
all,63.84608655737701
all,64.15751934426225
all,64.80767081967213
all,65.67095672131148
all,201.7261853245532
all,202.36892191601044
all,202.64197176625078
all,202.75458333333327
all,202.9624431438128
all,203.34492388451443
all,203.45018897637794
all,203.81292034233059
all,203.81996981627293
all,203.83934776902893
all,203.84959973753269
all,203.93398884514426
all,204.0104251968503
all,204.03350131233606
all,204.0566594488188
all,204.12595209973765
all,204.19699343832016
all,204.2098969816273
all,204.31649146981619
all,204.3270748031496
all,204.33136942257218
all,204.36055052493438
all,204.38272375328089
all,204.43512007874014
all,204.438030839895
all,204.45039501312328
all,204.56932677165352
all,204.74194160104994
all,204.77941338582679
all,204.9599271653543
all,205.01535826771646
all,205.15893766404193
all,205.16377559055113
all,205.17194553805768
all,205.2009481627297
all,205.2042778904665
all,205.22163451443566
all,205.28319094488188
all,205.36570341207369
all,205.4611220472441
all,205.52499409448816
all,205.5829251968504
all,205.59999163179918
all,205.76234842519688
all,205.84362664041998
all,205.87297763578277
all,205.92087926509197
all,205.93798425196852
all,205.99134888438138
all,206.13465670650731
all,206.37134055118102
all,206.48788517060376
all,206.52206758530176
all,206.52246522309724
all,206.5714763779527
all,206.71260197368423
all,206.79814829396315
all,206.87170144356952
all,207.10138188976373
all,207.1859724409448
all,207.28738779527558
all,207.3086594488188
all,207.3216879795397
all,207.3404967191599
all,207.5802572178478
all,207.63240605095544
all,207.79378105095546
all,207.8192125984251
all,207.83293503937006
all,207.95484251968512
all,207.96456561679787
all,208.11754330708655
all,208.30463188976387
all,208.45577755905526
all,208.45730577427815
all,208.53397572178488
all,208.62865419947505
all,208.83450853018385
all,208.94518897637795
all,208.98074934383203
all,209.09952049180328
all,209.24910892388453
all,209.29893766404197
all,209.3663930446195
all,209.44516010498688
all,209.4798608923886
all,209.7617670603674
all,210.03619225721786
all,210.03961154855648
all,210.38207936507928
all,210.433687664042
all,210.44064370078735
all,210.61676246719148
all,210.99669160104972
all,211.03595997375317
all,211.66494619422562
all,211.76742150395785
all,211.81549212598418
all,212.06189968152873
all,214.59998884514434
all,216.43715682414714
all,220.47042125984242
all,238.84700909090915
all,260.0631332020997
all,302.828970472441
all,305.49463057742776
all,308.5930643044619
all,308.6059402887139
all,308.6744009186348
all,309.1326371391077
all,309.1447729658792
all,312.2533083989501
all,312.58405314960635
all,313.0196922572176
all,313.3692644356954
all,316.36397900262455
all,322.52814041994753
all,322.9499304461942
all,1255.6847742899854
all,229.57647737704903
all,234.97605967213124
all,242.94547144846797
all,260.7810465879266
all,263.8859960655736
all,323.4461648177494
all,358.23834950819673
all,380.1399226229509
all,509.9150552268245
all,863.9689325396821
all,869.317888301388
all,876.4554234828491
all,881.1258614976807
all,881.199629235881
all,882.9936796565389
all,884.8512291390721
all,888.5225175612986
all,889.0326122853373
all,889.1750205570293
all,889.4094725347453
all,890.2602478405312
all,892.2275637450201
all,893.083751407884
all,893.5423147039259
all,894.5862083000799
all,895.7145399339929
all,895.8652727272727
all,897.4796857142857
all,897.6559528552457
all,897.7099610561062
all,897.993073656271
all,899.0704798945288
all,899.1190085978835
all,900.4461596026489
all,900.7568636664463
all,901.9249629384511
all,902.2250283828387
all,902.7521663353216
all,903.2133696369638
all,904.7915571711841
all,906.033836407378
all,907.168106340819
all,907.7959866755501
all,908.2851010568032
all,911.7255676215858
all,912.1001169088507
all,912.4015214521453
all,913.0323248663099
all,913.228671720501
all,913.7332888446211
all,915.0937422339723
all,915.5536230922361
all,916.699455452128
all,919.5035336856016
all,921.0634229747678
all,921.5781122923589
all,923.079553713528
all,924.1817143808256
all,925.3784289176087
all,926.5325846051752
all,926.8048109715799
all,927.2516880794707
all,929.0441591511934
all,932.623561752988
all,933.1013193612773
all,933.7617051027169
all,934.1002782551224
all,937.464263612218
all,939.137621657754
all,941.6485400641034
all,942.353628647215
all,945.7538690714761
all,948.6807244355913
all,960.5323688741722
all,960.9752397622192
all,961.1228349834981
all,1144.2081715425531
all,1382.544184768212
all,1390.0813876739567
all,1414.1376234899328
all,196.31188941925217
all,196.5492092283214
all,196.65283519108283
all,196.80617422434375
all,197.1101289808916
all,197.17963535031842
all,197.20393078758946
all,197.2425183121019
all,197.2478463375796
all,197.28869824840754
all,197.33970039840648
all,197.68171519490863
all,197.74633174224329
all,198.05665047770708
all,198.092601910828
all,198.12915592680983
all,198.20449164677794
all,198.21678122513936
all,198.33446459824987
all,198.3507987271282
all,198.58810819411292
all,198.6018988853503
all,198.6419203821655
all,198.6527613365155
all,198.69038902147966
all,198.7778424821003
all,198.86319490851238
all,198.86491640127386
all,199.03707404458598
all,199.0378727128082
all,199.08647292993632
all,199.43898568019088
all,199.58532484076434
all,199.75665605095526
all,199.87161385350325
all,200.195257165605
all,200.36833571996812
all,200.66074522293
all,201.01032776451882
all,201.09326889419248
all,201.20552983293564
all,201.2082076372315
all,201.3751416070008
all,201.4841855095541
all,201.99554415274486
all,202.80815366242035
all,202.96445621019103
all,203.47121098726112
all,204.81683214001586
all,204.8444251592357
all,205.65521718377082
all,206.03536754176616
all,211.17719172633244
all,229.83153846153846
all,295.182443914081
all,297.5985536992841
all,298.0339609872612
all,298.1650127388535
all,300.5811742243437
all,301.7823015115354
all,302.03999044586
all,307.03138694267545
all,345.43450278440736
all,23.908131147540985
all,27.267918032786884
all,27.788053911900082
all,28.443256393442624
all,28.807779672131154
all,29.2956550819672
all,29.30076262295081
all,29.59439147540982
all,34.98980256064691
all,35.40654527559057
all,40.46068131147542
all,40.665634754098356
all,45.657021639344265
all,47.13375016393441
all,47.903697169190266
all,51.04636786885248
all,51.384869508196736
all,52.97051737704918
all,53.13050690335305
all,54.22401640419948
all,56.67484852459013
all,61.38628459016392
all,70.28892031872512
all,84.24205568814635
all,24.234236065573757
all,24.46539803278687
all,24.75304196721311
all,25.050377049180327
all,25.091133770491794
all,25.18062032786886
all,25.398978360655736
all,25.519496393442626
all,25.689857049180336
all,25.86450950819671
all,26.03221639344261
all,26.177639999999993
all,26.378384262295082
all,26.868748196721302
all,27.128337704918025
all,27.25423999999997
all,27.591029508196723
all,28.04171409836066
all,28.051769836065578
all,28.104367213114738
all,28.11882928430728
all,28.566790819672118
all,28.68470950819671
all,28.911263779527555
all,29.361876640419958
all,29.748675409836068
all,29.94051574803149
all,29.989691601049884
all,30.022599737532815
all,30.087470163934416
all,30.104293770491804
all,30.30941442622951
all,30.32535147540982
all,30.37898295081967
all,30.38314163934426
all,30.595154855643045
all,30.619247375328076
all,30.674558688524588
all,31.106647213114726
all,31.155824918032774
all,31.21888057742781
all,31.417273442622964
all,31.43928412073491
all,31.473467540983613
all,31.617588582677165
all,31.651621391076123
all,31.834509186351713
all,31.900959344262308
all,31.928690491803305
all,31.947901639344245
all,32.03030491803279
all,32.243870078740166
all,32.247596721311496
all,32.327753442622935
all,32.52346522309711
all,32.75520078740159
all,32.81669245901638
all,33.12847803278688
all,33.46467060367453
all,33.54761745406823
all,33.55471128608925
all,34.13576459016394
all,34.17787664041995
all,34.186982939632564
all,34.27552852459015
all,34.4919468503937
all,34.68289041994752
all,34.738013770491804
all,34.76488655737707
all,35.09133573770494
all,35.550475377544316
all,35.68197639344263
all,35.98580000000001
all,36.05553215223097
all,36.37593967213114
all,36.53590551181103
all,36.66547078135261
all,36.69157414698164
all,36.73323475409836
all,36.85511147540984
all,37.36763057742782
all,37.429828196721324
all,38.257160104986866
all,40.03502362204721
all,41.406559344262305
all,43.14339829396326
all,187.6685708661419
all,235.0654295081968
all,237.41271606557368
all,345.2518015978694
all,346.82809311475404
all,374.51046622950827
all,384.7099219672132
all,386.6548187919463
all,152.6869173228346
all,156.94361876640414
all,23.889977034120744
all,24.558869422572172
all,24.91888517060368
all,25.6178877952756
all,25.87809580052493
all,26.034215223097114
all,26.043629265091855
all,26.416423884514433
all,26.85023490813648
all,26.931355643044636
all,27.088244750656173
all,27.278087270341207
all,27.60241601049866
all,28.239209317585317
all,28.484498687664036
all,29.042325459317578
all,29.182057742782156
all,29.19621850393699
all,29.24961089238847
all,29.52278543307085
all,29.628971128608903
all,29.82821653543306
all,30.28824278215223
all,30.48291732283463
all,30.523609580052504
all,31.182026902887145
all,31.33509186351705
all,31.59709514435695
all,31.772982283464565
all,31.787281496063013
all,31.84976640419948
all,32.560341207349076
all,32.7735912073491
all,32.78606430446195
all,33.085853674540694
all,33.20975656167979
all,33.29874868766405
all,33.62475196850395
all,34.17136089238847
all,34.45806627296588
all,34.531549212598414
all,34.55098031496064
all,34.58758464566929
all,34.63520013123362
all,34.740269028871374
all,34.74985892388451
all,35.190248687664045
all,35.80300721784777
all,35.90842322834645
all,35.91348884514435
all,36.45122178477689
all,36.71448031496063
all,36.804223097112875
all,36.952538057742785
all,37.851820209973745
all,38.11075459317584
all,38.25722375328083
all,38.28368044619423
all,38.39901968503939
all,38.47566994750656
all,39.31819553805775
all,39.659205380577426
all,39.8897467191601
all,39.95535236220473
all,40.50088910761155
all,40.512652887139076
all,40.60523162729658
all,41.01828083989502
all,41.271859580052485
all,41.48069225721785
all,41.490883858267715
all,41.49347834645669
all,41.54070406824147
all,41.810864829396344
all,41.86677493438319
all,42.04751443569555
all,42.05894291338583
all,42.29754068241472
all,42.35585104986876
all,42.3760662729659
all,42.758914698162734
all,42.806645669291335
all,42.888592519685034
all,43.12323687664042
all,43.14812007874015
all,43.507572834645686
all,43.518344488188994
all,43.84367650918636
all,43.98921456692913
all,44.33258333333334
all,44.73130971128612
all,44.80946391076115
all,45.172985564304454
all,45.382601049868775
all,45.41321259842519
all,45.88758333333336
all,45.92694488188974
all,46.044980971128595
all,46.46491732283462
all,47.53985301837269
all,48.755162073490816
all,49.7136043307087
all,50.07035236220476
all,50.3028346456693
all,51.187818241469834
all,51.37471653543308
all,52.17865288713912
all,52.24655738786278
all,52.800694225721784
all,53.43332939632547
all,53.527929133858265
all,54.01805905511811
all,54.92657874015751
all,55.703781496063
all,56.04292388451441
all,56.17329940906106
all,56.24555643044621
all,56.56709317585299
all,56.8818733595801
all,58.311708005249315
all,58.40844750656171
all,59.655156824146964
all,60.155412073490815
all,60.297154855643065
all,62.320249343832
all,64.66571653543305
all,64.69456627296589
all,64.69764763779527
all,65.92050393700784
all,66.98094816272966
all,67.28445341207352
all,68.03322178477686
all,68.3945971128609
all,70.80250918635177
all,71.4158162729659
all,71.8056122047244
all,73.0649402887139
all,75.38026968503934
all,76.22769356955378
all,77.20161351706038
all,77.46719947506567
all,78.86794356955377
all,80.24668766404199
all,81.76977165354327
all,83.08601968503937
all,83.61277099737532
all,86.90922900262468
all,86.98763845144359
all,88.49742322834652
all,89.74635958005253
all,90.0011666666667
all,90.20313648293963
all,92.21178280839894
all,92.98400853018374
all,96.68875196850391
all,103.2813497375328
all,112.05642519685037
all,112.17535039370071
all,128.04919356955375
all,129.09496653543306
all,131.55967519685032
all,137.2988110236222
all,139.5061410761155
all,174.2192650918635
all,208.10345472440946
all,317.0973339895013
all,178.398548916612
all,184.41869104354967
all,14.334251592356688
all,18.262905511811027
all,20.364025590551183
all,20.814588582677157
all,22.259454724409444
all,22.88997769028871
all,24.43363779527559
all,24.524177165354352
all,25.66266698024458
all,26.388466535433054
all,26.56595538057741
all,27.1531256281407
all,27.655789855072467
all,28.140125813449032
all,28.41013845144357
all,29.769809885931558
all,31.80380708661418
all,32.8074676390155
all,36.32314370078741
all,47.721885832187084
all,47.87544955387785
all,49.72041300191205
all,49.87035341909276
all,49.99729604365614
all,50.70444038594073
all,51.128678423236515
all,52.10536762481088
all,52.2346481327801
all,53.03329753761969
all,53.29965400495459
all,54.248947115384645
all,54.409002797202795
all,57.17418703578662
all,57.925384772263754
all,59.56995017301038
all,59.937187050359725
all,61.76953575025176
all,63.06589938398357
all,64.39646164383562
all,64.57235201640465
all,65.55116419141912
all,66.38456249999999
all,74.1981890243902
all,74.85164657534249
all,76.74169105691057
all,80.15340616797894
all,106.49765432098762
all,135.32771685878964
all,162.97097965879274
all,163.3616646981627
all,163.37696325459322
all,164.9937939632546
all,165.5161620734908
all,167.14148924302788
all,167.67357404458608
all,169.03583519108284
all,171.88168897637797
all,246.87125459317573
all,246.37300000000002
all,261.001656069364
all,261.4639507874016
all,262.35819811320755
all,263.78154396325465
all,264.42272098385865
all,265.1773051181102
all,265.4056251896812
all,265.77824804548675
all,265.8418188976378
all,266.04406299212604
all,267.5183004291846
all,269.12800128205134
all,272.1740204741378
all,334.52977777777784
all,361.41272156398117
all,361.69711267605635
all,363.7525933682374
all,367.6105767123288
all,367.8480308056871
all,371.9240956896552
all,372.8023633699634
all,384.57040140845066
all,385.6515185185184
all,386.18238658428953
all,390.01076359143315
all,401.3382480314962
all,480.23982178217824
all,481.03338649155734
all,490.8849078590784
all,511.9980345313602
all,522.7157951564076
all,586.386410104987
all,246.05522864651775
all,247.5660814717475
all,253.80497634691193
all,262.3600940170942
all,386.86080000000004
all,430.1813879026956
all,575.6018428665353
all,150.61237795275585
all,150.65716404199475
all,150.74756496063
all,151.5852278397899
all,151.6640059093894
all,151.73330774278216
all,151.95186286089233
all,152.26669862114244
all,152.27533946158889
all,153.32610892388448
all,153.41033267716534
all,153.47521653543302
all,155.82804002624664
all,156.8830801050558
all,157.1317465528562
all,157.51000459317586
all,157.57564632545927
all,158.13103346456683
all,158.60712409717655
all,159.00653512803675
all,159.0809514116874
all,159.24734471437955
all,159.45722667542708
all,159.50291392904077
all,159.51564806303352
all,159.57798168789813
all,159.63472430278875
all,159.76898031496066
all,159.81598753280846
all,159.82690676296787
all,159.85701707156932
all,159.88450492449118
all,159.90483059750497
all,159.95864173228338
all,160.03436112934997
all,160.24269665134608
all,160.36871456692913
all,160.46064018384754
all,160.4944206036745
all,160.5720414012739
all,160.6044206036745
all,160.63410045961925
all,160.7977511490479
all,160.80682817643188
all,160.8112250656169
all,160.90195472440942
all,160.92534842519683
all,160.92713910761157
all,160.93722769028867
all,160.99516546290226
all,160.9962972440944
all,161.0097432698621
all,161.0290393959291
all,161.08175000000003
all,161.34283070866138
all,161.3810203545633
all,161.43160538411027
all,161.45587992125985
all,161.56345896257383
all,161.59631692913376
all,161.6040787401575
all,161.6549146981627
all,161.91226592252133
all,161.9423064304462
all,161.96244225721784
all,161.98745209973745
all,162.02266272965883
all,162.06418766404195
all,162.18293766404207
all,162.1883248031496
all,162.27304986876644
all,162.27457480314965
all,162.3254599737534
all,162.41029724409447
all,162.48402039473683
all,162.59547965879267
all,162.68261220472436
all,162.78725984251975
all,162.98305708661417
all,163.08976165462897
all,163.38925196850386
all,163.39877938279713
all,163.755723097113
all,163.78987958532684
all,164.04555708661414
all,164.0782903225806
all,164.6142219304005
all,164.82874606299217
all,165.2397421259842
all,166.22790682414706
all,166.67168483256737
all,166.80716217990818
all,167.32828233749174
all,168.6820400525279
all,168.84029330708665
all,169.43308535784638
all,169.45811286089238
all,170.2051203155819
all,170.5151601049869
all,185.68960826771658
all,238.4175519053875
all,239.38748950131236
all,240.54235653315828
all,241.15267017082786
all,241.7151889763779
all,250.51377296587927
all,250.5320262639527
all,250.5668969139855
all,251.00909055118115
all,251.99791535433076
all,265.4963891076116
all,274.6875098554532
all,278.0005122435472
all,226.76070013123362
all,237.67310242941562
all,248.78892191601054
all,350.0424612860892
all,356.408996060407
all,360.61680643044605
all,367.8601062992125
all,371.1204022309712
all,371.5464986876639
all,413.3428875739645
all,232.03871456692917
all,246.79312409717647
all,523.3266808929745
all,162.43977259475218
all,163.62283595800523
all,163.64723359580054
all,164.0352475377544
all,164.35929855643053
all,164.74296524590162
all,164.76413057742772
all,165.35952887139098
all,165.39655052493438
all,165.44301969796467
all,165.44885039370084
all,165.46826902887153
all,165.50355839895013
all,165.51911220472442
all,165.55226688524593
all,165.56184383202105
all,165.59100393700777
all,165.7070380827315
all,165.73001181102362
all,165.93753937007867
all,165.9549232283465
all,166.00691601049874
all,166.07520866141732
all,166.09627559055116
all,166.12568307086613
all,166.1291468852459
all,166.1332432786885
all,166.16018073248395
all,166.2146
all,166.27440682414706
all,166.3038950131233
all,166.42216459016393
all,166.4497959317585
all,166.50053346456693
all,166.5147690288714
all,166.54712073490813
all,166.58173228346453
all,166.58343540983603
all,166.81429790026255
all,166.83633136482942
all,166.8728024934383
all,166.96131364829398
all,167.01821049180333
all,167.1075190288714
all,167.13115354330702
all,167.14467803278683
all,167.2192939632545
all,167.23782874015757
all,167.25578295081962
all,167.34708070866145
all,167.39892125984255
all,167.57344146685475
all,167.68792060367457
all,167.81842098360653
all,168.01077967213115
all,168.16486942257217
all,168.2129619422572
all,168.30572375328086
all,168.49528805774275
all,168.58485039370072
all,168.82435301837273
all,168.91337245901633
all,169.07200393700782
all,169.14598622950822
all,169.15061770491798
all,169.15706496062995
all,169.1854621959237
all,169.18546522309717
all,169.25945573770497
all,169.34045603674534
all,169.7658301639344
all,169.78425459317586
all,169.90914632545937
all,170.1978877952756
all,170.20806299212595
all,170.61610826771638
all,170.9512322834645
all,171.36061942257209
all,171.42326246719153
all,171.6187750819673
all,172.85652821522308
all,175.1302291529875
all,175.58495013123363
all,175.6757250656168
all,176.54968636363634
all,177.74305454545453
all,178.0958622047244
all,184.83988254593177
all,243.83953589196867
all,246.21835498687668
all,247.4219888451443
all,247.92498426229523
all,248.72480249343815
all,249.00278754098355
all,249.44746981627304
all,249.57710191082785
all,250.0977874015748
all,250.30172244094493
all,250.37461770491794
all,251.49228871391085
all,251.68548031496064
all,252.87565704918035
all,254.06112926509186
all,255.65332020997354
all,257.21369442622955
all,257.32886942257227
all,591.9621418439717
all,709.0837061965814
all,46.86668918032786
all,48.04079002624673
all,48.22988262295081
all,49.069804076265626
all,49.411238188976355
all,50.13817913385828
all,55.798592131147515
all,68.29712918032787
all,70.29161180327871
all,76.99390229508198
all,78.41197180327873
all,79.65395803278692
all,80.44104721311476
all,82.24556852459017
all,82.57274950819674
all,84.56103868852462
all,85.58589508196722
all,90.80440459016388
all,91.8936963934426
all,92.93259278688522
all,94.5652609836065
all,94.92647141518276
all,437.79583189655165
all,524.8099139999999
all,556.7200905511811
all,556.7356397637793
all,556.7807270341208
all,556.7861837270344
all,556.8071719160107
all,557.0788864829398
all,557.0859245406823
all,557.3026174540681
all,557.5465479002623
all,557.9278937007873
all,558.0207197368424
all,558.2264343832024
all,558.7000782894736
all,558.7472185039368
all,559.5889559789748
all,559.8648510498684
all,561.9829035433073
all,562.7015085301832
all,563.1061477347342
all,563.2239107611548
all,565.3667250656168
all,565.6490793963253
all,566.3447221847605
all,570.9883241469814
all,571.5274461641993
all,572.8110439632546
all,573.3159448818898
all,574.5594993421051
all,576.9201653543304
all,582.6050137795279
all,598.1420980263159
all,621.6745872703415
all,622.0698956007877
all,622.3338706500327
all,622.3797939632548
all,622.7017866053841
all,622.7100958634273
all,622.8467288246883
all,623.1534790026246
all,623.172634931057
all,623.3141758530184
all,623.6660781352591
all,623.7407276902887
all,623.7858116797904
all,623.8268759842522
all,624.1146158896913
all,624.1433838582676
all,624.149766070245
all,624.2544901574806
all,624.4318699934339
all,624.526345800525
all,624.6122440944879
all,624.6599569721114
all,624.9961056430445
all,625.0917760998034
all,625.3126953381485
all,625.3404891661193
all,625.4507472094549
all,625.6159881889765
all,625.7496922572177
all,625.7711932938856
all,625.9232042022323
all,625.9879113591594
all,626.1697820091927
all,626.4904580052495
all,626.8791424819437
all,627.3891365725544
all,628.1706500328297
all,628.2089790026246
all,628.316774278215
all,628.5916329612606
all,628.8768772965878
all,629.6889370078738
all,630.2955006561679
all,631.0925265922522
all,631.5551726854886
all,633.1950479002627
all,633.5463210768219
all,634.0788832020999
all,635.634439921208
all,639.0790885826776
all,639.8873333333336
all,640.0058686802365
all,640.2510793963253
all,640.3745531496065
all,640.809187007874
all,641.0505800524933
all,641.43225328084
all,641.6133937007871
all,641.731967191601
all,643.77782152231
all,644.1641791338586
all,644.1911929133859
all,644.2949206036748
all,646.2153736047279
all,648.2304687705459
all,648.5897268548916
all,653.3626280033138
all,704.4874121132324
all,831.6965164041994
all,842.086791447369
all,880.5613552631585
all,933.5950209973753
all,933.9518267716531
all,936.5150833333333
all,940.3267709973752
all,947.4166295319711
all,947.7732035456332
all,959.1011464379949
all,90.36521784776907
all,99.33691677675027
all,102.05518836748175
all,112.00727774130004
all,393.8305137434555
all,23.386546229508188
all,23.858506229508194
all,24.806234251968508
all,25.18676131147541
all,25.304557742782162
all,25.86986417322834
all,27.14895275590551
all,28.89634098360656
all,29.846690944881892
all,31.270729002624666
all,34.125831364829395
all,37.66564566929136
all,40.413998687664055
all,44.599091863517074
all,56.04773359580057
all,62.622963910761165
all,63.610480314960654
all,66.10231167979
all,67.39734491803281
all,68.26221508196721
all,68.55019540983606
all,69.97779278688525
all,70.95661180327869
all,72.71517901639348
all,75.3968340983606
all,87.34337901639344
all,96.65703737704912
all,104.54394885245901
all,173.23739107611556
all,173.60420341207345
all,175.141781496063
all,178.83820275590543
all,179.1204402887139
all,208.87368262295084
all,215.4982782152232
all,215.7724295081967
all,223.15337377049187
all,225.77388648293982
all,226.3757283464568
all,227.06421573770493
all,227.48152655737712
all,228.27430643044613
all,231.0179146981627
all,231.46473573770496
all,235.16973359580064
all,256.02863690085366
all,256.28763475409835
all,257.06533792650913
all,257.4411293499672
all,260.74332000000004
all,261.19874803149605
all,264.2769645901638
all,264.7272780327868
all,272.10833530183714
all,272.84912467191583
all,274.88665639344265
all,275.2706891803279
all,278.54226098360664
all,279.4989559500329
all,279.7266286089238
all,279.98441076115483
all,280.59417979002615
all,284.6940984251968
all,287.42035367454065
all,295.280230819672
all,299.96242098360665
all,301.43688786885264
all,305.28105770491806
all,305.4253307086614
all,306.2143593442622
all,307.40413704918046
all,310.09773770491796
all,313.765313442623
all,315.0866515748031
all,316.74834295081973
all,316.9908321311478
all,317.1455711475412
all,321.8938963254593
all,322.55153377049186
all,328.7712224409449
all,329.2477854330708
all,330.1396909448818
all,335.36112467191583
all,381.5301916010498
all,397.21964983606597
all,401.150658360656
all,503.1881088524588
all,512.95232
all,577.0292983606557
all,579.4129862295081
all,597.3522165354333
all,619.3654632063074
all,623.3510551181101
all,628.2389278215227
all,648.5993788575181
all,649.9923525935654
all,653.6914393442621
all,656.7731469816274
all,656.9629422193042
all,661.6209094488187
all,661.7709396721311
all,662.7531108923886
all,664.3832034120735
all,666.1106909448818
all,671.6400281967217
all,686.4145646749836
all,707.1435726495721
all,719.567061882818
all,754.0647992125986
all,40.99419606557376
all,43.45497377049182
all,44.274297704918055
all,44.30869114754096
all,44.363598688524576
all,44.74475540983604
all,44.76863081967212
all,44.81203016393442
all,44.82005839895015
all,44.910836721311476
all,45.027447213114755
all,45.07603737704919
all,45.0851751968504
all,45.15528459016393
all,45.24988655737706
all,45.343694225721784
all,45.49946360655737
all,45.579925901639356
all,45.638681311475395
all,45.697076115485565
all,45.89628327868853
all,46.11343278688523
all,46.22830885245901
all,46.533471475409854
all,46.686788852458996
all,46.68893508196721
all,46.70631409836065
all,46.753064304461944
all,46.8236275409836
all,46.8550662295082
all,46.8630806557377
all,46.86788918032784
all,46.968521311475406
all,46.99714426229509
all,47.031372703412075
all,47.10234711286087
all,47.13185836065571
all,47.17350688524592
all,47.278659016393455
all,47.278771147541015
all,47.39295540983605
all,47.40383278688525
all,47.430013114754075
all,47.533196065573804
all,47.581741639344266
all,47.701207213114714
all,47.71808327868854
all,47.72657573770489
all,47.96674343832018
all,47.973622295081974
all,47.98003344262293
all,48.04270229508194
all,48.15501311475407
all,48.316518688524596
all,48.3366970491803
all,48.606079344262284
all,48.678542295081996
all,48.68227016393446
all,48.86480459016392
all,48.94050229508197
all,48.95606032786888
all,49.04993442622953
all,49.07113311475412
all,49.096159344262276
all,49.146991475409834
all,49.215018360655705
all,49.28313704918032
all,49.33058557377049
all,49.342895081967235
all,49.349560655737726
all,49.352160000000005
all,49.68290163934425
all,49.80219672131148
all,49.87783672131145
all,49.91581311475411
all,49.92621114754098
all,49.95256918032787
all,50.03872852459016
all,50.280495737704925
all,50.430108852459036
all,50.620138360655766
all,50.65166032786884
all,50.75160459016391
all,50.7658124590164
all,50.823521311475425
all,50.94475278688523
all,51.13358885245904
all,51.240793442622945
all,51.353085901639346
all,51.434633442622946
all,51.45836262295084
all,51.51277114754095
all,51.58611672131152
all,52.00276
all,52.42020393442624
all,52.83079540983606
all,52.89961901639342
all,52.99140655737704
all,53.85841770491804
all,54.29951409836068
all,54.39067016393442
all,54.70608262295082
all,54.78026032786884
all,55.41469508196723
all,55.510194754098386
all,55.733395409836056
all,55.743014426229536
all,55.968974426229536
all,56.22594950819673
all,56.45195213114755
all,56.664811803278646
all,57.08496524590168
all,57.19880196721312
all,57.35748786885245
all,57.363733770491805
all,57.64000655737708
all,58.995771147540985
all,59.60718885245905
all,59.71545114754098
all,59.82161704918029
all,60.18664393442621
all,61.29085245901641
all,61.475516721311465
all,61.838684590163936
all,62.57964590163931
all,64.29405114754097
all,272.0226725721787
all,272.64580839895007
all,273.1274534120734
all,273.2040931758529
all,274.33668110236215
all,274.4747223198594
all,279.6288699934341
all,279.85261457649386
all,281.08015223097124
all,282.3622139107612
all,286.7084960191084
all,414.5766364829399
all,492.7820334645672
all,201.19642847769046
all,201.23781496063006
all,201.33287467191596
all,201.4720511811025
all,201.56702099737538
all,201.94982480314954
all,202.15909383202114
all,202.21216469816272
all,202.22459251968502
all,202.27690748031483
all,202.35703149606303
all,202.3929015748032
all,202.4256122047244
all,202.47300591715972
all,202.48920931758525
all,202.49319488188974
all,202.59290682414706
all,202.7458608923884
all,202.77485170603683
all,202.7777080052495
all,202.79583858267716
all,202.82944619422565
all,202.85480380577422
all,202.95345931758519
all,202.95568877216022
all,203.0807099737533
all,203.1079868766405
all,203.11626312335954
all,203.14101574803152
all,203.15210695538062
all,203.256025674786
all,203.3989330708661
all,203.4522933070866
all,203.47928280839898
all,203.51602559055118
all,203.5808254593176
all,203.71352427821512
all,203.7137427821522
all,203.7214612352169
all,203.76608005249332
all,203.76868832021006
all,203.8747480314961
all,203.96536745406823
all,204.00106167978993
all,204.12512729658786
all,204.15640551181096
all,204.1910144356954
all,204.24597440944876
all,204.27309251968506
all,204.29014501312335
all,204.66537204724415
all,204.7528858267716
all,204.8506364829394
all,204.92584120734898
all,204.94197047244103
all,204.97342697368418
all,205.4267736220474
all,205.96086023622055
all,206.02847637795276
all,206.33563845144354
all,206.9034615889693
all,207.44585429936316
all,208.26835761154845
all,209.54147637795288
all,209.59413779527546
all,209.62138385826776
all,209.9916463254593
all,214.6374402866241
all,301.67890551181097
all,301.9887309711286
all,303.23463123359585
all,303.2378425196851
all,304.6240728346456
all,305.7178425196851
all,306.442971128609
all,308.62191207349076
all,313.2410059055117
all,840.1315391879131
all,239.52031865828096
all,241.69698552631573
all,243.28450429042903
all,243.3957582417583
all,244.66541501976283
all,245.58019223173142
all,246.0421549110084
all,246.18603491436104
all,246.33923193166865
all,246.38985582620137
all,246.4817447089947
all,246.84434342105263
all,246.94712376563533
all,247.49714897824649
all,247.60833025708632
all,247.78527602108042
all,247.841939442231
all,248.17225642715889
all,249.33636495388672
all,249.53616666666645
all,249.8840019775875
all,250.44383240223462
all,250.50256002638523
all,251.95292702169633
all,255.32989161849724
all,255.903431488801
all,256.07092955892034
all,256.13865194462755
all,256.92345316622686
all,258.37025
all,259.40340487162615
all,261.1268076416338
all,277.7929584664537
all,282.50672498343295
all,291.2541894039736
all,309.24563338658135
all,315.91843564356446
all,326.8534168865435
all,327.3425749174917
all,328.53135282392026
all,335.8432175957019
all,344.08294861660085
all,346.6810218253968
all,350.4493664678597
all,355.0609676140119
all,375.90666490416385
all,390.84859762533006
all,432.2245593792173
all,437.5144423963133
all,443.99710540360206
all,445.46946569920857
all,529.872973195876
all,617.1707864205669
all,193.52670541401267
all,193.53753699284013
all,194.12048130469375
all,194.3982054140128
all,194.4675417661098
all,194.62890127388533
all,195.07093630573257
all,195.23056926751593
all,195.24128742038218
all,195.33257802547774
all,195.67251751592354
all,195.8641743630573
all,195.91539777247425
all,195.96966533546328
all,196.3388981702466
all,196.64693312101906
all,196.69803025477714
all,196.69912251392188
all,196.83191560509567
all,196.94897364217252
all,196.97314331210188
all,197.03521964856228
all,197.09883519108283
all,197.4286093874303
all,198.15026831210196
all,198.28978264331215
all,198.39684394904458
all,198.46063687150837
all,198.58636464968149
all,199.18329299363057
all,199.32942038216558
all,199.5632688941926
all,199.72856245027853
all,199.8003503184712
all,199.910321656051
all,199.95985862619813
all,200.03377893056668
all,200.10331528662417
all,200.56123566878992
all,200.81250796178344
all,200.9622908366533
all,201.2156785998408
all,201.33711703821652
all,201.48706050955414
all,201.74878821656046
all,201.87465764331208
all,202.01925398089173
all,202.02980350039772
all,202.19011022364208
all,202.21019108280254
all,202.40559156050944
all,202.7583325377883
all,202.88693471337578
all,202.92379156722356
all,203.08223885350318
all,203.20287340764324
all,203.49743152866242
all,203.89893710191086
all,204.0676513157895
all,204.22839570063698
all,205.48178679395392
all,206.1849093078758
all,208.04474142059047
all,208.17718774860776
all,210.63160509554143
all,212.51758154335712
all,217.60065207006377
all,286.027
all,291.9226157517901
all,294.7227125796178
all,294.86798646496817
all,295.79435331734624
all,299.14908439490455
all,299.65111305732495
all,300.95122825219477
all,302.9458284118116
all,308.7018806682576
all,316.19905
all,389.7749944311855
all,18.864131803278685
all,19.517226229508193
all,19.575339672131154
all,19.7513862295082
all,19.799247213114747
all,19.803321967213115
all,19.810060327868847
all,19.819763934426216
all,19.874999999999996
all,19.93683672131148
all,19.975107540983608
all,20.084232131147537
all,20.164320655737708
all,20.26607016393443
all,20.330070819672137
all,20.400781639344263
all,20.405816393442628
all,20.438815081967213
all,20.515313442622947
all,20.570401967213108
all,20.604022295081958
all,20.60716131147542
all,20.61148655737705
all,20.636172459016393
all,20.636737049180315
all,20.637601311475418
all,20.656300327868845
all,20.678813770491804
all,20.679916065573785
all,20.759697704918032
all,20.817836065573772
all,20.82272852459015
all,20.87636983606558
all,20.87701180327869
all,20.879474098360653
all,20.88645836065573
all,20.95643934426229
all,20.957347540983605
all,20.969219016393442
all,20.98229508196722
all,20.982955409836062
all,20.992589508196726
all,21.012692459016385
all,21.016826229508197
all,21.02316393442623
all,21.051279344262287
all,21.103969180327866
all,21.123191475409836
all,21.129781639344255
all,21.19814754098361
all,21.227467540983607
all,21.246346229508212
all,21.28177901639344
all,21.303609836065572
all,21.338239999999992
all,21.346723290598298
all,21.382354754098362
all,21.394561311475414
all,21.49635672131148
all,21.502105573770486
all,21.522864262295073
all,21.556556721311477
all,21.58492524590165
all,21.634866229508194
all,21.791516065573756
all,21.795095081967226
all,21.809965901639348
all,21.81228590163934
all,21.868145573770494
all,21.9096675409836
all,21.923912131147542
all,21.931824262295077
all,22.00856
all,22.03118557377049
all,22.155371147540983
all,22.172001967213113
all,22.2089324590164
all,22.217165901639348
all,22.302064918032805
all,22.375013770491798
all,22.425790819672144
all,22.44956721311475
all,22.468314098360654
all,22.507064262295092
all,22.52686426229508
all,22.53586754098361
all,22.591539672131155
all,22.604859016393444
all,22.626871475409846
all,22.638571147540986
all,22.684849836065574
all,22.685099672131148
all,22.780179672131162
all,22.79629573770493
all,22.919314754098366
all,23.366346885245903
all,23.469801967213098
all,23.533386885245903
all,23.56705704918032
all,23.900908196721304
all,24.212518032786893
all,24.394424918032776
all,24.45085114754099
all,24.938241967213106
all,25.024196065573772
all,63.7068131147541
all,63.7553836065574
all,64.81284590163934
all,65.44434426229512
all,65.96433442622953
all,67.2735731147541
all,67.55436786885247
all,68.92051409836067
all,70.0348563934426
all,70.06992131147544
all,121.33860522273426
all,177.49873377049184
all,180.45779934426227
all,180.59765901639344
all,180.65376131147542
all,180.79040786885244
all,181.24538426229506
all,181.36775606557373
all,181.7812314754099
all,182.82239475409833
all,194.6107711475409
all,195.96096524590172
all,196.03490885245907
all,197.64201245901629
all,207.07819409836068
all,207.30376393442623
all,207.32696784776894
all,207.3773095081968
all,207.42901836065582
all,207.52483213114755
all,207.57181901639353
all,207.6002740983608
all,207.61448786885236
all,207.68496524590162
all,207.87900196721313
all,208.0032616393442
all,208.11071016393444
all,208.15691540983593
all,208.21015409836056
all,208.29262950819657
all,208.31428131147533
all,208.33724459016395
all,208.55524655737696
all,208.56122950819676
all,208.94699803278687
all,209.0791580327869
all,209.40935868852458
all,209.60998950819675
all,210.0954367213115
all,433.5192190163934
all,436.01837967213106
all,437.69000590163915
all,438.88309049180305
all,438.95389573770484
all,439.38337311475414
all,440.44362229508226
all,463.18140196721345
all,464.0846463254596
all,468.2491613114758
all,469.45712672357206
all,469.5529047931713
all,469.80135475409827
all,470.9225603674542
all,511.54039737704915
all,513.7628649180327
all,144.32046295081963
all,145.5490340983606
all,231.82257656967843
all,235.53791934426232
all,352.8390478688523
all,363.167278032787
all,364.5336491803279
all,366.55700655737684
all,390.9693272131148
all,186.55861575179
all,191.31252585521082
all,280.39927048528233
all,281.6943142402544
all,293.8161455847254
all,299.77259188544156
all,547.4373786793954
all,581.7269315831345
all,199.84961770491807
all,200.37944327868848
all,202.32520327868855
all,203.8122819672131
all,203.84200262295076
all,204.02480131147544
all,204.0826465573771
all,308.5467455737705
all,328.0341403278689
all,174.4124265091864
all,180.317
all,181.11658464566935
all,181.3521103086015
all,183.17422965879254
all,183.2944429133858
all,186.16890879265094
all,187.31823293963248
all,188.1038753280839
all,192.10429199475058
all,194.10117786561273
all,195.86626431424762
all,266.9832151815183
all,370.05100065659894
all,754.1990188087777
all,737.6433707482993
all,747.410055283415
all,749.5789388736266
all,752.9301901457319
all,755.3016188153306
all,760.8899642335768
all,762.3945888111887
all,763.6199059888575
all,766.3556825174823
all,767.1036174033151
all,772.4202559109875
all,773.0308960948397
all,773.0982948622485
all,787.3744590622816
all,789.7835138696257
all,800.5452717872969
all,813.3214395527605
all,1032.5914120567372
all,1051.0194787616992
all,1051.1275443313955
all,1054.348190644932
all,1060.0448432203393
all,1063.9918020378457
all,1071.145745677234
all,1073.0007123385938
all,1073.358224212034
all,1075.4971421356427
all,1081.3264329971175
all,1083.3002496413203
all,1083.641602189781
all,1084.5693637031595
all,1084.60787012987
all,1084.9689604316543
all,1086.845161616162
all,1086.9830726618702
all,1086.9852852983993
all,1090.9520445082558
all,1092.4211420413988
all,1095.9819479686387
all,1097.022468772961
all,1099.2042337847463
all,1102.4526695035463
all,1104.4286741491671
all,1112.539001438849
all,1120.24163649635
all,1121.287722419929
all,1121.5201178181824
all,1128.1366875000003
all,1131.3668080882353
all,1208.7676461538467
all,1210.3892469314073
all,1213.6476349442376
all,1216.2070833959424
all,1220.9374142011834
all,1226.2151133869788
all,1226.7626482035926
all,1227.794368660106
all,1227.8045453874538
all,1229.6915275362321
all,1230.0052485549138
all,1230.2234000000003
all,1232.0335014641284
all,1233.2752557449962
all,1234.2330412371127
all,1235.3697205438073
all,1236.8238983174829
all,1236.907438285292
all,1237.4976155572183
all,1238.3537646627572
all,1241.2700149647878
all,1242.2171716196137
all,1243.1902324364717
all,1243.8095523385298
all,1244.3709080882354
all,1244.92903232917
all,1245.400094820017
all,1246.250206140351
all,1248.4937913238598
all,1249.9463644251625
all,1250.8469053857343
all,1250.9049529147985
all,1253.2019752547305
all,1254.0221739441656
all,1254.3144802130898
all,1254.527127472528
all,1254.8577037701966
all,1255.0900959302319
all,1256.5517516152188
all,1259.1549448994792
all,1259.9406260997077
all,1260.678323725055
all,1260.7370555961963
all,1261.723091111111
all,1261.9280745341616
all,1262.571438046647
all,1262.6863599419453
all,1263.114497322112
all,1263.1602274052473
all,1263.2526622222222
all,1263.6066542124547
all,1263.6181224188783
all,1263.8579388516039
all,1264.9256596226412
all,1264.9581469719355
all,1265.092336538462
all,1265.0993153735628
all,1266.5860851528387
all,1266.6895611721616
all,1266.999352681852
all,1268.325913362702
all,1269.1816513339472
all,1269.6309264816205
all,1269.6418650036678
all,1270.3529586776863
all,1270.545063467492
all,1270.8465825385183
all,1271.0439553368658
all,1272.1168185212837
all,1273.1519370885155
all,1273.1602344322343
all,1273.4970088300217
all,1273.984714067278
all,1275.497391435011
all,1276.729070240296
all,1276.7721785451877
all,1276.7759545121062
all,1276.9327594654785
all,1277.015127723516
all,1277.5289933969184
all,1278.0431277072437
all,1278.6268781038377
all,1278.862731104651
all,1279.1320910482011
all,1279.6308324646309
all,1279.9902274774774
all,1280.2562295805742
all,1281.0735671641787
all,1281.0779677419357
all,1281.332360619469
all,1281.447677419354
all,1281.8040917159763
all,1282.1314899925874
all,1282.4645732155996
all,1283.203633823529
all,1283.3976124542123
all,1283.7046654545447
all,1284.973123620309
all,1285.595751857355
all,1286.0837419590655
all,1287.7709062271063
all,1287.9080983000733
all,1288.0155633187774
all,1288.026683516483
all,1288.1968567251458
all,1288.3481680420111
all,1289.5693914643111
all,1290.831978150037
all,1291.2789676708303
all,1292.023466165414
all,1292.61023244026
all,1292.887013503376
all,1293.506653531598
all,1294.081795842613
all,1294.148665943601
all,1295.024128816084
all,1295.2635299334809
all,1295.4833168389957
all,1296.5273957571324
all,1296.684094170404
all,1296.8474008843032
all,1298.0994627192981
all,1298.374898454746
all,1299.5450183553596
all,1300.1543142650241
all,1300.6584534798537
all,1301.3507032065625
all,1301.588091836735
all,1301.7175371596759
all,1302.9146217995615
all,1303.1245988372093
all,1303.1654367405285
all,1303.257321481482
all,1303.5374070536368
all,1303.9458033998517
all,1304.6631897321427
all,1305.358289552239
all,1306.0927390007457
all,1306.2144284655296
all,1307.7564235033265
all,1308.0344277372262
all,1310.6921215226942
all,1310.8805073855244
all,1311.098049925484
all,1311.1164667159762
all,1312.664571213263
all,1313.0434319880412
all,1316.6857937453465
all,1317.6163786982243
all,1318.9984026845639
all,1319.0503658357763
all,1320.200548933039
all,1324.6180788504053
all,1326.7806518188568
all,1335.7228724340173
all,502.2282137704918
all,527.1787114754097
all,533.1993571934801
all,747.2044367213115
all,60.50091491228069
all,60.539960526315795
all,60.6807868705036
all,60.726504370629385
all,60.86256227436826
all,60.87005035335687
all,61.39083865248228
all,61.84392363636364
all,61.92544669117647
all,62.170782258064534
all,62.463421602787434
all,62.5297833935018
all,62.56100727272727
all,62.604646582733835
all,62.68578825622776
all,62.74940342960289
all,62.77218482142862
all,62.82405525362314
all,62.828734875444844
all,62.876520246478876
all,62.88047977941178
all,62.9096223776224
all,63.055104609929074
all,63.10020141342758
all,63.2126708185053
all,63.288759157509155
all,63.4275750915751
all,63.44904602888084
all,63.54046739130438
all,63.549948741007185
all,63.63094322344322
all,63.65995089285715
all,63.669663003663004
all,63.6798360215054
all,63.69062272727274
all,63.703833626760584
all,63.78492025089605
all,63.787093636363636
all,63.81601684397163
all,64.01606205035974
all,64.07909818181818
all,64.10164626462647
all,64.10478532608695
all,64.14818926056334
all,64.1554770220588
all,64.15576263537905
all,64.1870431654676
all,64.19754835766423
all,64.28136281588444
all,64.35094855595665
all,64.42133214285712
all,64.47000992779782
all,64.5125446428571
all,64.5265448943662
all,64.58314801444041
all,64.63388888888889
all,64.63901766784451
all,64.64849014336923
all,64.67616425992782
all,64.69688571428571
all,64.70830163043482
all,64.79605439709879
all,64.82623498233217
all,64.91163978494626
all,64.91767882562276
all,65.01570092592591
all,65.0745917266187
all,65.22160127737226
all,65.23668411552345
all,65.24789664310954
all,65.25383333333332
all,65.26255818181818
all,65.32896731448763
all,65.35923454545453
all,65.48330324909746
all,65.59372454545453
all,65.61126177536232
all,65.66549734042552
all,65.71434843205571
all,65.88026258992804
all,65.89287949640286
all,65.90091254416963
all,65.95483454545455
all,65.98754858657244
all,66.18192210144929
all,66.2432741635688
all,66.29727083333333
all,66.30337040441181
all,66.31952697841726
all,66.33144384057971
all,66.37067057761735
all,66.42605545454545
all,66.47489679715302
all,66.51545071684586
all,66.54044688644686
all,66.54046174377225
all,66.55100275735296
all,66.58738129496403
all,66.67149551971328
all,66.74268634686347
all,66.74604999999998
all,66.9456829710145
all,66.9756518518519
all,67.10546875000001
all,67.43516909090913
all,67.49614743589744
all,67.58565648148148
all,67.80377098540144
all,67.95279487179486
all,68.09706088560883
all,68.30768215613381
all,68.75079775280895
all,68.86728597785977
all,69.12756159420289
all,69.58265412186377
all,71.62672610294116
all,71.73863918439716
all,71.86969661921705
all,72.95672202166064
all,74.37672517730502
all,75.66697644927537
all,75.99628853046596
all,76.97571517857142
all,80.06682104316545
all,81.42871195652172
all,81.7996586021505
all,196.32011392405062
all,227.91701119402987
all,265.83278508771923
all,186.8182086614173
all,187.17839632545935
all,187.28352887139107
all,187.3010118110236
all,187.35809908136488
all,188.30807611548553
all,190.9453339895013
all,191.30991338582677
all,191.52842125984245
all,193.74454593175867
all,201.24848818897638
all,204.05167322834643
all,209.69845013123341
all,212.5554461942258
all,277.8374520997375
all,277.89512926509184
all,279.47723228346456
all,279.70320144356947
all,279.7655465879265
all,280.0269940944883
all,280.04040157480324
all,281.2940839895012
all,281.89959055118106
all,282.26386277084697
all,282.34993766404205
all,282.71091661195004
all,284.3244484569927
all,284.6047106299212
all,288.2978444881891
all,294.2384940944881
all,294.47961154855653
all,295.1928313648294
all,296.78685236220474
all,297.04200524934384
all,297.11253740157474
all,298.51369881889775
all,298.95314041994754
all,299.03874803149586
all,300.008937007874
all,300.9509114173229
all,301.4352362204723
all,301.8169750656168
all,303.0384225721784
all,304.5125958005249
all,496.1036594488187
all,516.8437296587928
all,590.9670538057743
all,2199.757890932984
all,11.4757375328084
all,11.93118372703412
all,13.394829396325452
all,13.645630577427829
all,13.916811679790024
all,14.317651574803154
all,14.339880577427827
all,14.460970472440945
all,15.098683727034121
all,15.10677296587927
all,15.108711286089235
all,15.147733595800515
all,15.189137139107608
all,15.35116732283466
all,15.458844488188978
all,15.464645669291336
all,16.082505249343846
all,16.183365485564302
all,16.437883858267714
all,16.64260236220473
all,16.835184383202098
all,17.756916010498674
all,17.98627559055118
all,18.194462579617834
all,766.4609926421402
all,228.5443871391076
all,229.80916272965885
all,230.4957742574258
all,230.61104527559047
all,230.62116141732272
all,231.04884973753283
all,231.10039485827295
all,231.32422112860894
all,231.33128083989504
all,231.5040590551181
all,231.61421118421052
all,231.69074343832023
all,231.7125459317586
all,231.88850199733682
all,232.02961811023627
all,232.0902716535433
all,232.09760301837272
all,232.10628222075346
all,232.25378018372706
all,232.2702395013122
all,232.2713241469816
all,232.33652427821517
all,232.4648871391077
all,232.47071503611295
all,232.48866841759684
all,232.49710564304465
all,232.60613740959883
all,232.7202736220472
all,232.76249409448818
all,232.9414402887141
all,233.10835301837267
all,233.11387992125978
all,233.19632567301377
all,233.33764632545933
all,233.41023437500004
all,233.57540813648276
all,233.63097572178467
all,233.71574540682417
all,233.74412664042003
all,233.8267066929133
all,233.84547763157903
all,233.91726115485557
all,234.04968241469808
all,234.0608707349081
all,234.07977165354325
all,234.1272257217846
all,234.13163880368094
all,234.19641929133857
all,234.21003020354567
all,234.22244506369424
all,234.28533092105275
all,234.38346719160103
all,234.60954461942245
all,234.61349365397456
all,234.66015881326345
all,234.79751246719164
all,234.99175131233605
all,235.01264173228338
all,235.05222965879264
all,235.29766711956526
all,235.3723106904233
all,235.39793044619415
all,235.46726902887144
all,235.49491732283454
all,235.52876115485572
all,235.5947550886408
all,235.61614566929129
all,235.63661154855643
all,235.8226822676334
all,235.87897965879264
all,235.90014370078742
all,235.90702362204732
all,236.10100262467188
all,236.3026955380578
all,236.49117257217839
all,236.61170734908154
all,236.71777822311284
all,236.72433989501306
all,236.81852099737523
all,236.8279875328084
all,237.00998883782006
all,237.85712606697314
all,238.1500032808398
all,238.30696391076097
all,238.42475083500327
all,238.4561587926509
all,238.48780118110236
all,238.945217847769
all,239.58588123359567
all,239.69878283350565
all,239.78200393700777
all,239.85388976377945
all,239.90417782656422
all,239.99701640419937
all,240.24059383202106
all,240.64452099737517
all,241.16438385826777
all,242.0743601053325
all,242.15606824146988
all,243.89849737532828
all,243.907312992126
all,244.65721128608922
all,246.0455828947369
all,248.93329133858273
all,253.43277427821528
all,293.9332513157895
all,304.36805052493435
all,312.20282939632546
all,345.2603648293962
all,345.9774343832021
all,346.0587611548557
all,346.19453477690274
all,346.4371988188976
all,346.57195931758537
all,346.92206299212603
all,346.935910104987
all,347.0731660104986
all,347.72214238845135
all,347.8731646981629
all,348.79297833223893
all,349.1527099737532
all,349.8914908136484
all,350.17448653972434
all,350.2805597112862
all,350.623908792651
all,351.1890203412074
all,351.3646587926511
all,351.59862795275575
all,351.6838523622046
all,351.81786849710994
all,352.1780282337491
all,352.20225147734726
all,352.6888267716536
all,353.2946981627298
all,353.46763427445813
all,354.55699737532814
all,354.7786062992127
all,354.9984868766403
all,355.040713254593
all,356.95859619172694
all,357.02170144356967
all,358.51932939632536
all,362.17611359159554
all,362.2500196850393
all,368.29930052493444
all,623.6991154855642
all,1063.3408592857145
all,153.3242559055118
all,153.62845669291346
all,153.7507460629922
all,164.91676852459017
all,164.95561049180324
all,164.96038754098356
all,165.01981377049177
all,165.0743442622951
all,165.11581573770496
all,165.1265396721311
all,166.68920262295092
all,166.7534340983608
all,167.50151344262295
all,170.11215419947501
all,171.6279495081967
all,172.6175606557377
all,176.50561836065575
all,176.53038582677164
all,177.42540813648301
all,178.37414754098364
all,180.26805573770494
all,181.21915409836072
all,187.62736196721318
all,196.29602229508208
all,226.50598426229504
all,246.02639803278694
all,250.2533070348455
all,252.3677877792378
all,252.61877901639346
all,256.9106636065573
all,260.0543495081967
all,261.1288334426228
all,262.2430393442625
all,262.48683409836065
all,652.9526935695536
all,140.99455211081795
all,189.67696259842523
all,199.1450006557377
all,202.04915247524764
all,213.09134526650752
all,277.4619407894738
all,287.70777427821514
all,335.81498163934424
all,338.9325326301911
all,339.59529724409464
all,340.02662295081973
all,341.2116813693218
all,199.20131540983607
all,199.34502950819663
all,199.40874950819668
all,199.45164524590157
all,199.51620131147533
all,199.54241377049172
all,199.62687606557367
all,199.81160983606551
all,199.92431540983594
all,199.94685967213115
all,199.94714295081974
all,200.0208019672131
all,200.04378098360655
all,200.14612131147538
all,200.21646032786876
all,200.3259350819672
all,200.32824524590157
all,200.3308157377049
all,200.3482531147541
all,200.41462426229495
all,200.49416706443918
all,200.50888721311472
all,200.53544327868855
all,200.5715318032787
all,200.63390360655737
all,200.63592852459018
all,200.64896515450351
all,200.74839344262296
all,200.7555540983606
all,200.76457770491797
all,200.85352035830618
all,200.85380983606552
all,200.85593901639356
all,200.8968485245901
all,200.94138491803275
all,201.02289245901636
all,201.04584721311474
all,201.07257311475405
all,201.0909567213115
all,201.13180065573772
all,201.1867927868852
all,201.22031081967216
all,201.31327409836055
all,201.31521180327863
all,201.32182950819677
all,201.32191672131145
all,201.40904459016406
all,201.4185049180328
all,201.46278360655745
all,201.70136983606557
all,201.7245803278688
all,201.7405068852459
all,201.80074885245904
all,201.80960262295076
all,201.85921311475408
all,201.90411540983607
all,201.919241967213
all,202.02486163934427
all,202.06995737704906
all,202.11096786885253
all,202.19690950819668
all,202.2913626229509
all,202.55089639344249
all,202.5952819672132
all,202.64603868852473
all,202.78348459016402
all,202.8026091803279
all,203.05634819672127
all,203.1644002624672
all,203.16992065573774
all,203.28728162291176
all,203.29513180327876
all,203.37181770491804
all,203.57302101116218
all,203.72365901639355
all,203.85640983606555
all,203.95964677804298
all,204.35111409836057
all,204.43087475409843
all,204.4767390163935
all,204.47781508196726
all,204.6374485245902
all,205.06547769028867
all,205.1723298360655
all,205.27199475409822
all,205.48971081967213
all,205.71682975338106
all,205.72962819672125
all,206.04917508196723
all,206.17200721311474
all,206.22930295081957
all,206.36735606557377
all,206.77212918032785
all,207.63583929992052
all,207.6561737704917
all,208.60393704918027
all,208.61752000000004
all,208.72116524590174
all,208.82873049180333
all,208.86758163934417
all,209.56130819672126
all,209.94505442622938
all,209.98492590163934
all,210.1221062295082
all,210.3278865573771
all,210.5872190163935
all,210.74696196721297
all,210.97417704918018
all,211.98630360655724
all,212.65678098360664
all,215.8995436065573
all,218.46809639344258
all,219.00819606557366
all,220.14683540983611
all,261.1482564450476
all,301.5814504918035
all,302.12733311475426
all,302.2390322156477
all,302.38443803278693
all,302.73245901639336
all,302.8492032786884
all,305.1868039344263
all,306.9255547540983
all,308.00794032786877
all,313.3120118032786
all,315.487794279428
all,316.19584645669295
all,325.35054330708664
all,192.90211089238844
all,193.04952133946156
all,193.22036811023628
all,193.32410958005264
all,193.39585433070866
all,193.41159120734906
all,193.43575262467192
all,193.50211679790027
all,193.57162787639712
all,193.60968372703408
all,193.72991560509556
all,193.73073490813638
all,193.79974761146488
all,193.89819356955377
all,193.9234954068241
all,193.95103149606297
all,193.9520649606299
all,193.98755708661415
all,194.24516076115486
all,194.28932677165346
all,194.3156929133858
all,194.3315501592356
all,194.3402046178343
all,194.4701056430446
all,194.4802316272966
all,194.5897775590552
all,194.72901509186354
all,195.90440748031497
all,196.08192979002627
all,196.13141994750654
all,196.23080774278222
all,196.35625262467195
all,196.44766797900266
all,197.0114875328083
all,197.75538976377948
all,198.11276114649678
all,198.2502643869892
all,198.32955511811016
all,198.39046656050957
all,198.55589960629925
all,198.68138517060373
all,199.11192277070063
all,200.39623425196854
all,200.39939107611542
all,201.32304068241467
all,201.50695931758537
all,201.92344160104977
all,202.09488486842116
all,202.36635958005252
all,203.90091677675036
all,204.87949606299222
all,207.332
all,211.89726049868764
all,216.68075787401574
all,241.59904133858285
all,288.927459973753
all,289.2475019685039
all,289.90182217847774
all,289.9457893700787
all,289.99808530183725
all,290.42611679790025
all,290.80047703412066
all,291.9644980314961
all,292.95922703412054
all,294.1549586342747
all,302.30090676296794
all,305.02656561679794
all,384.5795072178478
all,384.65631496062997
all,384.78758202099726
all,510.5796027577149
all,200.46239591567848
all,212.80087713534834
all,211.16274671916014
all,211.46903201970443
all,344.25663188976375
all,162.1368339895013
all,162.41904133858276
all,162.6175380577428
all,162.66002821522306
all,162.773862770847
all,162.99899409448824
all,163.08730971128608
all,163.34354002624664
all,163.48454330708662
all,163.6088937007874
all,163.65816863517065
all,163.6721568241469
all,163.7867290026246
all,163.8306627296588
all,164.12900262467187
all,164.28778608923878
all,164.34740127388542
all,165.1120183968462
all,165.27562614980283
all,165.36068569553814
all,165.5575787401575
all,165.83344187898103
all,166.11633398950127
all,166.55395780254776
all,172.73004724409452
all,173.7696377952756
all,175.21208333333334
all,176.8268310502283
all,180.30353543307086
all,243.87008791208802
all,243.9870433070867
all,244.12343897637803
all,244.72417454068253
all,244.7452690288715
all,245.44703412073497
all,245.4527396496814
all,246.13947769028871
all,249.6662480314961
all,249.8059468503938
all,250.3497124999999
all,251.59774409448826
all,258.0350063694266
all,191.77304524886875
all,195.67475868852455
all,195.82896655737713
all,196.0847685245902
all,196.08953573770486
all,196.43208655737703
all,196.67371081967215
all,196.6925993442622
all,196.7365731147541
all,196.88568852459008
all,196.97971737704916
all,197.28903418803418
all,197.5427718253967
all,197.82682754098366
all,198.67057114754104
all,198.6786622950821
all,199.12373770491803
all,199.18557508196724
all,200.0218013114754
all,200.36374491803284
all,200.40123147540996
all,201.5184865573771
all,202.1759436065573
all,202.4776872131148
all,202.6917036065574
all,203.28705967213108
all,203.59505508196713
all,204.48398360655736
all,206.26894622950823
all,238.16842682096677
all,239.26350557377057
all,253.66310804931095
all,272.7372418456643
all,290.44997830374757
all,295.00802426229524
all,298.9586426229509
all,299.4526786885246
all,302.31365573770506
all,304.94875409836084
all,308.7220872131148
all,310.0855986885245
all,379.1274504918035
all,110.48726032786888
all,405.70225328084
all,409.8707447506559
all,416.30413123359597
all,422.5463766404199
all,426.0359337704918
all,563.6021543007221
all,608.0189193442626
all,611.2785140983603
all,621.7176059016393
all,629.3141068852458
all,630.597369503546
all,657.9873775443206
all,672.310711286089
all,724.8796482939638
all,802.4526313699533
all,816.4034472461846
all,184.4925171042164
all,184.89529116945107
all,185.1461797931583
all,185.35616229116948
all,185.72973349244234
all,186.12131503579957
all,186.84899600957692
all,186.87166587112168
all,186.89441640127396
all,186.98217740652345
all,187.3516081404629
all,187.71872394590292
all,187.96537110933772
all,188.21950517104216
all,188.30397533810657
all,188.54155847255365
all,188.55785759745422
all,189.14219411296736
all,189.1463373110581
all,189.17118536197293
all,189.7963958499601
all,190.30138663484487
all,190.50870564836913
all,190.62824502784412
all,190.799185361973
all,191.28440493237864
all,191.3254208432776
all,191.93683000798083
all,191.96777565632456
all,192.3530867143994
all,193.3276817820207
all,193.9769904534606
all,195.55963484486873
all,195.57107796340503
all,195.91751630867154
all,196.18766587112165
all,196.31802227525864
all,196.33079474940334
all,196.43340970564842
all,196.46381803671187
all,196.46573190135248
all,196.59805727923631
all,196.95713046937158
all,197.21455926809875
all,197.23016785998408
all,197.28162688941921
all,197.282878281623
all,197.31303739061258
all,199.10583850437553
all,199.13131026252975
all,199.47596976929202
all,199.504060461416
all,199.64658790771682
all,199.85410421638818
all,199.8705759745425
all,199.93746937151948
all,200.18308114558468
all,200.56744868735086
all,200.67389976133657
all,200.79736197295153
all,200.90325377883852
all,201.11340811455838
all,201.11793794749394
all,201.14092601431986
all,201.552923627685
all,201.7360811455847
all,202.0876443914081
all,202.12086953062848
all,202.49172155926814
all,202.87339140811457
all,203.17824025457418
all,203.36791010342088
all,203.45183214001585
all,203.97923309466984
all,204.43033571996813
all,204.56352346857594
all,205.42910182975328
all,206.36135481304686
all,206.43150914876682
all,206.66941447891804
all,207.35131583134452
all,207.55623309466975
all,207.6295640413683
all,208.0085290373905
all,208.09222071713154
all,208.16359297685565
all,208.98239936356404
all,209.2165688146381
all,211.56035799522667
all,212.29829753381077
all,212.41026730310264
all,214.06053778838498
all,215.64307000795557
all,217.72806523468572
all,224.14945425616543
all,228.04514616613397
all,275.67796579156726
all,278.64205586592163
all,279.6054216388227
all,280.44421002386616
all,280.92362211614955
all,282.8411519490851
all,284.07758870326177
all,286.64908273667464
all,287.1285887032617
all,290.02029594272096
all,291.6239045346062
all,292.82340811455833
all,296.8410389817024
all,316.6216046141606
all,322.17845186953065
all,331.2990206841688
all,341.4610079554495
all,349.09156642800343
all,380.703122564935
all,396.4436818910256
all,591.983269763651
all,200.30345406824142
all,200.89468590163935
all,200.91503803278698
all,200.92263934426217
all,201.24520000000007
all,201.25558885245908
all,201.3079704724409
all,201.57759147540992
all,201.5961383606558
all,201.61610360655743
all,201.92291267235709
all,201.95910367454076
all,202.04206360655738
all,202.1569593442622
all,202.19679213114753
all,202.22611868852462
all,202.2867803278689
all,202.29245364891514
all,202.29645770491803
all,202.3024767213114
all,202.38349245901642
all,202.41424983606555
all,202.43613967213122
all,202.44418688524587
all,202.49141180327868
all,202.5489147540985
all,202.63226557377044
all,202.65052262295086
all,202.76024196721323
all,202.8348780327869
all,202.89452196721308
all,203.1453186885247
all,203.186302295082
all,203.36647475409833
all,203.37577114754092
all,203.51465245901625
all,203.7383967213114
all,203.77525616547328
all,203.90772065573762
all,203.9193922036595
all,203.9482375328084
all,204.03749049180328
all,204.06154754098364
all,204.08209114754112
all,204.10953901639348
all,204.16254491803278
all,204.22892983606556
all,204.27856801909317
all,204.44253639344257
all,204.49113704918037
all,204.74927213114762
all,204.76633836065577
all,204.97211803278688
all,205.0394931147541
all,205.0967672131148
all,205.10699147540996
all,205.11400131147545
all,205.15889311475408
all,205.5489554098361
all,205.7169160655737
all,205.9810760655738
all,208.64152131147551
all,208.86096918032803
all,208.92046098360655
all,209.2077199999999
all,209.75182229508187
all,209.86008196721323
all,209.87041621983923
all,210.0341003278688
all,210.58736524590157
all,210.72386819672144
all,210.91828918032775
all,211.07858229508196
all,211.55478032786883
all,218.96670098360667
all,224.86653937007875
all,226.21241639344265
all,233.90375656167964
all,242.173899537343
all,260.44515751789976
all,270.2187628378378
all,300.2564052459017
all,301.9176045901639
all,301.93402034120743
all,302.92620997375326
all,303.8295560655738
all,305.9548498360655
all,306.03816721311483
all,307.5123698360656
all,309.1396367213116
all,309.56077901639355
all,310.85699868852447
all,313.15882229508185
all,313.3383750819671
all,313.9519993442625
all,316.9255255905513
all,321.5696596721311
all,336.9971994715985
all,422.68117901639323
all,416.1876478688524
all,417.9136465573771
all,420.28887589498805
all,437.12532983606553
all,630.7038013114757
all,635.2835599734922
all,635.3760419672129
all,635.5023485752156
all,637.0489927104043
all,655.8274957377051
all,657.2546318211702
all,660.27349270557
all,662.6587370491809
all,662.7670268852459
all,665.5464288524585
all,665.9827031872506
all,666.0331816393448
all,668.1288963934425
all,696.3461179173046
all,704.4427847165163
all,706.9222257217847
all,279.7798195538058
all,369.3472052631581
all,587.526200919238
all,597.2894711347047
all,187.55591666666663
all,187.70570209973744
all,187.81952755905516
all,187.84334711286093
all,187.88550955414013
all,188.01299081364834
all,188.03401574803146
all,188.10685367454056
all,188.13776377952752
all,188.1792027559055
all,188.19500196850387
all,188.22043307086625
all,188.26062795275598
all,188.28098162729657
all,188.37190682414695
all,188.39817322834648
all,188.42824671916006
all,188.4657395013124
all,188.54053149606295
all,188.5405839895013
all,188.54148950131233
all,188.55910629921266
all,188.59003871391064
all,188.5926443569554
all,188.61066557161618
all,188.61766272965875
all,188.6296535433071
all,188.63526706036748
all,188.6749156249999
all,188.67562532808395
all,188.7298044619422
all,188.7442007874015
all,188.75964173228337
all,188.77653083989495
all,188.82431430446206
all,188.83162598425204
all,188.89275196850386
all,188.93845013123354
all,189.00164960629925
all,189.00761089238856
all,189.0291174540682
all,189.04021776315795
all,189.14058906525574
all,189.1749114173229
all,189.21271981627305
all,189.23137926509185
all,189.23864960629928
all,189.25874146981639
all,189.36318700787396
all,189.3688535784635
all,189.37798884514436
all,189.53017782152233
all,189.59334055118097
all,189.64290748031502
all,189.65137532808396
all,189.65630774278222
all,189.69625328083984
all,189.701925955414
all,189.7038208661417
all,189.7438523622048
all,189.76545275590541
all,189.77507096774187
all,189.84491601049876
all,189.8524921259843
all,189.8762020997376
all,189.93107611548558
all,189.9466332020997
all,189.94926509186362
all,189.98132611548553
all,189.99991141732275
all,190.0023891076114
all,190.0442230971129
all,190.05305839895016
all,190.18027493438325
all,190.19542322834653
all,190.34925787401576
all,190.42080183727032
all,190.44399671916022
all,190.45322375328084
all,190.51998753280844
all,190.57082808398957
all,190.61947375328083
all,190.62368110236224
all,190.6681102362205
all,190.69419225721782
all,190.69574803149604
all,190.73503477690286
all,190.95515944881885
all,191.12794422572173
all,191.25656758530172
all,191.46841076115493
all,191.7704737532809
all,191.84597929936314
all,191.92462467191598
all,192.07089895013118
all,194.51759383202113
all,194.79499934383207
all,194.88453543307094
all,195.39997047244094
all,196.03732020997376
all,196.10514041994762
all,196.39970931758526
all,196.4812350623769
all,196.69045800524944
all,198.22433989501317
all,198.73014829396328
all,201.73866469816264
all,203.50079133858267
all,204.15052755905518
all,204.15714698162736
all,204.53355839895022
all,204.9305820063694
all,205.16202624671905
all,205.19587073490817
all,205.4568128980892
all,205.4881520700638
all,205.85526574803157
all,281.23785695538066
all,283.62217125984245
all,285.3507421259843
all,289.70836351706026
all,305.02545669291334
all,373.30054068241486
all,389.75080839895
all,42.03943963254594
all,42.614350393700796
all,19.452877377049166
all,19.900073442622958
all,20.678621639344264
all,21.135472131147534
all,21.176362622950826
all,21.22057704918032
all,21.340493114754093
all,21.831118766404213
all,22.13948196721312
all,22.41987016393442
all,23.10124
all,23.182582950819675
all,23.502302295081968
all,23.57343081967213
all,24.132278688524586
all,24.157760655737718
all,24.994333114754102
all,25.21961704918032
all,25.464036745406826
all,25.582074803149602
all,26.062054461942235
all,26.405701443569555
all,26.502528215223098
all,26.56070275590551
all,26.78352559055117
all,27.382916010498672
all,27.76309317585301
all,59.36463081967212
all,66.7477368766404
all,73.0483569553805
all,73.42523490813646
all,73.54871081967212
all,73.65675081967215
all,73.7460806557377
all,73.8580104918033
all,73.89553836065576
all,73.9029698360656
all,74.16428608923879
all,74.25487672131145
all,74.3036345144357
all,74.3401481967213
all,74.37461089238845
all,74.37631213114751
all,74.39346426229508
all,74.52837770491806
all,74.86382414698157
all,75.05496262295082
all,75.3343103674541
all,75.35971737704915
all,75.45027296587925
all,75.6094593175853
all,75.63723490813649
all,76.22728327868853
all,76.90462073490811
all,77.3539625984252
all,77.4083576115486
all,77.45431299212594
all,92.70176246719164
all,98.81311147540985
all,99.13540262295088
all,99.82804327868851
all,99.88939344262297
all,100.94684786885246
all,101.27894622950816
all,101.2856367213115
all,101.37093704918043
all,101.40079672131145
all,101.5897009836066
all,101.7499468852459
all,101.84591278688524
all,101.88877442622945
all,102.01970754098357
all,102.10313508196722
all,102.4552701639344
all,102.81108852459026
all,103.25271016393442
all,104.00285836065578
all,104.60191934426233
all,105.39297508196717
all,106.48515868852462
all,107.74225704918028
all,107.80131803278691
all,109.44357049180329
all,109.97215737704931
all,110.48660786885243
all,110.87129180327861
all,208.8425751805646
all,228.86037311475408
all,302.5277209455024
all,302.58597506561665
all,302.93964740643446
all,302.94658568614574
all,302.9714776902888
all,303.00248522652663
all,303.0842035456337
all,303.12003412073494
all,303.1385065616797
all,303.2576828627708
all,303.3392296587926
all,303.4189527248851
all,303.5504015748033
all,303.6286594488189
all,303.71171259842515
all,303.7430695081968
all,303.78170603674533
all,303.8161543007223
all,303.89236089238847
all,303.905467847769
all,303.95209514435686
all,303.956843175853
all,303.9920446487197
all,304.0181253280839
all,304.0677191601049
all,304.1179009186351
all,304.242426132633
all,304.2522304661851
all,304.3087216021011
all,304.49785686145776
all,304.49820472440933
all,304.51116262295085
all,304.5722862770849
all,304.6000807086613
all,304.60483475409836
all,304.6845901639343
all,304.768115561392
all,304.7879429133859
all,304.98653049180325
all,304.98707611548565
all,305.05643269862117
all,305.1621233595799
all,305.264716535433
all,305.29743832021
all,305.2990721311475
all,305.3372296587927
all,305.3531797900262
all,305.404500656168
all,305.4227887139107
all,305.44136286089235
all,305.5671744262294
all,305.6149514754099
all,305.69358360655764
all,305.70595672131134
all,305.8178425196852
all,305.82615934426235
all,305.84884448818906
all,305.9001095800524
all,306.15545567957963
all,306.2951698360657
all,306.3914531147541
all,306.44518056467484
all,306.77050557377055
all,306.94278163934433
all,306.9707900262466
all,307.1127029508197
all,307.1260157377049
all,307.1834701639344
all,307.29753740157474
all,307.37358360655753
all,307.5510925196852
all,307.7677927868853
all,307.81599737532815
all,308.20184983606566
all,308.5057014435696
all,308.82160524590176
all,309.504593832021
all,310.0624442257217
all,310.2191956664478
all,312.4353868852459
all,455.65405905511795
all,456.00161836065575
all,460.3732919947508
all,461.5401778215223
all,261.5623101639344
all,261.84897245901635
all,261.9607659016393
all,262.246157377049
all,262.4493917322836
all,263.18736262295096
all,263.23300327868844
all,263.3274832786885
all,263.4993976377951
all,273.23208597285065
all,281.23428918032783
all,363.0325414473683
all,364.3289586614174
all,368.2354581410679
all,405.8145570866142
all,336.68320459016377
all,337.46855278688554
all,337.74890163934447
all,342.39133574244414
all,508.77853820816864
all,513.8988320209975
all,514.1857665573772
all,580.1435245901637
all,589.4430006557379
all,674.4731594488184
all,807.4949871611983
all,703.3746697054703
all,91.45804855643046
all,100.38445472440942
all,120.55078403755869
all,135.64415026246712
all,136.52696000000003
all,137.38592553191484
all,138.7073585526316
all,140.50327828947357
all,141.01906299212595
all,141.20150196850395
all,142.35068113083497
all,143.06748753280834
all,143.2971741130092
all,143.55063296126065
all,144.65263929040728
all,144.77311679790023
all,145.64990544977024
all,145.68756167978995
all,151.80673884514437
all,152.94694881889762
all,159.59134428383697
all,183.5631308793457
all,213.47331561679798
all,216.91879855643035
all,293.28216611950097
all,419.2051948818897
all,426.6363847669075
all,497.7586983904831
all,501.6346713981547
all,515.4599700214134
all,522.797282778172
all,531.0826912607448
all,552.488402404526
all,563.723044520548
all,628.0997033613445
all,842.9410350364965
all,1017.8005852216746
all,559.2107342519685
all,632.9193786482334
all,744.4858162951576
all,836.0617649122803
all,846.1699914304546
all,895.1821633728591
all,906.3435549703753
all,993.0580761654629
all,1023.170755395684
all,1030.244740652347
all,1033.5830236220472
all,1035.1424473161032
all,1037.2179754152824
all,1042.1217084432722
all,1048.50116152331
all,1256.5867669519416
all,1263.4501099999998
all,1475.8730236998024
all,1490.7899999999997
all,1762.345788537549
all,183.30856262295092
all,183.54625901639355
all,183.57196393442618
all,183.57814295081974
all,183.83433442622942
all,183.90834407894738
all,183.97353377049177
all,184.13941180327873
all,184.17319934426243
all,184.17560327868847
all,184.2342032786886
all,184.34700196721298
all,184.35591540983606
all,184.3757357377049
all,184.4856695081968
all,184.51850950819673
all,184.54075934426237
all,184.5561809836065
all,184.6506
all,184.65659623733728
all,184.66585311475413
all,184.71649639344264
all,184.74222688524597
all,184.7518767213115
all,184.75735672131142
all,184.8164819672132
all,184.8612878688525
all,184.8726413114755
all,184.88635606557378
all,184.94311660079057
all,184.95495344262292
all,185.01883737704918
all,185.1045659016393
all,185.14809508196723
all,185.29363803278684
all,185.45524393442628
all,185.5021691803279
all,185.56647047244093
all,185.73516852459016
all,185.77559934426225
all,185.7897967213115
all,185.83932590163934
all,185.8775232786886
all,185.91042406311638
all,185.94161573770495
all,185.94901639344266
all,186.0279501639344
all,186.05239213114746
all,186.05938098360647
all,186.2197567213115
all,186.238475409836
all,186.29820262295087
all,186.37828131147543
all,186.3908196721311
all,186.5079127868853
all,186.51498032786887
all,186.56696524590166
all,186.65783278688522
all,186.66509442622953
all,186.68564000000006
all,186.80013639344264
all,186.82610426229516
all,186.85342491803274
all,186.8759304918032
all,186.8936137704917
all,186.96279803278688
all,186.97111606557357
all,187.100331147541
all,187.16256459016392
all,187.16596327868857
all,187.1883219672131
all,187.2548163934426
all,187.37879737704915
all,187.45281180327873
all,187.64665791201585
all,187.66015803278688
all,187.81303016393446
all,188.19381442622935
all,188.35920524590165
all,188.38838461538458
all,188.5221127868852
all,188.62267409836068
all,188.71964524590157
all,189.38324655737705
all,189.39895672131146
all,189.70864852459016
all,189.77149896765314
all,189.80400918032794
all,190.79312262295076
all,192.06537549721574
all,193.00164786885253
all,194.01797508196722
all,195.0603055737706
all,196.44865049180328
all,196.8327621707901
all,200.58810904255313
all,202.50458823529425
all,203.17956051990248
all,255.26555562870305
all,273.6262924590163
all,274.02674426229504
all,274.31662491803286
all,274.62885245901646
all,275.1687042622952
all,275.26993704918027
all,275.6680950819672
all,276.0399022950819
all,276.1291016393442
all,276.2990406557378
all,276.32689639344255
all,276.3781265573769
all,276.37996655737714
all,277.15936721311476
all,277.4242236065573
all,277.4914177049181
all,277.96404786885245
all,278.4685337704918
all,278.736463910761
all,281.10678557377054
all,281.3479796721311
all,293.44049901639363
all,301.9986799999998
all,320.6351966777408
all,429.6962216393441
all,429.8227908196721
all,430.026084590164
all,430.47339540983626
all,430.61624196721317
all,430.6794229508198
all,431.01627475409845
all,431.10061573770525
all,431.12434360655766
all,431.21398490813647
all,431.37154885245894
all,431.4793855737706
all,431.5414163934429
all,431.6472236065574
all,431.6799363934428
all,431.8505597112863
all,431.8865632786888
all,431.89565311475405
all,432.03181377049225
all,432.1107304918029
all,432.1498419672133
all,432.1926078688524
all,432.5490865573767
all,432.9047711475409
all,432.9099081967213
all,432.95170622950786
all,433.0571350919263
all,433.170193442623
all,433.22175081967225
all,433.2247586885247
all,433.4153455737706
all,433.9205672131146
all,434.48851606557406
all,434.9698622950821
all,435.00554163934424
all,435.07850950819676
all,435.2747626229509
all,435.65431737704944
all,435.6746243305276
all,435.96097311475404
all,436.11314688524567
all,436.1437232786886
all,437.2945737704918
all,437.6208681102362
all,437.6566439344261
all,437.90293377049204
all,438.33504262295077
all,439.5188747540985
all,439.57808459016405
all,439.71265049180334
all,441.40828018372696
all,442.4001259016395
all,443.0245173770494
all,444.36144655737706
all,444.60241836065563
all,445.88127218934903
all,451.25566057059245
all,456.87893612774445
all,475.49229049180303
all,503.6556199095022
all,554.3177350427353
all,644.5187377049181
all,645.4784819672133
all,646.7291029508195
all,646.8974222950822
all,647.6033881967214
all,648.0805246224561
all,648.2172688524588
all,648.2825009836064
all,648.3662119422577
all,648.4589081967212
all,648.773467540984
all,649.1034297900262
all,649.408790819672
all,649.5765029508196
all,650.044562622951
all,650.536068852459
all,650.6185718032788
all,650.9901632786884
all,652.0756229508194
all,653.335714754098
all,653.3774983606562
all,654.1220590163929
all,654.2360841551608
all,654.2665344262298
all,655.6777462295082
all,657.2645914754102
all,657.918251147541
all,669.7642420318726
all,670.5109652459017
all,673.8673790186128
all,876.841339895013
all,879.2401686507936
all,21.10414295081967
all,21.94611016393443
all,22.030067540983598
all,22.47509901639344
all,22.552746229508195
all,22.57698557377049
all,24.997970491803297
all,25.02511672131148
all,25.59769704918033
all,26.199531803278692
all,26.55610491803279
all,27.045137049180315
all,27.562598032786884
all,27.85180262295082
all,28.513997377049154
all,28.939737704918024
all,29.121533114754104
all,58.10234360655736
all,60.02693573770494
all,62.58651147540983
all,38.00350295081966
all,38.01841674595623
all,39.05902360655739
all,39.71115147540983
all,39.97154658792649
all,40.176057704918044
all,40.374566557377065
all,41.26595737704918
all,41.38795344262293
all,41.438092459016396
all,41.660968524590174
all,41.745166557377026
all,41.7782249180328
all,41.846594488188984
all,41.96525704918034
all,42.21753245901638
all,42.344078032786875
all,42.406288524590146
all,42.79974098360656
all,42.93178491803279
all,42.98347213114757
all,42.986542295081975
all,43.03002622950821
all,43.404187664042
all,43.48815016393442
all,43.60455672131149
all,43.68170950819673
all,43.81242098360654
all,44.08027278688525
all,44.16395475409836
all,44.17156327868856
all,44.45271147540986
all,44.53573884514436
all,44.58423278688524
all,44.60622354813048
all,44.60826662277813
all,44.78057704918032
all,44.8491862295082
all,44.93961639344264
all,44.961470819672115
all,45.00831213114753
all,45.015827540983615
all,45.34903898170248
all,45.41843357199683
all,45.48536833731109
all,45.5165973770492
all,45.68805311475412
all,45.80837442622951
all,46.00500459016394
all,46.19062295081968
all,46.42300852459014
all,46.80906426229509
all,46.916354754098364
all,47.080510819672135
all,47.47982418456647
all,47.64109639344264
all,47.702390163934446
all,47.77266032786886
all,47.85700065573769
all,48.340135437212346
all,48.37160655737708
all,48.413017716535435
all,48.67781967213115
all,49.12168721311475
all,49.628491803278706
all,50.30159016393443
all,50.36686885245902
all,51.678289473684195
all,51.78118229508198
all,52.571807868852446
all,52.972245901639354
all,53.29920590163935
all,54.78100131147544
all,56.49275409836066
all,57.00188779527562
all,57.67674622950819
all,57.97757704918031
all,60.102200000000046
all,62.88035213114754
all,63.235302950819644
all,66.9720137704918
all,68.22557245901639
all,69.32252070063697
all,70.4979219672131
all,70.75275278688525
all,72.6835252459016
all,76.82210328262607
all,78.53909442622952
all,79.04979540983607
all,79.46447540983608
all,81.28910557377051
all,82.25584393442627
all,93.67258595800527
all,107.47086885245899
all,225.1810052459017
all,37.631521653543324
all,38.44676312335961
all,38.710433070866124
all,39.312958661417355
all,39.58569685039369
all,40.03150853018371
all,40.08838188976376
all,40.67561811023622
all,41.18670603674539
all,41.44123622047246
all,42.08711614173228
all,42.63157611548555
all,42.78684711286088
all,42.875375984251974
all,43.325052547770724
all,89.06419795221845
all,99.8261057239057
all,107.0401960784314
all,116.74089802855202
all,40.187642388451444
all,42.009575757575774
all,44.0323762711864
all,44.63541141732284
all,45.30963582677166
all,45.43664453441296
all,45.540632545931736
all,46.24610039370081
all,46.894061063690074
all,47.39875830564782
all,47.60044788273615
all,47.928020341207365
all,48.09031969552809
all,49.37784789311408
all,49.389636800000005
all,49.69903351955307
all,49.82775825471698
all,50.399589285714285
all,51.512311679789995
all,58.18211238223421
all,60.922937454545455
all,61.12004710144926
all,64.24242543859648
all,66.2134472934473
all,66.54904266088211
all,69.06684554140129
all,69.64702493438321
all,72.04589406099518
all,72.5288156108597
all,73.03278503184718
all,80.57238602329448
all,86.29166936572194
all,88.56875936719403
all,88.9132683423913
all,90.36358418541245
all,90.91658931860039
all,91.76204303599374
all,91.84217960837269
all,96.82685879945429
all,97.26516236162364
all,98.30613314447587
all,100.16685940594057
all,100.17881732851991
all,104.71979582875964
all,104.81793280182228
all,106.16212253233483
all,109.2882465346535
all,111.48022017723241
all,120.42075622775803
all,127.03686813186813
all,128.0921909871245
all,141.3153846153846
all,181.47145341207352
all,182.0611167979002
all,249.57091591836718
all,264.1371857047428
all,270.92969291338585
all,361.70413439787086
all,390.78616159567275
all,16.681575459317592
all,68.15222139471899
all,26.784702295081964
all,26.8714406557377
all,26.917930491803258
all,27.044755409836075
all,27.373855081967218
all,27.927202622950826
all,28.742371803278694
all,28.75230867143995
all,28.812140327868846
all,29.04319737704915
all,29.23684131147538
all,29.93022557377049
all,29.998772459016383
all,30.46388786885246
all,30.776404590163928
all,31.08103999999999
all,31.288676065573775
all,33.00488065573772
all,33.31696721311473
all,33.33660196721311
all,33.495291803278676
all,33.7263331147541
all,34.078469508196704
all,34.085515409836084
all,34.372523278688526
all,34.68925114754097
all,35.21825049180328
all,35.87089573770493
all,36.207289836065605
all,36.425668642951244
all,37.184132459016396
all,37.311325245901635
all,38.703102295082
all,39.632888524590165
all,40.82285442622951
all,41.323969180327886
all,46.007874754098374
all,46.7583304918033
all,46.931798032786865
all,47.6812662295082
all,48.739200655737704
all,49.868655737704906
all,50.208393819855374
all,50.79988786885249
all,52.15278950819669
all,54.3892281967213
all,54.41906754098363
all,54.80151868852459
all,54.83896786885246
all,55.51033311475408
all,55.90130491803281
all,55.93378950819674
all,77.82659653794937
all,106.5757296222664
all,194.01935629921252
all,194.4358524590165
all,194.54551574803145
all,194.89648196721296
all,195.32109508196723
all,195.42887409836072
all,195.4542262295081
all,195.46752459016378
all,195.51897967213128
all,195.66707540983606
all,195.90224131147545
all,195.90599540682408
all,196.05535147540996
all,196.18935081967214
all,196.20025704918032
all,197.0736544262296
all,201.28285639344264
all,202.6476688524589
all,205.115495737705
all,208.58399278688535
all,290.64765657894725
all,293.53207213114746
all,297.3229350819672
all,411.1331075409836
all,44.25194557377049
all,44.98400918032786
all,45.749761967213075
all,45.803707540983595
all,45.866176393442636
all,45.87676393442622
all,46.02540524590164
all,46.09680393442624
all,46.101594754098365
all,46.163986229508176
all,46.20011475409835
all,46.20572918032784
all,46.26492000000002
all,46.48546885245902
all,46.62046557377052
all,46.75102950819671
all,46.83483606557377
all,46.854493114754106
all,46.87342032786884
all,46.888531147540974
all,46.90522754098361
all,46.95170622950817
all,46.9531173770492
all,46.99718950819673
all,47.033376393442644
all,47.088488524590176
all,47.09128786885246
all,47.115361311475425
all,47.132441967213126
all,47.13918032786884
all,47.14930229508197
all,47.18500262295083
all,47.19715213114756
all,47.19744000000003
all,47.200159344262296
all,47.21222295081967
all,47.230528524590156
all,47.267101639344254
all,47.28130819672129
all,47.3084249180328
all,47.34516524590162
all,47.373811147540955
all,47.40828721311475
all,47.48233901639349
all,47.58020590163935
all,47.61116065573773
all,47.624514754098364
all,47.64564393442621
all,47.657209836065554
all,47.66053639344265
all,47.68147213114755
all,47.72186950819671
all,47.739826885245876
all,47.756160655737695
all,47.82279868852461
all,47.84992459016393
all,47.85079409836068
all,47.85376459016392
all,47.88948918032787
all,47.917393442622966
all,47.932335737704925
all,47.97212983606556
all,48.00293442622952
all,48.01250885245903
all,48.015563278688504
all,48.048315409836064
all,48.072079999999985
all,48.10388786885247
all,48.10946032786884
all,48.121838032786876
all,48.16628393442624
all,48.17756590163935
all,48.2115606557377
all,48.25939672131147
all,48.26031737704918
all,48.29359475409834
all,48.307268196721324
all,48.32253639344261
all,48.32799147540983
all,48.33711606557378
all,48.35176983606557
all,48.352697704918036
all,48.36944393442624
all,48.36960065573771
all,48.379308852459
all,48.38618622950819
all,48.38729967213116
all,48.38805573770489
all,48.41083016393442
all,48.4311193442623
all,48.44767737704919
all,48.48845538057743
all,48.492300327868854
all,48.52317180327868
all,48.53994688524589
all,48.54037442622953
all,48.555635409836064
all,48.5635337704918
all,48.56527147540983
all,48.62423475409839
all,48.64682426229507
all,48.65180524590166
all,48.673140327868886
all,48.697118032786875
all,48.73036524590166
all,48.73317180327871
all,48.764757377049165
all,48.76748327868853
all,48.79219081967215
all,48.802756721311496
all,48.82189770491802
all,48.86940196721313
all,48.94007606557377
all,48.97256131147543
all,48.99687803278687
all,49.023464918032815
all,49.02553836065574
all,49.0687462295082
all,49.07936524590164
all,49.0801973770492
all,49.12123475409835
all,49.138513442622944
all,49.19365704918036
all,49.21376459016395
all,49.23288
all,49.2417206557377
all,49.27594622950819
all,49.28142754098362
all,49.32976655737705
all,49.35326885245902
all,49.40421901639344
all,49.42871606557378
all,49.432579016393476
all,49.442640655737705
all,49.49224524590162
all,49.501751475409826
all,49.510243934426214
all,49.563291147540994
all,49.58295409836066
all,49.58599672131148
all,49.61002688524591
all,49.64191213114754
all,49.645794098360675
all,49.6508524590164
all,49.69275999999999
all,49.716598688524606
all,49.732947540983616
all,49.73984327868851
all,49.74112065573769
all,49.74727934426231
all,49.756737704918
all,49.77438754098361
all,49.80405639344259
all,49.85022032786884
all,49.87435868852459
all,49.876295081967214
all,49.892277377049176
all,49.89955278688522
all,50.000631475409854
all,50.002655737704885
all,50.03280196721312
all,50.07446688524588
all,50.175708196721324
all,50.227285901639355
all,50.25800393442622
all,50.29247344262295
all,50.29618819672133
all,50.2962675409836
all,50.29755475409838
all,50.300569180327834
all,50.39264786885247
all,50.43895868852463
all,50.46249245901642
all,50.5537724590164
all,50.57175213114753
all,50.57353377049179
all,50.62296983606554
all,50.63282229508196
all,50.64561836065574
all,50.65441704918033
all,50.671017049180335
all,50.67273114754098
all,50.78597836065574
all,50.7950563934426
all,50.806319344262285
all,50.80895999999999
all,50.82543344262292
all,50.83213442622947
all,50.83797770491803
all,50.86081901639348
all,50.903799344262275
all,50.90629049180328
all,50.930033442622936
all,50.94504196721311
all,50.94864262295082
all,50.99333836065574
all,50.995436065573735
all,50.99680721311476
all,50.99730229508197
all,50.998586229508234
all,51.01324459016391
all,51.04388196721314
all,51.05245180327872
all,51.07264065573771
all,51.07361245901639
all,51.08622426229508
all,51.11089442622951
all,51.206001311475404
all,51.2375449180328
all,51.244248524590176
all,51.25256000000002
all,51.290245245901644
all,51.33857508196724
all,51.34022688524587
all,51.364878032786876
all,51.42506885245902
all,51.48826295081967
all,51.497136393442624
all,51.531424918032755
all,51.53955147540985
all,51.622770491803294
all,51.74828721311478
all,51.78609311475409
all,51.79996327868853
all,51.836883934426226
all,51.84467213114755
all,51.8696537704918
all,51.99910819672128
all,52.085883278688556
all,52.13350032786884
all,52.16196590163934
all,52.225363278688526
all,52.232126557377015
all,52.28172327868855
all,52.30137967213114
all,52.38687934426233
all,52.41740000000002
all,52.42987540983604
all,52.46771213114754
all,52.47121901639345
all,52.49629245901636
all,52.5890196721311
all,52.62970885245901
all,52.91144196721312
all,52.93559213114752
all,53.08771344262295
all,53.090381639344265
all,53.14489245901637
all,53.29226032786888
all,53.35387868852457
all,53.35537573770491
all,53.39428590163935
all,53.63925901639346
all,54.16180918032789
all,166.7170879265093
all,166.9552727868852
all,166.9783475409836
all,167.15247278688528
all,167.2062767213115
all,167.3174904918034
all,167.33028215223098
all,167.34183672131147
all,167.44325573770493
all,167.46145573770485
all,167.46295999999995
all,167.46464918032783
all,167.47160449735446
all,167.4817927868853
all,167.52408262295071
all,167.5748655737704
all,167.59274622950818
all,167.62368327868847
all,167.67036482939636
all,167.7444518032787
all,167.78202296587918
all,167.80053149606292
all,167.87051016393445
all,167.9886443569553
all,168.00369639344257
all,168.00451409836063
all,168.03292983606556
all,168.0402203278688
all,168.10647934426223
all,168.1662244094489
all,168.22636459016397
all,168.24983134920632
all,168.25994426229514
all,168.3854550819672
all,168.4752039344263
all,168.49740131147547
all,168.69263320209976
all,168.69971606557377
all,168.704246557377
all,168.72571540983603
all,168.7265626229508
all,169.05380196721313
all,169.08007868852462
all,169.2390616393443
all,169.41336459016392
all,169.89704131147542
all,171.11506950819674
all,171.3895770491804
all,172.77304667981596
all,173.05208262295076
all,183.2431387245234
all,200.67655278688528
all,262.3957588932806
all,266.9492111475409
all,294.79969836065584
all,210.4172335369995
all,212.38959144237413
all,213.0923713509844
all,213.608408759124
all,216.86305498981667
all,218.02455827220862
all,219.7847248275862
all,220.6216689655171
all,221.85636024844712
all,221.9951985049835
all,222.2773623188405
all,222.9852622498274
all,223.94928019323663
all,224.1360362610799
all,224.41475060337893
all,225.5927503448276
all,228.99855172413794
all,231.22372525951545
all,233.8692710344826
all,236.74299185336054
all,237.11591436464084
all,246.18606219765027
all,248.1740430351076
all,253.98836111111123
all,257.07835515320335
all,260.348
all,262.17409128919854
all,264.47162097902094
all,266.0650421139552
all,276.4661759259261
all,280.5661632796075
all,284.2213079608938
all,289.6312430939226
all,301.1811953071084
all,303.3277461322082
all,306.7177036780013
all,315.90698913781404
all,319.00590649536036
all,322.95937154696134
all,329.46617115251894
all,330.7650839826841
all,338.08400885558586
all,338.82681824712665
all,347.5378399153739
all,349.51566429587484
all,351.46543586109146
all,352.2773229018492
all,355.6250663338089
all,361.087929659173
all,395.9636235212248
all,410.92945544554453
all,417.710423213022
all,448.65345978647696
all,540.1714111747851
all,561.5077350649353
all,563.4836913580244
all,658.6082028218696
all,711.4610619289342
all,732.0300869565214
all,770.1270068233508
all,821.2419314381274
all,852.9266666666667
all,910.8855694444443
all,914.5842169919632
all,1022.5393044871798
all,1251.013927492447
all,1261.7497273991653
all,1368.9328003838773
all,1371.4548645669295
all,1647.8677673267334
all,22.183103723404255
all,22.421838967971524
all,22.660291208791207
all,24.105616906474815
all,25.32781093189965
all,26.798218634686336
all,29.336575268817214
all,31.030766363636346
all,32.6676186594203
all,34.52508844765345
all,37.53024063670416
all,38.87796000000001
all,40.31656713780918
all,41.545654676258984
all,43.342937050359716
all,43.7945177434031
all,44.304935053380795
all,44.42151071428571
all,44.53994680851065
all,44.66724734042552
all,44.96577849264707
all,46.10032437275988
all,46.136216845878145
all,46.24068928571429
all,46.53927363636362
all,46.846599816849825
all,47.141581249999994
all,47.438847272727294
all,47.67657028469752
all,47.92886856617648
all,48.07282410714284
all,48.15462318840578
all,48.51517244525548
all,48.80823758865248
all,49.25828623188406
all,49.28139727272728
all,49.73043010752685
all,49.9921633574007
all,50.465531481481484
all,51.05744483985763
all,51.45572614840989
all,51.55306989247314
all,51.68000271739133
all,52.024649456521736
all,53.205442518248184
all,53.73266816546763
all,53.88868075539569
all,53.98858362369341
all,54.08958754512634
all,55.09371160714285
all,55.105307904411774
all,55.21743750000001
all,55.28243255395684
all,55.637672101449255
all,55.73979104477612
all,55.984267421602766
all,56.04254078014186
all,56.2804981818182
all,56.35425452898553
all,56.46303315412189
all,56.56864348591548
all,56.839670494699654
all,56.879768884892115
all,57.13454044117649
all,57.14228113553113
all,57.24862361623614
all,57.30117535971224
all,57.45102240143371
all,57.484789426523285
all,57.53186462093864
all,57.60340322580644
all,57.64274553571432
all,57.67387722419931
all,57.744840252707576
all,57.813567028985496
all,58.063818840579714
all,58.077745335820914
all,58.57035142348755
all,58.753101476014756
all,58.7734829749104
all,58.897900709219854
all,58.936891228070174
all,59.02694107142856
all,59.05806338028168
all,59.165303057553956
all,59.25396119133571
all,59.32865412186382
all,59.665583935018056
all,59.66696326164871
all,59.74842057761732
all,59.77663482142859
all,59.7820594795539
all,59.86415602836879
all,59.92645494699649
all,59.93391725978649
all,60.03121126760565
all,60.036691964285716
all,60.047407706093196
all,60.04772571942447
all,60.146960526315794
all,60.20026156583631
all,60.280689311594195
all,60.34915035587186
all,60.38284187279154
all,60.39046909090911
all,60.57428507194243
all,60.726653985507255
all,60.79700267857144
all,60.80054390681004
all,60.98627280701759
all,60.98749910394265
all,60.990512727272716
all,61.07080734767025
all,61.253198529411776
all,61.30619494584838
all,61.45488489208634
all,61.46261678832116
all,61.47123465703972
all,61.483614468864445
all,61.54877181818182
all,61.77965036900367
all,61.81951805054151
all,61.976435897435906
all,62.003061580882346
all,62.6032074074074
all,62.905145220588246
all,62.941086363636344
all,63.69718542435425
all,63.914354545454536
all,64.69217335766423
all,100.7564398734177
all,123.07735802469139
all,151.54308333333336
all,168.7302095588236
all,180.70632333333333
all,210.78249999999994
all,18.200752388535026
all,18.249180732484074
all,18.411572452229304
all,18.984495222929933
all,19.299078821656053
all,19.414647292993628
all,19.491171974522292
all,19.516092356687892
all,19.74452308917198
all,19.989176751592346
all,20.079286624203817
all,20.08059872611464
all,20.1054331210191
all,20.16766613545817
all,20.18781210191082
all,20.27629856687899
all,20.436900477707013
all,20.43943312101911
all,20.46098089171975
all,20.53652229299364
all,20.62069108280256
all,20.64332006369427
all,20.750590764331214
all,20.78357484076434
all,20.954740445859873
all,21.148913216560505
all,21.265691082802547
all,21.33743949044587
all,21.36970222929936
all,21.829820063694264
all,22.009198881789146
all,22.12522531847134
all,22.24106469648564
all,22.257245222929935
all,22.322382165605102
all,22.329404458598727
all,22.535031050955414
all,22.86547284345048
all,23.265979233226822
all,23.335273089171963
all,23.471995222929927
all,23.55461066878981
all,23.5648152866242
all,23.63315015974441
all,23.673815495207666
all,24.294580414012735
all,24.41833359872612
all,24.438086261980835
all,24.442464968152876
all,24.505978434504794
all,24.50831608280254
all,24.624958598726113
all,24.63354538216559
all,24.712953025477717
all,24.799646496815285
all,24.80349203821657
all,24.847229299363057
all,24.973351910828015
all,25.04051910828025
all,25.070597929936294
all,25.110861464968156
all,25.150342356687897
all,25.165320859872622
all,25.175508757961772
all,25.235803343949033
all,25.237284235668778
all,25.269246815286625
all,25.277661624203827
all,25.301510350318466
all,25.33220541401273
all,25.368136942675164
all,25.38804458598727
all,25.47538614649682
all,25.493184713375804
all,25.537583598726115
all,25.717749203821665
all,25.741679140127395
all,25.781714968152865
all,25.784112261146493
all,25.80295541401274
all,25.80358280254776
all,25.808137738853503
all,25.8499203821656
all,25.867403662420372
all,25.903211783439474
all,25.911418789808906
all,25.92783598726114
all,25.944186305732508
all,25.945302547770705
all,25.96008917197453
all,25.984123407643303
all,26.043108280254778
all,26.04416878980891
all,26.046669585987246
all,26.103679140127397
all,26.109230891719765
all,26.111062101910832
all,26.158187898089174
all,26.170441082802544
all,26.1994944267516
all,26.27772691082804
all,26.291289808917192
all,26.353023089171973
all,26.371109076433115
all,26.409525477707014
all,26.459993630573248
all,26.471818471337563
all,26.48167834394905
all,26.51280971337581
all,26.538542993630593
all,26.544175955414012
all,26.597442675159236
all,26.647228503184714
all,26.65066321656052
all,26.671228503184707
all,26.673480095541397
all,26.67876592356687
all,26.6892571656051
all,26.702226910828028
all,26.72901592356688
all,26.730254777070066
all,26.75036783439491
all,26.762955414012744
all,26.777176751592343
all,26.792158439490436
all,26.827121019108276
all,26.853095541401267
all,26.86097691082803
all,26.864680732484075
all,26.915750796178347
all,26.927464968152865
all,26.955321656050955
all,26.95926613545816
all,26.962177547770708
all,26.96988455414013
all,27.03405493630573
all,27.07726512738854
all,27.09335668789809
all,27.09453662420381
all,27.10984554140128
all,27.116831210191098
all,27.17742515923567
all,27.192854299363066
all,27.199785031847128
all,27.227592356687893
all,27.28794904458597
all,27.295468152866242
all,27.305257165605088
all,27.427750796178348
all,27.454685509554146
all,27.463301751592358
all,27.474616242038223
all,27.500370222929934
all,27.627241242038224
all,27.64143152866242
all,27.73471974522294
all,27.761327229299376
all,27.815481687898103
all,27.88703423566879
all,27.954960191082804
all,27.962984872611464
all,27.999522292993642
all,28.095533439490445
all,28.10906449044586
all,28.137274103585646
all,28.249820063694266
all,28.2630668789809
all,28.293786624203815
all,28.337905254777063
all,28.339914808917182
all,28.342045382165608
all,28.431218152866236
all,28.510990445859864
all,28.560800955414027
all,28.57611783439493
all,28.636914012738863
all,28.688848726114646
all,28.740369721115535
all,28.791154458598715
all,28.873541401273894
all,28.897058121019093
all,29.114384554140134
all,29.22232165605097
all,29.224783266932278
all,29.226359076433127
all,29.263386146496824
all,29.414730095541394
all,29.805753184713367
all,30.278082006369434
all,30.414603503184708
all,31.155449840764323
all,31.773832006369418
all,24.28930491803278
all,24.472535737704913
all,26.01946062992126
all,26.078878688524583
all,26.129255081967205
all,26.30701573770492
all,26.325889180327863
all,26.37866732283465
all,26.43097114754097
all,26.477653770491788
all,26.71850426229508
all,26.747986885245922
all,26.986870078740132
all,27.016809180327876
all,27.182369836065565
all,27.18261220472441
all,27.235897704918028
all,27.364736393442627
all,27.389769180327878
all,27.428696850393678
all,27.441159344262292
all,27.46275081967213
all,27.4707626229508
all,27.483533770491807
all,27.563452459016396
all,27.60641377049179
all,27.886181639344283
all,28.02809186351706
all,28.03423803278689
all,28.087347340774766
all,28.14734557377048
all,28.14900327868854
all,28.269776393442633
all,28.27593180327868
all,28.308441967213128
all,28.696432414698172
all,28.750529180327863
all,28.8139002624672
all,28.815608524590168
all,28.82008065573771
all,29.0891968503937
all,29.13612262295081
all,29.16266098360656
all,29.21969816272966
all,29.234095144356964
all,29.251870819672096
all,29.28132786885247
all,29.365001311475407
all,29.454531803278698
all,29.53068918032788
all,29.584971147540973
all,29.633097769028858
all,29.793344262295076
all,29.90508983606557
all,29.93078937007874
all,29.978720655737703
all,30.137699016393434
all,30.235569836065565
all,30.268722622950808
all,30.419607213114745
all,30.446055737704917
all,30.639857704918043
all,30.777270163934432
all,30.85037598425196
all,30.874108852459027
all,30.904238032786882
all,30.91446229508196
all,31.088572459016387
all,31.287024262295102
all,31.38091409836066
all,31.470333770491788
all,31.534830163934398
all,31.59333377049181
all,31.639112786885235
all,31.691465573770486
all,31.70209377049182
all,31.815403934426218
all,32.194253114754105
all,32.37440262295082
all,32.79544028871392
all,32.93882688524589
all,32.98827952755905
all,33.06983540983606
all,33.09881836065575
all,33.154050524934384
all,33.20394163934425
all,33.45293639344261
all,33.68053573770492
all,33.681744262295105
all,33.895944262295096
all,34.119143606557394
all,34.14667606557377
all,34.220870163934435
all,34.38704461942256
all,34.49049704918031
all,34.671025590551174
all,34.73105901639344
all,35.0333108196721
all,35.22765508196725
all,35.88578163934425
all,35.918274278215215
all,36.16201311475412
all,36.164084645669305
all,36.20665508196722
all,36.29858661417324
all,36.409651803278685
all,36.44385423506236
all,36.6747475409836
all,36.73318241469816
all,37.28023409836066
all,37.800029508196715
all,37.82721639344262
all,37.902309055118124
all,38.03537049180328
all,38.04090229508196
all,38.180781639344296
all,38.33852721311478
all,38.50548393442623
all,38.58437180327869
all,38.61427147540987
all,38.63860196721314
all,38.79959016393443
all,38.865424918032794
all,38.88814566929134
all,38.90448524590164
all,38.94909180327869
all,38.977526902887135
all,39.05085639344263
all,39.13861704918033
all,39.27723672131146
all,39.38898950819674
all,39.39536852459015
all,39.503526557377064
all,39.59563278688525
all,39.68351606557378
all,39.75967257217848
all,39.8891481967213
all,39.931243934426234
all,39.95268131147539
all,40.070420983606574
all,40.297551475409854
all,40.31192721311472
all,40.337261639344256
all,40.416003280839895
all,40.52006754098361
all,40.63346032786886
all,40.68223344262296
all,40.801418360655724
all,40.89375213114755
all,40.92613442622948
all,41.19243344262297
all,41.29623606557378
all,41.31105442622952
all,41.32287737704918
all,41.560668852459
all,41.72871062992123
all,41.76896459016393
all,41.77389180327869
all,41.79366098360656
all,41.82586811023622
all,41.96080590163935
all,42.169249343832014
all,42.262952786885265
all,42.27613188976378
all,42.37170295081966
all,42.400152887139086
all,42.41311344262295
all,42.43385639344264
all,42.43392393442622
all,42.458310163934435
all,42.512868196721314
all,42.60990295081968
all,42.67408524590166
all,42.68649967213114
all,42.6906898360656
all,42.87402360655735
all,42.89307540983607
all,42.89538648293963
all,42.931064262295074
all,42.96433967213118
all,43.133588852459006
all,43.213760000000015
all,43.24244327868852
all,43.539053770491805
all,43.54319672131145
all,43.85544524590162
all,43.91214622950821
all,44.497676509186356
all,44.60543606557375
all,44.701870565045986
all,44.887196065573775
all,44.99817650918634
all,45.05114754098364
all,45.10590426229507
all,45.169752131147554
all,45.395421916010505
all,45.39836351706036
all,46.07024146981628
all,46.18420327868851
all,46.33575081967215
all,46.99773901639345
all,47.029141639344274
all,47.098849836065575
all,47.100689180327876
all,48.75710163934424
all,48.81016338582677
all,49.14231955380577
all,49.193062950819666
all,49.377267540983624
all,49.578927213114746
all,50.131889180327825
all,50.24981049180327
all,50.375428852459024
all,50.5692650918635
all,51.242673884514424
all,53.09632918032787
all,54.13087803278688
all,54.45613901639346
all,55.37388123359582
all,59.19415081967211
all,63.073959075907595
all,191.01757677165344
all,196.07418032786885
all,197.06412590163936
all,197.20217060367457
all,27.673946885245897
all,29.030838688524593
all,31.52853114754098
all,31.9287318032787
all,32.7080937704918
all,33.32591213114755
all,33.48667016393443
all,34.14108721311477
all,34.7864931147541
all,34.93108983606559
all,35.364858923884505
all,35.79827559055118
all,35.845393442622964
all,35.95783595800524
all,36.0975183727034
all,36.324359344262305
all,36.34148097112863
all,36.43034032786887
all,36.72116196721312
all,37.25438976377951
all,37.648636482939615
all,37.69889107611548
all,37.732845800524906
all,37.738118032786865
all,37.898179133858264
all,37.89829770491802
all,37.94012467191602
all,38.014627540983604
all,38.25799672131151
all,38.53494688524592
all,38.67100655737704
all,38.677768372703405
all,38.890335081967216
all,39.73731278688526
all,39.92846719160106
all,42.98405442622951
all,43.68167606557377
all,62.06653836065576
all,209.97752821522312
all,167.91708563899874
all,168.11719169960483
all,168.72415480895918
all,169.42603560830867
all,169.76347136273864
all,170.16128308207715
all,171.14532389730084
all,171.19761679999993
all,171.29882872200255
all,171.38852635046112
all,172.08905533596837
all,172.14004216073775
all,172.26064775725592
all,172.32746543778802
all,172.43737393021726
all,172.51846772068515
all,173.1628647999999
all,174.46627667984188
all,174.64808393285367
all,177.01882674571812
all,177.5619519104083
all,178.69191473892923
all,178.9434685367703
all,180.91940316205543
all,181.02490059249513
all,182.0322339449541
all,186.1901685319289
all,187.20387326732677
all,189.7459076517151
all,192.52235728411347
all,192.7025597359736
all,193.57681435154703
all,194.6922032301481
all,202.6047572559367
all,211.00332060566157
all,255.1827386438447
all,257.20866489007324
all,267.1192075098815
all,270.1956214614879
all,216.52218963254592
all,218.48790485564297
all,223.691809711286
all,227.65083344305458
all,235.9268503937008
all,352.5770551543007
all,393.19154527559056
all,399.68393346508543
all,401.7294049967128
all,495.20153413940284
all,739.7421793519217
all,195.57692131147542
all,195.78812327868854
all,195.82080131147535
all,195.94924918032785
all,196.0961993442622
all,196.10707213114748
all,196.2873514754099
all,196.29635703703704
all,196.3869901639344
all,196.56015672131147
all,196.66213573770483
all,196.67395016393442
all,196.69393639344267
all,196.7122773770491
all,196.88097967213105
all,196.90684196721315
all,197.10511344262292
all,197.24072393442634
all,197.4189868852459
all,197.4444583606558
all,197.49251606557374
all,197.5428918032787
all,197.75859540983603
all,197.78723278688514
all,197.9583757377049
all,197.99012196721318
all,198.11566557377057
all,198.5862024539877
all,198.72853573770496
all,198.9898760655738
all,199.28314885245902
all,200.0308406557377
all,200.25252918032788
all,200.36276
all,200.39412261041534
all,201.3755042622951
all,202.32919187898094
all,205.45210557377058
all,207.006372123603
all,221.8729013806705
all,222.3836480263157
all,237.98504908835903
all,245.88787771203167
all,293.1919161490684
all,293.2119055737705
all,294.68970557377054
all,182.43181836065568
all,182.66840182648397
all,182.9082590163935
all,183.44295603674544
all,183.85211147540986
all,183.87157217847763
all,184.4238163934426
all,184.42731824146975
all,184.44748852459026
all,184.61430163934418
all,184.91822295081977
all,185.06061180327868
all,185.4629501312336
all,187.11139041994753
all,187.5744324146981
all,187.83859278688524
all,188.19968065573778
all,188.39295013123362
all,189.33436393442628
all,191.59954885245907
all,204.26057545931752
all,214.12088983606563
all,239.0101053140096
all,273.87943044619436
all,275.97673950131235
all,277.2781804461941
all,278.1049140983608
all,279.2329642004774
all,282.48511803278683
all,284.2588274278216
all,286.3912375328084
all,289.6682609836064
all,292.4779790163934
all,298.23386745406833
all,383.7113508196723
all,497.9682334426229
all,502.68654754098384
all,17.29367558528428
all,25.87304206349206
all,26.32105836065576
all,27.67848655737704
all,27.81265442622951
all,27.8357834645669
all,27.870961967213123
all,28.125514098360664
all,28.909221784776904
all,28.989864918032758
all,29.20794885245902
all,29.269098425196844
all,29.32625967213117
all,29.433449836065567
all,29.433883934426227
all,29.43530531845042
all,29.59453219448096
all,29.742349508196707
all,29.84361294583884
all,29.93810098360657
all,29.949795409836078
all,30.075851147540998
all,30.277142295081937
all,30.295931803278695
all,30.439698360655743
all,30.449137049180322
all,30.453466885245884
all,30.53095931758531
all,30.646371803278697
all,30.709285304659506
all,30.890601311475425
all,31.00310032786886
all,31.05532283464567
all,31.080425853018365
all,31.101498687664044
all,31.176989501312352
all,31.207922572178493
all,31.291819016393454
all,31.440733114754096
all,31.498912729658784
all,31.50189698162732
all,31.574046557377052
all,31.598314304461923
all,31.694908256880726
all,31.75764196721311
all,31.772838032786897
all,31.792816272965897
all,31.818634098360647
all,31.91851999999999
all,31.925105643044624
all,32.05624000000002
all,32.106761967213124
all,32.144787401574796
all,32.158358032786865
all,32.2235868852459
all,32.26139606557377
all,32.36158098360656
all,32.36825245901641
all,32.536720655737696
all,32.55400459016395
all,32.634098360655756
all,32.75678426229507
all,32.76004002624672
all,32.83718163934426
all,32.927205245901646
all,32.935255737704935
all,32.95820039551746
all,33.131073442622956
all,33.134982950819676
all,33.317091147541
all,33.40076852459017
all,33.59082295081968
all,33.62530360655739
all,33.660370394736866
all,33.7120668852459
all,33.718244590163934
all,33.832529180327846
all,33.84491863517061
all,33.96712655737707
all,34.09769311475409
all,34.24574754098362
all,34.921712786885244
all,34.97731081967212
all,35.044646981627295
all,35.30129671052633
all,35.626620078740174
all,36.31755344262296
all,36.91650295081966
all,37.80661377049179
all,38.406318869165034
all,39.11478608923886
all,39.69073162729658
all,39.72319606557377
all,40.06712845849803
all,40.92335672131149
all,41.417543606557366
all,41.507786229508206
all,42.252116721311445
all,42.28456655737705
all,42.54810761154855
all,42.5614544262295
all,42.60127016393442
all,42.771120655737704
all,43.03302557377048
all,43.10980393442624
all,43.261532459016365
all,43.59864065573771
all,43.739878032786876
all,43.81626252983293
all,44.85638910761156
all,45.70868372703411
all,46.433366557377056
all,48.10566863517064
all,48.49575934426229
all,48.61239147540985
all,49.67362327416175
all,51.395043963254594
all,51.66406295081967
all,52.73168
all,54.96713770491801
all,62.77556459016391
all,82.16733666001326
all,118.51415495732111
all,124.88188976377945
all,12.951652666666666
all,13.337690206528976
all,13.485039280958736
all,14.31032556591211
all,15.407179094540604
all,15.654621171770973
all,15.93017310252996
all,16.06802729693741
all,16.52740279627164
all,16.613640479360853
all,17.492418109187753
all,18.18256524633822
all,18.590794274300933
all,18.65753364423718
all,19.038215712383487
all,19.476361999999988
all,19.764377496671102
all,20.08791145139813
all,20.5996517976032
all,20.67769773635153
all,20.82808255659121
all,21.414658455392804
all,21.506799600532617
all,21.790952729693757
all,21.807280958721705
all,21.8477516644474
all,21.961447403462053
all,22.090712383488686
all,22.291829560585892
all,22.325419440745662
all,22.350960053262305
all,22.41481957390147
all,22.45964047936085
all,22.516177097203727
all,23.019103195739014
all,24.745749001331557
all,39.83538524035205
all,237.51068524590167
all,238.75082032786892
all,239.233355409836
all,500.5420177049178
all,267.5976727868853
all,269.6768641732284
all,270.88705330151157
all,270.9705131233598
all,273.68675262467184
all,278.30477645186966
all,279.1736852459015
all,280.92085951787203
all,300.86207606557366
all,400.6117311475409
all,402.48860852459023
all,405.9882929558922
all,416.9215754593176
all,427.53515803278685
all,706.7524549638397
all,43.90845508196723
all,44.464204590163924
all,46.11552393442623
all,49.476867540983605
all,51.49509049180332
all,52.04613836065575
all,53.009188034188064
all,53.40000786885246
all,53.871967213114786
all,54.329109508196744
all,55.656159999999964
all,55.982959999999984
all,56.02075934426232
all,57.52201770491803
all,61.566468852459
all,61.598203934426245
all,63.14154229508195
all,63.23543540983613
all,63.51970688524588
all,63.99503344262298
all,65.18898229508197
all,65.2425337704918
all,65.82430426229506
all,65.93591278688528
all,66.06155606557377
all,67.14232
all,67.38819619422571
all,67.74121311475409
all,67.74163081967214
all,68.01860524590164
all,68.29097901639345
all,68.74921311475408
all,68.80027737704917
all,68.83427672131145
all,68.93763934426227
all,68.95501049180332
all,68.96713770491804
all,69.23195737704916
all,69.51640327868853
all,69.58454360655735
all,70.56128477690282
all,71.13002688524591
all,71.90406360655734
all,72.29122375328086
all,73.58673311475405
all,79.1648144262295
all,83.0185400262467
all,83.14996983606562
all,336.599969816273
all,32.5642329842932
all,33.333386780104696
all,33.35686976439792
all,34.10798691099476
all,34.355282722513095
all,34.61560536649216
all,34.66997120418849
all,34.95300589005237
all,35.19081282722512
all,35.47899345549738
all,35.53927356020944
all,35.5595294502618
all,35.89547643979057
all,36.00464397905759
all,36.3228134816754
all,36.36278468586386
all,36.616941753926724
all,36.66822643979058
all,36.784592931937155
all,36.83924149214661
all,37.022278795811516
all,37.11596662303666
all,37.21312958115183
all,37.356784685863865
all,37.38127421465967
all,37.521238874345556
all,37.8334914921466
all,37.858089005235605
all,37.893500654450264
all,37.959542539267005
all,38.05710667539267
all,38.853859947643976
all,38.92740052356021
all,39.03568520942408
all,39.085616492146606
all,39.12869371727749
all,39.15208115183246
all,39.45982787958115
all,39.50713154450263
all,39.85756740837697
all,39.940890706806286
all,39.948548429319374
all,40.56333442408376
all,40.96508049738222
all,41.1167617801047
all,41.25810143979058
all,41.28976178010472
all,42.030435209424084
all,43.20450458115184
all,43.92628664921464
all,45.426708115183246
all,49.61880170157069
all,49.95666557591621
all,50.827038612565424
all,51.3346164921466
all,51.50710078534032
all,51.59754319371727
all,51.728390706806294
all,52.05640968586387
all,52.276762434554946
all,53.000956806282716
all,53.51111714659684
all,248.83305431937157
all,45.33309180327867
all,49.834295081967205
all,20.415918032786884
all,21.724828196721315
all,22.319495081967215
all,23.495485901639345
all,25.07883475409837
all,27.370824262295066
all,28.371685901639353
all,29.40321639344263
all,30.728473442622956
all,31.02615344262296
all,31.266265573770493
all,32.421437377049195
all,32.796241311475406
all,33.284577049180335
all,33.34636852459019
all,33.46619803278688
all,34.19492852459015
all,34.65462098360655
all,35.75694295081965
all,36.04335344262293
all,36.12023606557379
all,36.262143606557366
all,36.26363672131148
all,36.55104262295084
all,36.58287606557377
all,37.109763934426226
all,37.50690295081967
all,37.518813770491796
all,37.54073311475409
all,37.62444721311475
all,37.653963278688536
all,37.67666163934427
all,37.680816393442655
all,37.68598950819674
all,37.753324590163935
all,37.79580655737706
all,37.79796721311477
all,37.81681967213114
all,37.86285573770491
all,37.878768524590164
all,37.91306557377048
all,37.934401311475405
all,37.95940852459013
all,37.989838032786864
all,38.08613477975015
all,38.119122622950826
all,38.13091868852457
all,38.14765901639345
all,38.15055803278689
all,38.171510819672136
all,38.196264918032796
all,38.24729377049182
all,38.26181180327868
all,38.27095606557378
all,38.316030163934435
all,38.329592131147535
all,38.33543737704916
all,38.336046557377045
all,38.33955213114755
all,38.38261245901638
all,38.391265573770475
all,38.40011475409836
all,38.433908852459
all,38.446785573770484
all,38.455681102362206
all,38.459880655737706
all,38.5216668852459
all,38.52416590163935
all,38.54986885245902
all,38.550947540983614
all,38.61915475409834
all,38.64636655737705
all,38.667479344262304
all,38.72299540983608
all,38.737036065573776
all,38.77173770491803
all,38.77681836065574
all,38.799382295081976
all,38.810720655737704
all,38.8162137704918
all,38.817001311475416
all,38.81789573770491
all,38.83670426229509
all,38.84345573770491
all,38.84503475409837
all,38.874135081967204
all,38.891703606557364
all,38.899510819672145
all,38.94049999999999
all,38.96753836065574
all,39.00752918032789
all,39.02500262295082
all,39.10613311475412
all,39.128002622950795
all,39.13955081967213
all,39.25726491803278
all,39.33678426229507
all,39.378474754098335
all,39.39588262295084
all,39.460238032786876
all,39.488392131147556
all,39.5397586885246
all,39.61537114754097
all,39.632529180327886
all,39.688868852459
all,39.79321967213114
all,39.81061049180327
all,39.828650491803266
all,39.9695206557377
all,40.01626295081968
all,40.10184196721312
all,40.179984918032794
all,40.274717377049186
all,40.36167606557376
all,40.37645967213113
all,40.38100786885244
all,40.40255278688525
all,40.40730688524591
all,40.48442557377048
all,40.51962295081967
all,40.55624983606557
all,40.56374295081966
all,40.63370295081969
all,40.63405639344264
all,40.669205901639344
all,40.726080210387906
all,40.81141836065574
all,40.82102098360655
all,40.8379101639344
all,40.856984262295065
all,40.91309901639344
all,40.9197081967213
all,40.99540000000002
all,41.143849180327884
all,41.167831475409834
all,41.224072131147565
all,41.22637901639344
all,41.26379803278688
all,41.37156459016394
all,41.446748852459
all,41.46107100591715
all,41.46130032786885
all,41.461464262295074
all,41.46533049180327
all,41.48198426229507
all,41.512137049180325
all,41.5164931147541
all,41.54469311475409
all,41.55845704918033
all,41.635632786885246
all,41.641942295081975
all,41.654114754098345
all,41.660673442622986
all,41.715707540983615
all,41.72945967213115
all,41.73672590163934
all,41.80517245901642
all,41.806592131147504
all,41.830269508196736
all,41.84403606557379
all,41.87393377049179
all,41.899411147540974
all,41.907598032786886
all,41.919383606557396
all,41.91969180327869
all,41.93403278688524
all,41.93824721311474
all,41.964995409836064
all,42.034459672131135
all,42.05232459016391
all,42.08195999999998
all,42.105519344262305
all,42.123908852459
all,42.13598032786885
all,42.25266032786885
all,42.26444918032786
all,42.26460131147538
all,42.31716327868857
all,42.32818950819673
all,42.34280459016393
all,42.35587737704916
all,42.44917836065576
all,42.44949180327868
all,42.53642819672134
all,42.585346229508175
all,42.589723278688524
all,42.72600590163935
all,42.78832065573769
all,42.98422295081964
all,43.009135737704916
all,43.325874754098336
all,43.36837573770493
all,43.59171081967211
all,43.708489180327895
all,43.76244524590162
all,43.87387475409836
all,258.69165114754094
all,258.8706111475409
all,260.4284052459015
all,260.4568745896258
all,260.7679331147541
all,261.16556590163935
all,261.32377362204744
all,261.5659835958007
all,261.6515662729659
all,261.67710295081974
all,261.74710295081974
all,261.78029002624663
all,261.80349117174956
all,261.8462314754098
all,261.9835989480605
all,262.282052356021
all,262.29576327868847
all,262.36838976377953
all,262.6561055737705
all,262.68370800524946
all,262.9691940983605
all,263.22019263642335
all,263.2805836065575
all,263.44909704918024
all,263.5476091703055
all,263.58788262295093
all,263.6156463254594
all,264.10011679790017
all,264.1942106299214
all,264.6420723208414
all,264.91401640419934
all,265.26672178477685
all,265.44541272965864
all,265.6817455737704
all,265.9203868852458
all,266.0643324590164
all,267.2382613861387
all,267.55254360655766
all,268.4315127868852
all,268.9483484486875
all,269.2361862295081
all,270.25356196721316
all,271.34363738019175
all,272.53353180327866
all,273.997958032787
all,275.96404658634555
all,277.44741180327884
all,278.6519265573769
all,279.058855820106
all,279.57764940239036
all,294.26059147540985
all,343.1328748317631
all,379.458708852459
all,386.66677666922476
all,389.489588852459
all,389.97071475409825
all,390.9156852459016
all,391.97708983606566
all,392.4471026315788
all,393.9598812335955
all,397.4230157377049
all,397.8456837270342
all,398.0888806557375
all,398.23135016393434
all,399.04688845144364
all,399.20374885245906
all,403.802803934426
all,414.5930944881887
all,417.86478083989505
all,423.99548196721327
all,123.6813891402715
all,139.27882338902154
all,140.1619626093875
all,141.02036992840095
all,141.2429443118536
all,143.1691941129674
all,143.50939936356403
all,143.55594824840765
all,143.6744590294352
all,144.8934176610979
all,144.90944152744632
all,145.03413683373108
all,145.32707563694277
all,145.75520843277644
all,146.11936276849636
all,146.7726920609463
all,147.37510270700625
all,147.4534781225139
all,147.8047891805886
all,147.97431105807476
all,148.1843627684965
all,148.3853271852446
all,148.64123389021478
all,148.73691805887026
all,149.0329728651236
all,149.3915660828025
all,149.39200556881462
all,149.47209626093874
all,150.02091567223547
all,150.19768178202068
all,151.56706046141602
all,152.183580207502
all,152.55881782020685
all,153.692428798727
all,154.1641774065235
all,157.0751153540175
all,159.15930389817032
all,160.9562154882155
all,163.06283054892592
all,215.0650135242641
all,216.29911535401754
all,217.34330867143987
all,221.1065966587112
all,221.1292649164678
all,221.56540493237867
all,223.0038583929993
all,223.2070206841687
all,223.9249649960223
all,290.806463687151
all,303.43500000000006
all,151.82336196721315
all,153.47626688524596
all,155.4042340983607
all,155.68360262295081
all,160.01672900763367
all,162.6956701639344
all,164.07245078740155
all,202.23050296638107
all,228.64856852459027
all,228.90620655737712
all,229.1211363934427
all,232.8003226229509
all,237.5240859016393
all,248.39184721311474
all,251.38621573770496
all,252.64618360655723
all,254.68613836065572
all,255.59651147541007
all,255.66721901639346
all,256.9905606557375
all,284.5876
all,17.759216535433076
all,17.931279527559052
all,18.05865879265092
all,18.33491404199475
all,18.403072178477696
all,18.626928477690285
all,18.67282677165355
all,19.19796916010499
all,19.256228346456684
all,19.42908333333333
all,19.463469816272966
all,19.46533858267716
all,19.818197506561667
all,20.050256561679788
all,20.274200131233588
all,20.398213254593177
all,20.651755905511813
all,20.781969816272962
all,21.15056955380578
all,22.01837729658793
all,22.40218175853018
all,22.77428871391076
all,22.845278871391073
all,23.026587270341214
all,24.325692913385833
all,24.392575459317584
all,25.05532939632547
all,27.170646325459316
all,29.332108923884505
all,72.25810958005245
all,72.79560367454069
all,72.85078477690287
all,73.08737073490816
all,73.51620538057739
all,73.74875196850391
all,74.41058923884512
all,74.95790485564304
all,75.14027821522312
all,76.05273556430444
all,443.50916141732296
all,778.8616290322581
all,175.68035496183208
all,508.32345207667726
all,520.9146892971245
all,1044.0618974358974
all,957.3749513157893
all,1173.6074904793174
all,209.16252824184576
all,209.4134876690534
all,209.98878997613375
all,211.29539618138423
all,213.11886032786882
all,213.24209148766911
all,213.50355449482896
all,213.56668721311465
all,214.1634727868853
all,214.18486555290363
all,214.82740721311484
all,214.97342084327752
all,215.3863802704853
all,215.50022295081962
all,216.531577704918
all,216.73913762927597
all,216.85442885245914
all,216.92807934426233
all,216.95431081967212
all,217.18998229508182
all,217.28970485282417
all,217.69996393442622
all,217.75687868852467
all,217.89228590163913
all,217.98776393442625
all,218.12420786885244
all,218.15802819672123
all,218.17510557377054
all,218.18294112967388
all,218.20816262295085
all,218.26989508196718
all,218.29674940334118
all,218.3369613114753
all,218.35200196721308
all,218.49011475409839
all,218.52360655737698
all,218.6055346062053
all,218.66255926809865
all,218.84819081967208
all,219.06525311475414
all,219.3523390163935
all,219.39513508196723
all,219.41155278688518
all,219.8409573770492
all,220.05442098360655
all,220.13823737704917
all,220.15261114754108
all,220.1636826229509
all,220.17903016393439
all,220.26209049180315
all,220.3584839344262
all,220.38957836065583
all,220.55677442622954
all,220.59579236276846
all,220.60604262295084
all,220.82965836065569
all,220.94482754098365
all,220.96534844868742
all,220.9864190163934
all,221.07054885245898
all,221.10703081967225
all,221.1585436065574
all,221.22886360655744
all,221.33278950819684
all,221.35239803278697
all,222.11286237072386
all,222.41431583134442
all,224.54380986475732
all,226.64290373906115
all,229.82660779634057
all,230.5039721559268
all,231.21102466189328
all,232.2004097056484
all,33.107488524590146
all,38.09944893899204
all,239.45098884514425
all,242.6014388961892
all,243.22120538057737
all,243.69478805774273
all,246.62957874015763
all,247.30349999999996
all,248.3714173228347
all,250.6757080052492
all,251.28952531229436
all,251.40716797900257
all,254.5616574803149
all,257.61870866141743
all,258.0023812335958
all,271.9428686200379
all,273.0447545931757
all,278.285572567783
all,365.83461785948776
all,386.671341207349
all,543.7239927774128
all,604.0464094488185
all,434.4088405511812
all,441.6285551181103
all,442.5547034120735
all,448.82824343832004
all,449.67047178477685
all,459.4283766404196
all,534.1112047244095
all,574.02825
all,641.9723412073487
all,648.1077242236023
all,664.4681076115488
all,697.8348897637795
all,718.9667552493439
all,157.43379219745222
all,158.01334792993637
all,158.2832993630573
all,158.32897929936303
all,158.78430812101917
all,159.75086544585994
all,159.89970541401277
all,159.98664410828025
all,160.18946964856232
all,160.43258706070299
all,160.6671664012739
all,160.78032961783444
all,161.06610828025475
all,161.16105891719744
all,162.06474920382163
all,162.15532404458602
all,162.443017571885
all,163.07492277070065
all,163.1021855095541
all,163.81658519108277
all,163.86205414012736
all,163.90605971337584
all,164.4510262738853
all,164.4797085987262
all,164.54565525477716
all,164.88014251592355
all,166.76493630573242
all,166.95045621019113
all,168.44626194267528
all,169.24235828025482
all,174.44531369426755
all,175.26589092356687
all,178.0238821656052
all,236.10041799363051
all,238.47384554140135
all,238.59564808917204
all,245.7386194267516
all,276.5067109872612
all,288.970601910828
all,182.8226614173229
all,183.1896023622047
all,184.35677821522307
all,184.39828280839896
all,184.45791207349075
all,184.7481397637796
all,184.75989632545932
all,184.76532742782152
all,185.2224914698162
all,185.38705183727043
all,185.4251030183728
all,185.48706833333327
all,185.50063136942674
all,185.72634514435703
all,185.85314107611558
all,186.00170275590546
all,186.07305774278214
all,186.17307611548566
all,186.23634448818888
all,186.27216207349082
all,186.31209776902887
all,186.4845419947507
all,186.51268044619434
all,186.72581102362207
all,186.84548293963257
all,187.0054212598425
all,187.1791115485565
all,187.25896981627295
all,187.27807874015753
all,187.2958385826771
all,187.46493503937012
all,187.70219094488186
all,187.79016207349082
all,187.80589501312338
all,187.88818635170603
all,187.89985655058035
all,188.1430055776893
all,188.17742782152231
all,188.23688845144363
all,188.34533333333346
all,188.35746587926505
all,188.4506988188975
all,188.53424671916008
all,188.7044386080105
all,188.75468372703406
all,188.884405511811
all,189.2987380573249
all,189.37990419947502
all,189.67575459317587
all,189.8167296587927
all,189.91935104986874
all,190.2122585301837
all,190.5063024934382
all,190.64187270341225
all,190.65314370078735
all,190.65542941562705
all,190.7638606687897
all,191.3725131233597
all,191.407613919895
all,191.51459055118113
all,191.80639173228357
all,192.08201996805116
all,192.13032480314956
all,192.61505052493442
all,192.70018372703413
all,193.1602860892388
all,193.32259487852923
all,193.3900214968153
all,193.60681955380585
all,193.6417152230972
all,193.76656430446198
all,194.42539304461943
all,194.44915551181109
all,195.55654855643056
all,195.7950472440945
all,195.90862894736853
all,196.3708286277084
all,196.46020734908123
all,196.54234340118188
all,197.49517650918634
all,197.60286363636365
all,199.66432006369425
all,199.72009383202092
all,201.01266082802553
all,201.04280577427815
all,201.95401050558107
all,202.5235780839894
all,203.0892672357189
all,203.15011876640438
all,203.68656167979
all,203.81174475065623
all,206.54946522309712
all,207.2471391076116
all,207.96121653543304
all,209.734627296588
all,217.0712081418256
all,220.01503676953368
all,220.59141234405774
all,223.90993897637804
all,230.83415091863512
all,232.3267480314961
all,238.8095104986877
all,243.8553360160966
all,245.41342388451417
all,249.9186070013209
all,271.4762278582931
all,279.32777952755913
all,280.9605656167978
all,281.0547769028871
all,282.8370898950131
all,285.294846456693
all,300.62107874015766
all,303.12431561679784
all,303.8491161417325
all,315.2953018372704
all,324.27629073482433
all,336.8996876996804
all,349.96955511811007
all,369.1189123847166
all,235.40115561391994
all,332.53374409448816
all,351.07018635170607
all,353.098280839895
all,356.83585695538073
all,175.28393311475412
all,175.38459278688526
all,175.4474583606557
all,175.48085245901632
all,175.5319179790026
all,175.53652690288712
all,175.54371672131137
all,175.59333245901647
all,175.6571036065574
all,175.75134491803277
all,175.80378622950815
all,175.81981901639355
all,175.84948524590155
all,175.86475871137418
all,175.8759836065573
all,175.9472216393442
all,175.96954557377055
all,175.9709953977646
all,175.97763016393444
all,176.06472065573763
all,176.12429442622948
all,176.18324459016395
all,176.2018406557376
all,176.32148196721303
all,176.4364806557376
all,176.51785442622958
all,176.6494944262296
all,176.69292524590162
all,176.69844786885247
all,176.7457331147541
all,176.943748852459
all,177.0013639344263
all,177.07927737704918
all,177.16638688524586
all,177.24708393442629
all,177.28001442622957
all,177.33966491803284
all,177.3858314754099
all,177.46383278688523
all,177.473461928934
all,177.4845718032788
all,177.58192459016394
all,177.6623809836065
all,177.6813875409837
all,177.7327606557377
all,177.76438295081977
all,177.76613770491815
all,177.81558622950828
all,177.8399075409837
all,177.8419960655738
all,177.9761927868852
all,177.97669967213122
all,178.01704655737709
all,178.05136047275124
all,178.19153180327874
all,178.24734688524583
all,178.3258852459016
all,178.4202386885245
all,178.4208413114754
all,178.44707081967218
all,178.52638491803276
all,178.61320013166556
all,178.7724072131148
all,178.81784721311476
all,178.86852262295085
all,178.92724065573765
all,179.36114950819675
all,179.51653311475405
all,179.5459632786886
all,179.55082703213603
all,179.6188386885247
all,179.6756942257218
all,179.72973704918033
all,179.99492524590164
all,180.66338032786882
all,180.73246754098363
all,180.8202799999999
all,181.25404655737697
all,181.2901573770491
all,181.29941704918048
all,182.30910491803274
all,182.79391475409824
all,182.9416806557376
all,183.17158439490441
all,184.82185972850684
all,184.82846295081964
all,186.02484196721318
all,187.9874183606558
all,188.96099606299222
all,189.76701377049181
all,191.96859711286078
all,192.52239999999992
all,192.53468983606558
all,192.61087672131148
all,192.69548524590155
all,193.0094354098362
all,193.73738491803277
all,206.41576655737717
all,263.14114098360653
all,263.3074085245902
all,264.2291927868853
all,264.70582950819664
all,264.86516131147545
all,265.52120983606557
all,265.52655344262297
all,267.3404556795796
all,268.42428131147534
all,269.5202915838304
all,275.15685639344264
all,294.3569954098362
all,292.00792486851986
all,296.0863822950818
all,440.5425829508196
all,14.10299547511312
all,14.374865573770492
all,14.712415354330709
all,14.889329180327863
all,15.051457083042564
all,15.57074360655738
all,16.011854426229505
all,16.057205245901642
all,16.29540721311475
all,17.219139672131153
all,17.60276065573771
all,17.817198032786887
all,20.16140393442621
all,21.22961180327869
all,21.59272852459016
all,21.85018044619422
all,22.38246295081968
all,22.527276721311473
all,22.975140327868854
all,23.466191601049875
all,23.51072769028871
all,23.713142388451455
all,24.382730314960618
all,29.327782295081974
all,30.351024934383208
all,30.583000655737706
all,30.84675918635171
all,32.22357967213113
all,32.35559802631578
all,32.567669508196715
all,37.07989114754097
all,48.33261286089237
all,49.550993438320226
all,50.56079016393443
all,50.90397639344261
all,51.95277099737537
all,57.06570950819675
all,124.99107606557378
all,127.05643016393441
all,127.16557283464572
all,127.53439104674128
all,128.61705311475404
all,132.03294360655738
all,143.5215724590164
all,144.21940590163936
all,145.35720700636946
all,159.0015652459017
all,159.09029527559065
all,189.0695770491802
all,190.60818426229494
all,191.36008918032792
all,193.6363379265092
all,200.33927147540996
all,217.107812335958
all,217.6624740983607
all,217.87776327868846
all,218.18121522309704
all,218.35443540983604
all,219.3447547540983
all,242.44215475409814
all,286.0278485245903
all,286.3194796587929
all,286.73944852458993
all,301.3456878688527
all,303.024698360656
all,366.1553814839133
all,368.2078485245899
all,369.1410609836065
all,369.286573114754
all,389.9133763934428
all,407.2871022950822
all,423.9276032786884
all,444.3827429508198
all,446.9637652459017
all,454.1661036745406
all,454.3510413385825
all,454.7022085245901
all,455.06310170603655
all,455.38196918032787
all,456.0587698360655
all,456.41519672131176
all,456.47858163934404
all,457.0449855737706
all,457.2004821002389
all,473.8125108196723
all,552.519913385827
all,553.4311916010502
all,554.051131147541
all,638.1997704918035
all,640.3580374015752
all,667.6207276902887
all,668.8105177398162
all,669.3784839344264
all,669.4371108196721
all,674.2510915789472
all,11.933326557377045
all,12.02673311475409
all,14.302391475409836
all,14.647728524590155
all,14.678180983606559
all,14.960371803278683
all,15.107586229508192
all,16.958557377049164
all,17.45490098360655
all,18.128367868852465
all,20.598031475409837
all,21.404586885245894
all,21.425836065573776
all,22.433980327868863
all,22.50909901639343
all,194.81455147540976
all,195.89607409836063
all,196.82443475409843
all,198.03200065573773
all,199.06920837297798
all,202.5318314754097
all,204.98097679045102
all,208.04740700808625
all,209.1753652459018
all,419.6707685245901
all,500.09799934426263
all,523.8529095081966
all,1118.0282880577424
all,151.25715475409837
all,151.50371016393444
all,151.62178229508197
all,224.90218229508199
all,225.22751934426222
all,228.06826962025315
all,229.39940065573762
all,229.40121245901653
all,229.4443967213116
all,231.6460487804878
all,232.26663882259356
all,233.37854229508193
all,233.56610491803283
all,244.0494478688524
all,142.62600000000003
all,143.33667038216564
all,144.53320382165617
all,145.67606893004117
all,147.5918601694915
all,147.82450196850388
all,148.9089776902887
all,151.90697767564018
all,214.52428149606297
all,219.00826570458395
all,221.46265944881893
all,221.57905292702492
all,20.45860170603674
all,21.003044619422564
all,21.26179724409449
all,21.781788057742776
all,21.796034120734905
all,21.90309842519684
all,22.120194881889756
all,22.55569225721785
all,22.659631889763773
all,22.878577427821515
all,23.004210629921243
all,23.029138067061137
all,23.062791064388968
all,23.19751049868768
all,23.396173228346456
all,23.79282677165355
all,23.877497375328083
all,24.09798753280839
all,24.182112204724408
all,24.218641732283466
all,24.313833662064436
all,24.701874015748032
all,24.724239501312336
all,24.789055226824452
all,24.926083333333317
all,25.037104986876653
all,25.08908021038789
all,25.144867279894854
all,25.2539606040709
all,25.255257217847774
all,25.298841103086
all,25.305440944881894
all,25.422854986876647
all,25.459204724409446
all,25.493090551181112
all,25.68545931758532
all,25.69068963254592
all,25.69750656167979
all,25.70522682445762
all,25.77843832020997
all,25.78900525969757
all,25.798832020997384
all,25.821983595800532
all,25.832194353250166
all,25.848700590938954
all,25.850504593175845
all,25.90455285620486
all,25.91313582677166
all,25.93266010498688
all,25.96443503937007
all,25.966257874015753
all,25.975776246719168
all,25.988745406824147
all,26.055573026315777
all,26.088103018372703
all,26.104913385826762
all,26.128290026246706
all,26.172201575837153
all,26.18685695538057
all,26.274472440944887
all,26.318329396325463
all,26.350503285151106
all,26.35686942257219
all,26.370667322834638
all,26.41871522309712
all,26.43789954038083
all,26.45039198949442
all,26.49853083989502
all,26.542777413000664
all,26.60133202099738
all,26.635674540682402
all,26.642445538057753
all,26.661916502301104
all,26.66696194225722
all,26.72342866535174
all,26.754520997375334
all,26.810906044678045
all,26.81495866141735
all,26.881339171974528
all,26.884968503937014
all,26.892019685039386
all,26.91924934210526
all,26.92235259356534
all,26.93198555482597
all,26.946658792650904
all,26.950059171597648
all,27.010276902887156
all,27.017166885676733
all,27.018539370078745
all,27.034439632545915
all,27.04485695538056
all,27.140045305318452
all,27.17357414698162
all,27.22175196850393
all,27.228358267716544
all,27.229538216560524
all,27.235942257217847
all,27.24340485564305
all,27.24524081364829
all,27.25503346456692
all,27.274474409448818
all,27.27683792650919
all,27.29131364829396
all,27.39791064388962
all,27.398241628365064
all,27.409510498687663
all,27.51131102362206
all,27.590028871391084
all,27.660116141732292
all,27.68646391076115
all,27.75255022980958
all,27.776777559055123
all,27.828942913385823
all,27.836562992125987
all,27.863197636244266
all,27.86740813648293
all,27.89244707429323
all,27.898948162729653
all,27.913772160210115
all,27.925980276134112
all,27.948193293885584
all,27.956034776902875
all,27.975534776902894
all,28.00343700787401
all,28.00696653543307
all,28.017931057124095
all,28.0294842519685
all,28.041130177514773
all,28.07828843626807
all,28.09490419947506
all,28.126863427445834
all,28.133959973753274
all,28.142094488188963
all,28.245291338582696
all,28.305500000000006
all,28.34789691398556
all,28.366259842519675
all,28.457567674113008
all,28.474188976377956
all,28.500940944881904
all,28.540158792650907
all,28.542843729481298
all,28.59107349081365
all,28.605014454664897
all,28.6152060367454
all,28.623644356955385
all,28.882022309711292
all,28.90750985545335
all,29.0227158792651
all,29.071306631648042
all,29.27696257386736
all,29.3389967170059
all,29.390515091863502
all,29.39903674540682
all,29.412793171372297
all,29.52143700787402
all,29.557219960604076
all,29.713688976377973
all,29.87592186474064
all,30.063149704530534
all,30.343284120734914
all,30.60502166776099
all,30.66942650918634
all,31.178650262467187
all,31.26277952755905
all,31.346068988173446
all,31.427782808398934
all,31.588141168745896
all,31.662904199475076
all,32.92496653543306
all,39.24462002652519
all,44.954211615487296
all,46.567778807947036
all,19.065143700787402
all,19.43009776902885
all,19.77743326758711
all,19.843522309711286
all,20.071173228346456
all,20.231403543307092
all,20.50469881889764
all,20.747856299212597
all,20.90814370078741
all,20.943356955380573
all,21.317458962573877
all,21.576177821522297
all,21.60844028871392
all,21.72486089238845
all,21.74509842519685
all,21.99284711286089
all,22.003622047244093
all,22.296562335958008
all,22.45463517060367
all,22.48467979002624
all,22.860055774278223
all,23.13263952724885
all,23.284881812212728
all,23.34980511811022
all,23.459104986876635
all,23.57814501312335
all,23.622176428054953
all,23.774739501312347
all,23.92023884514435
all,23.936366797900263
all,23.970629678266576
all,23.972030961791834
all,24.099879265091868
all,24.11276756401838
all,24.139695538057737
all,24.20405257836197
all,24.21176312335959
all,24.281774681528674
all,24.424330269205512
all,24.536304461942258
all,24.537693569553795
all,24.680767716535435
all,24.772629265091858
all,24.837363517060364
all,25.009116141732292
all,25.028323703217335
all,25.072639527248846
all,25.14993237032172
all,25.307228346456704
all,25.573533464566932
all,25.860816808929755
all,26.186918528252306
all,26.20821916010499
all,26.23831188443861
all,26.263311679790032
all,26.354955380577422
all,26.551146325459303
all,26.55538910761154
all,26.69248687664041
all,26.71504545454546
all,26.75504593175854
all,26.8847624671916
all,26.93250131233596
all,27.21230971128608
all,27.237864829396344
all,27.259476377952737
all,27.369325673013783
all,27.471011811023633
all,27.51638476690742
all,27.58449671484888
all,27.65008727034122
all,27.767851049868757
all,27.802047275114898
all,27.86939566929136
all,28.012382961783455
all,28.132261669953976
all,28.2622276902887
all,28.32259934210527
all,28.44209251968504
all,28.482172912557523
all,28.57357518056466
all,28.57532611548556
all,28.579027595269377
all,28.622288057742782
all,28.66919107025606
all,28.70434776902889
all,28.70831755424063
all,28.74531254103743
all,28.813570677186043
all,28.898089238845134
all,29.063899999999993
all,29.15323031496062
all,29.20030774278216
all,29.22595800524934
all,29.249989487516412
all,29.28168310322157
all,29.310892388451457
all,29.313804461942265
all,29.32446487196323
all,29.34428215223098
all,29.40075918635168
all,29.44309055118111
all,29.531909329829176
all,29.559971128608925
all,29.564167652859943
all,29.58264717477004
all,29.756627051871313
all,29.757752624671916
all,29.87465288713911
all,29.898450131233595
all,29.952284120734905
all,30.015590401051927
all,30.03284580052494
all,30.074715223097115
all,30.135130577427805
all,30.158547008547018
all,30.162641076115488
all,30.188389107611542
all,30.377070209973763
all,30.52918581746552
all,30.73095732107681
all,30.81408607095928
all,30.88653280839895
all,30.960830708661426
all,31.228501968503934
all,31.2429842519685
all,31.264893700787404
all,31.473022309711276
all,31.646862204724417
all,31.72541141732282
all,31.74772572178477
all,31.82734251968506
all,32.00925787401575
all,32.06167388451443
all,32.148021024967186
all,32.27361679790027
all,32.3068031496063
all,32.34230577427821
all,32.37376958525347
all,32.483659225213394
all,32.79957677165354
all,32.991400262467195
all,33.04315813648295
all,33.152216535433084
all,33.55116819973717
all,33.75930249343833
all,34.01762656147269
all,70.47151181102365
all,245.67405000000002
all,245.7169136363636
all,264.13999199999995
all,265.9705527065526
all,266.0144881889764
all,266.1145347769028
all,266.21826443569546
all,266.4810341431385
all,266.5819140419949
all,266.6141824146983
all,266.6641135170604
all,266.68014829396327
all,266.7242631233595
all,266.8143097112861
all,267.02783464566915
all,267.09276968503923
all,267.1094429133855
all,267.267219816273
all,267.4936528326746
all,267.65646259842515
all,267.7069671916011
all,267.7661935695539
all,267.80933333333337
all,267.82994160104994
all,267.9676181102361
all,267.979
all,268.0065551181101
all,268.06744881889756
all,268.1234396325459
all,268.1466535433073
all,268.1564908136483
all,268.1892053805773
all,268.2370892267019
all,268.238748687664
all,268.5800623359579
all,269.04315111695155
all,269.1325236220472
all,269.1422119422573
all,269.3679396325461
all,269.4181515748031
all,269.64218110236226
all,270.2016450131234
all,270.64661614173224
all,270.65250918635166
all,270.89880000000005
all,271.33064705882344
all,271.48744160104997
all,271.7930140845071
all,272.2138353018374
all,272.2391607611548
all,273.2325761154856
all,274.3325118110235
all,275.3877066929134
all,276.2296935695538
all,300.3709606299211
all,305.02777675640186
all,306.00902692055166
all,318.05882990033217
all,318.5999762219285
all,318.8799022309713
all,342.7837339027594
all,345.92910761154843
all,349.26651314060433
all,351.8753858267719
all,351.93826968503924
all,358.71167414248004
all,363.0411804461942
all,376.74366469816266
all,389.60167587113745
all,390.1007414473684
all,392.5355333333334
all,402.85237992125985
all,425.4193973684211
all,425.81011548556427
all,439.14211745406834
all,441.0754809210525
all,445.3195369649806
all,449.45498031496066
all,453.0728928571431
all,473.6656028928337
all,482.9516627140977
all,563.351178537512
all,220.58232245222925
all,14.448706692913381
all,336.59079330708647
all,540.057325617284
all,570.1121142473116
all,592.7147713717692
all,857.6306900853579
all,1071.3296979645443
all,185.87230839895017
all,186.70222440944875
all,198.96565813648292
all,207.12971916010494
all,376.26065944881896
all,676.3930384615383
all,871.1075194369971
all,925.8366619906483
all,11.358257874015742
all,11.730738188976373
all,12.177595800524934
all,182.10450426229508
all,183.1261463254593
all,183.46253391053398
all,183.666562992126
all,183.8972977049181
all,183.92399803149598
all,183.9593794212218
all,183.9758747540984
all,183.99167672131153
all,184.198155511811
all,184.24221719160107
all,184.28852918032797
all,184.29911540983605
all,184.35643307086616
all,184.5196590163934
all,184.57455278688528
all,184.64780986475728
all,184.77694229508197
all,184.8578923884515
all,184.86725704918044
all,184.9212145669291
all,184.9487368766403
all,185.0340295275589
all,185.11547278688533
all,185.12122295081966
all,185.14682009192384
all,185.15428036769538
all,185.15938032786877
all,185.19267913385815
all,185.20232066344167
all,185.26192060367458
all,185.2651043307086
all,185.3284908136483
all,185.35052655737707
all,185.3880157377048
all,185.40594160104988
all,185.41746229508192
all,185.50323081967204
all,185.5351324590165
all,185.535746885246
all,185.69230950819667
all,185.7148150819672
all,185.85538229508197
all,186.18235213114758
all,186.23965967213113
all,186.4213534426231
all,186.42702819672135
all,186.4379154098361
all,186.45328674540684
all,186.5916150819673
all,186.68980774278222
all,186.7693287401575
all,186.8015573770493
all,186.828
all,186.877398032787
all,186.99425573770503
all,187.03010301837264
all,187.03422885245902
all,187.0398504375497
all,187.3366078688526
all,187.35934622950816
all,187.37506032786882
all,187.42224540682417
all,187.5197678688524
all,187.59501836065573
all,187.6176883202099
all,187.6727285245901
all,187.7240465573771
all,187.84066776859498
all,187.8727578740157
all,187.87742388451446
all,187.95975278688513
all,188.04229999999998
all,188.39775344262293
all,188.56160065573778
all,189.1863293963255
all,189.20427099737537
all,189.44125114754087
all,190.13186220472448
all,190.487062295082
all,190.65521770491807
all,192.16902559055129
all,192.58026688524583
all,192.58658483754508
all,192.90516404199477
all,195.3438451443569
all,196.83735564304473
all,197.60867803278677
all,198.17787541199755
all,199.03017704918034
all,200.2586131147541
all,207.40021770491808
all,231.51912301587305
all,274.8322531147542
all,275.12066622950806
all,275.1265518372703
all,275.32504265091865
all,275.5152340983608
all,275.6568326771652
all,276.5468261154856
all,277.271164590164
all,277.3125967213115
all,278.0657683727033
all,278.57672178477696
all,278.74618295081945
all,281.6252157377047
all,282.1069016393443
all,282.4303304918033
all,282.8277580327868
all,284.4834649180326
all,284.7115547540985
all,289.72746298124395
all,291.35324786885246
all,303.9297880577428
all,187.0585547540983
all,187.0602636065573
all,187.3483606557377
all,187.3861076822063
all,187.41582622950813
all,187.54864327868844
all,187.5946187664042
all,187.80771803278685
all,187.8595331147542
all,187.90846163934435
all,187.98663213114753
all,188.04613806706124
all,188.09126426229503
all,188.0933081967212
all,188.10714622950817
all,188.1146675409836
all,188.14267388451447
all,188.150433442623
all,188.23375606557374
all,188.42259448818896
all,188.52923868852454
all,188.55928327868864
all,188.58859290873275
all,188.63071475409836
all,188.74135213114752
all,188.75607722772273
all,188.784588852459
all,188.81084459016404
all,188.86212459016392
all,188.97920721311473
all,188.9987449180327
all,189.01344065573772
all,189.11738950819665
all,189.11949114754097
all,189.15310557377063
all,189.17487606557376
all,189.26464786885248
all,189.3076340983607
all,189.33669901639354
all,189.35991213114744
all,189.4019022950821
all,189.40946819672118
all,189.43743255813962
all,189.5049875409836
all,189.67427099737523
all,189.88762984878366
all,189.99834622950817
all,190.2216093959732
all,190.3971127868851
all,190.42202754098358
all,190.5767652459017
all,190.93648786885245
all,190.9585449180327
all,191.09579540983597
all,191.14040721311463
all,191.36601508196713
all,191.42957442622952
all,191.86550163934425
all,192.42237967213111
all,192.60161377049172
all,192.62723031496057
all,192.67514885245896
all,192.69622819672128
all,192.7461596583443
all,192.7741922572178
all,192.86482885245906
all,192.88397703412068
all,193.34900524590165
all,193.47565190311425
all,194.13179016393445
all,194.66026098360652
all,196.88655847255367
all,196.9762093175854
all,198.3663739061257
all,202.9047350835322
all,204.14661783439496
all,204.82422372611455
all,214.71101577909272
all,224.8959309664695
all,231.01828459016406
all,240.0963446153846
all,286.5220255737706
all,288.4911219672132
all,304.50370688524583
all,316.1123324590162
all,409.7071829508197
all,35.510211981566826
all,35.67628299409063
all,35.9178503625577
all,35.94658081471748
all,35.97131023102311
all,36.10599079552925
all,36.34945556287033
all,36.41318331143231
all,36.44118169848585
all,36.452312541037436
all,36.49937278106509
all,36.56510026385223
all,36.601758371634936
all,36.71148153034301
all,36.787960422163565
all,37.00705121470781
all,37.1585211081794
all,37.166099140779885
all,38.247173798551685
all,38.66059605263161
all,38.859466755319175
all,39.02239525691699
all,39.286528364116116
all,39.61874851485148
all,39.74740858085809
all,261.1664331210191
all,301.67285782747615
all,656.8684888535032
all,912.8239406504066
all,18.595072834645677
all,18.60373228346456
all,18.84840223097113
all,19.831162729658775
all,20.069404855643047
all,20.546990813648303
all,20.68074770039422
all,20.92135170603674
all,21.317208633093525
all,21.450864829396338
all,21.822380577427825
all,21.923627952755904
all,22.493668417596837
all,22.609343832020986
all,22.851605643044625
all,22.94729875246225
all,23.093662729658803
all,24.388283837056502
all,24.57233164300204
all,24.79244881889764
all,24.973068988173452
all,25.06922834645671
all,25.287628608923892
all,25.321200131233603
all,25.914045275590524
all,26.009862204724403
all,26.308839238845145
all,26.41817782152228
all,26.566583333333348
all,26.718756561679772
all,27.002543963254592
all,27.016265091863513
all,27.019977019041367
all,27.04370603674539
all,27.05220538057741
all,27.113507217847776
all,27.11368110236221
all,27.142868110236215
all,27.17295800524933
all,27.214132545931754
all,27.242195538057754
all,27.28753149606299
all,27.332700131233604
all,27.544834645669308
all,27.641248687664035
all,27.747187664041995
all,27.809660104986897
all,27.811660315374507
all,27.882969816272986
all,27.896653543307064
all,27.897806303348652
all,27.932009186351685
all,27.98027755905512
all,27.994398950131227
all,28.00901837270339
all,28.010814060446773
all,28.099945502298088
all,28.11397047244095
all,28.117520341207335
all,28.20244094488191
all,28.234764435695546
all,28.27876640419947
all,28.29936614173226
all,28.300988845144353
all,28.322896325459322
all,28.34573753280839
all,28.351578740157482
all,28.38063558765594
all,28.3807826657912
all,28.399200787401558
all,28.405923228346463
all,28.415199475065606
all,28.43753184504269
all,28.457076822061723
all,28.466234405778057
all,28.5312467191601
all,28.564715223097124
all,28.59729724409451
all,28.598604330708646
all,28.64512081418254
all,28.67165223097111
all,28.681200131233588
all,28.70650131233595
all,28.759426509186362
all,28.76092509855454
all,28.839441601049863
all,28.85671456692914
all,28.873047900262463
all,28.927583989501322
all,28.94096391076117
all,28.944688976377936
all,29.01482020997376
all,29.056923228346456
all,29.072483595800527
all,29.147698162729647
all,29.165922572178495
all,29.188876640419956
all,29.1895597112861
all,29.224056430446183
all,29.29354724409448
all,29.299349737532815
all,29.311412073490818
all,29.333240813648292
all,29.336219816272965
all,29.34489960629922
all,29.36314960629922
all,29.36340354330709
all,29.532309055118102
all,29.55529002624673
all,29.711450787401553
all,29.83514313854237
all,29.846001971090672
all,29.86645341207349
all,29.884729002624667
all,29.904480314960626
all,29.935660761154857
all,29.98351377952756
all,30.00577938279712
all,30.158484569927776
all,30.21321456692913
all,30.31460695538057
all,30.35576509186354
all,30.469603674540682
all,30.59832283464568
all,30.693377952755924
all,30.720070866141732
all,30.87500459921157
all,31.05255708661419
all,31.0611030183727
all,31.079859395532207
all,31.097510498687644
all,31.12376640419946
all,31.2007657480315
all,31.27785498687664
all,31.956211942257234
all,34.30273642384104
all,44.646900262467206
all,45.55544685039372
all,45.58449934383202
all,45.789569553805784
all,46.58914304461945
all,47.19242979002628
all,47.242602362204714
all,47.32181102362205
all,47.451841863517075
all,47.45320997375324
all,47.45937467191599
all,48.17499803149605
all,48.20900000000001
all,48.25444553805773
all,48.77806824146983
all,48.977930446194215
all,49.06263582677165
all,49.079994750656155
all,49.11550065616796
all,49.30010564304461
all,49.35952493438319
all,49.754391076115475
all,50.080445538057745
all,50.169388451443574
all,50.471244094488185
all,50.89434055118108
all,50.914848425196865
all,51.005215223097125
all,51.265896981627286
all,51.50292519685039
all,51.61344685039371
all,51.73626574803153
all,164.60412795275585
all,207.01319028871393
all,225.76887171052635
all,200.31637729658783
all,203.9256082677165
all,211.76271850393698
all,212.87580118110233
all,29.96714846304775
all,30.497999345977767
all,31.36303727926749
all,31.571837802485277
all,32.692532374100715
all,32.7247240026161
all,33.2228188358404
all,33.345198168737724
all,33.376463701765864
all,33.65050621321125
all,33.70898822759977
all,34.44500981033357
all,34.64025179856117
all,34.91488816219752
all,35.20564224983649
all,35.941804447351196
all,36.09809156311318
all,36.55759516023544
all,36.815349901896646
all,36.90207521255721
all,37.02472138652715
all,37.04016415958142
all,37.13543557880969
all,37.264567691301515
all,37.86375735775017
all,37.99442119032046
all,38.35345192936562
all,38.361098757357766
all,38.69730804447349
all,38.821039895356414
all,39.124958142576865
all,39.20992151733159
all,39.77021975147155
all,39.902361674296955
all,39.93404905166775
all,39.96047874427731
all,39.98731131458468
all,40.34299084368871
all,40.43051929365597
all,40.44101242642248
all,40.890093525179864
all,41.04791366906477
all,41.15509875735776
all,41.28238064094178
all,41.3848986265533
all,41.43490909090911
all,41.49025703073904
all,41.879453891432306
all,42.19561085676915
all,42.228338783518645
all,42.47758011772401
all,42.93105820797907
all,43.449064094179214
all,43.537626553302815
all,43.65778678875081
all,43.85345519947675
all,44.014074558535
all,44.539102748691086
all,44.78032068062827
all,45.29633420536298
all,45.43811968606932
all,46.683782864617385
all,47.1408064094179
all,48.02415238718118
all,51.76840876389796
all,51.94898822759975
all,53.39159319816873
all,53.4115094833224
all,53.65610398953567
all,57.439666448659196
all,129.25746239372134
all,542.7486797900259
all,547.9741190476192
all,550.5408759028236
all,599.4374796320633
all,631.0929356110381
all,641.7062259552041
all,676.3559493087556
all,686.7126520737328
all,686.8298341013824
all,689.404578823529
all,689.8117567152726
all,690.754791304348
all,691.7165970836533
all,693.7705533384494
all,693.8176357487927
all,694.1344961597542
all,698.6073897002307
all,702.0759431643622
all,702.4148324365871
all,706.6345760368661
all,706.7380168841137
all,709.3636039907905
all,710.9059086722954
all,784.0616363636362
all,790.8246973079453
all,818.4035678524376
all,823.7155637319316
all,825.1113444881888
all,850.7951296052632
all,867.7954597083651
all,874.6840629800308
all,888.5201079657664
all,933.797274458306
all,966.0444917817225
all,989.4700355965723
all,1033.6369500328733
all,1036.570068692206
all,1038.7771961816982
all,1040.7363951347795
all,1041.4035529100536
all,1042.742891749175
all,1056.837333775714
all,1132.4263261012488
all,1256.9761373844121
all,1320.2867713534822
all,1533.9115538983053
all,141.260331147541
all,141.60113936430318
all,141.69965704918033
all,142.11302427821522
all,142.2701337704918
all,142.44125853018366
all,142.47840918032782
all,142.69078032786888
all,142.83199999999997
all,142.9391180327869
all,142.9957986885246
all,142.99966491803278
all,143.00273490813646
all,143.09148850952062
all,143.24237049180317
all,143.24619619422566
all,143.27206167979
all,143.29488249694
all,143.38731097961877
all,143.50571999999997
all,143.6029652459017
all,143.66945377049174
all,143.75643868852458
all,143.766942295082
all,143.7773763934427
all,143.865273442623
all,143.90763737704927
all,143.93157770491806
all,143.97336327868857
all,143.97368655737702
all,144.02397377049175
all,144.0640806557377
all,144.07163116370808
all,144.3160026229509
all,144.31716196721305
all,144.35758098360648
all,144.38227624671921
all,144.48796459016398
all,144.6155419947506
all,144.6207160655738
all,144.66232459016388
all,144.75853573770496
all,144.96776721311468
all,144.9906268852459
all,145.00941704918034
all,145.03779396325464
all,145.05467344262289
all,145.0716059016393
all,145.13483278688526
all,145.1494006557378
all,145.2519383606557
all,145.29507606557377
all,145.4031613114754
all,145.63130491803275
all,145.6410675409836
all,145.73264918032794
all,145.82349803149606
all,146.06272590163937
all,146.17802755905515
all,146.18441508196716
all,146.19971147540988
all,146.24268569553803
all,146.27473267326735
all,146.50093901639343
all,146.55586491803288
all,146.59832786885246
all,146.660046557377
all,146.6966209836066
all,146.71667737704917
all,146.86650098360658
all,146.92139409836068
all,146.97715475409836
all,147.05535672131148
all,147.08984852459017
all,147.24693311475414
all,147.36533573770498
all,147.83383540983613
all,147.84851081967213
all,148.02968459016392
all,148.14253412073487
all,148.1908891076115
all,148.20968175853017
all,148.4935744262295
all,148.6543632786885
all,148.78181102362203
all,148.86098885245895
all,148.94431114040864
all,149.02642416283652
all,149.03700655737703
all,149.07990950819664
all,149.21482098360656
all,149.27817704918039
all,149.35850426229513
all,149.54219475409838
all,149.6156190163935
all,149.81057049180325
all,149.82565508196723
all,149.97750688524582
all,150.1845059055118
all,150.5238727868853
all,150.57688327868848
all,150.6321082677165
all,150.82703803278693
all,150.94447963800903
all,151.13998557377053
all,151.24493639344269
all,151.5058970491804
all,151.6312308196722
all,152.10823606557383
all,152.3150538057743
all,152.41574295081966
all,153.1268675409836
all,154.1006767515923
all,154.55660131147542
all,165.4849291803279
all,177.69127149321267
all,212.64711606557367
all,216.85207283464595
all,217.73926229508197
all,217.8649435695537
all,218.83339737704924
all,219.81468786885256
all,222.07210754098367
all,223.85472852459029
all,224.84025377049164
all,229.79791278688523
all,235.75622546230446
all,244.46193639344253
all,37.81225065616796
all,39.193262950819665
all,39.53142360655739
all,39.76543475409837
all,41.35263803278688
all,42.154002622950834
all,45.113851803278685
all,45.25575147540986
all,46.391991475409846
all,47.04313967213117
all,48.30500918032784
all,48.56361377049179
all,50.597407213114735
all,66.7859081967213
all,36.63057583716352
all,37.49799212598425
all,37.9007498358503
all,39.18829396325459
all,39.25233661417323
all,39.52463910761154
all,39.59225459317583
all,39.81997439264609
all,40.06699868766406
all,40.07646881155615
all,40.15675065616796
all,40.158291529875264
all,40.177053149606294
all,40.27744356955383
all,40.35278698224851
all,40.413065789473684
all,40.514995406824156
all,40.524239658568604
all,40.53755971128609
all,40.53902952755906
all,40.62072309711285
all,40.62109514435695
all,40.62520997375329
all,40.72033113890718
all,40.77578871391077
all,40.81763666228649
all,40.903917979002635
all,41.00009645669291
all,41.00116732283465
all,41.02226771653542
all,41.04703808273146
all,41.09901510177282
all,41.11560801050558
all,41.18223915900131
all,41.209151315789455
all,41.24959580052495
all,41.251558475689876
all,41.26933398950131
all,41.29898293963256
all,41.3171351706037
all,41.34849671916012
all,41.39777427821525
all,41.4059757217848
all,41.48735433070865
all,41.5261935483871
all,41.526427445830585
all,41.52667411300919
all,41.54256758530184
all,41.561232283464584
all,41.61866141732284
all,41.736497041420115
all,41.739249999999984
all,41.74501904136573
all,41.76087302631579
all,41.93637139107611
all,41.93994878529219
all,41.97090085357847
all,42.353804333552205
all,42.420564304461934
all,42.44848884514433
all,42.508014435695564
all,42.84202493438321
all,42.897156824147
all,43.137291529875235
all,43.43809013157897
all,43.549818778726184
all,43.6266714944042
all,43.64923897300856
all,44.5384064346684
all,44.53974720945504
all,44.69070669291338
all,44.95055511811023
all,45.05646583442838
all,45.83302559055118
all,46.162755905511816
all,46.24828505595786
all,46.491516404199466
all,46.80600196850394
all,46.9796496062992
all,47.78715026246721
all,47.80772965879264
all,47.84691338582677
all,48.26052755905513
all,48.43130400525279
all,49.13357452396587
all,49.25301968503939
all,49.8775846456693
all,50.14860564304464
all,18.149869009584663
all,19.092182324840767
all,19.2255907643312
all,19.25860748407644
all,19.466246006389774
all,19.563363853503194
all,19.724850199203185
all,19.832106230031947
all,19.90375559105431
all,20.228445859872622
all,20.278217529880482
all,20.357211155378486
all,20.37379792332267
all,20.414439490445847
all,20.43713455414013
all,20.634894904458594
all,20.677230095541393
all,20.753765923566874
all,20.798258785942497
all,20.862878184713384
all,20.902886146496797
all,20.969746805111825
all,20.987992006394876
all,21.032253993610226
all,21.085950636942673
all,21.136495207667735
all,21.1430551558753
all,21.18855414012738
all,21.222440286624202
all,21.25324540367706
all,21.28010383386581
all,21.2831775477707
all,21.44768819776715
all,21.453583865814693
all,21.489156847133746
all,21.518078025477706
all,21.557179140127392
all,21.60046682653877
all,21.608709163346607
all,21.651618210862612
all,21.901904153354632
all,22.246000796178347
all,22.301402070063695
all,22.405511146496817
all,22.587630278884475
all,22.59563258785943
all,22.60655191693292
all,22.64864171974523
all,22.667053343949053
all,22.67902151394422
all,22.745423107569703
all,22.809144108280254
all,22.823164012738847
all,22.86722364217253
all,22.87849761146497
all,22.884546974522294
all,22.886040605095534
all,22.920124302788835
all,23.05204777070063
all,23.086077229299367
all,23.187748407643305
all,23.290269904458597
all,23.339292993630565
all,23.345206374501984
all,23.390007165605105
all,23.396558121019112
all,23.407816082802544
all,23.489936305732478
all,23.495433121019115
all,23.542508785942495
all,23.569745222929935
all,23.605140127388538
all,23.611230095541416
all,23.632091633466132
all,23.658006369426754
all,23.76384474522292
all,23.782492834394926
all,23.813485258964132
all,23.852938645418337
all,23.88265896414342
all,23.8879673566879
all,23.890933917197458
all,23.89634474522294
all,23.89847250996016
all,23.933549363057324
all,24.131467356687907
all,24.167153662420386
all,24.221370222929934
all,24.308476114649675
all,24.351335987261155
all,24.37294824840763
all,24.373168789808915
all,24.385175298804782
all,24.437316878980894
all,24.465224522293006
all,24.482688694267516
all,24.52251353503184
all,24.52642788844621
all,24.539694267515916
all,24.54947054140127
all,24.569906847133755
all,24.57617675159235
all,24.57870836653387
all,24.580470541401272
all,24.58754378980891
all,24.58892993630573
all,24.617674103585657
all,24.624637738853508
all,24.633478503184715
all,24.687929936305732
all,24.696864541832657
all,24.721127388535027
all,24.75562898089171
all,24.816365737051804
all,24.822424363057316
all,24.822552547770684
all,24.84925338645419
all,24.86809003984063
all,24.883157643312096
all,24.93591560509555
all,24.963866242038208
all,25.00661863057326
all,25.023194267515926
all,25.041558121019108
all,25.09169163346614
all,25.11045498007969
all,25.111368630573235
all,25.111543859649114
all,25.150493630573248
all,25.151789808917197
all,25.191605095541387
all,25.22531608280255
all,25.227992031872503
all,25.28877149681528
all,25.304181673306786
all,25.341437101910824
all,25.417542993630576
all,25.489641434262964
all,25.564586783439502
all,25.572494023904376
all,25.580439490445855
all,25.60194665605096
all,25.646034235668807
all,25.658234076433114
all,25.68537101910828
all,25.685471337579614
all,25.7043952191235
all,25.730625
all,25.733754581673306
all,25.74798248407645
all,25.772243824701203
all,25.833787420382173
all,25.838835191082804
all,25.86224203821656
all,25.870173566878982
all,25.88066852589643
all,25.88236972111554
all,25.90122531847134
all,25.929526273885358
all,25.954386146496805
all,25.97504538216561
all,25.999082006369427
all,26.02425179282868
all,26.035397609561745
all,26.044836783439496
all,26.090219745222928
all,26.130510350318477
all,26.142574044585984
all,26.246359872611464
all,26.369551036682616
all,26.404963375796182
all,26.52075159235668
all,26.563896496815293
all,26.6842300955414
all,26.705177547770685
all,26.70825477707007
all,26.72728764940239
all,26.74214490445859
all,26.76031130573248
all,26.841761942675163
all,26.90877529880478
all,26.914037450199203
all,26.958511553784877
all,27.026445859872613
all,27.10068073248408
all,27.1225652866242
all,27.13751035031847
all,27.243689490445878
all,27.301192828685274
all,27.328575636942674
all,27.36936544585988
all,27.372066082802537
all,27.372827229299347
all,27.37312749003985
all,27.374961752988074
all,27.418569267515917
all,27.42433439490446
all,27.494342629482084
all,27.505912350597608
all,27.52102149681529
all,27.536079617834393
all,27.60119506369427
all,27.663742834394906
all,27.677354299363074
all,27.68580015923567
all,27.68686146496815
all,27.68762977707004
all,27.764154458598732
all,27.77097372611465
all,27.789808121019107
all,27.80770859872612
all,27.830650477707017
all,27.895614649681534
all,27.906385657370524
all,27.927609872611473
all,27.990555732484076
all,28.028702229299356
all,28.05658678343949
all,28.079217529880477
all,28.107418789808914
all,28.15842117834396
all,28.290001592356692
all,28.324753184713376
all,28.33593391719745
all,28.36922452229299
all,28.392239649681528
all,28.42252509960159
all,28.42534394904459
all,28.52184872611465
all,28.52812181528662
all,28.55641799363058
all,28.557441434262937
all,28.59732563694268
all,28.738940286624207
all,28.744132165605095
all,28.829695859872622
all,28.92399840637449
all,28.945085191082814
all,29.18285748407645
all,29.394229299363058
all,30.93195382165605
all,31.004775298804795
all,32.64752627388536
all,149.84682185430464
all,175.33098753280842
all,175.5056059225512
all,175.51251837270343
all,175.7828287401575
all,175.84561417322837
all,175.9179108196721
all,175.92041037426134
all,175.95133005249343
all,175.9947335958005
all,176.0337055737706
all,176.12042032786886
all,176.12920931758538
all,176.16838360655743
all,176.17762401574805
all,176.19387065003275
all,176.20866404199472
all,176.22868503937005
all,176.23886688524578
all,176.24896325459312
all,176.27327493438318
all,176.27914960629917
all,176.3684193270061
all,176.38121377049188
all,176.40418963254592
all,176.43137401574808
all,176.43714491803274
all,176.43919409836067
all,176.44674146981626
all,176.4923167213114
all,176.52683026315793
all,176.54239435695544
all,176.56055081967216
all,176.58517769516726
all,176.6486135170603
all,176.69305839895017
all,176.69833398950135
all,176.75529658792638
all,176.76511868852455
all,176.95891016393446
all,176.964508864084
all,176.98258333333328
all,176.9959914586071
all,177.01693049180332
all,177.03150328083981
all,177.09060892388453
all,177.12150590551187
all,177.12825377049185
all,177.2105688976378
all,177.29048622047245
all,177.2918518032787
all,177.3980380577428
all,177.40074999999996
all,177.42019225721785
all,177.53424212598426
all,177.5490785375762
all,177.63441863517065
all,177.65373884514437
all,177.70573049180328
all,177.71567934426227
all,177.75891404199476
all,177.80342913385837
all,177.8935702099737
all,177.95638885245899
all,177.9922550819672
all,178.03712532808396
all,178.0551232786885
all,178.16881704918026
all,178.2703438320211
all,178.35702952755904
all,178.3910662295082
all,178.40115047770703
all,178.56022950819678
all,178.6260741469816
all,178.77041114754093
all,178.8952842356688
all,179.00752952755897
all,179.01643934426232
all,179.05616272965875
all,179.08540485564293
all,179.1268274278215
all,179.13060629921264
all,179.13062818471337
all,179.2992443548388
all,179.54112795275591
all,179.74522819672134
all,179.79763385826766
all,179.84543868852458
all,179.98111351706032
all,180.29946557377045
all,180.43451475409842
all,182.03047631578949
all,182.06763278688524
all,182.48468849840268
all,182.99211417322834
all,183.54970000000003
all,183.60960434496374
all,183.9612309210525
all,188.59744287729197
all,189.8906243421053
all,191.85037573770506
all,195.20866467661676
all,195.62029777070057
all,220.17433579088478
all,224.81575590551165
all,266.1975387139108
all,273.82675065616803
all,282.0131167213116
all,289.155044590164
all,316.7331429508198
all,460.23451275917057
all,467.6519870863602
all,469.8851422924903
all,470.8897071240106
all,479.76015573770457
all,531.9525658767772
all,537.5274032258067
all,543.0223746938775
all,1041.9395488524588
all,16.464986229508195
all,19.312203934426236
all,22.325497704918046
all,23.01743606557378
all,24.415360655737697
all,27.147330491803306
all,29.30707737704918
all,32.01696196721312
all,34.535525245901624
all,35.074415081967224
all,36.59913967213114
all,37.53503475409836
all,38.142329180327856
all,38.750356065573776
all,41.03054295081966
all,41.50751606557376
all,43.78358360655737
all,45.14325967213118
all,45.609948196721334
all,46.6449291803279
all,47.87212196721314
all,48.00532459016388
all,48.92490163934425
all,50.898996719160074
all,50.97157442622948
all,51.26965114754099
all,51.359491803278694
all,51.936730491803296
all,52.20411278688526
all,52.51195999999998
all,52.52677559055119
all,52.83092918032787
all,52.92750819672131
all,52.99314426229507
all,53.13572065573768
all,53.320268852459016
all,53.84108590163935
all,53.91825049180326
all,54.129240655737746
all,54.20629114754102
all,54.254407213114746
all,54.26524786885245
all,54.328147540983615
all,54.40320131147545
all,54.670373770491786
all,54.71452918032785
all,54.741220327868895
all,54.88027868852459
all,54.95860524590164
all,54.959102295081955
all,55.01964786885248
all,55.029986885245926
all,55.04422360655736
all,55.239820983606556
all,55.56540590163934
all,55.62317901639344
all,55.63000786885248
all,55.70407016393444
all,55.81484196721313
all,55.81944918032787
all,55.87370098360654
all,56.03086950819673
all,56.0316708196721
all,56.04762426229509
all,56.11320721311473
all,56.14310426229509
all,56.17210950819671
all,56.27411672131146
all,56.31778426229506
all,56.32396590163936
all,56.361210491803256
all,56.40354229508196
all,56.42751999999999
all,56.442852459016414
all,56.535300983606575
all,56.55939672131146
all,56.59843213114751
all,56.60187409836065
all,56.62552327868851
all,56.63851803278686
all,56.65830557377051
all,56.68479475409839
all,56.75640721311478
all,56.827390163934446
all,56.94032786885247
all,56.94816983606557
all,56.99184983606559
all,57.026196721311464
all,57.06530360655738
all,57.106032786885244
all,57.124681311475406
all,57.1262275409836
all,57.12973311475413
all,57.15228721311476
all,57.18691606557375
all,57.20561639344262
all,57.230872786885215
all,57.245902950819726
all,57.2510963934426
all,57.272359344262256
all,57.277060983606574
all,57.315287868852465
all,57.321961967213085
all,57.346918032786924
all,57.35171213114754
all,57.36453245901639
all,57.39399409836066
all,57.394944918032785
all,57.40499606557379
all,57.45072524590166
all,57.45602032786884
all,57.47143999999999
all,57.486358688524625
all,57.49348459016393
all,57.4939331147541
all,57.49948918032784
all,57.520342295082
all,57.58666557377052
all,57.61404852459013
all,57.699836721311485
all,57.72987934426231
all,57.74734557377053
all,57.75382819672129
all,57.76390491803276
all,57.790055081967225
all,57.87440524590164
all,57.94621639344263
all,57.98975344262295
all,58.03005967213116
all,58.03035475409837
all,58.03726819672131
all,58.058240655737684
all,58.19936196721314
all,58.23637114754096
all,58.27581573770494
all,58.306725901639325
all,58.31271999999996
all,58.346984918032796
all,58.434236065573785
all,58.43927540983608
all,58.5429324590164
all,58.56776393442627
all,58.568771147540986
all,58.61392131147541
all,58.639062295081956
all,58.649910163934464
all,58.781852459016385
all,58.79396196721313
all,58.81952393442625
all,58.841483278688536
all,58.85317442622951
all,58.861636721311505
all,58.9273980327869
all,58.94495475409835
all,59.001865573770495
all,59.01483278688528
all,59.029163278688536
all,59.03136196721313
all,59.0539954098361
all,59.0981993442623
all,59.15180983606556
all,59.15247409836069
all,59.184497049180344
all,59.26562754098363
all,59.30109836065574
all,59.32675672131149
all,59.40451934426231
all,59.44369967213115
all,59.58739475409839
all,59.59195278688525
all,59.61570098360656
all,59.718956721311486
all,59.75356196721312
all,59.76495147540984
all,59.767051147541004
all,59.76772983606559
all,59.79877049180327
all,59.816477377049196
all,59.83712852459013
all,59.8516373770492
all,59.88181770491804
all,59.898398688524615
all,59.94412459016394
all,59.94420786885246
all,59.95903016393445
all,60.003838032786895
all,60.10014754098365
all,60.21102032786887
all,60.26313049180328
all,60.310866229508164
all,60.313674098360636
all,60.38717573770494
all,60.553043934426256
all,60.575003934426235
all,60.63046163934427
all,60.661985573770515
all,60.70059081967212
all,60.71036590163935
all,60.715327213114755
all,60.77165180327873
all,60.930179016393446
all,60.953408524590174
all,60.98753180327871
all,60.98836
all,60.99288196721309
all,61.01468262295084
all,61.01749737532806
all,61.08692327868849
all,61.108474098360645
all,61.131684590163935
all,61.156161967213116
all,61.202889836065566
all,61.209515409836094
all,61.236912786885206
all,61.27014098360654
all,61.40312393442623
all,61.41359934426229
all,61.41693901639343
all,61.477264918032795
all,61.51597836065574
all,61.53004262295084
all,61.54333704918035
all,61.54848262295085
all,61.6665462295082
all,61.720191475409855
all,62.04491672131146
all,62.157952786885225
all,62.16084918032784
all,62.29696524590167
all,62.31691213114755
all,62.69859540983608
all,62.789160655737696
all,62.904831475409836
all,63.02511081967216
all,63.076794098360665
all,63.16065704918033
all,63.18566163934422
all,63.23772131147543
all,63.33568327868853
all,63.45730098360658
all,63.47920655737705
all,63.845894426229506
all,63.89147409836061
all,63.93828131147542
all,64.18890295081964
all,64.25947213114753
all,64.37293770491802
all,64.42648000000001
all,65.01717311475409
all,65.07146491803279
all,65.54260196721317
all,65.80692459016389
all,65.84745180327872
all,66.54780459016395
all,68.03195147540983
all,195.1302850678733
all,196.6354956245028
all,196.71419672131145
all,196.80168786885247
all,196.83559672131153
all,196.96925218774857
all,197.02044065573764
all,197.09562819672124
all,197.09702754098365
all,197.17552371541498
all,197.181080210388
all,197.3702419672132
all,197.44072786885252
all,197.50426163934426
all,197.5192629508197
all,197.55956131147542
all,197.6529593442623
all,197.66984131147527
all,197.70762557377043
all,197.7129408284024
all,197.73802559055116
all,197.77163147540983
all,197.7796596721311
all,197.83190295081957
all,197.85839278688536
all,197.88099999999991
all,197.934806557377
all,197.94592262295077
all,197.95286614173224
all,197.98642295081973
all,198.06305511811024
all,198.1217629268292
all,198.1307565616798
all,198.16943672131137
all,198.22572703412078
all,198.26864338235296
all,198.44877317554247
all,198.45504339250488
all,198.60208590163938
all,198.6685266558966
all,198.7044452459017
all,198.75034317585306
all,198.82107409836053
all,199.06270688524592
all,199.81042688524587
all,199.9788609836067
all,200.4419188544152
all,200.8848950819672
all,201.0680137704918
all,201.74704721311463
all,206.3212183606558
all,208.41026332537803
all,210.71103999999997
all,216.52058754098366
all,217.37005171042162
all,273.6136708196721
all,299.11901704918046
all,465.63657715036135
all,465.9793182414696
all,467.23087532808387
all,467.26979855643054
all,469.2086758530187
all,470.32155643044604
all,486.5754109589041
all,574.0336161689734
all,696.9951981627297
all,700.1023162729662
all,546.3154191852826
all,546.5879271175314
all,547.358627952756
all,550.8910288713909
all,555.1722764281025
all,556.0592370321735
all,556.8657634691197
all,560.740834541859
all,561.0674251968502
all,816.7060853578462
all,817.0895472440947
all,817.3993440643861
all,817.469498358503
all,817.5220977690286
all,817.7038929743924
all,817.9458681102367
all,818.955314510834
all,820.1797998687668
all,820.6237693823911
all,821.5007171916014
all,821.9921680892973
all,827.2096060407094
all,581.7628454545454
all,597.4405981615233
all,599.0523315789472
all,599.8674302631581
all,602.3068774703556
all,609.3873934210528
all,609.5864804246846
all,610.9453982939634
all,612.8314070512823
all,613.2471828382841
all,614.6543921052632
all,621.466918972332
all,623.3025263157897
all,641.0312965565703
all,896.1164707044106
all,896.6724698162727
all,897.3842778877887
all,898.2242437417649
all,898.2807730263162
all,898.3826741424803
all,899.0500039603959
all,899.4561372937299
all,899.5032863726144
all,899.7236781002638
all,899.7479361421988
all,900.0797585526315
all,900.5026267281106
all,901.1777050691244
all,901.1802514773474
all,901.2528416886544
all,901.5247651315792
all,901.6069690585914
all,902.109516534391
all,903.0250967741933
all,903.2713547963208
all,903.2837610269919
all,903.7491749999999
all,903.9583919894939
all,904.3533827404484
all,904.8151428571427
all,904.8396839684627
all,905.2186721527322
all,905.2717171052632
all,905.3102660066007
all,906.0031893491126
all,907.0392606978282
all,907.1765826771663
all,907.5340525279056
all,907.6656105263158
all,907.8268040897101
all,908.2123792650917
all,908.3445178100264
all,908.4721549573205
all,908.6745859117834
all,910.0819098090853
all,911.1541154353562
all,911.4716165462903
all,911.9713817345599
all,913.9959618169844
all,914.2774412928759
all,914.3762018469658
all,914.7774131578954
all,915.0546309210525
all,915.0598587385018
all,915.4382040682414
all,916.2222250000004
all,916.2637063857808
all,927.0683982883473
all,932.3219611330697
all,933.436029546947
all,938.5850651744565
all,942.1915643044617
all,943.1706543535621
all,946.5098776315788
all,956.8292165898617
all,136.1627678780774
all,136.16650196850378
all,136.3242709973754
all,137.28498292843068
all,137.4899789612098
all,137.76498950131233
all,137.85406627296584
all,138.05495144356954
all,138.25722178477696
all,138.2718188976378
all,138.76702296587928
all,138.8110091863517
all,138.8459875328084
all,138.89384110308603
all,139.18636548556438
all,139.30512081418257
all,139.5304350393701
all,139.6588346456693
all,139.80677296587925
all,139.8390137795276
all,139.91709842519683
all,139.9498672566372
all,140.22996505823625
all,140.55796325459315
all,140.86425984251966
all,140.98223884514442
all,141.02635761154855
all,141.19123950131228
all,141.6733670387393
all,141.67595272488512
all,141.76874278215212
all,141.8987906824147
all,142.30106336633656
all,142.3273258785942
all,143.763100456621
all,143.9322591863517
all,144.3507754777071
all,144.69584963887056
all,145.94465026246718
all,146.62856772908367
all,147.59166732283467
all,162.21318569553816
all,164.99720567375886
all,169.14230701754389
all,172.05938845144354
all,172.2474517399869
all,172.56575617529873
all,172.80597572178488
all,176.52182063074895
all,180.21195600787922
all,184.5054454664914
all,191.7857477876106
all,192.45788794925997
all,200.9328877952757
all,207.22615923566883
all,208.68691560509555
all,208.70694747209458
all,210.18218569553795
all,463.45029527559046
all,552.2158248407644
all,156.69660958005238
all,156.88612204724407
all,157.19218700787403
all,157.24074999999996
all,190.91147440944886
all,123.25413147410356
all,24.750564960629923
all,25.36742716535433
all,25.537262467191606
all,26.06332086614174
all,26.14598753280839
all,27.021074146981626
all,28.342905511811026
all,28.57016141732283
all,28.772172572178466
all,28.83952721311475
all,28.84024590163934
all,29.068016404199483
all,29.121451443569548
all,29.22247278688524
all,29.317325245901642
all,29.47751540983605
all,29.51689180327869
all,29.58204002624672
all,29.591139763779548
all,29.69139803278689
all,29.76996719160105
all,29.772396065573773
all,29.774552786885245
all,29.807263779527553
all,29.92998229508197
all,29.98229967213114
all,30.009181639344263
all,30.05372
all,30.10665944881891
all,30.14694619422572
all,30.149835301837275
all,30.180877952755903
all,30.243635409836067
all,30.452677165354334
all,30.51208398950132
all,30.53407475409836
all,30.67957967213115
all,30.793337049180327
all,31.621849180327864
all,31.884325245901646
all,31.916815081967226
all,32.476320655737695
all,32.63392196721312
all,32.658039344262285
all,32.74294032786886
all,33.745354754098365
all,33.934632786885246
all,33.96320262295082
all,33.98973639344263
all,33.995687868852436
all,34.0761081967213
all,34.252154754098385
all,35.10915868852458
all,35.75747344262296
all,60.22319448094615
all,66.45962573867365
all,71.58058360655734
all,71.8698262295082
all,72.14430360655739
all,72.32608983606558
all,72.43797440944884
all,72.66714032786882
all,72.75712786885248
all,73.22468196721312
all,73.27177755905512
all,73.41177639344265
all,73.48349114754103
all,73.49501640419946
all,73.5226528871391
all,73.73288976377951
all,73.77705901639347
all,73.81124524590165
all,73.94030577427823
all,74.14680643044619
all,74.17973180327866
all,74.21628852459014
all,74.28481508196722
all,74.29045078740157
all,74.2926793442623
all,74.30507081967214
all,74.45668393442622
all,74.47274540682417
all,74.54600262295085
all,74.54680393442625
all,74.54753573770486
all,74.72792393442622
all,74.73832393442625
all,74.98593180327872
all,75.05040655737703
all,75.07548131147543
all,75.32110229508197
all,75.44393110236223
all,75.51355606557374
all,75.69140721311474
all,75.78291141732285
all,75.89340196721314
all,76.2459462295082
all,76.30392393442625
all,76.31999475409833
all,76.48033770491803
all,76.97932065573765
all,77.11503803278688
all,77.15302426229506
all,77.16214098360658
all,77.16730098360654
all,77.17943672131148
all,77.18018032786885
all,77.18690885245903
all,77.23861508196724
all,77.35750557377054
all,77.68418295081963
all,77.98690032786885
all,78.81325901639346
all,87.99357049180327
all,88.65374671916014
all,89.26799672131146
all,89.46264459016393
all,89.8306275409836
all,89.88385770491803
all,90.07477559055123
all,90.29465573770486
all,90.2950347769029
all,90.46703672131143
all,90.65017245901636
all,90.7265868852459
all,91.1362355643044
all,91.54268438320214
all,91.69177821522307
all,91.83052590163935
all,91.97096062992125
all,92.0276220472441
all,92.12517388451442
all,92.73103215223095
all,92.98299212598421
all,93.25888131147539
all,93.3809363934426
all,93.5032321311475
all,93.67435104986878
all,93.67863213114755
all,93.88596653543308
all,95.53409776902888
all,120.76689960629923
all,147.81564763779528
all,148.620031496063
all,148.947154199475
all,150.31264065573774
all,150.62423803278688
all,150.72039344262288
all,151.32164655737702
all,151.33256561679798
all,151.60831627296588
all,151.7672014435695
all,151.84978557377056
all,151.8906338582676
all,151.94920655737707
all,152.00692060367456
all,152.08376509186348
all,152.15899213114756
all,152.1797795275591
all,152.33767934426228
all,152.46247637795278
all,152.54020524590166
all,152.63946688524592
all,153.11715606557385
all,153.2613278688525
all,153.47791672131154
all,153.57376262295085
all,153.78600459016388
all,157.64240262295084
all,158.15610958005246
all,160.05528740157476
all,160.15713517060368
all,160.98319422572177
all,161.4318963934426
all,161.70054330708658
all,161.73274606299216
all,162.00217650918637
all,162.04817716535428
all,162.1123674540682
all,162.11339737704924
all,162.57493049180326
all,162.70024343832017
all,162.81042950819668
all,162.81903674540686
all,163.8859435695538
all,164.20314041994743
all,164.31097836065572
all,164.38511220472444
all,164.74226837270342
all,164.7710301639345
all,164.94806102362207
all,165.05710826771656
all,165.80453114754104
all,166.60402950819676
all,166.76035147540992
all,167.15060393442624
all,169.3810334426229
all,175.1395462295082
all,220.74464262295095
all,237.74766754098366
all,256.9030380327868
all,416.0450137704916
all,43.36193307086611
all,47.0773750819672
all,49.29017322834644
all,66.64467540983608
all,67.41554133858268
all,68.02075344262293
all,68.80878018372702
all,69.75622965879268
all,71.04560695538056
all,71.67847375328088
all,71.70741076115482
all,72.15224081364829
all,72.52570669291336
all,72.70179278688522
all,18.402188443860794
all,18.79785564304462
all,20.394620734908127
all,21.320650689428764
all,21.576366141732283
all,21.851085958005253
all,22.118249343832012
all,22.398625328083984
all,22.558119422572183
all,22.88209704918032
all,22.993515748031502
all,23.09242060367454
all,23.575424262295076
all,23.82784721311475
all,23.963091863517057
all,24.248506885245895
all,24.348428477690284
all,24.363559344262296
all,24.370687213114753
all,24.38472572178479
all,24.592323934426222
all,24.815409836065584
all,24.824941639344278
all,25.27735540983606
all,25.43670426229509
all,25.621046557377053
all,26.749711942257232
all,27.037563278688523
all,27.087255081967207
all,27.414430819672116
all,28.483778360655755
all,29.689366797900245
all,155.4961561679789
all,156.94672440944882
all,264.42926695371364
all,319.7373967213116
all,320.40885433070866
all,372.41917596848333
all,437.89853311475395
all,455.9434326986214
all,977.2511313197632
all,1114.3909632545926
all,1115.6177368421047
all,356.2338780327868
all,356.26447868852455
all,356.73985639344266
all,357.61033245901655
all,358.0931176470588
all,358.5568380327868
all,359.32583147540987
all,359.7457567213115
all,360.02770754098367
all,360.90853049180333
all,361.4401685245903
all,361.45129049180343
all,361.59646062992135
all,361.7087986885246
all,361.75777180327873
all,361.7857193442625
all,362.15631934426244
all,362.56371016393416
all,363.54317257217843
all,364.9232386587772
all,367.53869114754104
all,367.71228131147546
all,375.15311344262284
all,377.6591954098362
all,378.05570557377035
all,378.90306557377045
all,419.69344173798567
all,536.2621718032788
all,539.0876078688524
all,541.1780740983606
all,541.3186701639345
all,542.1453186885246
all,542.57344
all,545.0357547540982
all,546.8414367213117
all,763.9209368836288
all,41.31961836065574
all,42.94444852459014
all,43.231472131147555
all,44.16198295081969
all,44.16936197295146
all,44.37065770491803
all,44.71033836065572
all,44.846950819672145
all,44.91588524590163
all,44.951131147541
all,44.97053836065575
all,45.06629114754098
all,45.155126557377066
all,45.30050557377051
all,45.33224983606558
all,45.339514754098346
all,45.40942688524589
all,45.42441114754097
all,45.52539409836064
all,45.548398032786885
all,45.56107672131147
all,45.61794295081968
all,45.62268327868852
all,45.62402622950822
all,45.72253704918033
all,45.87288590163934
all,45.87469836065576
all,45.93993901639346
all,46.00228262295083
all,46.18855803278688
all,46.38033245901637
all,46.392508852458995
all,46.413570491803284
all,46.42604524590168
all,46.4649940983607
all,46.61456327868854
all,46.66400196721314
all,46.71585901639342
all,46.78511540983607
all,46.79790688524591
all,46.825361311475405
all,46.91992196721309
all,46.95196918032788
all,46.97189311475409
all,46.99877508196721
all,47.05692196721313
all,47.1523960655738
all,47.15608524590166
all,47.15619409836068
all,47.162072131147525
all,47.2607724590164
all,47.31057967213114
all,47.3167075409836
all,47.420343606557346
all,47.48551934426231
all,47.53660590163934
all,47.60293311475409
all,47.607460327868836
all,47.60790295081971
all,47.629318688524585
all,47.64180918032788
all,47.658258360655765
all,47.68095868852459
all,47.75088590163934
all,47.8453895081967
all,47.8577436065574
all,47.878185573770516
all,47.89015409836067
all,47.89744918032791
all,47.89747081967215
all,47.91993901639342
all,47.95248065573771
all,48.0608655737705
all,48.12064327868853
all,48.153447213114774
all,48.15633508196723
all,48.17704327868852
all,48.22692716535432
all,48.234971803278725
all,48.25478426229508
all,48.29642032786886
all,48.31092524590165
all,48.3283324590164
all,48.34622295081964
all,48.36430885245904
all,48.387514435695536
all,48.39119540983608
all,48.45404131147539
all,48.505113442622935
all,48.52880786885246
all,48.53611147540983
all,48.544527868852455
all,48.56136131147544
all,48.58080590163934
all,48.586307540983604
all,48.598308852459006
all,48.67570229508198
all,48.700180983606536
all,48.76290950819673
all,48.79219344262295
all,48.79879540983608
all,48.82732852459017
all,48.85911672131144
all,48.86485245901641
all,48.89665704918034
all,49.01416327868853
all,49.059590163934445
all,49.06443409836062
all,49.121070163934434
all,49.15056327868852
all,49.17174295081968
all,49.179394754098375
all,49.17985049180328
all,49.188002622950826
all,49.218009180327854
all,49.227587540983585
all,49.23112918032789
all,49.328967213114744
all,49.32938557377049
all,49.334142295081975
all,49.34969881889759
all,49.360828196721336
all,49.40829573770492
all,49.43608393442622
all,49.50845114754097
all,49.509156065573755
all,49.524163934426234
all,49.572953442622925
all,49.576344262295095
all,49.58544852459017
all,49.5950406557377
all,49.61190622950819
all,49.61407081967212
all,49.635978360655734
all,49.66460327868854
all,49.682216393442644
all,49.75888262295082
all,49.761003934426235
all,49.789200655737694
all,49.79549836065574
all,49.848289836065575
all,49.90588590163932
all,49.90633049180329
all,49.94213582677163
all,50.00552721311477
all,50.00753836065573
all,50.01927409836063
all,50.0231462295082
all,50.04160590163933
all,50.04610557377051
all,50.048091803278716
all,50.050361311475385
all,50.129428852459014
all,50.32467475409838
all,50.36130098360655
all,50.39204459016393
all,50.488975081967205
all,50.51775213114758
all,50.54508524590166
all,50.568661417322836
all,50.585308852458994
all,50.587379672131135
all,50.724865573770494
all,50.748142295081976
all,50.757364590163924
all,50.84668000000001
all,50.95041573770493
all,50.96354491803278
all,50.988120655737696
all,51.03280196721312
all,51.04550950819673
all,51.10547934426229
all,51.11672000000002
all,51.188062295081934
all,51.20588131147544
all,51.22298622950819
all,51.30670950819671
all,51.31968918032785
all,51.42616327868852
all,51.44351213114754
all,51.44535344262292
all,51.53457049180326
all,51.65463213114752
all,51.6734662295082
all,51.70338622950817
all,51.746676065573766
all,52.09186351706042
all,52.09970622950822
all,52.20922557377051
all,52.297407868852474
all,52.33851409836063
all,52.426920603674525
all,52.42994163934425
all,52.43642163934427
all,52.44495737704918
all,52.50928590163934
all,52.59630032786887
all,52.613669508196715
all,52.62314885245901
all,52.63740655737704
all,52.72293508196717
all,52.81230295081971
all,53.02318098360657
all,53.048969180327894
all,53.14482819672129
all,53.187958688524546
all,53.278467540983634
all,53.29912524590166
all,53.31209967213116
all,53.62281442622949
all,53.73073377049181
all,53.73651672131146
all,53.76875868852456
all,54.00788524590165
all,54.07348918032784
all,54.10593377049186
all,54.161615081967184
all,54.20252000000001
all,54.38173180327872
all,54.44861377049183
all,54.46384983606559
all,54.57312131147543
all,54.58413836065575
all,54.62251344262297
all,54.64368918032786
all,54.644976393442626
all,54.69939934426232
all,54.73297836065575
all,54.811085901639345
all,55.04317322834644
all,55.45106163934427
all,55.49899540983605
all,55.61534819672131
all,55.633709508196716
all,56.17887409836062
all,56.36855475409834
all,56.55105836065574
all,56.5600262295082
all,57.111594098360634
all,57.213843934426265
all,57.4121816393443
all,57.91358885245902
all,58.13354950819672
all,58.153861639344306
all,58.3843009836066
all,58.92488721311476
all,59.18856196721307
all,59.9546413114754
all,60.93004852459016
all,61.901591475409845
all,62.03514229508197
all,64.29565180327872
all,65.06128459016392
all,38.141552493438326
all,40.33575984251971
all,42.25153477690288
all,43.67726312335957
all,46.060396325459315
all,47.07907349081362
all,50.917753937007895
all,52.489252624671934
all,53.393383202099756
all,54.66445866141732
all,54.938309711286095
all,55.08238779527559
all,55.36592650918634
all,55.438389763779526
all,55.576928477690274
all,55.604488845144346
all,55.63291535433073
all,55.661490157480316
all,55.789181102362186
all,55.81688254593179
all,55.87159580052492
all,55.88043963254596
all,55.95908267716537
all,55.97944553805775
all,55.99812926509185
all,56.03960958005248
all,56.048381889763775
all,56.092293307086635
all,56.098920603674564
all,56.11198818897638
all,56.18651509186353
all,56.2692939632546
all,56.31295406824152
all,56.3498241469816
all,56.3541942257218
all,56.35462139107611
all,56.35919619422574
all,56.37916732283463
all,56.383059711286066
all,56.390903543307104
all,56.39265682414701
all,56.43092388451442
all,56.45309776902886
all,56.45495866141731
all,56.476162073490855
all,56.47896719160105
all,56.482430446194215
all,56.491877952755885
all,56.5008215223097
all,56.51369356955384
all,56.57047572178476
all,56.60861417322836
all,56.6153569553806
all,56.62278346456692
all,56.6237874015748
all,56.628777559055145
all,56.64996719160105
all,56.665395669291335
all,56.66912664041995
all,56.67047506561681
all,56.67587335958005
all,56.68127755905513
all,56.68396325459317
all,56.68910170603672
all,56.69101640419947
all,56.717380577427825
all,56.72232349081364
all,56.731228346456696
all,56.75279396325458
all,56.7670465879265
all,56.789795931758526
all,56.793555118110255
all,56.829179790026245
all,56.83046194225724
all,56.83342847769028
all,56.8375229658792
all,56.83959317585304
all,56.84444816272963
all,56.866283464566955
all,56.86769356955382
all,56.8889803149606
all,56.916130577427815
all,56.919014435695566
all,56.92587139107613
all,56.92782086614174
all,56.942492125984266
all,56.95078608923884
all,56.952758530183765
all,56.96257545931756
all,56.9639560367454
all,56.98977296587925
all,56.99457283464568
all,56.99830380577431
all,57.00562598425196
all,57.03230839895012
all,57.040923884514456
all,57.042381889763774
all,57.065477690288695
all,57.072517716535444
all,57.0847342519685
all,57.09750524934386
all,57.110314304461944
all,57.11120275590552
all,57.16193175853017
all,57.18208464566926
all,57.18325656167978
all,57.185828083989506
all,57.192994750656155
all,57.21479527559055
all,57.219786745406836
all,57.22028805774277
all,57.23272047244087
all,57.23570341207349
all,57.25388713910762
all,57.258335301837235
all,57.285392388451456
all,57.29999540682416
all,57.31831167978998
all,57.32220275590552
all,57.32417388451442
all,57.33652362204725
all,57.34393110236221
all,57.35779527559052
all,57.373088582677156
all,57.37375721784779
all,57.378612860892375
all,57.39981955380581
all,57.399856955380585
all,57.41226443569552
all,57.413805118110204
all,57.417564304461955
all,57.41855446194225
all,57.42924015748033
all,57.43939829396325
all,57.44093110236222
all,57.44512204724412
all,57.44752559055119
all,57.4549212598425
all,57.45574737532805
all,57.49012598425198
all,57.49055577427821
all,57.50023031496064
all,57.502222440944855
all,57.518018372703395
all,57.51893766404198
all,57.520003937007885
all,57.522812992126
all,57.528385170603656
all,57.52985498687663
all,57.53376049868766
all,57.534548556430444
all,57.53976049868765
all,57.548179790026225
all,57.55702493438319
all,57.55993963254589
all,57.58709908136484
all,57.59055314960631
all,57.59076181102364
all,57.591748031496046
all,57.61499606299212
all,57.623065616797916
all,57.628592519685036
all,57.67856036745406
all,57.682984251968556
all,57.690043963254595
all,57.69281233595802
all,57.70953937007875
all,57.71275656167982
all,57.71458333333332
all,57.72735433070866
all,57.73440813648294
all,57.738545275590546
all,57.738707349081324
all,57.74100393700787
all,57.744913385826784
all,57.74618175853021
all,57.774980971128606
all,57.77785564304465
all,57.789575459317575
all,57.79510367454067
all,57.79898425196848
all,57.80502493438319
all,57.82898884514434
all,57.83053346456691
all,57.83180774278216
all,57.84497637795273
all,57.847362860892375
all,57.84952230971127
all,57.85037926509188
all,57.867049868766415
all,57.88899015748034
all,57.89948228346456
all,57.927886482939634
all,57.94951837270341
all,57.96200721784778
all,57.97362598425197
all,57.97419028871392
all,57.987051837270364
all,58.010980314960605
all,58.016473097112886
all,58.020702099737534
all,58.03387664041998
all,58.064914041994776
all,58.067284776902866
all,58.071744094488174
all,58.07709251968506
all,58.08060433070869
all,58.08569291338581
all,58.10763320209979
all,58.13330839895014
all,58.16787139107611
all,58.17163451443572
all,58.17195341207351
all,58.21074146981627
all,58.22044947506564
all,58.253426509186326
all,58.271155511811
all,58.27188976377952
all,58.29739763779529
all,58.33020669291342
all,58.33804265091865
all,58.338902230971115
all,58.39223228346455
all,58.420812992125995
all,58.43195931758529
all,58.4399927821522
all,58.44114829396325
all,58.455404855643025
all,58.50994094488188
all,58.5144206036745
all,58.53496653543307
all,58.53687795275593
all,58.537687007874005
all,58.61964435695538
all,58.634783464566915
all,58.65581036745406
all,58.66578543307086
all,58.69863057742781
all,58.7402532808399
all,58.78004265091863
all,58.780804461942274
all,58.806091863517075
all,58.881066272965874
all,58.89481955380577
all,58.96515091863519
all,58.98165748031495
all,59.051107611548574
all,59.18190091863517
all,59.26541929133861
all,59.27236614173227
all,59.478585301837235
all,59.48954133858266
all,59.982725065616826
all,60.225056430446195
all,165.82662131367292
all,230.23254265091876
all,230.57326574803153
all,231.04528280839907
all,231.6648195538057
all,232.0336152330925
all,236.01932874015773
all,236.16297309711288
all,236.22505118110243
all,236.33805511811042
all,236.87878805774272
all,236.89423950131226
all,322.74660570236443
all,339.81190538764787
all,345.28039041994754
all,353.52162770847013
all,265.24135367454085
all,273.6258044619421
all,277.36094947506564
all,281.57568783068785
all,282.7840249343833
all,414.1778982271831
all,415.66411614173245
all,416.91176559422206
all,449.2294829396324
all,467.75043466841754
all,1043.455672357189
all,130.88346295081962
all,131.14988459016388
all,131.2225796721312
all,131.83260918032784
all,131.98527672131146
all,132.08362622950818
all,133.79685573770496
all,134.7116813114754
all,135.44208590163936
all,136.2195285245901
all,137.0819704918034
all,137.39612992125979
all,137.7809790163934
all,138.07088393442623
all,138.31615803278694
all,138.66923475409837
all,138.80315081967208
all,138.88294295081968
all,139.10634688524584
all,139.1314740983607
all,139.2718524590165
all,139.27611672131135
all,139.32036089238844
all,139.49233704918032
all,139.53630950819675
all,139.59775868852466
all,140.35423016393452
all,140.61953245901637
all,140.66087803278683
all,140.72895672131153
all,140.7549495081968
all,141.02320655737705
all,141.08407016393446
all,141.29279687500005
all,141.4161495081967
all,141.47226491803278
all,141.627235409836
all,141.87787409836065
all,141.95702557377044
all,142.25076327868848
all,142.62085377049164
all,142.6599173228347
all,142.75811409836066
all,142.94823147540976
all,142.99655999999993
all,143.00981180327878
all,143.07107475409828
all,143.0914445901639
all,143.11164918032787
all,143.2308135231318
all,143.29681442622942
all,143.43330360655736
all,143.49510360655745
all,143.54438779527555
all,143.62140131147547
all,143.72484065573775
all,143.79295213114762
all,143.9219986885246
all,143.9672229508196
all,144.04681967213116
all,144.22635344262287
all,144.30997639344264
all,144.34088713910765
all,144.58877311475408
all,144.8328314754099
all,144.88179081967218
all,145.2932
all,145.83244721311473
all,146.6517993442623
all,147.19859803278692
all,147.4438190163934
all,148.3099895081967
all,148.62029114754097
all,197.95105573770502
all,198.02237180327867
all,199.8355564304462
all,200.3847723097113
all,200.85450819672127
all,205.5022727868852
all,207.59002757715038
all,270.05190163934407
all,274.07785377049174
all,94.12325836065573
all,253.383113442623
all,173.78212786885248
all,174.48535903250186
all,175.4443240223463
all,176.9738635944701
all,177.00777972865117
all,177.37154557377048
all,177.77272033118678
all,177.8362601431981
all,177.95948526703503
all,178.42738583929983
all,178.48599761336504
all,178.8607406523468
all,178.92290692124098
all,179.08953082465973
all,179.11452522017615
all,179.1738178202068
all,179.5551239344262
all,179.90666850321404
all,180.3385011933174
all,180.90349562450285
all,181.29039777247405
all,181.46415274463007
all,182.5774070231444
all,182.64523229912496
all,182.81392124105005
all,182.9840159108989
all,182.98411933174214
all,183.05763048683156
all,183.05816896235072
all,183.08653162236473
all,183.10738467677578
all,183.12619553072622
all,183.14790103751002
all,183.16123548130474
all,183.23828719172636
all,183.23931026252987
all,183.4371739824421
all,183.45319411296742
all,183.4984078212291
all,183.69217318435759
all,183.70020111731833
all,183.72955865921782
all,183.76554509177967
all,183.8578196328812
all,183.86658739026345
all,184.02407980845956
all,184.02413683373118
all,184.0439345570631
all,184.07619313647243
all,184.1132373968837
all,184.21407398568024
all,184.31671467889913
all,184.32198962490017
all,184.4576666666666
all,184.45853895508702
all,184.47417342879868
all,184.4962887259395
all,184.49942516069785
all,184.53794333599365
all,184.5974619615033
all,184.6977875457877
all,184.80900826446282
all,184.88172135655358
all,184.88643669724775
all,184.99155555555552
all,185.058756584198
all,185.07510978520284
all,185.0818972477064
all,185.09098438934797
all,185.1089299920446
all,185.14665602553868
all,185.2290175578611
all,185.28496143250698
all,185.29036711891456
all,185.29106336088148
all,185.38743814844366
all,185.38771827613718
all,185.39715802075025
all,185.5862561851556
all,185.60564964086203
all,185.6553866348448
all,185.74650837988827
all,185.76528241845665
all,185.77254349561036
all,185.91230787589492
all,185.96988587390268
all,186.06216201117317
all,186.1532761372706
all,186.47962649640866
all,186.49663208300092
all,186.82178930566636
all,186.94520445505174
all,187.05054988028724
all,187.08467677573827
all,187.7198679395386
all,188.0230421638823
all,188.1757804295944
all,188.44521559268102
all,188.6634518695306
all,188.683244232299
all,189.04740970564833
all,189.33296579156732
all,190.00108989657926
all,190.26984234647102
all,190.329445505171
all,190.3430661157025
all,190.7494709626095
all,190.813293556086
all,190.96686157517897
all,191.10998806682576
all,191.1331042163883
all,191.22483293556084
all,191.23503818615748
all,191.23954176610985
all,191.2726245027844
all,191.76332140015916
all,191.84566348448692
all,191.87724343675413
all,192.08133969769293
all,192.22190135242644
all,192.70473269689748
all,193.92681304693724
all,198.7961646778043
all,208.07551073985678
all,208.52010909090907
all,217.21012959251843
all,309.71655359116033
all,566.7444712643677
all,169.01970078740166
all,172.605658792651
all,173.86212139107622
all,173.9371069553805
all,174.00331167979
all,174.07570144356964
all,174.0827979002625
all,174.13375328083978
all,174.16917782152237
all,174.2163077427822
all,174.38439107611555
all,174.40508989501313
all,174.42171850393703
all,174.429532808399
all,174.4502276902887
all,174.4691568241469
all,174.50732742782156
all,174.563841863517
all,174.92315944881886
all,174.95977099737527
all,175.39692782152235
all,175.43559580052494
all,175.6045308398951
all,175.8011916010499
all,257.90648293963255
all,340.6673057742782
all,258.8070882352942
all,201.6081847133759
all,202.24371337579623
all,202.28985828025478
all,202.85830493630576
all,203.20146178343956
all,203.39639729299364
all,203.4277651273886
all,203.4505748407644
all,203.4671863057324
all,203.56000955414
all,203.61634872611467
all,203.7306847133758
all,204.11210987261137
all,204.1640015923568
all,204.3080135350318
all,204.41355732484072
all,204.6432348726114
all,204.6830772292994
all,204.76000238853493
all,204.77388418530347
all,204.9878001592357
all,204.99728423566881
all,205.06629299363053
all,205.27467197452222
all,205.27958519108284
all,205.2884761146497
all,205.32299601910833
all,205.6010071656051
all,206.00798168789817
all,206.04667834394917
all,206.04979856687896
all,206.09931210191073
all,206.3296656050955
all,207.7034490445861
all,209.0210708598726
all,209.3422030254776
all,209.48318391719747
all,209.71565286624207
all,211.6351799363058
all,211.78100557324842
all,212.21236624203817
all,213.37654777070065
all,213.66415286624212
all,219.23642492012794
all,221.19336624203814
all,232.99066363636362
all,280.8937364649681
all,303.88768869426775
all,303.96404617834384
all,306.1297356687895
all,306.1793009554138
all,309.23034952229307
all,312.8745939490445
all,312.99840286624203
all,317.4170772292992
all,501.4138176751589
all,165.5957690288714
all,165.6723195538058
all,165.71697637795273
all,165.93830708661417
all,166.09922769028867
all,166.2909632545931
all,166.73392454068232
all,167.48018175853016
all,167.8852158792652
all,168.34143598161518
all,168.37886089238853
all,168.7610006561679
all,169.07574475065613
all,169.7713989501312
all,171.57054790026245
all,171.95519685039372
all,172.71329396325476
all,209.27366220735777
all,211.9805020053477
all,247.95157020997368
all,248.51012598425194
all,248.58992322834646
all,250.46475524934385
all,250.89343963254595
all,251.48692519685034
all,252.80629265091878
all,252.85429527559046
all,253.7620433070867
all,253.9294206036745
all,255.52922834645668
all,264.0594895013123
all,140.08571043992126
all,193.5995862295082
all,193.70487409836056
all,193.82439213114768
all,193.85665704918028
all,194.3497711475409
all,194.4275337704919
all,194.4293449180327
all,194.44400196721307
all,194.56409901639336
all,194.57811278688519
all,194.7201081967213
all,194.76359711286085
all,194.87786032786883
all,194.91006360655734
all,194.9648229508196
all,194.985546885246
all,195.04976655737698
all,195.14835868852458
all,195.2280883054893
all,195.47943147540988
all,195.54637508196717
all,195.58886163934423
all,195.63435629921253
all,195.71251606557365
all,195.7152080052494
all,195.83315934426227
all,196.08942032786896
all,196.39179606557377
all,196.45754426229513
all,196.506422295082
all,196.59101704918027
all,196.62679793158316
all,196.65816600790512
all,196.72876918032782
all,196.76796852459012
all,196.89998360655736
all,197.0339114754098
all,197.06435475409847
all,197.28819093078755
all,197.33173114754092
all,197.45541836065576
all,197.71977406523462
all,197.7298242622951
all,197.79540655737708
all,198.0992065573771
all,198.18918163934433
all,198.18966557377055
all,198.31155934426238
all,198.6322826229508
all,199.36879934426236
all,199.73664196721313
all,200.71434295081957
all,200.79355752794214
all,200.82974781225133
all,202.1752563934426
all,202.2378426229507
all,206.2975626229508
all,206.4537396721311
all,207.434811147541
all,211.83569230769228
all,213.13045508196714
all,213.4918445901639
all,218.08318319107042
all,231.56120684168658
all,288.99414819672126
all,289.97722885245906
all,290.4199291964996
all,290.692758032787
all,291.0169160104986
all,291.23599475409844
all,291.28676721311473
all,291.2959232786887
all,291.9978793442624
all,292.1514052459017
all,292.309846557377
all,292.6717383606557
all,292.75374622950824
all,292.8239147540983
all,292.8940170940172
all,293.3615475409835
all,293.4583226229508
all,293.70436196721306
all,294.09697508196734
all,294.4617088524591
all,294.6589324590163
all,295.134651574803
all,295.47795016393457
all,295.5572419672131
all,296.41364852459003
all,298.09059803278694
all,304.62380196721296
all,304.79991278688516
all,308.9788685075607
all,224.02188057742777
all,227.7833901639343
all,228.24488451443585
all,229.27345078740154
all,239.9249763779527
all,240.08321836065574
all,241.74016141732298
all,243.54757217847765
all,273.5262963934426
all,352.885340551181
all,22.949925245901643
all,23.820612459016395
all,25.415066229508195
all,25.522002622950826
all,25.778259672131142
all,25.86951737704918
all,26.01593377049179
all,26.59369967213115
all,26.831666010498697
all,27.031931147540995
all,27.219356721311474
all,27.240530839895015
all,27.251316721311486
all,27.46725049180328
all,27.487751475409844
all,27.552486220472453
all,27.574862295081967
all,27.67892065573771
all,27.733672786885265
all,27.873009180327873
all,27.991285901639362
all,28.044692459016396
all,28.047188976377942
all,28.132112786885248
all,28.177807213114747
all,28.219689632545947
all,28.239259672131137
all,28.247051147540983
all,28.330302950819682
all,28.39059147540984
all,28.468322834645665
all,28.507541994750643
all,28.583278871391066
all,28.616912131147533
all,28.664255737704913
all,28.68200065573771
all,28.71679068241469
all,28.718624262295094
all,28.804430163934438
all,28.91278346456691
all,29.115086557377044
all,29.13795672131148
all,29.140024934383206
all,29.203508196721305
all,29.366914041994743
all,29.4290275409836
all,29.46693372703411
all,29.576028852459004
all,29.64851706036746
all,29.676633858267742
all,29.935884590163926
all,29.962588196721303
all,30.120534426229526
all,30.146258360655743
all,30.150287868852462
all,30.178496062992146
all,30.184837377049206
all,30.493292459016395
all,30.507954068241443
all,30.52522491803277
all,31.022990163934423
all,31.04688721311475
all,31.063817049180315
all,31.069817704918037
all,31.079438032786896
all,31.08667278688524
all,31.287209180327864
all,31.331108196721303
all,31.35113901639343
all,31.510950819672118
all,31.637324590163956
all,31.661049180327872
all,31.82974754098363
all,31.834126557377076
all,31.835022295081952
all,32.250655081967196
all,32.25357114754099
all,32.30408918032787
all,32.687904918032785
all,32.692763278688524
all,33.21647081967212
all,62.12932370321732
all,65.01240157480315
all,68.16789107611548
all,73.00582808398953
all,73.45117901639347
all,74.95003280839896
all,76.44967278688527
all,78.67243832020998
all,78.94631561679788
all,80.76773377049176
all,80.77852821522312
all,81.28771981627294
all,81.50145245901638
all,81.99172440944884
all,81.99494488188977
all,82.16088648293963
all,82.36241901639345
all,82.39931737704917
all,82.61201967213115
all,82.77843963254591
all,82.82890157480318
all,83.54436524590169
all,83.8646085245902
all,84.10465770491803
all,84.79427409836069
all,84.82291213114759
all,84.89644225721787
all,85.08084524590167
all,85.25417180327874
all,85.67217519685036
all,86.07967672131143
all,87.18093639344261
all,89.22687926509192
all,90.21539829396329
all,93.86850360655737
all,234.10977573770498
all,25.812565245901652
all,26.30119540983607
all,26.406688524590177
all,26.718352786885248
all,26.995886557377037
all,27.560783606557376
all,28.25771081967214
all,28.274037377049176
all,28.501000000000005
all,28.87929396325459
all,28.903585301837264
all,29.098115409836062
all,29.128815737704915
all,29.131759999999993
all,29.136937007874018
all,29.299309508196725
all,29.429802622950817
all,29.496802363755748
all,29.5535455737705
all,29.587369836065584
all,29.93665836065575
all,29.957850393700774
all,29.99529901639345
all,30.09918163934426
all,30.229473442622957
all,30.284103674540702
all,30.294803278688505
all,30.33605573770494
all,30.525873442622952
all,30.55078412073492
all,30.617856299212583
all,30.64785377049179
all,30.884742295081963
all,30.947801311475423
all,30.948471475409846
all,31.2659586885246
all,31.54448687664044
all,31.57715026246719
all,31.68595606557376
all,32.002204068241475
all,32.13645406824148
all,32.14750524934385
all,32.17941076115486
all,32.189200787401575
all,32.24499015748031
all,32.54866601049869
all,32.63944553805775
all,32.65474671916009
all,32.672891147540994
all,32.72373311475409
all,32.738923228346465
all,32.90774868766406
all,32.917122703412076
all,33.03548884514438
all,33.16345770491803
all,33.36893832020994
all,33.37948359580053
all,33.72016863517061
all,33.725696194225705
all,33.775930491803294
all,33.79617770491803
all,33.82950787401574
all,33.82982020997375
all,33.91110170603675
all,33.91681639344262
all,33.9332924590164
all,34.21808398950133
all,34.25411482939632
all,34.27533923884514
all,34.296199475065606
all,34.413286557377035
all,34.425134426229505
all,34.54151640419945
all,34.64208923884514
all,34.72183530183725
all,34.90027147540985
all,34.93928721311475
all,35.00420065573769
all,35.09627034120737
all,35.23727934426229
all,35.255494426229504
all,35.29924737532811
all,35.344845800524936
all,35.56479921259842
all,35.58941929133859
all,35.66083727034118
all,35.6993186885246
all,35.9100957377049
all,35.99742191601049
all,36.11070997375329
all,36.228032786885265
all,36.31433049180328
all,36.78813180327868
all,37.249295931758525
all,37.292706885245906
all,37.346760498687665
all,37.55942087984241
all,37.62234776902887
all,37.630714098360635
all,37.664979672131146
all,37.685318032786896
all,37.72048327868852
all,38.097654426229525
all,38.433801311475406
all,38.736805245901635
all,38.85820655737707
all,38.872963278688516
all,38.891819672131156
all,38.994773114754096
all,39.13168766404197
all,39.29317388451443
all,39.42493770491803
all,39.5566026229508
all,39.61197639344263
all,39.620595409836056
all,40.026750163934445
all,40.08006622950819
all,40.210425853018364
all,40.31854426229509
all,40.331690944881885
all,40.385125328084
all,40.61382754098363
all,41.457522622950826
all,41.62661836065573
all,41.92492388451442
all,42.18266032786886
all,42.99274343832024
all,43.07123213114756
all,43.07167409836064
all,43.11165879265092
all,43.143274278215245
all,43.38604918032788
all,43.52994553805775
all,44.36385367454068
all,45.20423081967213
all,60.04127003942179
all,64.24801181877874
all,67.32282874015746
all,67.52867388451449
all,71.63167038739327
all,72.84005770491798
all,73.35182414698163
all,74.08123818897637
all,74.09679921259843
all,74.55260918032783
all,74.72972721311477
all,74.82135278688524
all,75.28168832020997
all,75.39049704918035
all,75.43923278688521
all,75.54399803278687
all,75.66142557377046
all,75.73401508196719
all,75.92031344262297
all,76.02895737704918
all,76.31056196721315
all,76.33613123359581
all,77.04230163934425
all,77.2942263779528
all,77.51916655737705
all,77.52005114754095
all,77.58657573770488
all,77.62567213114754
all,77.74570754098357
all,77.97618557377054
all,78.09450032786884
all,78.24977427821524
all,78.27509573770493
all,78.30052427821524
all,78.40983344262295
all,78.65912131147536
all,78.879662295082
all,78.98584459016392
all,78.98838622950821
all,79.00726754098362
all,79.24027803278689
all,79.40714426229506
all,79.44810039370078
all,79.53948687664045
all,79.57916983606553
all,79.72663385826776
all,79.7882544262295
all,79.99918635170606
all,80.22600590938939
all,80.3459304918033
all,80.91687606557382
all,81.13107409836066
all,81.32272721311475
all,81.49455081967213
all,81.96965551181101
all,82.43220538057743
all,82.72864
all,83.10830774278213
all,83.48762032786887
all,84.48855905511816
all,85.8030170491803
all,85.93319147540984
all,86.81054790026236
all,87.04527230971121
all,88.04078754098363
all,88.23240223097118
all,88.47893832021002
all,88.58368372703411
all,88.98555249343832
all,89.0447618110236
all,90.43966032786888
all,90.48398228346457
all,90.76787401574799
all,90.79588845144357
all,91.24955249343834
all,91.34039829396325
all,91.48168963254591
all,91.5702690288714
all,91.77988320209973
all,91.90382098360655
all,92.49137664041992
all,92.63048687664039
all,92.94925262467189
all,93.1563881967213
all,93.30098359580052
all,93.73591207349078
all,93.81128590163934
all,94.2373064304462
all,94.5145649606299
all,94.66003412073488
all,95.25155999999997
all,95.60881102362205
all,95.97705377049178
all,98.42806163934432
all,191.72368220617207
all,232.450542295082
all,233.6407547540984
all,21.794227690288714
all,22.310962622950825
all,22.49573442622951
all,22.50268852459016
all,22.775345573770487
all,22.90406950819672
all,23.045023606557375
all,23.083875409836043
all,23.11202163934427
all,23.158154098360654
all,23.22992327868853
all,23.276032131147527
all,23.366259016393442
all,23.424909508196727
all,23.455312786885244
all,23.58258295081967
all,23.586483278688537
all,23.692259016393454
all,23.734902950819677
all,23.76900983606557
all,23.811453770491806
all,23.836087213114755
all,23.861372459016394
all,23.863447213114767
all,23.871341639344255
all,23.93381639344261
all,24.04256524590164
all,24.050337704918036
all,24.05548393442624
all,24.06171606557378
all,24.129904918032793
all,24.156436065573782
all,24.175921967213117
all,24.216256393442627
all,24.22162795275591
all,24.259732459016398
all,24.263643044619425
all,24.36036393442624
all,24.417515409836067
all,24.418056393442622
all,24.452085301837272
all,24.465642388451446
all,24.47759934426229
all,24.487694426229506
all,24.488293114754093
all,24.503074098360663
all,24.515060983606563
all,24.537703606557375
all,24.59855475409836
all,24.608435409836062
all,24.615489501312332
all,24.695127213114752
all,24.698914698162724
all,24.733626640419946
all,24.73780459016394
all,24.855714098360657
all,24.979375081967223
all,24.986038057742782
all,24.995091803278683
all,25.04581299212599
all,25.22426557377049
all,25.234673884514446
all,25.30171213114755
all,25.329406824146982
all,25.358220983606564
all,25.35852165354331
all,25.410839344262303
all,25.58276918032787
all,25.65836852459016
all,25.706307086614174
all,25.72424590163935
all,25.72906364829395
all,25.90569508196723
all,25.926443934426224
all,25.934982950819688
all,25.98069508196722
all,25.997009180327854
all,26.011213114754103
all,26.03193503937008
all,26.072369180327872
all,26.161618360655734
all,26.343470819672135
all,26.61994885245901
all,26.66168524590164
all,26.717923884514427
all,26.850870734908128
all,26.87756852459016
all,26.879261154855627
all,27.11617573770492
all,27.126874671916013
all,27.27046688524591
all,27.346464918032794
all,27.631592786885264
all,27.791887795275606
all,27.840757377049183
all,27.852376393442622
all,27.951732939632546
all,28.026342519685045
all,28.151912131147547
all,28.24613836065573
all,28.6225068852459
all,28.654083333333347
all,28.736200655737704
all,28.842715879265086
all,28.85737860892389
all,29.19417639344262
all,29.323379921259836
all,29.83961836065573
all,30.16462491803278
all,30.238216393442613
all,31.06889180327869
all,31.4861442622951
all,31.763004590163927
all,32.0079232786885
all,32.08893967213116
all,32.37453967213113
all,32.59094422572178
all,32.67304983606558
all,32.780154754098355
all,33.052421639344274
all,33.07013180327868
all,33.350771803278676
all,33.35116327868854
all,33.58564590163934
all,33.80212131147542
all,33.88834645669291
all,34.01275853018374
all,34.13048655737703
all,34.202607868852475
all,34.23432524590163
all,34.28566819672132
all,34.29914754098361
all,34.462333114754095
all,34.51101114754098
all,34.52783737704917
all,34.62060327868852
all,34.643251147540994
all,34.67214426229506
all,34.773088524590165
all,34.85878426229509
all,34.91931016393443
all,34.99342819672131
all,35.00082098360656
all,35.0747455737705
all,35.13904786885247
all,35.239009836065584
all,35.24921377049181
all,35.25052524590165
all,35.41828852459018
all,35.53740590163934
all,35.56149311475409
all,35.83300983606558
all,35.971859016393445
all,35.98183344262295
all,36.23537639344265
all,36.23565288713912
all,36.23575409836066
all,36.25643475409835
all,36.41456983606559
all,36.48229002624671
all,36.509826229508185
all,36.51573377049178
all,36.608412073490804
all,36.66104524590164
all,36.665798032786896
all,36.703314754098365
all,36.77452065573772
all,36.782414426229515
all,36.996830163934426
all,37.016883934426225
all,37.17259842519684
all,37.191409180327874
all,37.23598819672128
all,37.40701180327871
all,37.520820866141754
all,37.53394688524591
all,37.72329377049179
all,37.72535629921259
all,37.736604590163935
all,37.7893628608924
all,37.85243540983608
all,37.93851540983606
all,38.00116131147542
all,38.05526426229507
all,38.32528196721311
all,38.399308196721314
all,38.438480314960614
all,38.47906229508197
all,38.53102360655741
all,38.53510754098359
all,38.58639409836066
all,38.670992786885236
all,38.82027278688525
all,38.83687868852457
all,38.837564590163936
all,38.87658426229508
all,38.94462754098358
all,38.94856196721315
all,38.98220786885245
all,39.02590754098362
all,39.0734019672131
all,39.37634426229508
all,39.40830360655736
all,39.473539672131146
all,39.53275606557377
all,39.76726246719161
all,39.791824918032766
all,39.87092847769028
all,39.8767737704918
all,40.087460983606576
all,40.300691803278696
all,40.39747409836065
all,40.41688362919133
all,40.457743606557386
all,40.6138536745407
all,40.66778871391076
all,41.624889107611565
all,42.053002622950814
all,42.36525442622952
all,44.53174622950818
all,68.74226837270342
all,195.21740419947508
all,197.24173884514437
all,197.90757086614173
all,201.95195803278682
all,232.75360866710443
all,233.77867148488838
all,233.79476049868757
all,239.85002426229514
all,245.1755013123358
all,18.77576459016394
all,18.837203934426228
all,18.972711475409834
all,18.980077377049188
all,19.072365245901633
all,19.107613770491795
all,19.126199344262282
all,19.47034491803278
all,19.47187737704918
all,20.174965879265102
all,21.154668852459015
all,21.19181889763779
all,21.427024950755087
all,21.437228346456696
all,21.65457321076822
all,21.670316272965884
all,21.911692459016383
all,22.050999999999995
all,22.153802622950828
all,22.235373114754086
all,22.327934426229504
all,22.386219672131162
all,22.99670950819672
all,23.141106885245893
all,23.225611147540995
all,24.3817206557377
all,24.469100983606545
all,25.318576393442612
all,26.610135826771646
all,269.94732349081363
all,282.40264748677254
all,196.94575409836082
all,197.08586885245901
all,197.4405627051872
all,197.46069704918042
all,197.73011868852453
all,198.0916170491803
all,198.14896852459012
all,198.16735213114757
all,198.43383344262296
all,198.55033508196715
all,198.55420327868848
all,198.70637704918036
all,198.71409377049181
all,199.065084590164
all,199.12735737704924
all,199.59864327868848
all,199.6124970491803
all,199.68570032786886
all,199.71988131147546
all,199.97697112860902
all,200.07942491803277
all,200.24541377049184
all,200.45594360655735
all,200.60951672131145
all,200.7046380327869
all,200.71193967213105
all,201.22240196721305
all,201.27129901639347
all,201.32559672131143
all,202.11392196721317
all,203.0325508196721
all,203.39956524590156
all,203.44498295081962
all,203.72462557377054
all,206.32355290373906
all,208.10247729083662
all,210.6201058074782
all,211.63577180327877
all,212.0653363934426
all,215.4798090692125
all,215.7169842622952
all,216.8351095081966
all,223.42127934426225
all,223.62898754098362
all,225.1800137704918
all,260.0476270518712
all,262.1794114173228
all,294.9129763934425
all,295.3382531147542
all,296.22994491803274
all,297.15722229508197
all,297.6256859016393
all,298.78858885245904
all,208.7512268852459
all,208.9639940983607
all,209.09493573770487
all,209.31345508196722
all,209.3596150819672
all,209.4154170491803
all,209.4523770491802
all,209.7387344262295
all,209.76284786885245
all,209.79455934426232
all,209.84771999999995
all,209.8512504918033
all,209.86182622950807
all,209.88072000000008
all,209.9262708196722
all,210.0031180327868
all,210.00524262295104
all,210.02824590163948
all,210.08543081967224
all,210.1696268852461
all,210.18111409836064
all,210.20989770491798
all,210.23472459016403
all,210.28911934426233
all,210.30733377049177
all,210.3426603278688
all,210.5101003278688
all,210.51920590163922
all,210.65685901639353
all,210.76426098360645
all,210.87878098360648
all,210.89895213114758
all,211.53465049180318
all,212.8179763934426
all,212.84995934426226
all,212.93988378200925
all,214.1899474940334
all,214.5352131147541
all,215.00771075697213
all,216.16678733031674
all,217.3631462295082
all,217.62529180327874
all,219.80044721311478
all,241.09162032786898
all,311.44595934426235
all,312.575354813047
all,312.7795855737705
all,312.89106688524595
all,312.98928918032794
all,313.55663016393436
all,313.8049803278688
all,316.0581084099869
all,316.5832740983606
all,318.978613114754
all,319.5456150819671
all,166.3838805732484
all,166.52794426751598
all,166.53165445859872
all,166.80342117834405
all,167.1686441082803
all,167.18470461783446
all,167.1970214968153
all,167.22321257961775
all,167.37839649681527
all,167.80230334394912
all,168.01326277955266
all,168.1935700636943
all,168.44967834394907
all,168.5970907643312
all,169.18968949044597
all,169.36351353503196
all,169.79389171974523
all,169.84678582802553
all,170.47461544585994
all,170.5854044585988
all,171.35387340764333
all,171.66186146496813
all,172.274018312102
all,173.00697611464977
all,174.15122691082803
all,174.68100955414016
all,177.6972818471337
all,178.8133280254777
all,249.19385429936318
all,249.53310668789803
all,250.6779546178344
all,251.30829777070068
all,252.7325477707007
all,255.81182484076447
all,258.1740167330678
all,261.38952468152866
all,265.9347163346614
all,266.48693073248415
all,278.3509746835443
all,554.9565
all,27.43527821522311
all,31.295160761154843
all,33.2226598818122
all,33.47945541401276
all,33.669066929133834
all,34.25052821522308
all,34.6072390019698
all,35.77642782152231
all,35.79655577427822
all,35.89008070866141
all,35.96689763779528
all,36.906967847769025
all,37.12981758530184
all,37.313968503937005
all,37.367089895013116
all,37.43252952755904
all,37.77925853018373
all,37.891967170059125
all,38.00812270341206
all,38.13685686145767
all,38.403986220472426
all,38.515343832021
all,38.52893963254596
all,39.32316404199476
all,39.3733867367039
all,39.51071587926509
all,39.59519776609724
all,39.89470800524933
all,40.016044619422566
all,40.126992777413015
all,40.35525476034146
all,40.76008792650921
all,40.78391338582678
all,41.12847112860893
all,41.26607020997376
all,41.45210104986876
all,42.133638451443574
all,42.356793307086605
all,42.71493963254593
all,42.76271456692914
all,42.769148293963234
all,43.40652952755904
all,43.76103674540683
all,43.898761154855634
all,44.27553608923886
all,44.57828477690287
all,45.06664888535031
all,45.1432401574803
all,52.784275976174726
all,55.971395669291326
all,56.350460629921265
all,59.215042678923176
all,61.80709908136484
all,61.85999212598425
all,62.59569488188978
all,63.94159908136485
all,66.08293832020998
all,66.92665075921907
all,72.09407413945277
all,77.63284383202095
all,84.34707019958708
all,87.62758745874586
all,138.7158807157058
all,173.57719545454546
all,156.26605183727025
all,156.78703674540682
all,156.86865813648296
all,157.54940091863523
all,157.5786154855643
all,157.7966450131234
all,158.04189435695523
all,158.19264632545938
all,158.2100374015748
all,158.21747309711282
all,158.23801377952753
all,158.3189225721785
all,158.31914698162734
all,158.32922178477693
all,158.48723885350316
all,158.6123838582677
all,159.01305314960624
all,159.09364755639112
all,159.24324212598424
all,159.30229133858265
all,159.37953551912565
all,159.47158923884507
all,159.48891469816274
all,159.6317677165354
all,159.83538976377943
all,159.86972834645664
all,159.91639566929138
all,159.9405203412073
all,159.957466535433
all,159.99898097112853
all,160.01052755905516
all,160.16709055118113
all,160.25045603674533
all,160.40976837270338
all,160.55359317585305
all,160.64800262467182
all,160.68068110236214
all,160.70133661417321
all,160.74191076115488
all,160.86291601049862
all,160.953091207349
all,160.96183464566926
all,160.97390682414698
all,160.99159908136482
all,161.1610255905511
all,161.36267782152237
all,161.40820603674536
all,161.8487532808399
all,161.9685419947507
all,162.5172368766405
all,162.60341628365066
all,162.72207020997382
all,162.82133727034113
all,163.39589501312332
all,163.55217191601054
all,164.55499737187915
all,164.63199278215222
all,165.28109317585302
all,165.58443366336647
all,165.74449868766405
all,165.85037818471335
all,165.9851725721785
all,166.92191787122206
all,167.23224606299215
all,167.29867993630572
all,167.58030905511816
all,168.98261457649383
all,169.35346456692915
all,170.47874803149597
all,171.43143307086606
all,177.36464092356695
all,177.75705581089946
all,178.81998425196855
all,183.96359580052496
all,235.70920931758528
all,235.90516207349089
all,236.26665944881879
all,236.42486942257221
all,236.53604724409448
all,236.62386679790026
all,236.62915288713899
all,237.04734448818897
all,237.37555643044612
all,237.48423556430456
all,237.58152398255808
all,237.60050195160034
all,237.7436574803151
all,237.79465682414707
all,239.24052230971122
all,239.4362493438319
all,239.6003031496064
all,241.1122362204725
all,241.23063057742792
all,242.55607152230976
all,246.83764698162742
all,247.65574475065642
all,251.00594553805777
all,251.12706430446195
all,252.18312277227724
all,260.5414770341208
all,488.2022329396324
all,201.92223622047237
all,201.953605960265
all,202.09329855643048
all,202.28091958598733
all,202.40802296587933
all,202.475310571241
all,202.64180314960632
all,202.87023097112854
all,202.9457099737531
all,203.1468372703412
all,203.45237491792508
all,203.78586023622032
all,204.23691797900244
all,204.49198753280842
all,204.50375398089184
all,204.6830065616798
all,204.77809645669288
all,204.83276353503186
all,205.02524277067928
all,205.0522611548557
all,205.23687738853508
all,205.4127145669291
all,205.5119041994749
all,205.71622703412072
all,205.7346878980892
all,205.89787270341208
all,206.08895621019116
all,206.227717191601
all,206.26295669291346
all,206.62296257961788
all,206.62545302547773
all,206.8961738845144
all,206.9245249343831
all,207.21786226114656
all,208.40139331210187
all,208.52708076165453
all,209.27002547770687
all,209.31218050065877
all,209.49604133858261
all,209.73898726114646
all,210.1547447506561
all,213.0240860927153
all,216.08520398406372
all,218.5989250814333
all,232.6529347133757
all,289.55241601049863
all,303.65033005249353
all,304.59980414012745
all,305.2856469816274
all,305.2926522309711
all,305.83487467191594
all,306.20706167979006
all,306.7597324840764
all,307.1277060367454
all,308.8732828083989
all,310.7793641732284
all,314.09432611548567
all,314.45626377952755
all,314.8065288713909
all,314.81442979002645
all,314.83266162420347
all,316.5764092356688
all,317.6967269108279
all,20.22732742782152
all,21.819460622104565
all,23.140119422572173
all,23.405759186351705
all,24.901170603674544
all,25.746987189751792
all,26.535132660977492
all,29.439059210526317
all,33.41733519108281
all,34.48396719160106
all,406.4109612860893
all,409.14482468811553
all,432.28139264609337
all,438.40427631578956
all,643.8048137651823
all,973.8358686802368
all,19.871051147540978
all,20.936957349081368
all,21.524202622950813
all,21.632860983606566
all,21.658573770491795
all,21.70449639344262
all,22.185924590163932
all,22.55475147540984
all,23.44147672131147
all,23.490000655737727
all,24.528657049180325
all,24.814641967213127
all,26.374171803278696
all,26.425845144356938
all,26.44109120734909
all,26.497279344262303
all,26.662857611548553
all,26.86129527559056
all,27.341604590163925
all,27.518399344262306
all,27.738980983606535
all,27.813703412073487
all,27.88148918032787
all,27.983197377049187
all,28.139202755905508
all,28.30299081967213
all,28.362314098360667
all,28.51519081967215
all,28.973937049180332
all,29.043352786885254
all,29.07862229508197
all,29.126736393442627
all,29.364660983606537
all,29.37667081967214
all,29.47330163934426
all,29.62194295081967
all,29.637591207349075
all,29.846062295081968
all,29.89107803278689
all,29.90098426229508
all,30.05245573770492
all,30.068038032786887
all,30.19250491803278
all,30.24726163934426
all,30.283639999999995
all,30.445419672131152
all,30.521523934426217
all,30.529136393442627
all,30.577929836065568
all,30.67254098360655
all,30.843473753280826
all,30.99501114754099
all,31.044354754098354
all,31.0554468503937
all,31.246866885245897
all,31.273310163934422
all,31.329499343832026
all,31.400534426229505
all,31.402824262295077
all,31.701758530183728
all,31.79887147540983
all,31.858492782152222
all,31.89221850393698
all,31.916712131147534
all,31.94519685039369
all,31.977038688524573
all,32.04533989501313
all,32.107437007874005
all,32.14753770491805
all,32.27699409836067
all,32.33805704918034
all,32.368542950819666
all,32.67803018372702
all,32.70988648293964
all,32.834797377049185
all,32.99245704918035
all,33.02105118110236
all,33.038316929133856
all,33.42876049868767
all,33.54807999999999
all,34.77665901639343
all,59.220812992126014
all,59.75238961892248
all,64.63885629921259
all,67.41653416557162
all,69.97627362204723
all,71.89350163934428
all,72.54634317585305
all,145.9238695081967
all,146.49047081967217
all,146.59212721311476
all,146.8734727868853
all,147.00357704918042
all,147.078473442623
all,147.1535357377049
all,147.16517836065574
all,147.28166032786885
all,147.37147540983608
all,147.46667081967215
all,147.5525724590165
all,147.58608524590164
all,147.62338754098366
all,147.65224524590164
all,147.78203344262297
all,147.85151409836067
all,147.85461836065573
all,148.03760786885238
all,148.1190767213116
all,148.32300655737706
all,148.37748262295077
all,148.8681881967213
all,149.02834622950817
all,149.10870885245913
all,149.2493698360656
all,149.30078295081964
all,149.41048262295087
all,149.4178242622951
all,149.47579868852458
all,149.76819147540988
all,149.79555868852455
all,150.01339409836064
all,150.08537508196716
all,150.1963580327869
all,150.42369245901637
all,150.6722452459015
all,150.6895485564305
all,150.98189836065566
all,151.15558098360663
all,151.18278032786887
all,151.24263803278686
all,151.30943475409836
all,151.40954491803274
all,151.58211278688515
all,151.67518426229512
all,151.70416786885247
all,152.09751213114757
all,152.16017114754104
all,152.5629678688524
all,152.64371016393437
all,153.29733704918036
all,153.37505836065566
all,153.624766557377
all,153.9023081967213
all,157.3037108196722
all,157.3775836065573
all,158.09900721311476
all,158.68219540983605
all,158.72181442622949
all,158.7391737704918
all,159.7312257217848
all,159.91211606557383
all,159.94005839895024
all,159.99202163934427
all,160.05505311475403
all,160.13741049180322
all,160.19047868852462
all,160.22505770491804
all,160.5674170491803
all,160.66997508196732
all,160.93850950819677
all,161.1413560655737
all,161.18159803278692
all,161.20895081967214
all,161.41109245901637
all,161.53947409836067
all,161.63510426229504
all,161.7323770491803
all,161.8211232786886
all,161.82605311475407
all,162.01439606557383
all,162.38845770491804
all,173.172681967213
all,255.58270622950818
all,258.16157967213115
all,415.0499265573771
all,282.76399343831997
all,329.6938649180327
all,339.77122491803294
all,340.42041377049173
all,347.83455147540974
all,353.7091200787401
all,353.89260236220485
all,354.74354921259857
all,354.97377967213106
all,355.0812335958004
all,355.149135737705
all,355.502115409836
all,355.71600721784773
all,356.0519888451445
all,356.2437645901642
all,356.2763009836065
all,356.35425180327866
all,356.7642360655738
all,356.8014977049181
all,357.1357353951892
all,357.407995409836
all,357.7337742782152
all,358.54139344262296
all,358.55667585301836
all,358.56071213114757
all,358.93836196721304
all,359.50122163934435
all,360.3411134426231
all,361.44379803278696
all,365.79584918032805
all,370.0265183727033
all,372.1076428571429
all,468.8501281198004
all,532.1587125984252
all,533.8996106369011
all,534.9170826771656
all,536.5540157480316
all,542.0348072131146
all,18.531149508196716
all,20.271632786885252
all,21.14040786885246
all,21.47841049180328
all,21.668288524590167
all,21.686107540983595
all,21.75698097112862
all,21.9630137704918
all,22.05263648293963
all,22.073344918032774
all,22.29946950819671
all,22.306424819435332
all,22.64711540983606
all,22.654701581027666
all,22.674495081967216
all,23.02933779904306
all,23.09028983606557
all,23.137273622047246
all,23.231102950819686
all,23.23960393442623
all,23.3258944262295
all,23.35795540983607
all,23.41498622047244
all,23.686508196721313
all,23.700059016393446
all,24.082452099737527
all,24.100505249343847
all,24.204103728813564
all,24.517238924050638
all,24.874740327868846
all,25.150007222587014
all,25.40229573770491
all,25.515706885245887
all,25.606899672131142
all,25.83866491803279
all,25.885181102362196
all,25.892112204724423
all,25.901502295081976
all,25.962947540983617
all,26.06641272965879
all,26.095393700787415
all,26.378779016393423
all,26.45871868852459
all,26.486779527559072
all,26.49228590163934
all,26.666605245901636
all,26.68457274522711
all,26.886905573770484
all,26.896423606557377
all,27.32891994750656
all,28.240832131147567
all,28.359420327868854
all,28.58855278688526
all,28.67514557377049
all,28.9560013114754
all,29.165730891719743
all,29.353898950131228
all,30.037646778042973
all,30.184929180327863
all,30.20131824146982
all,30.332504593175855
all,30.632887868852446
all,31.185798032786888
all,35.88605778069599
all,37.0046712598425
all,38.12453846153846
all,38.635450131233604
all,38.848399860917965
all,40.66544065573772
all,45.69546163934427
all,47.42656512749827
all,324.71034670292295
all,380.2722562417873
all,626.7742091803281
all,629.2027986885246
all,846.3063259016388
all,852.9498236065576
all,854.2628308196719
all,854.7687919947509
all,407.66512139107607
all,429.2134336399474
all,443.46967170059054
all,496.26509934210543
all,524.6529294660513
all,549.5604557551565
all,603.4179565798261
all,230.2803536745408
all,231.09532086614175
all,231.98576362442554
all,232.10387065003275
all,232.89433398950138
all,233.00681824146977
all,233.29501510067124
all,233.48700524934398
all,233.83719028871377
all,233.86243532501646
all,234.00820354563376
all,234.01119894944188
all,234.36652821522307
all,234.48526035031838
all,234.54606167978994
all,234.61889100459626
all,234.84388123359594
all,235.5090709592641
all,235.59350558108994
all,235.9689001969795
all,236.15758699934338
all,236.17038517060385
all,236.783043335522
all,238.0907591863517
all,238.09623753280835
all,238.30066929133855
all,238.58576706036743
all,238.91628805774286
all,239.05911690821247
all,240.10609383202103
all,240.23071175311884
all,242.22633858267704
all,242.25225590551187
all,242.7737189757059
all,247.21080499015108
all,248.71634055118102
all,251.70239921208147
all,253.5149659958362
all,253.85518897637786
all,256.14070669291334
all,256.4117545454546
all,257.1879537953795
all,260.27965592105284
all,260.74334580052505
all,262.14661426684285
all,263.3632598425197
all,264.60147734734085
all,265.125719764012
all,272.6206673241289
all,274.08665845909445
all,277.67004336399464
all,278.9714954068241
all,279.7953223900197
all,282.84202495075493
all,284.17493503937027
all,289.6201239008794
all,299.5689435325015
all,308.0775124999999
all,322.9692781806196
all,326.38583401639346
all,344.913973097113
all,346.3659068076669
all,347.6379435695539
all,349.14691535433076
all,350.25549671916025
all,350.4745931758531
all,352.96414895013123
all,356.4301497045305
all,361.029599737533
all,370.6715800524934
all,412.21043035479636
all,422.1761353846152
all,431.90304467805544
all,453.7692454068242
all,458.9942147078132
all,466.1135219960605
all,467.1797047244096
all,476.88851438596487
all,479.22915813648285
all,510.6357580539119
all,526.6546375574527
all,532.5332600660064
all,541.1537236842106
all,651.2733464566933
all,652.3724612352167
all,717.1057178477689
all,804.0981426684278
all,3097.3298362369337
all,195.29146622950822
all,195.29168131147534
all,195.63949180327876
all,195.6459737704917
all,195.65686089238844
all,195.96689770491798
all,195.98651312335963
all,196.0103659016394
all,196.26045377049184
all,196.26324262295086
all,196.34194885245898
all,196.34337311475412
all,196.36035409836063
all,196.41240459016393
all,196.43751902887135
all,196.44438360655738
all,196.48645931758523
all,196.4875173770491
all,196.5939534426229
all,196.8297849180327
all,196.90459803278685
all,196.93307737704913
all,196.98222032786882
all,197.04390622950822
all,197.05429639344268
all,197.10417114754094
all,197.1356118032788
all,197.14646438172034
all,197.17757114754102
all,197.23334360655733
all,197.32365245901633
all,197.33397114754115
all,197.3788668852459
all,197.50060222752586
all,197.5324236157438
all,197.66555344262295
all,197.76318950819683
all,197.8013221957041
all,197.84438360655744
all,197.97084196721323
all,198.13062491803277
all,198.17077165354334
all,198.1896321311475
all,198.20581967213118
all,198.3674642622951
all,198.4977744262296
all,198.5330701639344
all,198.62083398950125
all,198.66790229508203
all,199.0234295081967
all,199.09921508196723
all,199.1874747540984
all,199.38433031674208
all,199.43852131147545
all,199.62445442622962
all,199.66026819672138
all,199.70284590163925
all,199.72045508196717
all,199.79457377049187
all,199.85697836065577
all,199.86369967213108
all,199.9607160655737
all,200.1027357377049
all,200.24135868852457
all,200.26073049180323
all,200.34477704918035
all,200.35075344262293
all,200.4350878688524
all,200.5688885245901
all,200.96805836065587
all,201.01261018297527
all,201.1713527868852
all,201.36475278688525
all,201.72004131147543
all,202.05950198886237
all,202.3670885826772
all,202.951353253652
all,203.1937985516789
all,203.46021114754095
all,203.67615540983613
all,203.88397639344257
all,204.63197311475412
all,204.93292262295083
all,205.5553718032786
all,205.81738557377048
all,206.06789704918026
all,207.00091147541
all,207.66845639344263
all,210.2351341853035
all,213.8944832786885
all,220.77247803278692
all,235.35329967213116
all,240.5188893280632
all,294.4524406557377
all,295.6819245901639
all,295.94372360616836
all,298.5634429133859
all,302.36286754098364
all,304.54183803278687
all,308.56870098360656
all,309.021324590164
all,310.6804904918032
all,314.255838032787
all,322.09781967213115
all,333.4661022950818
all,472.3122526246718
all,598.5029462295086
all,875.826796321526
all,474.0939492307692
all,197.03832404458612
all,197.049566557377
all,197.1015770491802
all,197.24630754098374
all,197.27700721784765
all,197.56106229508188
all,197.71603737704933
all,197.82157742782158
all,197.8429468852459
all,197.89856687898092
all,197.9798904199476
all,198.07926491803295
all,198.08865377049196
all,198.13979475409843
all,198.14213049180324
all,198.19518098360663
all,198.31180721311478
all,198.34035213114763
all,198.34235367454062
all,198.3800839895013
all,198.42185770491798
all,198.50459409836068
all,198.67566666666667
all,198.75493967213117
all,198.77880131147543
all,198.83299015748025
all,198.84901272871926
all,198.86915288713917
all,198.8973213114754
all,198.89887999999993
all,198.93530688524592
all,198.99167859984078
all,199.00935761154852
all,199.02947047244103
all,199.05892852459
all,199.09062032786886
all,199.10422178477685
all,199.13150032786888
all,199.15301573770483
all,199.23932393442632
all,199.25413086582947
all,199.35184524590153
all,199.3920124590165
all,199.41854360655734
all,199.46561311475418
all,199.47777963404926
all,199.57725196850396
all,199.58999344262298
all,199.60526771653548
all,199.76749343832014
all,199.79227409836065
all,199.80599606557382
all,199.9336935695539
all,199.93509114754104
all,199.97623753280834
all,199.98519619422572
all,200.10334360655733
all,200.26160327868834
all,200.26257217847774
all,200.31314501312332
all,200.37601049180319
all,200.41182360655736
all,200.48229888084265
all,200.53792650918618
all,200.59360892388457
all,200.6112806557378
all,200.67871016393443
all,200.69928918032784
all,200.73537180327878
all,200.7469822718319
all,200.75150032786883
all,200.7530465879266
all,200.79881967213092
all,200.80282622950816
all,200.840417704918
all,200.86998622950838
all,200.87130426229504
all,200.9532832786885
all,201.20637114754095
all,201.21858229508203
all,201.2307652459016
all,201.35546587926507
all,201.39678885245905
all,201.44316065573767
all,201.96377887139099
all,201.99037770491822
all,202.2998740983605
all,202.35345209973758
all,202.7309672131147
all,202.73793704918026
all,202.91429311475412
all,203.09852196721323
all,203.29003674540687
all,203.37883213114753
all,203.75417913385814
all,203.81992454068236
all,204.26605380577436
all,204.44113377049183
all,204.7365783606558
all,205.3823727034121
all,206.62093901639344
all,206.8090091803279
all,207.1822621550592
all,207.25940196721308
all,208.42759317585293
all,208.53190098360642
all,209.51818044619424
all,211.598813114754
all,214.69463961813838
all,231.1810111768573
all,231.50841590013155
all,269.28592130257795
all,271.7705614035088
all,275.3666817262307
all,276.0635444743936
all,283.35127034297244
all,290.19125201072393
all,297.4045593442624
all,298.13779803278715
all,301.29698163934415
all,301.3136300919844
all,400.7704052459016
all,52.093874098360665
all,129.96728115015978
all,181.22490360655738
all,499.14242168674696
all,150.33357467309014
all,161.88444067796618
all,156.9446747540984
all,157.206523468576
all,157.21611409836066
all,157.7165140983606
all,157.73665944881887
all,158.03219868852455
all,158.31255934426227
all,158.565371147541
all,158.8136321311475
all,158.8359291803278
all,159.49233180327877
all,164.14553967213115
all,196.14992393442637
all,234.2546771653543
all,234.8694045901638
all,235.02453018372714
all,235.26572721311481
all,235.3923409836065
all,235.46658557377037
all,236.11549901639353
all,236.28446622950818
all,239.1145380577428
all,242.14598163934417
all,242.80200399467375
all,243.7764431185363
all,209.52385419532328
all,325.12251622418876
all,748.0421907894739
all,17.008942257217843
all,17.125706692913386
all,17.295024278215216
all,17.419196473551636
all,18.46882086614173
all,18.837641732283462
all,19.277615485564315
all,21.896474409448825
all,22.714438320209975
all,22.770654199475075
all,23.76793372703412
all,24.246600393700795
all,25.112469816272977
all,25.58265551181103
all,26.335272309711282
all,26.50621194225722
all,26.71394094488189
all,26.79478280839895
all,26.8393562992126
all,26.91761876640421
all,26.929863517060372
all,27.473822178477686
all,27.72070734908138
all,27.74264960629921
all,27.74617782152232
all,27.797444225721794
all,27.949545931758514
all,27.95937729658792
all,28.11575196850393
all,28.37670083682008
all,28.378104986876632
all,28.48937007874015
all,28.536606955380567
all,28.53804265091863
all,28.653133202099745
all,28.734234908136486
all,28.80624409448818
all,29.057627952755897
all,29.39947047244095
all,29.58066601049868
all,29.607076115485565
all,29.64245734908137
all,29.658767060367456
all,29.71318963254593
all,29.735150918635167
all,29.869217191601052
all,30.099433727034146
all,30.565179790026257
all,30.567236876640436
all,30.742473097112878
all,31.32106102362206
all,31.341872703412076
all,31.569024934383215
all,31.713881889763773
all,31.721232283464587
all,31.874136482939644
all,32.21524278215224
all,32.6464219160105
all,32.69238713910764
all,32.968937664042
all,33.50790091863515
all,33.522704068241474
all,33.64035367454069
all,33.693538057742764
all,33.724865485564315
all,33.890326115485564
all,33.9617998687664
all,34.43769762845848
all,34.83755183727033
all,35.64791404199476
all,35.649395669291344
all,36.12623425196851
all,36.339566272965875
all,36.86340748031496
all,37.0755564304462
all,37.53929265091864
all,38.17609317585301
all,38.178994750656166
all,38.65653740157482
all,39.04390413657256
all,39.23022703412073
all,39.62444750656169
all,40.0132132545932
all,40.85547769028871
all,40.9539625984252
all,41.62317060367454
all,41.685563648293936
all,41.87816272965877
all,42.069351049868764
all,42.51723571897573
all,42.62269750656169
all,42.72924885095209
all,43.27366272965882
all,43.62307086614174
all,43.664282808398966
all,44.73341535433071
all,45.00056102362205
all,45.327113517060376
all,45.467924540682404
all,46.180494750656145
all,46.22984383202101
all,46.49928215223096
all,46.964631233595796
all,47.384790682414696
all,47.49543897637796
all,47.6438654855643
all,47.69227690288713
all,47.710217191601075
all,48.04111679790025
all,48.23181889763782
all,48.30740879265092
all,48.708773622047225
all,48.908920603674524
all,49.81249934383201
all,50.52092454068243
all,51.41089435695539
all,51.69194160104987
all,52.214836614173215
all,52.819089238845145
all,53.22936089238846
all,53.88316338582678
all,54.20213517060372
all,55.36316338582678
all,56.8824881889764
all,59.102513779527555
all,62.549828627708436
all,65.15851181102362
all,65.45637830687832
all,67.10535236220471
all,67.68188517060364
all,67.96974868766407
all,77.57123031496064
all,80.19177230971133
all,80.39005708661418
all,85.43117257217853
all,86.65858858267715
all,87.66734514435697
all,88.8725597112861
all,100.64365419947507
all,101.55633595800525
all,118.10253972422846
all,122.95968307086615
all,124.8795518372704
all,135.81681758530192
all,137.74535301837273
all,145.92204924491142
all,145.98377821522308
all,167.59298884514433
all,186.2537604986877
all,204.7007355643044
all,320.9859297900263
all,370.32712795275586
all,403.0973438320213
all,422.3661003937006
all,459.0194304461942
all,20.417323915900134
all,21.05879002624671
all,21.306426132632968
all,21.360111548556418
all,21.38137860892389
all,21.405828083989498
all,21.55696456692914
all,21.635788713910767
all,21.64784428383704
all,21.665082677165355
all,21.727721236028938
all,21.772131889763774
all,21.782365965834423
all,21.82823162729658
all,21.942922572178478
all,21.97492580433355
all,22.011103674540678
all,22.014124015748028
all,22.061531578947363
all,22.140438320209967
all,22.209281499202568
all,22.261625738673683
all,22.276960578186607
all,22.282239501312343
all,22.375277741300064
all,22.498937623112283
all,22.507091984231266
all,22.580367454068245
all,22.58401509186351
all,22.616749671484882
all,22.625925147734748
all,22.637331364829397
all,22.67510958005248
all,22.734979002624673
all,22.765302432610117
all,22.778104986876638
all,22.790248687664043
all,22.79892716535432
all,22.827968441814594
all,22.863723097112857
all,22.892443129520046
all,22.895023622047237
all,22.938311679790026
all,22.96016940948694
all,22.964583989501318
all,22.973547306176076
all,22.99481102362204
all,23.005788713910768
all,23.011753775443214
all,23.0401956664478
all,23.078594345825106
all,23.084272965879254
all,23.119510512483586
all,23.14680839895015
all,23.163524278215235
all,23.16936710526317
all,23.173216677609986
all,23.188594221930394
all,23.216434011818773
all,23.23227755905512
all,23.242258530183726
all,23.282662729658792
all,23.29361982928431
all,23.332410104986867
all,23.335980302035455
all,23.345263952724885
all,23.349269205515434
all,23.360304461942242
all,23.368553149606296
all,23.373727511490465
all,23.38923097112861
all,23.435725541694026
all,23.44157490144546
all,23.44704921259844
all,23.45897703412074
all,23.471284776902895
all,23.473288713910776
all,23.504537401574797
all,23.510780183727036
all,23.521736047275116
all,23.536549638395787
all,23.545841863517065
all,23.565450787401577
all,23.56804527559056
all,23.5830761654629
all,23.598233092580436
all,23.605817105263167
all,23.63164107611549
all,23.65312672357189
all,23.67232217847769
all,23.683877054569354
all,23.689084645669286
all,23.70928018372704
all,23.760999999999996
all,23.769676509186358
all,23.77091989494418
all,23.834277923784505
all,23.870021653543308
all,23.882327427821515
all,23.919623768877216
all,23.922594078947363
all,23.965971128608924
all,23.973464871963227
all,23.994131233595798
all,24.02638188976378
all,24.046051181102357
all,24.061406824146978
all,24.06766010498688
all,24.131679133858267
all,24.136195666447804
all,24.13762270341207
all,24.145284776902894
all,24.187915354330716
all,24.19459684832568
all,24.260053805774273
all,24.304765091863512
all,24.3177971109652
all,24.417797767564007
all,24.57264041994751
all,24.587781496062988
all,24.599559711286098
all,24.601388451443565
all,24.63905124835742
all,24.66994225721785
all,24.675024294156273
all,24.67528280839895
all,24.792919947506558
all,24.822639107611533
all,24.827900262467193
all,24.85561457649379
all,24.93381824146981
all,24.953381889763772
all,25.078910045961933
all,25.079201632653064
all,25.136603018372707
all,25.148697506561664
all,25.15676199868507
all,25.224507217847762
all,25.28366338582677
all,25.358092519685044
all,25.378608923884528
all,25.380016404199488
all,25.571549868766404
all,26.137706500328285
all,26.1654747209455
all,26.19152755905512
all,27.258688976377936
all,33.80343371085944
all,34.601868110236225
all,37.480227393617014
all,46.59953137516689
all,26.433691244239636
all,31.054824940047983
all,32.345233838786925
all,32.34865047770701
all,32.936861354581666
all,33.19777149681528
all,33.24215175718847
all,33.317297770700634
all,33.36271862509992
all,33.88611581469648
all,33.93500558213715
all,33.95984713375794
all,34.02673805732484
all,34.02862559999999
all,34.07211863057325
all,34.28695219123506
all,34.45036661341853
all,34.53845621019108
all,34.54045083932854
all,34.70243210862618
all,34.70345780254776
all,34.806944089456884
all,34.81462589928058
all,34.84507563694265
all,34.91233971291867
all,34.91855493630572
all,35.13221178343951
all,35.23443152866239
all,35.30382854864436
all,35.35570143312103
all,35.39618789808915
all,35.45925618515561
all,35.528717252396156
all,35.53035111464967
all,36.06061385350319
all,36.12004299363056
all,36.22220222929937
all,36.253893429487206
all,36.29810135674381
all,36.52425875796178
all,36.58605095541402
all,36.62695432692308
all,36.64447763578275
all,36.745251792828704
all,36.82726035031846
all,36.92256115107913
all,36.97148407643314
all,37.00096727853152
all,37.09515286624203
all,37.21673482428117
all,37.258751592356695
all,37.292729299363074
all,37.39792834394903
all,37.64813216560508
all,37.68286464968152
all,37.70163078149919
all,37.79075636942677
all,37.790938498402554
all,37.849293130990425
all,38.110041566746624
all,38.23318929712461
all,38.331528662420396
all,38.35436015936254
all,38.40007507987219
all,38.4115953525641
all,38.46147153167601
all,38.78449680511182
all,38.81147162270182
all,38.82660782747602
all,38.888985623003215
all,38.91107165605096
all,38.985829073482435
all,39.06490625
all,39.274722843450476
all,39.35391127098322
all,39.435019968051094
all,39.552885782747616
all,39.56024601910826
all,39.65099440894569
all,39.6659664268585
all,40.09111102106972
all,40.16436341853036
all,40.23266533546329
all,40.27191373801918
all,40.32671884984024
all,40.75968849840255
all,40.808906847133784
all,40.8327036741214
all,40.962274681528655
all,41.015444888178905
all,41.021124203821685
all,41.1962428343949
all,41.30664456869008
all,41.48316242038217
all,41.5147947284345
all,41.71715175718852
all,41.873990407673844
all,41.918534345047924
all,42.25916082802545
all,42.27436421725243
all,42.28300159744409
all,42.29984744408947
all,42.320348521183035
all,42.42361022364215
all,42.43948402555909
all,42.594266773162914
all,42.629655750798726
all,42.63661821086261
all,42.98106869009584
all,43.26956070287539
all,43.37517651757188
all,43.45959952229298
all,43.556946485622994
all,43.56356834532374
all,43.58951353503184
all,43.769043130990404
all,43.98862829736211
all,44.04283121019108
all,44.090958466453664
all,44.160770700636945
all,44.277971078001755
all,44.356662140575104
all,44.49983519108279
all,44.62800398089171
all,44.9223203187251
all,45.13115605095544
all,45.91542629482073
all,46.06955334394903
all,46.18555334394905
all,46.48197531847133
all,46.58258598726117
all,46.970828821656035
all,47.17348482428113
all,47.30818690095847
all,47.36837420382165
all,48.01446496815287
all,48.24927070063695
all,48.270835191082796
all,48.423758757961785
all,48.764094745222906
all,48.812390438246986
all,49.06323328025479
all,52.44859282868524
all,53.25215012305168
all,59.54907346938775
all,23.196523309258033
all,30.510694225721792
all,31.20174130006566
all,31.839255905511806
all,33.02763027888446
all,33.676161417322824
all,33.99307825370674
all,34.398696194225714
all,34.495568241469805
all,34.888352593565344
all,35.349770997375344
all,37.01677938279709
all,37.47933989501312
all,37.78030380577426
all,37.82583989501312
all,39.016858831254126
all,39.4052633311389
all,39.50508989501311
all,39.89798228346458
all,40.192776902887125
all,40.37208667104401
all,40.58063821405122
all,41.16841891004596
all,41.38062335958005
all,41.64069028871392
all,41.65369796454367
all,42.24664829396327
all,42.28499868680235
all,42.99955088640839
all,43.06595603674541
all,43.43957152230971
all,43.67516239316238
all,43.79120866141731
all,43.924819776714514
all,43.977800919842316
all,44.04021522309709
all,44.048843175853044
all,44.52733289560081
all,45.19074081364828
all,45.41192125984253
all,45.6144051214708
all,46.03818307086614
all,46.13121653543309
all,46.22448950131235
all,46.554202889034826
all,46.77124999999999
all,46.83085826771653
all,47.23660367454065
all,47.444729658792646
all,47.5869192913386
all,47.982348425196854
all,48.16600079617833
all,48.285435695538055
all,48.54650721784778
all,48.71440879265094
all,48.7182591863517
all,48.98961917268551
all,50.310886393659175
all,52.22568503937006
all,52.285820926966295
all,55.03939592908736
all,57.38303608923886
all,58.063005905511815
all,58.53008989501311
all,58.867253280839876
all,60.24664388961894
all,61.247628608923854
all,61.4486152330926
all,61.555116797900254
all,63.039539067629676
all,67.59358267716537
all,78.77089238845143
all,79.46770101596518
all,120.45218636363634
all,248.14218869426745
all,252.82471815286635
all,253.4721153081512
all,254.3107770700636
all,265.2391503611293
all,423.0620896717375
all,241.8738384766909
all,261.55479645436634
all,353.3913467105264
all,353.40905515430075
all,375.7220273597809
all,631.0887140575081
all,89.68528721311472
all,90.06152983606559
all,90.41332086614172
all,90.79053442622953
all,91.06928
all,91.07642295081966
all,91.14964065573768
all,91.18600853018376
all,91.21564655737703
all,91.29994491803276
all,91.67886491803273
all,91.72772590163929
all,91.7442695081967
all,91.81153836065577
all,91.9746085245902
all,92.34409770491804
all,92.57453114754097
all,92.58193897637796
all,92.66613836065571
all,92.688218503937
all,92.73664655737704
all,93.12406889763784
all,93.39029724409443
all,93.52984317585306
all,93.54833005249341
all,93.61736679790026
all,93.72193635170603
all,93.81161508196716
all,93.95374098360655
all,94.053937704918
all,94.10786351706038
all,94.27021573770492
all,94.38816076115484
all,94.44040131147543
all,94.51348655737704
all,94.62446885245902
all,94.8057403278688
all,95.00442060367452
all,95.26693311475408
all,95.29197244094489
all,95.50841114754105
all,95.76833792650919
all,96.07931147540982
all,96.68109908136486
all,100.05728036769534
all,100.36775459317582
all,101.67228674540685
all,102.99115081967217
all,103.14796786885246
all,103.23516983606558
all,103.37961967213106
all,103.83546229508198
all,104.14628722002637
all,104.44687878787879
all,104.49353442622947
all,104.56367325428197
all,104.8760816864295
all,105.08917984189723
all,105.56987073490814
all,105.6257278688524
all,105.80862163934424
all,109.76405245901636
all,131.53303167420816
all,132.59969881889765
all,133.13244786885258
all,133.2833615485564
all,133.6730445901639
all,133.77180327868848
all,134.05976393442626
all,134.06903737704914
all,134.18403737704924
all,134.67285573770488
all,135.153628959276
all,135.27005573770492
all,135.9351221719457
all,136.52420814479635
all,136.81851213114751
all,136.93753846153845
all,136.9773140983606
all,136.99147868852455
all,137.34020131147545
all,137.47759868852455
all,137.82559409836068
all,138.1725767716535
all,143.18366535433074
all,143.4004101049868
all,144.47458464566935
all,321.23854163934425
all,326.04900524590147
all,326.26685023194165
all,326.3116852459017
all,330.1530331010451
all,479.5835980327869
all,480.74914173228336
all,487.6366563934424
all,495.7943241267262
all,502.1211895081967
all,642.9774216393444
all,164.90521456692915
all,164.9517932405567
all,165.0993937007874
all,165.19139370078736
all,165.44861482939635
all,165.46439632545923
all,165.4657959317585
all,165.49721062992126
all,165.56400590551192
all,165.61537335958008
all,165.63597112860901
all,165.76557677165349
all,165.84419947506555
all,165.9457749343832
all,165.9973064304462
all,166.01251706036754
all,166.03733136482947
all,166.09400459317592
all,166.1402965879266
all,166.15900065616802
all,166.16792716535437
all,166.18021128608927
all,166.2408536745407
all,166.25905052493434
all,166.27050524934384
all,166.28877559055115
all,166.37832677165358
all,166.3927952755907
all,166.40072572178477
all,166.4735879265092
all,166.53163713910766
all,166.5428412073491
all,166.55630905511816
all,166.6552775590552
all,166.71675328083992
all,166.72506561679802
all,166.73908202099736
all,166.75567519685035
all,166.84237101910827
all,166.90659448818897
all,166.9476272965879
all,167.00222061720288
all,167.03501115485565
all,167.10310695538047
all,167.11650918635166
all,167.28491601049856
all,167.28673293963254
all,167.36034776902895
all,167.36574601910826
all,167.4025813648294
all,167.42993171372294
all,167.43553740157486
all,167.49687729658797
all,167.5515715223097
all,167.55313254593176
all,167.5820656167979
all,167.64121259842523
all,167.73245144356952
all,167.780844488189
all,167.9475774278215
all,167.94939592908725
all,168.12005646749827
all,168.13651968503933
all,168.16674212598423
all,168.16849540682415
all,168.26582283464566
all,168.3510465879265
all,168.4618950131233
all,168.71808727034121
all,169.02833858267718
all,169.11507480314955
all,169.31872244094495
all,169.32295538057755
all,169.4870564304462
all,170.01029921259843
all,170.70320866141736
all,172.07237139107616
all,172.29855577427816
all,172.3687631233595
all,172.76122440944877
all,172.7719475065617
all,173.10919619422575
all,173.2582939632545
all,173.4753549868767
all,173.5945183727034
all,173.61279133858267
all,173.73799803020347
all,173.8976272965879
all,173.94471784776903
all,174.09687926509176
all,174.33825853018374
all,174.56027839789888
all,175.167534120735
all,175.27575590551194
all,175.36087532808395
all,175.84476312335963
all,176.24327171052624
all,178.27418647406438
all,179.3105393700788
all,179.66745556287034
all,180.60905607476636
all,181.51761056105607
all,248.06906167979002
all,248.23853740157492
all,249.1119153543307
all,249.28208464566922
all,249.41581627296594
all,249.93924409448812
all,250.0512677165354
all,250.06829920739753
all,250.41849409448818
all,250.5240150918635
all,250.72326968503947
all,250.9145905511812
all,251.34886220472436
all,251.5275938320209
all,252.53256245869142
all,252.9401601049869
all,254.2452383453708
all,255.89833267716529
all,258.96919947506564
all,259.9443779527559
all,260.5569265091862
all,300.6270984251968
all,324.218524060646
all,343.21957414698176
all,344.40052493438304
all,242.2064593175853
all,242.42410629921255
all,359.2529632304662
all,346.85369927774116
all,169.49461654629022
all,169.76146361590403
all,170.2171405121471
all,170.31188173455973
all,170.34546552856202
all,170.36782708744244
all,170.49674259381172
all,170.53199887387382
all,170.92174064346682
all,171.62551051248357
all,171.63891195795
all,171.68513841998654
all,172.60699212081423
all,172.9698057742782
all,173.45107944845702
all,173.55403676953375
all,174.08768820786148
all,174.15470734908138
all,174.2146804780876
all,174.29947012475367
all,174.5420895283773
all,174.9127156927118
all,174.95917650918642
all,175.01055548260013
all,175.04877084701246
all,175.27707170923384
all,175.31284120734907
all,175.38377337322348
all,176.65056007879187
all,178.20292124420916
all,178.52238057742784
all,178.7427878787879
all,178.879906824147
all,180.38097242284954
all,181.31674840764333
all,181.42332982917216
all,182.11416853192893
all,182.39351254953752
all,183.46089625738674
all,183.54062770847008
all,183.66426023778078
all,188.07633136482946
all,188.43628693368342
all,188.9069802241265
all,190.24389231779378
all,190.41012606697302
all,194.4121411687459
all,194.83237229152996
all,195.68328043775654
all,196.78203093580822
all,197.93684110308584
all,198.14278332239013
all,198.31454694681557
all,198.8261464215364
all,199.7216023622048
all,200.30378660538415
all,200.82204921259856
all,201.00998359580072
all,201.59879078947364
all,202.16525082074858
all,203.2159303713528
all,203.75560932370314
all,204.26802948207165
all,204.4695462902166
all,205.65807944845693
all,205.81323653088037
all,205.95670297029704
all,206.60300854139297
all,207.09379800664453
all,208.054790544977
all,209.6628205804748
all,210.2409078341013
all,210.50283388049897
all,213.502
all,219.98728862590391
all,224.03243275632494
all,251.22157539682527
all,257.23105187130653
all,262.31802886597944
all,267.9101183431952
all,276.04192711753115
all,288.42924140821464
all,289.0591776750331
all,289.632819973719
all,290.7055169886741
all,311.09777347340776
all,314.8195641791046
all,315.5162391590014
all,336.98834826203205
all,348.17667819148926
all,348.7624101198401
all,355.6500517928286
all,357.0992252010722
all,375.3089131493507
all,438.93469633152205
all,442.4764377081946
all,787.6215433911881
all,92.86993635170607
all,93.18611745406822
all,93.36686482939633
all,93.89187992125987
all,94.37906163934426
all,94.90211023622051
all,97.1650577049181
all,97.21690163934427
all,97.27073049180329
all,97.6886944262295
all,98.77770864381522
all,99.42884000000002
all,99.70326491803273
all,99.80329508196725
all,101.31202885245908
all,106.1329881967213
all,144.4014052459017
all,145.72586295081962
all,148.5000393442622
all,149.53254032786884
all,151.8754298880843
all,152.24814163934425
all,152.77855344262292
all,187.9049855737705
all,213.2343591595536
all,220.69312721311474
all,142.32397506561688
all,142.4228976377953
all,142.5419514435695
all,142.61576443569555
all,142.85111961722492
all,143.0239475065617
all,143.1689245406824
all,143.17994950819676
all,143.2602880577427
all,143.57394881889758
all,143.59160236220475
all,143.5934120734908
all,143.70284514435696
all,143.7493221784777
all,143.83708661417322
all,144.08771456692912
all,144.12067125984254
all,144.1288694225722
all,144.30473293963254
all,145.21110688524587
all,145.3834002624672
all,145.65875853018372
all,145.73777690288713
all,145.94694750656168
all,146.09536482939635
all,146.1530859580053
all,146.19724000000002
all,146.28776509186355
all,146.5041409836065
all,146.5090846456693
all,146.78946850393703
all,147.20595475409831
all,148.1529639107612
all,148.18258333333327
all,149.50124671916015
all,150.58922572178486
all,153.81056467498362
all,155.76568438320214
all,159.5089188118812
all,163.46574882786342
all,176.23085029546937
all,190.0178595912985
all,198.80215453527427
all,214.5711601049869
all,217.6494022309711
all,218.6012106299213
all,219.25234607778512
all,244.00434754098353
all,258.4282471910112
all,264.02875246224556
all,271.7104494750656
all,279.9118208661417
all,288.93791787122206
all,305.9648103674543
all,501.17808928571446
all,164.29419999999996
all,164.3984324146981
all,164.79847143795138
all,164.92204065573776
all,164.9640242622951
all,165.0761480263158
all,165.1330616393442
all,165.423091147541
all,165.4518379265092
all,165.68133661417326
all,165.72309836065574
all,165.77096784776907
all,165.77864393442624
all,165.87644852459016
all,166.0445864562787
all,166.07056786885252
all,166.08906229508202
all,166.09921996060413
all,166.28996983606555
all,166.44113609467462
all,166.47623965856863
all,166.54391929133863
all,166.70956131147537
all,166.73679868852454
all,166.9890950819672
all,167.00473013788576
all,167.2292190163935
all,167.2573901273885
all,167.25887147540988
all,167.2662524590164
all,167.2676509186351
all,167.35160779634037
all,167.41787540983603
all,167.48400459016395
all,167.5250472131148
all,167.58620091923837
all,167.6884829396326
all,167.83334426229504
all,167.84870800524945
all,167.8763737704918
all,168.01624131147537
all,168.02917585301842
all,168.06354819672137
all,168.14178557377048
all,168.16583070866142
all,168.27570472440948
all,168.36976393442617
all,168.39197180327875
all,168.4415269028872
all,168.54622834645667
all,168.5509094488189
all,168.59196327868844
all,168.5995580327869
all,168.6264055118111
all,168.92797311475405
all,168.97361482939638
all,169.06607616546293
all,169.22230229508196
all,169.22914295081966
all,169.35559934426223
all,169.45802622950816
all,169.46209258043336
all,169.56510950819666
all,169.73848655737703
all,169.84462950819682
all,169.9660787401575
all,170.0572250656168
all,170.11012065573775
all,170.11270472440947
all,170.32579133858266
all,170.64277114754103
all,170.64451837270343
all,170.65626771653552
all,171.308654199475
all,171.5253976377952
all,171.91478229508186
all,172.01729396325453
all,172.17124803149605
all,172.24220078740157
all,173.6957749343832
all,174.59863484486863
all,176.0854888451443
all,178.19729992044552
all,193.319311546841
all,194.6639954751131
all,197.73040454545452
all,206.73082611548554
all,223.2633442622952
all,231.4840987261145
all,249.55968710191087
all,249.9591088524589
all,250.97173473407744
all,252.94654466666668
all,276.3698280839897
all,278.8130741035857
all,279.78213639344267
all,287.0324629508197
all,291.3411259016393
all,298.5475909090909
all,309.6874886877828
all,342.60207665505226
all,256.2311169451073
all,256.6854957264956
all,257.48580350039776
all,257.66697366320847
all,258.6316327868853
all,259.1353349320544
all,259.9358608923886
all,259.97433731105815
all,260.0114393442623
all,261.1264536741213
all,262.20526576217065
all,263.8403288216561
all,266.7914365522745
all,267.07608598726125
all,269.64827156549524
all,314.7866085918854
all,330.85905311475403
all,382.89497375328096
all,384.26115354017486
all,384.6873576115486
all,385.1920269028871
all,387.49041010498695
all,387.99424327868854
all,388.2864168655527
all,388.5158557377047
all,389.1939318032788
all,390.34785770491806
all,390.4181659016394
all,391.1257204472843
all,393.69278679395387
all,394.44439936356423
all,398.21853540175005
all,566.3679567213119
all,207.38258923884501
all,207.70333923884507
all,208.67175737704903
all,209.4643186885247
all,210.4663901639344
all,210.64272019464718
all,211.60396010638289
all,211.61346163934428
all,211.9468478688524
all,214.30588623707246
all,307.91831803278694
all,308.45409442622963
all,308.74524459016396
all,308.9841783606558
all,310.4339777049181
all,315.38518098360663
all,320.704364590164
all,333.22759342105263
all,339.90461801446423
all,379.1588177049181
all,639.5419868852456
all,952.7362912557533
all,954.1295439632546
all,956.5807383606556
all,77.15600556881463
all,79.27294749403342
all,79.3408122513922
all,255.71924899598392
all,592.4732673684211
all,393.6774267892318
all,393.8559822834647
all,394.05958006644505
all,394.42666469816254
all,394.4401191936897
all,394.66640101522853
all,394.8806215106732
all,395.02890813648287
all,396.0670065616797
all,396.1420951029098
all,396.44327821522296
all,396.5243320895523
all,396.722375328084
all,396.80923918918927
all,397.1622675086108
all,397.52025787401584
all,397.6071062992126
all,401.6545581210192
all,406.9269120734908
all,438.9167446808511
all,483.2233580246913
all,484.3670201342281
all,484.55106786427154
all,493.0954806094184
all,496.65686178861785
all,497.14496329526906
all,497.8517092264678
all,497.9165216346155
all,498.86140765614516
all,514.8723080026901
all,582.028956521739
all,588.5967974683543
all,589.2960702099737
all,589.431557086614
all,589.8671751968499
all,590.5067296587928
all,591.6467329396324
all,591.6528569553809
all,591.7142821522307
all,592.0376152330927
all,592.0651654629024
all,592.1421767441861
all,592.2008326771657
all,632.9792336892054
all,640.7262850280221
all,656.8183123809526
all,672.0097127516779
all,678.9036695736432
all,681.4624912461377
all,681.6271045969353
all,681.8078151700082
all,686.566173038229
all,693.2350178926444
all,697.8625791173306
all,707.5913071718539
all,725.004909090909
all,855.693269949066
all,193.104622047244
all,175.3896183606557
all,175.40815026246716
all,176.16691344262287
all,176.24601443569549
all,176.31134754098363
all,176.53922572178487
all,176.66442098360656
all,176.93726163934423
all,176.97456786885255
all,177.09240852459018
all,177.2353390163934
all,177.2591127868852
all,177.50390491803276
all,177.6339186885246
all,177.6837659016393
all,178.0149606557377
all,178.03434186351697
all,178.1396673228347
all,178.3215567213116
all,178.49376852459008
all,178.52768535620055
all,178.66984262295074
all,178.69904262295074
all,178.71769405405396
all,179.1525462295082
all,179.285897704918
all,179.3294642622952
all,179.4237828083991
all,180.0195429508196
all,180.0230059055118
all,180.02408398950126
all,180.03656721311472
all,180.2118937007875
all,180.27320682862774
all,180.49889698162724
all,180.52759450457958
all,180.89737311475417
all,181.20905770491802
all,181.43560000000002
all,181.50031475409835
all,181.5802270341208
all,181.6341521311476
all,181.6541108196721
all,181.9248937704917
all,182.09804655737702
all,182.82866295081976
all,183.08430774278213
all,183.15970098360654
all,183.76555511811029
all,183.852977704918
all,183.8678721311475
all,184.108775737705
all,184.5109383606557
all,185.56595615275816
all,185.93806894287582
all,186.1210511811024
all,186.68859475409838
all,186.86867081967216
all,188.13556847545223
all,190.2481523309258
all,190.31478163934426
all,191.78317201998573
all,192.86266666666674
all,192.86407000795552
all,193.07008545197738
all,194.0751151315789
all,194.86590466798154
all,195.08170874424727
all,196.0305078740157
all,197.18534229508185
all,202.1186442089326
all,202.67199209486168
all,212.99777389584708
all,214.57689684813764
all,217.48372181938035
all,223.5074236065575
all,228.80644680851063
all,237.27777570093463
all,272.04848751642584
all,278.11982468811556
all,278.81094017094017
all,281.6296416337287
all,281.6857616690239
all,282.46461655629145
all,286.3790766475646
all,296.5712577319588
all,447.5863217334208
all,500.71024489795917
all,524.5655848184817
all,45.02679213114756
all,45.54573770491803
all,45.689152131147544
all,45.754434098360626
all,45.9624249180328
all,46.07786622950819
all,46.07870557377047
all,46.119239344262304
all,46.15149508196719
all,46.22709049180325
all,46.297719344262305
all,46.30991409836063
all,46.347632786885235
all,46.418761967213136
all,46.4199462295082
all,46.496298360655736
all,46.50403344262295
all,46.50877508196722
all,46.698660327868865
all,46.78895344262294
all,46.802922622950796
all,46.82244524590163
all,46.82569245901638
all,46.829697049180346
all,46.84178295081967
all,46.85152262295082
all,46.87211803278688
all,47.026252459016405
all,47.03502950819673
all,47.07603672131148
all,47.09421114754102
all,47.12441508196721
all,47.133066229508195
all,47.17331606557379
all,47.217820327868864
all,47.22447540983605
all,47.28661901639343
all,47.292007213114765
all,47.2972406557377
all,47.32929245901638
all,47.36421180327869
all,47.37447344262298
all,47.37768524590167
all,47.49358557377048
all,47.51578557377047
all,47.52930426229507
all,47.55781704918033
all,47.58481836065575
all,47.6160255737705
all,47.66497180327868
all,47.70402295081965
all,47.718704918032785
all,47.740266885245894
all,47.75266819672132
all,47.760024918032755
all,47.79915344262293
all,47.80645573770493
all,47.870275409836054
all,47.907479344262285
all,47.90941442622951
all,47.92138557377048
all,47.96630557377049
all,47.98940000000001
all,48.00313049180326
all,48.015024918032786
all,48.020640000000036
all,48.028280655737696
all,48.03464131147543
all,48.06571803278688
all,48.09359540983609
all,48.10381245901639
all,48.114004590163916
all,48.21201967213115
all,48.22562163934425
all,48.27934163934425
all,48.32698491803278
all,48.34639147540981
all,48.36933114754097
all,48.46319278688526
all,48.46386950819674
all,48.514215081967194
all,48.52520918032787
all,48.52634229508199
all,48.610695081967215
all,48.612232786885244
all,48.616086557377045
all,48.63832459016395
all,48.70978163934426
all,48.83015606557378
all,48.830321311475416
all,48.965831475409836
all,49.00888196721308
all,49.141113442622974
all,49.16678622950819
all,49.248527213114755
all,49.263092459016406
all,49.36642295081967
all,49.51898163934424
all,50.35172196721312
all,50.86495213114755
all,219.45042515923558
all,219.7008450426788
all,219.81022834645668
all,220.03153508196715
all,381.41867214191865
all,385.37495795006583
all,187.68314163934434
all,191.67107540983608
all,337.80712938747416
all,339.23634136269783
all,468.0049318032785
all,471.22783016393436
all,185.26663578274753
all,328.50525115055876
all,201.44070406824142
all,201.67440682414704
all,201.93247572178478
all,201.94689698162736
all,202.07520013123354
all,202.1694022309712
all,202.18472047244111
all,202.2056312335957
all,202.28315223097107
all,202.29955118110237
all,202.3096961942257
all,202.39461614173223
all,202.39904921259836
all,202.40952296587926
all,202.41971981627296
all,202.47056036745408
all,202.48590026246703
all,202.80031102362216
all,202.81543241469822
all,202.84370669291317
all,202.91317782152237
all,202.978629265092
all,203.0151062992126
all,203.15566732283474
all,203.2478963254592
all,203.6556146496815
all,203.83780577427834
all,203.85660564304456
all,204.00847929936316
all,204.1175413385828
all,204.19900853018376
all,204.24474934383187
all,204.32036286089235
all,204.5792381889764
all,204.5881779382798
all,204.85415879265085
all,204.96761105990788
all,205.0371528871392
all,205.18837992125978
all,205.21108727034112
all,205.42232677165342
all,205.6017270341208
all,205.83519619422583
all,206.09796194225726
all,206.1258923884514
all,206.2340249343831
all,207.0165124671917
all,207.61708732764285
all,208.00250787401578
all,208.6546633663365
all,209.1900262467191
all,209.736219160105
all,213.85315551181108
all,302.2365433070867
all,302.31655314960636
all,302.47440682414685
all,303.06895209973766
all,304.1262782152231
all,304.5658897637796
all,305.06922440944896
all,306.49300656167986
all,307.6098640840447
all,307.89837139107607
all,309.82071456692904
all,311.7782690288715
all,314.9474957321075
all,533.5246036745408
all,192.2771154458598
all,192.37562022292985
all,192.4040597133758
all,192.4411202229299
all,192.55521337579603
all,192.69552627388532
all,193.03239171974516
all,193.06772292993622
all,193.13731289808928
all,193.24016958598733
all,193.32901671974523
all,193.7399012738853
all,193.77609872611464
all,193.7845453821657
all,193.81255971337578
all,193.98020222929932
all,193.9934187898089
all,194.09410668789812
all,194.14094585987263
all,194.36302468152863
all,194.8346369426751
all,194.88636464968155
all,195.61111385350316
all,195.783599522293
all,195.93307324840765
all,196.0114562101912
all,196.0201664012739
all,196.05303105095535
all,196.09242993630565
all,196.25868630573257
all,196.76202308917198
all,196.93867914012742
all,197.3538566878981
all,197.40795939490445
all,198.50400079617842
all,199.18298964968156
all,200.18105175159243
all,200.21706369426755
all,200.90161244019131
all,201.16524761146488
all,201.20085828025466
all,201.3916608280255
all,201.40034235668796
all,203.81298487261145
all,204.0657906050955
all,210.6416305732484
all,220.66283757961787
all,233.85008539505188
all,287.19164888535033
all,287.5954148089171
all,288.1036441082802
all,288.6063211155378
all,288.9871003184714
all,289.7642515923566
all,289.9702531847134
all,290.2411568471338
all,290.5529498407643
all,290.7323964968153
all,291.1437141719746
all,291.2485238853503
all,291.653972133758
all,292.04914410828036
all,293.62248805732486
all,293.9797937898089
all,294.18921496815295
all,295.18501592356677
all,296.3908136942674
all,297.87299920382196
all,299.96864729299386
all,300.0911433121019
all,309.5113646496816
all,312.19852542372877
all,329.1390493630571
all,197.92760270700637
all,198.13854856687888
all,198.63965047770714
all,199.07810828025472
all,199.21082404458593
all,199.54086305732486
all,199.7131305732484
all,199.72251910828024
all,199.87128980891714
all,199.90250318471337
all,200.19069506369433
all,200.36397531847138
all,200.45497133757956
all,200.49456687898083
all,200.5442406374502
all,200.91165843949042
all,200.93075318471335
all,200.93858359872618
all,200.99435907643314
all,201.0485708598726
all,201.1173346613545
all,201.2167882165606
all,201.23892277070058
all,201.26385350318472
all,201.30201751592358
all,201.32555891719744
all,201.34747850318476
all,201.36400875796173
all,201.4217937898089
all,201.55343789808921
all,201.6580835987259
all,201.76237261146494
all,201.80266003184718
all,201.847606687898
all,201.97017197452223
all,201.97676512738857
all,202.0066082802548
all,202.08480334394903
all,202.14840764331208
all,202.25256767515918
all,202.34999044585987
all,202.3624164012739
all,202.42025477707014
all,202.43607643312086
all,202.46612977707008
all,202.63971496815284
all,202.66529697452228
all,202.7141401273885
all,202.72961863057338
all,202.78180732484077
all,202.91978787878787
all,202.99111544585992
all,203.03221098726115
all,203.06886066878965
all,203.09333121019122
all,203.1081377388536
all,203.11396098726112
all,203.20912977707002
all,203.30088614649677
all,203.44838277511963
all,203.54075238853503
all,203.73186146496818
all,203.77238216560508
all,203.8016926751593
all,203.80500318471346
all,204.1223582802548
all,204.15405015923562
all,204.20911942675158
all,204.26917117834392
all,204.35708837579608
all,204.48419585987264
all,204.67048089171965
all,204.73137579617836
all,204.99683837579624
all,205.04025238853507
all,205.086089968153
all,205.72697611464974
all,205.73402308917207
all,205.73683359872612
all,206.05069402390444
all,206.147821656051
all,206.28420000000006
all,206.30985828025487
all,206.582527866242
all,206.77656289808917
all,206.81279140127404
all,206.9450486055777
all,206.95821656050956
all,207.05964808917193
all,207.16093869426751
all,207.58184474522298
all,207.64289331210188
all,208.19740525477724
all,208.342747611465
all,208.54984872611465
all,208.81746417197465
all,208.98291958598722
all,208.99063136942675
all,209.58687181528668
all,209.60932165605087
all,211.09594347133773
all,211.24717277070064
all,211.5364124203821
all,213.53922929936306
all,214.8081926751594
all,218.06276608695646
all,225.3224792993631
all,226.13525079617838
all,233.66432580645153
all,298.0331393312102
all,298.3502070063695
all,299.5410421974522
all,300.367930732484
all,300.4164084394905
all,300.98854299363063
all,301.0762277070065
all,301.397479299363
all,301.64770541401293
all,302.3407937898091
all,302.5376422310758
all,302.5496146496815
all,302.7268105095541
all,302.9759601910828
all,303.2413829617836
all,303.64708757961785
all,303.9405700636943
all,305.57613455414014
all,307.37707165605076
all,307.67759633757964
all,308.1511807324841
all,308.7458009554139
all,313.2544028662421
all,313.4684124203822
all,313.87109156050957
all,314.24605909090906
all,316.3089092356687
all,317.8963227272728
all,637.6450413114756
all,667.3987062295085
all,715.0087973770491
all,722.4257016393444
all,739.3788032786887
all,742.3866421647822
all,848.2311622162887
all,861.0993866396758
all,862.5776429521283
all,869.322051677852
all,869.3490579613588
all,871.3739084791388
all,874.5262279655404
all,874.7390147255691
all,876.5972125100238
all,876.7282434782605
all,879.9493003300335
all,881.0675785619173
all,884.3657354320161
all,884.9764936877077
all,885.2225932090543
all,889.046605596269
all,889.536173217855
all,891.84430013369
all,893.7737060000007
all,894.8811478494628
all,897.9031262458469
all,898.0876170780525
all,898.6104214765097
all,899.4738699402784
all,900.0676129679146
all,901.2011411451399
all,902.6786005344023
all,902.6948569545159
all,902.9225019946808
all,908.116607636068
all,908.483785666443
all,910.0555961152047
all,910.9702682602923
all,911.0050454849503
all,911.842532579787
all,913.111312458361
all,913.8738897009966
all,914.951578104139
all,915.4070383580074
all,915.8424681848621
all,917.3727055296473
all,920.0474150436535
all,920.55951164338
all,920.9333529801326
all,921.2020053262312
all,922.1218398932624
all,923.1440192819149
all,925.3053871608207
all,926.4153281775389
all,926.4924164438504
all,928.6277608841258
all,929.7587313037723
all,935.0349673115406
all,937.3087934710192
all,938.5352377434515
all,952.2554691439948
all,952.2689297385616
all,967.2940869853923
all,1128.9027693850267
all,158.12864065573768
all,158.7567816393443
all,158.79055999999997
all,158.9907416393443
all,159.1182163934427
all,242.0721586885245
all,181.77464065573767
all,182.9739639344263
all,183.05784459016394
all,184.24407278688534
all,184.27814607948443
all,184.6427213114754
all,184.65126950819672
all,184.85893836065577
all,184.95245770491798
all,185.1181140983607
all,185.13486295081972
all,185.1362013114753
all,185.23028065573774
all,185.24551934426228
all,185.41898950819672
all,185.42632459016386
all,185.55758229508191
all,185.61135147540978
all,185.68851081967208
all,185.871813114754
all,185.94700524590166
all,186.08935278688526
all,186.14261836065572
all,186.1694570491804
all,186.31012459016392
all,186.36245114754107
all,186.38161311475406
all,186.48789770491805
all,186.59886286089247
all,186.6183947540983
all,186.80150360655733
all,186.83031081967204
all,186.88574885245902
all,186.90307016393442
all,187.01135672131142
all,187.07321967213122
all,187.24734580052487
all,187.6369547540983
all,187.66005311475413
all,187.82166295081964
all,187.9137796721311
all,187.92143016393442
all,187.96667621320609
all,188.0081515748032
all,188.16162098360655
all,188.23752327868846
all,188.27848327868844
all,188.37690295081978
all,188.41050819672134
all,188.66509114754103
all,188.87249049180332
all,188.87509377049182
all,189.16423737704915
all,189.2933403278687
all,189.30597639344265
all,189.38205573770497
all,189.5292380327868
all,189.5913252459017
all,189.61305442622938
all,189.6356340983606
all,189.64514622950813
all,189.7883303167421
all,189.79010360655732
all,190.10081049180326
all,190.19286622950827
all,190.56952665075576
all,190.60296327868855
all,190.64009307875898
all,190.82958245382565
all,191.08212
all,191.5118549868767
all,191.7857927868852
all,191.97625836065572
all,192.0053750819673
all,192.0094298642534
all,192.06355839895005
all,192.10847147540983
all,192.14878295081957
all,192.460313442623
all,192.53304524590163
all,192.70504327868844
all,192.85502626395265
all,193.08915016393436
all,193.11027016393436
all,193.20334557377046
all,193.2866006557377
all,193.71843016393453
all,194.22949836065575
all,194.38938648293947
all,194.81296262295083
all,195.06823081967218
all,195.72539304461927
all,195.97180721311474
all,196.2013672131148
all,196.29497506561677
all,196.31297245901644
all,196.51733333333334
all,196.5899501639344
all,196.74919934426228
all,196.75653377049179
all,196.94943278688524
all,197.04919081967205
all,197.26278426229499
all,197.82643409836066
all,197.94848918032775
all,198.13572524590165
all,198.42266163934423
all,198.59366207349063
all,198.9983188976379
all,199.53896194225732
all,199.8531737704918
all,200.14842622950817
all,200.17181639344255
all,200.81311475409836
all,202.3483534426229
all,205.37509639344253
all,206.5071704918032
all,209.41773906125695
all,209.9435508196721
all,210.02557565789485
all,216.00842979564928
all,216.71921320604616
all,219.03314495114
all,220.0009055737705
all,226.23170800524932
all,234.1484321311475
all,240.69939540983606
all,250.6383836065573
all,254.83939803278707
all,269.13315081967215
all,278.9552413114756
all,280.1729901639346
all,284.204426885246
all,293.5578147659857
all,294.7207154098359
all,296.11152887139116
all,303.0495791567225
all,368.0255263157893
all,157.65243278688524
all,158.00447409836067
all,158.1351678688525
all,158.18836262295085
all,158.49908393442627
all,158.6720609836065
all,158.8484875328085
all,158.86277967213115
all,158.87094557377048
all,158.9206830708662
all,158.96240721311474
all,159.03245836065568
all,159.05549639344264
all,159.27604393442624
all,159.42882885245908
all,159.48198163934427
all,159.59127559055122
all,159.6583057742782
all,159.66136417322835
all,159.74012524590168
all,159.97666754098353
all,159.99098819672133
all,160.06561377049184
all,160.27235803278688
all,160.60710433070864
all,160.6521603960396
all,161.08114201183437
all,161.8111594202898
all,161.8728345266508
all,162.06871860618017
all,162.19017704918033
all,162.28037377049188
all,162.29779540983614
all,162.55200852459018
all,162.59558661417321
all,162.77185049180338
all,163.77328871391072
all,164.68482557377038
all,164.79669007263914
all,164.97154724409444
all,165.7789888623707
all,167.5636948818899
all,169.40707439104682
all,174.52826032786885
all,175.03879081967222
all,178.0173298360656
all,181.72848196721318
all,184.24905508196713
all,188.5196706443914
all,191.71974426229508
all,191.96792852459015
all,237.85034688524595
all,238.4027895081967
all,238.88255081967213
all,239.44056627296584
all,239.7797034120736
all,241.34912459016388
all,241.50322295081955
all,241.7215600000001
all,248.2220236220473
all,249.3958301639344
all,251.06984487350192
all,314.20323081967206
all,338.59212065573763
all,162.0053398950131
all,164.7408838582677
all,165.18435826771656
all,165.25987795275594
all,167.13056299212593
all,167.2193687664042
all,167.92165354330712
all,168.10400459317577
all,169.5428359580053
all,169.6685223097113
all,173.19853215223094
all,189.56412664041991
all,245.79803871391076
all,246.5841784776903
all,247.15384842519674
all,247.21225721784782
all,265.0414169329074
all,266.55230996015945
all,272.3847309711288
all,272.74693372703416
all,273.5435879265091
all,273.7651870078741
all,274.7736095800525
all,274.7896043307088
all,20.48247529812606
all,23.148895013123372
all,24.539470472440943
all,24.93305446194225
all,24.967591304347827
all,26.130594547053636
all,26.685895013123343
all,28.25869750656169
all,28.91611066878981
all,30.327788713910763
all,30.78085170603675
all,30.898723097112853
all,32.825980971128615
all,33.19513976377954
all,33.21748950131232
all,33.80162139107611
all,36.06313517060367
all,36.43473359580052
all,36.74121653543308
all,38.299473753280836
all,38.36690551181102
all,38.66379921259843
all,38.73704029850748
all,38.77166994750656
all,38.963462598425195
all,39.82177034120734
all,40.012634672619036
all,40.47148748159058
all,41.003201443569566
all,41.18409645669291
all,42.23856561679789
all,42.51093241469819
all,47.85060952380952
all,50.964133234641025
all,52.677986220472455
all,55.49471872686897
all,56.8368037653874
all,71.59520781134856
all,92.4388247631935
all,92.47463636363635
all,1142.752603773585
all,169.36460498687674
all,169.3946922339406
all,169.54240574282144
all,169.8128510498688
all,170.55746784776898
all,170.58732086614182
all,171.01241076115485
all,171.07072877984086
all,171.20219160105
all,171.3671254927727
all,171.72813254593171
all,171.79736039603966
all,171.83544881889762
all,172.8836627906977
all,173.28084271523176
all,173.56162089356104
all,175.90600159235655
all,177.5340408653846
all,180.9408333333333
all,181.9099088235294
all,190.4045363636364
all,207.50522279792747
all,223.76384528605965
all,233.76011234396668
all,244.7045277777778
all,244.88088340080972
all,247.10061697860954
all,251.9482400662252
all,252.65599405267622
all,253.0771809078773
all,254.05883398950132
all,254.58743307086618
all,255.33283202099733
all,255.66588779527575
all,256.2906607611548
all,270.0806679790026
all,296.61748307291674
all,303.28958125421434
all,303.5616697798531
all,307.11065234899326
all,307.83839811542987
all,308.161342359768
all,310.2374822866347
all,313.6603809840425
all,315.6737145748987
all,328.54638226299693
all,329.3847972074467
all,337.8927222222224
all,343.7084371308015
all,536.5835626229509
all,539.9331277156024
all,540.4838044619424
all,541.5504320652173
all,542.2374101049869
all,546.5894832567302
all,549.2540679347828
all,554.8279547602974
all,797.0214373770493
all,811.0383016528928
all,811.8188791134992
all,814.9373385416666
all,816.2162459239129
all,818.2396606271774
all,819.5558871621624
all,820.4153014354068
all,832.3076522893164
all,835.5263375165124
all,836.3545207920788
all,842.3931348314608
all,859.7203443271769
all,940.6839766407113
all,121.51722624434387
all,129.02444131147547
all,130.46390295081966
all,131.49517967213117
all,131.86992984778288
all,132.14756262295083
all,132.42933180327867
all,132.61504918032776
all,132.85452459016398
all,133.37183737704916
all,133.48376852459012
all,133.63896131147553
all,133.98446819672125
all,134.8376655737704
all,135.064844590164
all,135.87785770491797
all,137.85087073490806
all,141.10741770491805
all,170.1532852459016
all,172.51014229508203
all,140.4148609836066
all,140.51251016393442
all,141.63732983606556
all,141.86998688524596
all,143.86052786885242
all,144.03985180327868
all,144.25680721311474
all,144.4040314754098
all,144.45489704918035
all,145.03888786885236
all,145.33464196721314
all,145.9618026229508
all,146.4102032786886
all,147.326830819672
all,147.53078950819673
all,147.98948590163943
all,148.206659672131
all,148.86257967213118
all,149.1513652459017
all,149.45198032786885
all,149.741468852459
all,482.17123254281955
all,483.72070685111987
all,484.4648462046204
all,486.71112697368415
all,506.61697284768195
all,567.6491497005987
all,617.4005905723907
all,723.5523046926634
all,24.746591863517057
all,25.569814960629927
all,25.941828740157497
all,26.269895669291355
all,26.703103018372705
all,26.93673359580054
all,27.304909389363093
all,28.090328083989483
all,28.60560104986874
all,29.006046587926505
all,29.227253280839893
all,29.41204724409449
all,29.515284776902863
all,29.588422849638864
all,29.862619422572177
all,30.26679593175853
all,32.05099540682416
all,32.13932283464566
all,32.36809842519684
all,32.92372488509522
all,33.372910761154856
all,33.643302233902766
all,33.68077230971128
all,35.082308601444524
all,35.17878777923785
all,39.63630617608408
all,40.74371598414793
all,40.947803149606294
all,41.431759842519696
all,41.970850393700786
all,43.00223380900111
all,73.69085629921256
all,101.0356090909091
all,192.97946850393686
all,193.08788443860797
all,193.37595734908138
all,194.33997834645672
all,194.41797506561682
all,194.5023801707156
all,194.55615354330715
all,194.76799015748028
all,194.96800853018377
all,195.05125159235675
all,195.0624639107612
all,195.08695013123358
all,195.24973556430456
all,195.29377690288723
all,195.31599146981623
all,195.35827821522307
all,195.37883923884516
all,195.3915548260013
all,195.45877019041362
all,195.47858070866135
all,195.48402821522296
all,195.5028405511812
all,195.54281627296595
all,195.5454186351706
all,195.60696050032917
all,195.70870275590565
all,195.71304068241474
all,195.79848950131233
all,195.844217847769
all,196.05789173228354
all,196.10553149606295
all,196.14984514435687
all,196.20166688610948
all,196.2218497375328
all,196.31288706500325
all,196.34458136482948
all,196.36289107611546
all,196.44808136482942
all,196.55055905511816
all,196.57716994750658
all,196.6184130006566
all,196.85326709062
all,196.98419947506568
all,197.03730446194226
all,197.29137992125993
all,197.65667716535438
all,197.66718438320217
all,197.7741338582677
all,197.92471587926516
all,197.98526657912024
all,198.11145800524923
all,198.39078099838977
all,198.98476082611577
all,199.2828495222929
all,199.47150079617828
all,199.83380380577432
all,199.9870879926672
all,200.34181102362197
all,200.38401926782274
all,201.4070052687039
all,201.77536835193692
all,201.8139192383455
all,202.22772963951948
all,202.42937860892397
all,203.02844619422555
all,205.22947309711282
all,205.36762967826655
all,206.2784291338583
all,207.2416270518713
all,210.50011587982834
all,219.97732829940912
all,221.13116535433076
all,257.3334208798425
all,267.3381049868768
all,290.2678040762657
all,290.46030358565747
all,291.35402755905494
all,291.4910800524933
all,292.44173884514436
all,292.6985531496061
all,292.8511520700637
all,295.22667125984265
all,295.38361876640414
all,295.4077631233595
all,295.77668503936997
all,296.5361994750657
all,296.892937664042
all,297.408401574803
all,298.4797670603674
all,298.7066732283464
all,299.38439698162733
all,300.8607119422574
all,301.39068942875906
all,301.57059186351705
all,307.85872178477695
all,309.8365290620871
all,310.0691849405548
all,311.1176450131235
all,311.16802904290415
all,315.7947730263158
all,318.8672329396326
all,319.3065367454068
all,468.50156756756775
all,487.05391201575844
all,500.73316940249515
all,529.7418057742781
all,193.51563855421688
all,195.0823909774436
all,200.15032595573442
all,204.15068867924526
all,206.42652631578943
all,218.69885714285712
all,231.56012605042014
all,234.50012380952373
all,235.65574782608695
all,244.6239306930693
all,277.1914042553191
all,327.875402173913
all,474.57066878980885
all,680.0129285714285
all,691.3508752362949
all,742.6027105263157
all,878.3385000000001
all,893.8817377049179
all,205.17395144356948
all,210.22179396325473
all,212.7859507874015
all,247.1390000000002
all,324.12746656050956
all,493.19527960526284
all,175.34945101906646
all,179.941280183727
all,183.68887073490814
all,196.9481608667104
all,206.36233796940186
all,231.40829914529914
all,247.54202362204714
all,274.29107874015733
all,288.376683070866
all,291.3317178477691
all,292.9166609498681
all,308.19030708661415
all,335.9290584372948
all,356.35234645669277
all,468.43760975609746
all,481.0150848126231
all,487.1413637557453
all,498.12657199681763
all,500.6601648089171
all,501.9471081941128
all,502.3044150039905
all,502.804552715655
all,502.9013412887826
all,503.3230846645366
all,503.49145076060836
all,504.42056050955443
all,505.9753064644854
all,506.0560143769971
all,506.73783706070276
all,507.8752147971365
all,508.0361957040574
all,508.9425059665871
all,512.4231447891807
all,513.0478031872512
all,513.4635346062054
all,514.6991630867145
all,515.2552553870712
all,515.8407191726329
all,517.005879489226
all,519.0607380573244
all,519.5253937947496
all,521.6631607000795
all,527.5209037390612
all,580.6282161290321
all,226.980540327869
all,227.40419344262284
all,227.64631934426222
all,227.6498950819672
all,227.75530885245902
all,227.819704262295
all,227.88970538057734
all,227.92073097112862
all,227.98136786885243
all,227.98487409836062
all,227.99218688524593
all,228.0025259016393
all,228.04505114754093
all,228.08569245901649
all,228.1780295081966
all,228.18278295081973
all,228.1861495081966
all,228.35420655737707
all,228.3593934426229
all,228.39841836065563
all,228.41158754098362
all,228.41508524590168
all,228.42097180327858
all,228.52710950819656
all,228.53754032786898
all,228.54973114754097
all,228.56310426229524
all,228.59330754098352
all,228.61431999999996
all,228.6404065573769
all,228.67947178477692
all,228.70519409836052
all,228.70852852459024
all,228.71086032786903
all,228.71337639344262
all,228.77141207349072
all,228.7730196721312
all,228.7833934426229
all,228.78344721311493
all,228.8251521311476
all,228.83484786885242
all,228.84760327868847
all,228.87577377049186
all,228.9416190163934
all,228.94432590163927
all,228.96447803278687
all,229.02291606557375
all,229.0352432786886
all,229.04022819672147
all,229.06591147540982
all,229.1064465573772
all,229.13987081967218
all,229.14273377049187
all,229.14476721311487
all,229.166993442623
all,229.1680268852461
all,229.19855213114747
all,229.20176262295095
all,229.22150360655726
all,229.22676655737715
all,229.23942950819668
all,229.2751829508196
all,229.30445836065573
all,229.32740393442637
all,229.32977967213114
all,229.42241377049194
all,229.4323206557376
all,229.46127147540992
all,229.468721967213
all,229.50577639344277
all,229.58025508196712
all,229.5815567213117
all,229.62209442622944
all,229.63148753280836
all,229.6431626229509
all,229.65256722354823
all,229.69544131147538
all,229.72877406523475
all,229.7419363934427
all,229.7674714754099
all,229.79330389817025
all,229.86556065573768
all,229.89954754098358
all,229.9178852459017
all,229.97813442622956
all,229.9840996721312
all,230.00607934426242
all,230.04006360655742
all,230.0865744262294
all,230.11236918032785
all,230.13563540983597
all,230.21470360655726
all,230.22519016393446
all,230.24364262295074
all,230.29196852459023
all,230.29698098360652
all,230.30184131147536
all,230.32786098360646
all,230.41382622950832
all,230.41535868852446
all,230.4276655737704
all,230.5229291964996
all,230.69907016393444
all,230.77166268894206
all,230.81941766109782
all,230.83210103420848
all,230.9052321311476
all,230.9404596721311
all,230.94649901639343
all,230.99746032786885
all,231.04858032786876
all,231.11437770491807
all,231.12478295081948
all,231.22449180327857
all,231.23329770491804
all,231.36628590163943
all,231.47524590163943
all,231.6619580327868
all,231.67324582338895
all,231.69295803278706
all,232.35201377049188
all,232.36373639344257
all,232.3944868735082
all,232.589988852459
all,232.6188478688525
all,232.98127672131142
all,233.49187782805427
all,233.72902819672115
all,233.87902163934427
all,234.01037245901634
all,234.32551606557385
all,234.35549180327857
all,234.86585972850676
all,235.9881829753383
all,244.26368610223633
all,268.8840633333333
all,299.385069322709
all,342.0979108196722
all,347.8792251392201
all,350.5016199868509
all,404.40804273504267
all,133.98071606557383
all,135.4751691803279
all,135.5334406557377
all,135.55146622950818
all,136.00641377049186
all,136.03677573770497
all,136.13630163934423
all,136.15999540983614
all,136.26672065573763
all,136.5103174224344
all,136.83163540983603
all,136.9255062295083
all,137.17186491803278
all,137.18014819672132
all,137.21713704918034
all,137.33778145695362
all,137.41825770491803
all,137.67034950819672
all,137.6894059016393
all,138.83103278688526
all,138.9238275409836
all,140.38985901639336
all,143.66300852459017
all,143.80123490813645
all,144.673646557377
all,148.13766491803273
all,151.43396181384247
all,155.37598423127469
all,168.1005719921105
all,176.71431949934123
all,188.07043700787406
all,203.07581805259412
all,203.17981180327865
all,204.07358085569248
all,207.41748490813657
all,222.5164708196721
all,242.46530426229523
all,252.48943626806832
all,321.46964079040225
all,187.51910628571426
all,189.0953131067961
all,190.0227992125985
all,190.37451936966525
all,190.55974081364835
all,190.59761154855647
all,190.65641076115477
all,190.7827185039369
all,190.78640419947516
all,190.878784120735
all,190.93506430446203
all,190.96052165354325
all,191.03607550886403
all,191.06842322834643
all,191.09364871963226
all,191.10410709592634
all,191.1075022980958
all,191.1736605384111
all,191.22231537450728
all,191.22242716535436
all,191.2368205128205
all,191.28795538057744
all,191.2933887065004
all,191.34561129349967
all,191.38227117531187
all,191.38513694267505
all,191.41157480314968
all,191.45808070866144
all,191.5205216535433
all,191.60932480314963
all,191.61438648293964
all,191.64375328083986
all,191.66995603674553
all,191.6831557161629
all,191.6975019685039
all,191.87646784776908
all,191.9538279711097
all,191.96486145764933
all,191.9733956692913
all,191.9996351706038
all,192.049969160105
all,192.06084307288242
all,192.12306167979008
all,192.14058464566935
all,192.16637270341212
all,192.2075905511811
all,192.22163779527563
all,192.25682074852264
all,192.2992296587927
all,192.3769225721785
all,192.41708070866142
all,192.4463024934384
all,192.45325459317598
all,192.4601765091863
all,192.48409645669298
all,192.54539895013124
all,192.58937795275585
all,192.5927152230971
all,192.649751312336
all,192.65487992125986
all,192.69885742444157
all,192.70213985554827
all,192.7229914698162
all,192.8303880499015
all,192.8852769028871
all,192.9074267892318
all,192.91655183727028
all,192.9185262467192
all,192.99843241469827
all,193.00592125984258
all,193.04303937007882
all,193.20420485883122
all,193.33021142481934
all,193.59183191070247
all,193.61030925804343
all,193.66319908015765
all,193.91658661417335
all,194.0322250656168
all,194.04452755905504
all,194.1205216535433
all,194.21736679790027
all,194.35483398950146
all,194.80409317585315
all,195.34576115485564
all,195.54652527905458
all,195.60072112860877
all,196.01578608923873
all,197.3611030860145
all,198.10656955380577
all,198.77271879106434
all,200.0828101182656
all,200.5213562992126
all,209.58833792650918
all,213.2849136363636
all,221.44571363636365
all,222.47079090909094
all,268.6465913272012
all,276.926335521996
all,290.7265767410415
all,291.52122637795276
all,298.74809973753264
all,299.66240401606444
all,334.09164412344074
all,340.0559105851415
all,402.13046128608914
all,418.3237552493438
all,500.17088123359594
all,594.5750780839896
all,596.6721751968499
all,596.8870793963257
all,597.7270702099736
all,600.4872860892386
all,616.5743950131235
all,692.1111502966379
all,877.5501990647964
all,21.879719816272967
all,22.354726589200276
all,22.814320866141735
all,23.544672572178495
all,23.677218503937006
all,23.976219816272973
all,24.00624803149606
all,24.18001115485565
all,24.412416010498692
all,24.500674540682404
all,24.547882545931767
all,24.62281886534518
all,24.6418556430446
all,24.646421916010503
all,24.96329330708662
all,24.987173884514434
all,25.028869422572175
all,25.036950131233603
all,25.100078083989512
all,25.300864173228355
all,25.879740157480306
all,25.94008267716535
all,26.15444160104988
all,26.956736876640427
all,27.41295669291339
all,27.51002821522308
all,27.587497375328084
all,27.708202755905507
all,27.96367847769028
all,27.973996719160095
all,27.984354330708662
all,28.12664370078742
all,28.1607965879265
all,28.366245406824152
all,28.43334383202101
all,28.521282152230963
all,28.627037401574796
all,28.655284120734894
all,28.770794619422556
all,28.800259842519694
all,28.932694225721786
all,28.992835958005255
all,29.01586745406822
all,29.090942257217847
all,29.18606299212598
all,29.281404199475052
all,29.473493438320208
all,29.655611548556426
all,29.658819553805774
all,29.99230708661419
all,30.02191929133858
all,30.023484908136492
all,30.050980314960636
all,30.07072309711287
all,30.273066272965877
all,30.282914041994736
all,30.45682939632544
all,30.469650262467198
all,30.470780183727022
all,30.479498031496057
all,30.498677821522307
all,30.641589895013098
all,30.644086614173236
all,30.801968503937015
all,30.810207349081367
all,30.845674540682413
all,31.133158792650896
all,31.320332677165368
all,31.46001574803148
all,31.513683070866158
all,31.585332677165326
all,31.664938976377965
all,31.74743832020996
all,31.83694750656166
all,31.88488451443568
all,31.895678477690286
all,31.934219816272964
all,31.954746062992115
all,31.986343175853012
all,32.84292454068242
all,33.27970472440945
all,33.30185170603675
all,33.303388451443574
all,33.339948162729684
all,33.356239501312324
all,33.420992782152226
all,33.58070209973753
all,33.63061679790026
all,33.82429790026247
all,33.9569560367454
all,34.32790485564305
all,34.85629596719071
all,34.949775590551184
all,34.958297900262465
all,35.053534776902886
all,35.14149803149606
all,35.1554343832021
all,35.225946850393704
all,35.276886482939624
all,35.3014717847769
all,35.36617716535432
all,35.432926509186345
all,35.439412729658784
all,35.721819553805766
all,36.29269947506565
all,36.32659580052496
all,36.450694881889774
all,36.78001509186351
all,37.31914895013122
all,37.34297769028873
all,37.4198024934383
all,37.479141732283466
all,37.496206692913375
all,37.7975249343832
all,38.159531496062975
all,38.96787073490814
all,39.23226115485565
all,39.24502460697199
all,39.43946128608923
all,40.36192979002624
all,40.52474606299213
all,40.55554986876641
all,41.002830052493415
all,41.38457677165354
all,41.5891154855643
all,41.82504790026247
all,42.31502362204724
all,42.348604986876644
all,42.42346128608926
all,42.51005249343832
all,42.5186843832021
all,43.26214698162728
all,43.55710236220474
all,43.831679790026215
all,44.00475721784777
all,44.05936351706037
all,44.09236679790024
all,44.25965944881891
all,44.431417979002624
all,44.43758070866139
all,44.460625984251955
all,44.64076349965824
all,44.77542716535433
all,45.18715485564304
all,45.37155708661418
all,45.52346981627297
all,45.59146916010501
all,45.60798753280838
all,46.04076246719158
all,46.400694225721764
all,46.550259186351695
all,46.812629921259855
all,48.01073479152425
all,48.179032808398944
all,48.52345406824146
all,48.599934383202104
all,50.65006102362204
all,50.9032244094488
all,52.305520997375346
all,52.30727427821516
all,52.44920800524933
all,52.926249343832005
all,53.55590879265093
all,53.93736679790027
all,54.11857677165353
all,55.15933858267717
all,55.90074343832024
all,56.74757349081367
all,56.932089895013114
all,57.53184383202099
all,58.035786745406796
all,58.06526509186352
all,58.07706036745411
all,58.14606955380577
all,58.17255971128606
all,60.67623556430447
all,61.34919553805777
all,63.04043963254593
all,63.64992257217849
all,64.40223884514435
all,64.77366272965881
all,64.77723622047242
all,65.69126837270342
all,66.34717566643883
all,67.59523425196849
all,69.53797769028874
all,70.58362007874017
all,71.31901902887141
all,71.43378332239003
all,71.85277887139107
all,72.23290157480314
all,73.2769901574803
all,74.57931167979005
all,75.70568569553811
all,77.98270013123359
all,78.6439101049869
all,80.10052099737534
all,80.53670978332237
all,83.8073248031496
all,87.30438320209979
all,88.26470997375324
all,88.97103346456693
all,91.51816141732284
all,93.16322375328082
all,101.01790616797899
all,103.27190419947509
all,106.3179809711286
all,108.75367716535436
all,109.82034668417596
all,111.03736023622045
all,115.13959973753283
all,118.462937664042
all,118.58404461942256
all,122.72239370078735
all,124.12932915129147
all,130.3242408136483
all,138.8918083989502
all,154.30592060367456
all,163.10451771653547
all,184.75153937007883
all,236.32088385826765
all,237.54068963254602
all,267.4305406824148
all,333.8652939632546
all,539.3005715223098
all,223.13603632760905
all,330.4477911725956
all,193.60133412887836
all,194.31573407643313
all,194.71768655529033
all,194.87375417661102
all,195.0066674622117
all,195.2384518695306
all,195.66674622116142
all,195.86906603023075
all,196.40113683373124
all,196.62164916467773
all,196.65506841686567
all,196.68537708830553
all,196.70621718377086
all,196.88618377088304
all,196.9446624203822
all,196.94514445331208
all,197.04700238663492
all,197.1981662688941
all,197.2414213886673
all,197.46971678599846
all,197.4950686352754
all,197.5941276935355
all,197.9241532322426
all,197.92861612130895
all,197.94709952229303
all,197.95257995226726
all,197.96920684168649
all,197.97142322991252
all,198.01747645650443
all,198.11869689737466
all,198.1857486077964
all,198.99621877486072
all,199.10888464598247
all,199.62473587907715
all,199.77701910828026
all,199.8620469371519
all,199.92883611774053
all,200.40990692124097
all,200.51151073985665
all,200.8364708699123
all,201.368937947494
all,202.26406284805088
all,202.54439538583924
all,203.8489180588703
all,204.04402386634843
all,204.18407637231496
all,205.03262927605414
all,209.54789260143198
all,209.60475178997615
all,213.42738027048537
all,219.0092903739062
all,291.6130779634048
all,293.9792386634847
all,294.0139090183559
all,294.6397414478918
all,297.0968544152746
all,297.67538136942676
all,298.59517188755035
all,300.0652848050915
all,302.1625330151153
all,304.4613381066032
all,305.3567501988861
all,174.16090622950819
all,174.32906557377046
all,174.38003016393444
all,174.72962098360654
all,174.82976852459
all,175.15940327868847
all,175.4457867454068
all,175.6071672131147
all,175.77549836065577
all,175.83851409836055
all,175.88530032786895
all,175.94237475083048
all,176.15754754098364
all,176.28616196721316
all,176.42773508196723
all,176.4473659016394
all,176.49029311475408
all,177.0744215017065
all,177.0945698360656
all,177.2950524590164
all,177.54335344262284
all,177.76978557377038
all,177.840193442623
all,178.10751737704925
all,178.15351409836055
all,178.40773949579835
all,178.5859967213115
all,178.65262491803273
all,178.9642681967213
all,179.6039567213115
all,180.4856203278689
all,181.023986277873
all,181.21826754098367
all,181.88472590163937
all,185.04339147540986
all,185.68356616194862
all,185.83722535211274
all,185.8968287401575
all,187.68916369636958
all,188.03423506237692
all,190.76975475409827
all,192.086144262295
all,194.00590216677614
all,194.21322098360667
all,194.28918604651162
all,199.5981475409837
all,203.7051672174487
all,205.64981649331347
all,208.13587442472064
all,218.99848000000006
all,220.27454581410677
all,221.32157463672394
all,231.57124382097513
all,236.688293835068
all,260.12454593175846
all,260.2859055737705
all,260.7539659016394
all,260.8027617783677
all,260.88074622950836
all,260.9887698360658
all,262.40677377049184
all,262.5448327868852
all,265.3548406557377
all,265.45213089701
all,268.377917377049
all,269.33091934426227
all,269.95853704918034
all,279.97983366206455
all,596.1589734395753
all,27.687776840490812
all,30.188994098360656
all,30.36789639344264
all,30.416159344262283
all,30.662240655737715
all,30.990851049868773
all,31.85108327868855
all,31.93941836065576
all,31.999208524590134
all,33.70760459016392
all,34.70906819672133
all,34.81548983606556
all,34.872501639344264
all,35.192501639344265
all,36.19767672131148
all,36.71646881155613
all,36.83818360655736
all,37.25074295081966
all,37.589022950819675
all,37.87905508196722
all,37.90633770491803
all,38.155050491803244
all,38.213994754098366
all,38.222385573770495
all,38.25796590163935
all,38.29691147540984
all,38.390847769028866
all,38.41341311475408
all,38.48386229508197
all,38.59880721311477
all,38.78688845144357
all,38.82261704918034
all,38.92881770491805
all,38.95149311475409
all,38.954084645669305
all,38.980594754098355
all,39.39194229508196
all,39.49209908136483
all,39.55674146981626
all,39.684317377049176
all,39.862282808398945
all,40.08361967213113
all,40.29055971128608
all,40.446523622047266
all,40.45671803278689
all,40.50415081967212
all,40.57981770491804
all,40.58756655737706
all,40.80877573770491
all,40.96803999999999
all,41.012902147971346
all,41.169400655737704
all,41.207851147541
all,41.36118229508197
all,41.380297704918036
all,41.39193836065572
all,41.53328590163934
all,41.585988852459025
all,41.78020684168654
all,42.966093832020995
all,43.517067540983604
all,43.604606299212605
all,43.69999999999999
all,43.80242491803278
all,43.808480188679205
all,43.84620196721311
all,44.29467737704916
all,45.39575897845169
all,45.71743803278688
all,45.75385836065574
all,45.98900131233596
all,46.86993893630991
all,47.86121836065574
all,48.575661639344254
all,48.63192459016393
all,49.01327278688523
all,49.79953836065576
all,50.284826115485544
all,50.336537704917994
all,51.09373967213117
all,54.20810622950825
all,54.97777967213118
all,55.20505377049181
all,55.32262622950823
all,55.63694622950823
all,56.444203934426234
all,56.545688976377924
all,56.54652327868849
all,56.81645770491807
all,57.345723278688546
all,58.09975016393438
all,58.64164262295083
all,59.19517573770492
all,60.32056561679789
all,61.130280655737664
all,64.9577540983607
all,65.70647791694132
all,69.80005644090303
all,71.01940065573773
all,109.91000327868846
all,195.60319457013577
all,235.02283475409826
all,411.33966746221165
all,412.28394824840797
all,413.2467093949044
all,413.32734554140114
all,413.8258574840763
all,414.66667143993635
all,414.8291813842484
all,414.9646990445859
all,415.35703980891725
all,417.01454176610986
all,604.531826771654
all,27.875869336835184
all,28.095604986876655
all,28.373736220472427
all,28.49668005266624
all,28.56335108481262
all,28.717272965879264
all,28.79516699539776
all,28.84941759684833
all,28.85549212598427
all,28.887965223097122
all,29.0268199737188
all,29.111043307086625
all,29.38208661417323
all,29.559181877872632
all,29.823769685039387
all,29.872083333333332
all,30.04819789612098
all,30.21899278215221
all,30.247739501312335
all,30.542775590551173
all,30.603151973684195
all,30.62312557527942
all,30.75158502954695
all,30.824071005917165
all,31.05834842519686
all,31.311712969058576
all,31.37409251968503
all,31.388030183727025
all,31.503470472440963
all,31.692743438320235
all,31.761750821827736
all,31.771455679579784
all,31.915244078947357
all,31.937199737187917
all,32.02585817465526
all,32.045617454068235
all,32.058900262467205
all,32.080267060367454
all,32.12137146614073
all,32.12937516425754
all,32.296456692913374
all,32.38842519685039
all,32.534942219304
all,32.539781496063
all,32.602073587385036
all,32.618611548556416
all,32.6671469816273
all,32.66847863247863
all,32.68133661417323
all,32.74727744904668
all,32.86624015748032
all,32.99646587926509
all,32.99990223097112
all,33.08285367454068
all,33.10422703412074
all,33.19196905859118
all,33.23833223900197
all,33.274998026315785
all,33.28980839895013
all,33.337948128693355
all,33.34177697841727
all,33.36205646749836
all,33.36594944189101
all,33.38221456692912
all,33.38334317585303
all,33.40664346684176
all,33.439785433070874
all,33.44568286277083
all,33.50046482577252
all,33.5180282152231
all,33.53661286089236
all,33.63007030223391
all,33.64045078740158
all,33.64828543307085
all,33.6850085413929
all,33.6855899681529
all,33.68754790026247
all,33.70158398950131
all,33.791109796186724
all,33.797842519685055
all,33.79866556945359
all,33.79988779527559
all,33.8350039395929
all,33.866984251968525
all,33.88454629021669
all,33.93463845144357
all,33.955696850393714
all,33.985881889763746
all,33.990409061063694
all,33.99155716162941
all,34.05625984251969
all,34.07070059093895
all,34.090627296587925
all,34.092585958005266
all,34.121703679369254
all,34.166542650918636
all,34.170662073490824
all,34.18732742782153
all,34.188718791064375
all,34.19009973753279
all,34.2040374015748
all,34.259623684210545
all,34.26856036745407
all,34.27874261326331
all,34.278761654629015
all,34.35398159105852
all,34.394462598425186
all,34.40904855643045
all,34.4169198949442
all,34.431816272965875
all,34.50225131233596
all,34.548494750656175
all,34.57231582403151
all,34.65783913328958
all,34.687533814839135
all,34.72987532808399
all,34.91731430446194
all,35.103773622047235
all,35.11755708661415
all,35.141840131578945
all,35.17628412073489
all,35.253339238845136
all,35.25514698162728
all,35.27527559055117
all,35.29831516743268
all,35.31737491792512
all,35.43144619422572
all,35.46041076115485
all,35.52223031496064
all,35.65761417322835
all,35.7889225721785
all,35.790960629921265
all,35.793530839895006
all,36.018650918635174
all,36.19161129349964
all,36.20657939632548
all,36.35528871391077
all,36.75555774278215
all,36.81527559055118
all,37.7077119422572
all,40.008043795620445
all,45.17103957075789
all,112.56513181818181
all,201.90186333771354
all,273.6599074803151
all,182.04855876559424
all,182.24118832021
all,182.4393005249344
all,182.44728181818175
all,182.4767421259843
all,182.5034232283465
all,182.9381870078741
all,182.9945946123523
all,183.27643289473684
all,183.28063320209978
all,183.29748753280847
all,183.31884448818897
all,183.3966986211424
all,183.46990616797896
all,183.4902140512148
all,183.49916601049878
all,183.53792060367456
all,183.54464041994754
all,183.61160564304458
all,183.62859580052492
all,183.73823374917927
all,183.791657480315
all,183.80997176625078
all,183.94831188443857
all,184.01360039370084
all,184.09870209973755
all,184.34351640419953
all,184.38499540682412
all,184.51205774278213
all,184.55028740157476
all,184.6217250656168
all,184.69018307086617
all,184.86284251968513
all,184.95429986876633
all,185.43034776902886
all,185.5009101049869
all,185.60550328083986
all,186.04192519685049
all,186.36598934659088
all,186.40798949441896
all,186.93536572554171
all,187.30958595800521
all,187.71956496062987
all,189.0076647286821
all,189.3442335526316
all,190.02075558475687
all,190.6779173228345
all,191.49291929133872
all,191.5673845144357
all,198.8316194267515
all,199.9429514331211
all,200.58207643312107
all,208.394710106383
all,209.73962758161233
all,210.83827097203732
all,213.93828144654083
all,245.8893458251149
all,278.98385761154856
all,279.76911023622046
all,280.81703149606295
all,321.8931895294897
all,375.5499543269232
all,577.8275372928176
all,31.62406241787123
all,174.02188320209984
all,174.95682213438732
all,176.522613919895
all,178.78354458598736
all,262.72986614173226
all,264.2101279527558
all,265.15341732283457
all,267.03524015748036
all,312.73343729481286
all,289.75271062992124
all,481.9745108481263
all,592.9018723821988
all,888.6352486876643
all,640.9351811204913
all,642.2247323619633
all,643.1346142638037
all,643.7192242703534
all,657.1780912576687
all,658.6325329754595
all,659.9365249671486
all,662.4868581288345
all,990.0532590639423
all,990.188569078947
all,995.0497467105257
all,200.8766918032787
all,201.82486229508189
all,202.19976721311485
all,202.28304196721308
all,202.289771147541
all,202.36748983606552
all,202.39041442622943
all,202.4053678688524
all,202.48287278688528
all,202.48290950819683
all,202.48502426229504
all,202.66651344262291
all,202.6680544262295
all,202.81207606557382
all,202.83273836065564
all,202.8949967213113
all,202.92490754098364
all,202.98669973544978
all,203.03969180327866
all,203.07121967213118
all,203.09947016393437
all,203.1670190163933
all,203.16883409836066
all,203.21855147540998
all,203.22832655737707
all,203.23918622950825
all,203.24218491803273
all,203.27223409836083
all,203.32445377049174
all,203.3842596721312
all,203.4357993442622
all,203.5129297900263
all,203.5944727868854
all,203.623971147541
all,203.84831409836062
all,203.9023110580747
all,203.93763803278696
all,204.06925245901638
all,204.1195547540984
all,204.30340970564836
all,204.3196817820206
all,204.41574295081978
all,204.49256786885243
all,204.66950278440729
all,204.9072065573771
all,205.48484459016387
all,206.3167542277338
all,206.62613442622947
all,206.8435881967212
all,208.38030295081978
all,208.4000485282418
all,209.53330885245907
all,215.84575868852463
all,216.13615081967217
all,302.046933770492
all,302.10893377049183
all,303.12691434846283
all,303.323644590164
all,303.3999455737702
all,303.93198426229503
all,304.1758714754098
all,304.2315973770493
all,304.28819475409836
all,305.9523259016395
all,306.2382596721312
all,306.3939816393442
all,308.8174583333332
all,308.8329495081968
all,309.64562098360653
all,309.95770360655746
all,310.18665311475394
all,311.35423471400406
all,312.2494970491803
all,312.49410280373843
all,140.75370866141728
all,141.13255446194222
all,141.81354885245906
all,141.94710360655736
all,141.9863180327869
all,142.0896581364829
all,142.27921128608924
all,142.28418950819676
all,142.47355737704913
all,142.52800459016393
all,142.64789960629915
all,142.81271409836057
all,142.99859448818896
all,143.16176065573765
all,143.2314786885245
all,143.32576312335962
all,143.39430295081968
all,143.58805442622946
all,143.67297704918036
all,143.7651383606557
all,143.84050885245907
all,143.84492852459016
all,143.87958398950138
all,143.96066426229515
all,144.13529836065567
all,144.2277029508197
all,144.24906295081965
all,144.2835560655737
all,144.36110360655732
all,144.36776131147542
all,144.73850622950823
all,144.74416327868855
all,144.7595608108109
all,144.83625180327869
all,144.9141331147541
all,144.93842950819675
all,144.9489547540983
all,145.07974491803273
all,145.12510950819674
all,145.1577796721312
all,145.23890622950816
all,145.2535560655738
all,145.2781514754099
all,145.34007803278686
all,145.34426295081968
all,145.3602721311475
all,145.38470295081973
all,145.48012262295074
all,145.49856918032793
all,145.53367565789483
all,145.5389547540984
all,145.56180251572334
all,145.5688990163934
all,145.59400656167978
all,145.62831409836065
all,145.6473580327869
all,145.66645049180332
all,145.69228900592492
all,145.8208074781225
all,145.8278170491804
all,145.85045704918028
all,145.85408524590162
all,145.87927147540992
all,145.90211147540987
all,145.91899344262302
all,145.94732327868846
all,145.95098819672126
all,145.98809311475404
all,145.9961304918033
all,146.00022426229506
all,146.025051147541
all,146.23230295081964
all,146.26785836065577
all,146.27762032786887
all,146.32973245901638
all,146.38562950819676
all,146.45022491803272
all,146.4746695081968
all,146.57404524590166
all,146.64195606557374
all,146.67446360655745
all,146.74460524590168
all,146.84155081967208
all,146.86458295081974
all,146.88983934426227
all,146.89141050119332
all,147.006062295082
all,147.0357331147541
all,147.1754668852459
all,147.21053901639348
all,147.27483999999998
all,147.29632000000004
all,147.39299737704923
all,147.42185836065573
all,147.51268327868846
all,147.56072196721314
all,147.5951678688525
all,147.6722432786885
all,147.7792563934426
all,147.79146557377058
all,147.91094488188972
all,148.05240065573773
all,148.084337704918
all,148.11786163934426
all,148.44130511811017
all,148.939582295082
all,149.16846295081965
all,149.17077770491798
all,149.24125770491804
all,149.5302859016393
all,153.27860170603668
all,154.57078426229515
all,159.75433639344266
all,179.69715990453454
all,212.94565091863518
all,216.490555409836
all,218.98136655737696
all,220.1209108196722
all,225.82687147540992
all,174.41264524590176
all,174.55318897637795
all,174.83442257217857
all,175.421926557377
all,176.24457677165358
all,176.73219160104998
all,176.90881573770486
all,176.9210019672132
all,177.11783530183726
all,177.13285836065563
all,177.20223016393444
all,177.2908419672131
all,177.30165442622945
all,177.68374688524588
all,177.97477508196727
all,178.4942546174143
all,178.56414370078733
all,178.91243669064744
all,179.15502098360653
all,179.4076138022562
all,179.69886557377043
all,180.82224423229906
all,181.6636799999999
all,181.76037765957452
all,181.88448196721313
all,182.90027559055127
all,183.9381040723982
all,183.99566557377045
all,186.86370163934416
all,187.1156696832579
all,188.3307495081968
all,189.61418122127378
all,191.34066063348416
all,194.21639540983594
all,194.39700065703025
all,211.65784448818906
all,214.81911169861198
all,216.50641535433078
all,262.8993167213117
all,263.4504035433072
all,263.5153383606558
all,263.6006804461943
all,264.74972637795287
all,265.77159672131154
all,266.59358688524577
all,266.98193049180315
all,267.15849180327865
all,267.50265245901625
all,268.44938622950826
all,268.58730789648314
all,269.0300045901639
all,273.7798432786886
all,282.2280209836066
all,285.04794444444457
all,449.8525454545454
all,25.286374015748038
all,27.358514098360658
all,27.606725901639347
all,27.658459016393444
all,28.71329770491803
all,28.83790950819672
all,29.459466229508216
all,29.47481114754098
all,29.544440655737684
all,29.65919081967213
all,29.759350163934435
all,29.854296782665788
all,30.25502491803278
all,30.26709973753279
all,30.46168459016393
all,30.95827672131146
all,31.116527213114757
all,31.269521311475405
all,31.328094488189
all,32.645097049180336
all,32.65575147540984
all,32.8406006557377
all,33.034660983606564
all,33.516673442622945
all,34.57629049180326
all,35.0624944262295
all,35.460866797900245
all,35.486276721311484
all,35.49613836065576
all,35.99772918032787
all,36.14002229508194
all,36.388281311475424
all,37.88460852459016
all,38.03200524590166
all,38.35296983606558
all,38.94214754098359
all,39.40038163934425
all,39.440445901639364
all,39.88496065573771
all,39.90033967213115
all,40.50278032786885
all,40.50683409836066
all,41.16842098360655
all,41.217800524934376
all,41.38210295081968
all,41.42207147540985
all,41.88465836065574
all,42.12363540983604
all,42.28297180327869
all,42.4999593175853
all,42.58673377049181
all,43.20524852459018
all,43.33757245901638
all,43.43191672131149
all,43.76858426229509
all,44.46083333333334
all,44.87912655737704
all,45.209577704918054
all,45.419754098360656
all,45.52351606557376
all,46.097819016393416
all,46.91549770491802
all,49.240420327868875
all,49.64858032786885
all,50.76340983606557
all,51.43284262295082
all,51.72641863517062
all,51.83478491803281
all,53.24433398950125
all,55.611158032786875
all,57.01643213114754
all,57.05639475409833
all,67.42033377049182
all,699.4451656005688
all,27.23784918032786
all,28.469599344262303
all,30.34913845144357
all,30.48864996022274
all,30.69259409836065
all,31.02224196721312
all,31.173057704918023
all,31.930744262295075
all,32.72766746221162
all,33.01528590163932
all,33.500917268548896
all,33.5177068852459
all,33.6424750656168
all,33.94201704918032
all,34.1887731147541
all,34.4173980327869
all,36.83357442622948
all,40.97039606557377
all,47.45106491803281
all,54.305712786885245
all,60.13589573770491
all,11.04118010075567
all,20.373464566929137
all,20.37706036745407
all,20.522858831254116
all,20.68269356955381
all,20.873215223097112
all,21.660669947506566
all,21.685835958005253
all,21.725138451443566
all,21.808312335958004
all,21.849714774281814
all,21.916649606299213
all,22.08345173998687
all,22.12082283464567
all,22.629183070866148
all,22.645903543307078
all,22.820073248407645
all,22.882499015101764
all,22.951223243598157
all,22.973039370078748
all,23.137788057742775
all,23.163745896257392
all,23.198118766404182
all,23.227938976377953
all,23.53753740157482
all,23.5551528871391
all,23.563828083989506
all,23.616697506561685
all,23.724349737532805
all,23.757734251968493
all,23.813486876640415
all,23.833518372703413
all,24.08206105100463
all,24.457609580052495
all,24.51962007874016
all,24.758599081364842
all,24.809804461942257
all,24.85558202099739
all,24.92976493762311
all,25.073189632545926
all,25.077443569553818
all,25.144505249343823
all,25.170418635170595
all,25.18293241469815
all,25.217623359580045
all,25.29069225721785
all,25.290807086614166
all,25.31424737532809
all,25.42283989501313
all,25.435437664042002
all,25.601728346456703
all,25.67520997375328
all,25.676723753280847
all,25.689535433070862
all,25.71856692913386
all,25.72347309711286
all,25.758513123359585
all,25.834311023622057
all,26.037420603674537
all,26.269396325459322
all,26.30949015748032
all,26.363802493438325
all,26.53526920551545
all,26.677384514435698
all,26.684125984251963
all,26.7182317793828
all,26.724898950131227
all,26.898841863517035
all,26.924112860892393
all,27.0684635587656
all,27.115934383202106
all,27.29109389363099
all,27.33874278215222
all,27.449614173228348
all,27.464466535433072
all,27.551340551181095
all,27.84890091863517
all,27.8581194225722
all,27.916576771653553
all,27.936312992126
all,27.990604330708646
all,27.995236876640416
all,28.19587729658792
all,28.22304199475065
all,28.25000721784778
all,28.266244750656178
all,28.483700131233604
all,28.56446194225722
all,28.65570275590551
all,28.76193569553806
all,28.82463976377954
all,28.824744094488178
all,29.12032611548556
all,29.16035958005249
all,29.25480708661416
all,29.741431102362213
all,29.74632414698163
all,29.770587926509183
all,29.842640419947518
all,29.844468503937005
all,29.854104986876617
all,29.859160104986902
all,29.887351706036743
all,29.998482939632538
all,30.197517060367467
all,30.354238845144348
all,30.653425196850403
all,30.736281496063008
all,30.88500721784777
all,31.0194278215223
all,31.021345800524955
all,31.231133858267718
all,31.69162992125984
all,31.836259186351718
all,32.27351879699248
all,32.3426509186352
all,32.505593832020985
all,32.94027296587926
all,33.00483202099737
all,33.632222440944865
all,33.65740748031498
all,34.37332020997376
all,34.654213910761165
all,34.8928969816273
all,35.3735374015748
all,35.522161417322835
all,37.57078608923884
all,37.62066863517062
all,38.000618110236246
all,38.126213910761145
all,38.29926771653545
all,38.88604527559055
all,39.16509126723572
all,39.84133989501312
all,39.924242652084736
all,40.79600131233595
all,41.475005905511836
all,41.514366141732296
all,41.689221462747774
all,41.71176377952757
all,42.008669291338585
all,42.136505249343834
all,42.44838648293961
all,43.05194160104987
all,43.73406430446193
all,43.91421456692914
all,44.198950787401564
all,44.63250131233596
all,45.037654199475064
all,45.722878608923864
all,45.8600406824147
all,46.016579396325454
all,46.36985629921259
all,46.482428759028224
all,47.22636023622048
all,47.27033398950131
all,48.00192716535433
all,48.2218687664042
all,48.71541300065663
all,49.74778280839896
all,50.061549212598436
all,50.717725721784774
all,50.76052624671918
all,50.793762467191584
all,50.99694750656171
all,52.04653412073489
all,54.39956299212601
all,54.475864686468654
all,55.268410104986856
all,55.59892716535435
all,56.01817728168093
all,56.14899015748033
all,56.459467847769
all,57.6419895013123
all,57.68530511811024
all,58.065471784776946
all,59.284933070866124
all,60.17317519685039
all,62.294050558109035
all,65.82097047244098
all,65.84362795275588
all,66.25276968503937
all,68.82295600787917
all,69.35003871391076
all,70.10101706036745
all,72.60690813648291
all,72.99513976377953
all,73.75435325016413
all,74.66705774278212
all,76.1579704724409
all,76.5225229658793
all,77.85501640419947
all,78.48590354330712
all,79.92879396325465
all,86.03869927774129
all,88.19243044619418
all,90.40452493438319
all,91.34445734908137
all,99.07871653543303
all,100.57875918635168
all,100.83571916010499
all,101.68667585301841
all,103.82966535433077
all,104.84910498687661
all,105.1519868766404
all,106.26964632545935
all,106.77933727034122
all,107.08390419947503
all,114.28199803149612
all,115.25483464566933
all,121.74599343401177
all,123.86344225721784
all,133.06543766404204
all,137.67620800524935
all,142.44202493438317
all,167.74272422849643
all,169.02357217847768
all,182.6344225721785
all,184.87118438320215
all,187.08888320209968
all,193.33850098489836
all,193.94587327642822
all,205.90987655942226
all,217.94929958960336
all,518.3940406824145
all,183.47593636363635
all,186.50742191601051
all,187.20900524934382
all,187.31099868766407
all,187.6604514435696
all,187.7780347769029
all,187.8179632545931
all,187.988622703412
all,188.10885761154861
all,188.15374278215228
all,188.1683543307086
all,188.56875393700793
all,188.75439501312343
all,188.82249540682403
all,189.37911548556434
all,190.030095800525
all,192.15756430446197
all,196.57446653543312
all,198.04161811023624
all,198.3900216535432
all,209.99219816272964
all,256.9157692901234
all,278.96070538057745
all,279.3318648293963
all,279.71437795275585
all,279.73934973753273
all,279.9092434383202
all,279.9336633858269
all,280.4425675853016
all,281.2047755905511
all,282.61792257217814
all,283.9568057742783
all,285.58518963254585
all,296.22349475065613
all,301.0183149606299
all,400.6345996015939
all,46.02836942257217
all,46.74475918635172
all,48.1056601049869
all,84.19966207349081
all,160.75508530183728
all,166.0326010498687
all,221.37864173228343
all,91.74569094488189
all,198.42412992125998
all,199.79233530183726
all,199.81044685039376
all,199.81240026246707
all,199.85930577427834
all,199.8976522309712
all,199.9328038057743
all,199.94761154855658
all,199.99176837270326
all,200.10119619422576
all,200.1121482939632
all,200.1393490813647
all,200.21587073490804
all,200.2785492125984
all,200.363187007874
all,200.38929790026233
all,200.40408267716518
all,200.4709146981627
all,200.47336417322828
all,200.53036530880422
all,200.6194009186351
all,200.85205249343835
all,200.9243403416559
all,200.93627427821525
all,201.01796916010508
all,201.08680905511804
all,201.14512795275581
all,201.20300459317582
all,201.30332152230986
all,201.37844225721787
all,201.40566076115488
all,201.462405511811
all,201.4905164041996
all,201.49647834645663
all,201.6498556430447
all,201.74348359580046
all,201.89063730569947
all,201.91267519685036
all,201.96321496815293
all,202.06102887139113
all,202.0714763779527
all,202.23417782152225
all,202.25189435695535
all,202.3347539370079
all,202.3887060367455
all,202.4346030183726
all,202.4578982939632
all,202.63290879265085
all,202.71023556430455
all,202.84772769028885
all,202.9080091863517
all,202.94776706036737
all,203.22594094488196
all,203.27131955380568
all,203.32619619422573
all,203.39439238845145
all,203.39859881812228
all,203.40411023622048
all,203.49242038216553
all,203.87317662508212
all,203.93586614173225
all,203.9595308398951
all,204.33021128608905
all,204.44133200636944
all,204.47483858267717
all,204.81217029702967
all,204.82455118110238
all,204.90545734908142
all,204.91959580052495
all,205.0627828083989
all,205.13535301837277
all,205.25471850393703
all,205.27534383202084
all,205.37667913385826
all,205.41413188976378
all,205.61172375328076
all,205.69247572178483
all,205.74154199475058
all,205.91229199475063
all,205.93645341207352
all,206.05488517060365
all,206.05750393700782
all,206.45961286089235
all,206.52600656167974
all,206.79331976362448
all,207.0132001312335
all,207.83049606299207
all,208.08851574803157
all,208.40307747866058
all,208.6388799212598
all,208.70884569927773
all,208.7873733595801
all,209.17755183727022
all,209.19897637795268
all,209.58102952755897
all,209.81669356955376
all,209.95118832020995
all,210.05054527559034
all,210.34213845144353
all,210.82572572178483
all,212.37047834645685
all,215.25508464566917
all,219.8168753280841
all,222.15878200919235
all,224.16044291338565
all,230.4269639107611
all,236.34598155467734
all,240.33451115485568
all,254.1603979797981
all,300.2634087926509
all,300.4977421259842
all,300.6155269028872
all,300.77594225721765
all,301.16492913385827
all,301.44203149606295
all,301.55603674540663
all,302.1089009186352
all,302.13608858267725
all,302.3043497375329
all,303.0472650918633
all,303.5444370078741
all,303.8614547244094
all,308.21575459317614
all,309.95709055118107
all,309.9867880577427
all,312.03204199475067
all,313.754406167979
all,314.6623221784775
all,321.53077034120736
all,348.19713970588236
all,11.112294812869338
all,11.66183191070256
all,12.902654629021661
all,12.923426789231785
all,13.097804990151019
all,13.38945239658569
all,13.525076165462904
all,13.532726854891663
all,13.646030860144451
all,13.662977019041373
all,13.756227183191061
all,13.898871963230473
all,13.921428102429422
all,13.932791858174658
all,14.239174655285618
all,14.343549573210773
all,14.418260013131977
all,14.4418043335522
all,14.517705843729479
all,14.601940249507544
all,14.801276428102428
all,15.04153709783322
all,15.542980302035456
all,15.676694681549574
all,16.897942181340337
all,17.386648719632312
all,19.518394615889697
all,182.71585770491816
all,183.5250604865221
all,184.10987344262278
all,184.25611475409838
all,184.4931068852458
all,184.82359934426242
all,184.8548701639344
all,185.08831803278687
all,185.35158491803278
all,185.7406478688524
all,185.83536327868856
all,186.10537836065578
all,186.13015213114744
all,186.55474098360662
all,186.79188721311485
all,186.98651344262294
all,187.24979803278683
all,188.09761292471688
all,192.1083639344262
all,197.15265967213122
all,204.1593422950821
all,204.374361967213
all,207.82476382380514
all,209.23407868852465
all,222.35117901639347
all,280.54471278688516
all,281.45787868852466
all,282.269446557377
all,286.63466885245884
all,287.07243868852464
all,289.2810806557375
all,295.97491737704905
all,301.5734255737707
all,306.18990688524605
all,349.8759370491803
all,194.40978215223095
all,194.9829298360655
all,195.27424065573777
all,195.48446754098367
all,195.6923685245901
all,195.73002098360655
all,196.18472393442622
all,196.52618950819672
all,197.36840655737703
all,198.17060721311478
all,200.46090295081962
all,200.80149245901632
all,204.75064168310328
all,204.78666295081968
all,209.34687868852467
all,228.2467777049179
all,243.4355580327869
all,244.93835263157908
all,281.0754631661444
all,290.6931134426229
all,290.7935180327867
all,291.03458360655736
all,291.26776590163917
all,291.3847127868851
all,292.10959475409834
all,292.8206509186351
all,293.0603547540984
all,295.23610622950827
all,295.47895934426225
all,298.26922703412066
all,298.9202832786886
all,409.5727193442626
all,410.4856727868851
all,412.0233278688525
all,430.7816650879567
all,453.92793180327845
all,17.542271475409837
all,19.79583213114755
all,19.92414688524591
all,20.65604393442623
all,21.372885245901646
all,21.37308131147542
all,21.69757677165354
all,21.80230885245902
all,22.271304918032786
all,22.454733114754095
all,22.667561967213118
all,22.915297049180325
all,22.938140327868865
all,22.984514098360663
all,23.018085245901634
all,23.072492459016402
all,23.080223606557368
all,23.16475409836067
all,23.193863606557382
all,23.202602622950828
all,23.479299672131148
all,23.613288713910762
all,23.649050491803276
all,23.780156721311467
all,24.007842622950815
all,24.342739672131138
all,24.369617049180334
all,24.721490491803273
all,24.765163278688522
all,24.77032852459017
all,24.83500393442623
all,24.896626885245905
all,24.905345573770482
all,25.014521311475423
all,25.06860131147542
all,25.206203278688534
all,25.22284918032786
all,25.343653770491823
all,25.412428196721326
all,25.4173318032787
all,25.423334426229513
all,25.651668196721328
all,25.683502950819676
all,25.7096518032787
all,25.805533770491774
all,25.85583016393443
all,25.92087016393442
all,26.017114098360675
all,26.23673573770493
all,26.286286557377036
all,26.346197377049172
all,26.410858360655748
all,26.48137967213112
all,26.64101049180327
all,26.730321311475404
all,27.027826885245894
all,27.047607868852452
all,27.18765573770491
all,27.24621522309712
all,27.393687213114767
all,27.42041836065573
all,27.4478262295082
all,27.55530491803278
all,27.79042585301838
all,27.790967868852455
all,27.833107540983587
all,27.84347475409836
all,27.848589508196742
all,27.917007213114733
all,27.95832655737703
all,28.039007213114743
all,28.08124786885247
all,28.088228852459007
all,28.090367868852486
all,28.219400000000018
all,28.227471475409835
all,28.245522622950837
all,28.300373114754102
all,28.369778360655737
all,28.443707540983613
all,28.50872244094488
all,28.579575081967207
all,28.66861901639344
all,28.73264786885245
all,28.740316065573765
all,28.751659016393422
all,28.763978346456682
all,28.806874671916
all,28.83253836065573
all,28.873613114754097
all,29.022666666666684
all,29.044074098360657
all,29.196287868852455
all,29.22557049180329
all,29.24382360655737
all,29.264641311475405
all,29.271475409836064
all,29.315440288713916
all,29.452541639344265
all,29.471910819672125
all,29.496921311475386
all,29.51372196721312
all,29.840916721311476
all,29.8554842519685
all,29.89809770491802
all,29.945760655737708
all,29.958486557377057
all,30.061860327868853
all,30.180304918032785
all,30.209580983606546
all,30.22336786885246
all,30.234586885245914
all,30.338651147540997
all,30.37087540983607
all,30.44564983606557
all,30.462554098360663
all,30.498927213114754
all,30.499424262295076
all,30.575771147540983
all,30.614672131147564
all,30.956700131233614
all,31.03555606557379
all,31.044360655737705
all,31.107030819672143
all,31.156307742782165
all,31.167795409836064
all,31.19934885245902
all,31.202861639344267
all,31.223734734077464
all,31.257557377049178
all,31.29966754098361
all,31.318188196721326
all,31.33089639344261
all,31.353285901639353
all,31.40063934426228
all,31.43325442622948
all,31.452635409836077
all,31.46280327868851
all,31.587571147541
all,31.86242491803278
all,31.907982295081958
all,31.996650491803265
all,32.089657049180325
all,32.2063149606299
all,32.45147409836067
all,32.54273162729659
all,32.63744393442622
all,32.68533573770492
all,33.01803868852461
all,33.08844524590163
all,33.09878032786886
all,33.19581049180327
all,33.33945704918034
all,33.757180327868866
all,34.06995999999999
all,34.53537901639344
all,34.607924590163925
all,35.16165836065571
all,35.16534950819672
all,35.42267409836064
all,35.54442163934426
all,35.9072944262295
all,36.242789508196715
all,36.96887344262295
all,39.378331147540976
all,42.034534426229506
all,42.389636482939615
all,43.0350807086614
all,43.08123147540985
all,43.151760000000024
all,43.333323934426225
all,43.58885180327869
all,43.842836065573756
all,43.87920590163936
all,44.34560590163933
all,44.41705704918031
all,44.95592524590166
all,45.33521377049181
all,45.79771062992125
all,46.02089442622949
all,46.20016655737706
all,46.66847475409835
all,46.880188852459035
all,47.06521062992124
all,47.07770163934424
all,47.136788713910754
all,47.20197967213113
all,47.25621325459314
all,47.7226052459016
all,47.8562832786885
all,47.96028524590163
all,48.06422375328086
all,48.54840524590165
all,48.896454426229525
all,51.31612401574803
all,54.11068393442621
all,276.00111242603555
all,276.2068921762
all,279.18319407894734
all,280.4024003957783
all,287.53940631163704
all,291.8567666009204
all,292.14373307034833
all,294.65975410913865
all,296.58447361477573
all,304.16997960526317
all,496.7171465517242
all,20.700308852459024
all,22.44892899408284
all,23.612523934426218
all,23.864993442622954
all,24.197320184089413
all,25.979984918032795
all,26.281801311475412
all,26.677324590163934
all,30.072065573770494
all,30.906420843277655
all,31.072258360655727
all,32.858803278688505
all,44.265064262295084
all,44.562297704918024
all,63.0002591863517
all,97.25618014464165
all,178.20272554169398
all,179.79900918635175
all,184.03238254593182
all,186.11200984251974
all,177.20158923884512
all,177.40028937007875
all,269.1765636482941
all,269.5535485564302
all,270.0496935695539
all,273.2355472440946
all,16.301567276641556
all,16.674089768339773
all,16.90084546197874
all,17.38536679790026
all,17.39998884514435
all,17.56691121495327
all,17.580870666666677
all,17.665839920948617
all,17.683848982271822
all,17.816568306010936
all,17.9296627296588
all,18.03792913385826
all,18.432199044586003
all,19.60779396325458
all,19.815072225869976
all,19.955387139107614
all,20.062122923588028
all,21.463106296547057
all,21.66811343804537
all,22.37224900133156
all,22.55277131526768
all,23.128557358053307
all,23.217698818897627
all,24.253847417840372
all,24.3043031496063
all,24.38478543307086
all,24.60747436878348
all,24.674989379084963
all,24.981990234375004
all,25.412092519685036
all,25.60777821522309
all,25.681936241610735
all,26.496814986737416
all,26.828209455022975
all,27.098377358490566
all,27.730092715231784
all,27.914192660550462
all,29.269156746031754
all,31.04115542328042
all,23.33437032173342
all,23.808195009848983
all,24.642013788575202
all,25.290618516086663
all,25.33425279054497
all,25.36241300065659
all,25.46112015758372
all,25.511130663164806
all,25.567787918581743
all,25.644735390676296
all,25.647798424162833
all,25.78317531188443
all,25.891091923834534
all,25.912242284963888
all,25.95395600787917
all,26.006179908076167
all,26.0089166119501
all,26.010971766250815
all,26.212161523309273
all,26.230657255416947
all,26.26228890347998
all,26.27446749835849
all,26.34942022324361
all,26.42703676953382
all,26.43016349310572
all,26.480209455022973
all,26.508110308601445
all,26.531795141168754
all,26.55759159553512
all,26.58107616546291
all,26.598833880499015
all,26.613299409061067
all,26.653650032829944
all,26.690636900853587
all,26.714747866053855
all,26.80230269205515
all,26.92034865397242
all,27.014894287590277
all,27.03117465528561
all,27.04333486539723
all,27.058149704530535
all,27.093736703873933
all,27.11568220617202
all,27.253535128036756
all,27.33744254760342
all,27.395630334865402
all,27.43275640183848
all,27.493414313854245
all,27.579884438608012
all,27.727903479973733
all,27.754800393959282
all,27.770110965200264
all,27.850250820748517
all,27.969296126066983
all,28.06552068286276
all,28.27038148391331
all,28.395910045961926
all,28.41915692711751
all,28.42173407747868
all,28.67144583059751
all,28.9820472751149
all,28.99440052527904
all,29.015410374261318
all,29.081472751149064
all,29.14772948128694
all,29.197212738017075
all,29.31826460932372
all,29.438982271831897
all,29.500162179908102
all,29.915962573867372
all,30.456579120157592
all,30.549718975705826
all,30.742044648719634
all,31.79655416940249
all,32.02061917268547
all,32.25472225869994
all,32.77900853578464
all,32.85914750830564
all,33.06154038082731
all,33.23061025982676
all,33.581820091923845
all,33.87476034143142
all,34.139222733245745
all,34.23988181221276
all,34.5348355350066
all,34.9367793827971
all,35.066848325673014
all,35.30092120814183
all,35.361783212161285
all,35.42278594878528
all,35.48626723571898
all,36.18870518713065
all,36.466437951411685
all,36.639224556795774
all,36.809487196323055
all,37.23280564674984
all,37.32258765594222
all,38.11114707813525
all,39.69575180564675
all,40.241301378857536
all,40.795105712409736
all,40.991298752462264
all,41.33284898227184
all,41.828750492449124
all,42.02404793171374
all,42.63047012475377
all,42.745538411030864
all,44.31414904793168
all,44.34627708470124
all,44.950506570302245
all,45.37044057780693
all,47.38038279711097
all,47.72967957977674
all,49.624739986868036
all,50.672209455022994
all,54.52820354563362
all,55.27003151674327
all,81.51610581639801
all,98.9092144329898
all,99.6974706288873
all,192.95632110726646
all,23.532259672131154
all,24.525663606557387
all,25.2400937704918
all,25.335591475409824
all,25.77117442622952
all,25.843666229508187
all,25.897681967213106
all,25.92936196721313
all,26.160908852459023
all,26.534083934426217
all,26.58869180327868
all,26.610721311475427
all,26.714546885245902
all,26.857057704918024
all,26.910584918032782
all,26.966162622950826
all,27.048695081967224
all,27.097545931758553
all,27.136097704918036
all,27.185790819672114
all,27.39086080105055
all,27.588721967213104
all,27.762766557377052
all,28.018975081967213
all,28.160420983606567
all,28.234791475409846
all,28.37637180327869
all,28.44148524590164
all,28.4520144262295
all,28.571855081967197
all,28.59509114754099
all,28.722108196721315
all,28.751582295081977
all,28.79215672131148
all,28.853070163934433
all,29.207928524590166
all,29.286519344262302
all,29.307476721311495
all,29.441528524590147
all,29.455254593175862
all,29.517238688524593
all,29.719424540682404
all,29.76657704918034
all,30.02232065573771
all,30.093984262295084
all,30.498338360655747
all,30.511815737704932
all,30.825485245901618
all,30.878092459016404
all,30.95826426229506
all,31.155021667760998
all,31.3740524934383
all,31.385756065573766
all,31.65353674540682
all,31.751291529875264
all,31.753822178477687
all,31.78552524590164
all,31.78614960629922
all,31.825126557377054
all,32.273235409836055
all,32.412786885245914
all,32.531847213114744
all,32.91346295081967
all,32.92667913385829
all,33.0230971128609
all,33.13583595800523
all,33.515339016393455
all,33.52657874015746
all,33.6073497375328
all,34.15422688524591
all,34.2107119422572
all,34.34472440944883
all,34.46253049180328
all,35.09421967213115
all,35.27193704918032
all,35.62309180327871
all,35.87102622950821
all,36.57789632545931
all,37.77159290873276
all,38.24346194225723
all,39.4273996062992
all,39.94494491803278
all,40.443181758530194
all,41.308564304461946
all,42.201959317585285
all,46.49300196721311
all,196.21409055118116
all,23.406248524590172
all,23.788940327868833
all,24.13370360655738
all,24.269843278688523
all,24.349822178477694
all,24.463857704918023
all,24.623935737704922
all,24.650051803278686
all,24.658933727034125
all,24.82925377049181
all,25.09636614173228
all,25.0990655737705
all,25.116786885245904
all,25.269753937007867
all,25.417041967213105
all,25.444457049180322
all,25.547951443569556
all,25.694339672131136
all,25.69479278688525
all,25.74384524590164
all,25.784950131233597
all,25.85029724409449
all,25.85123147540984
all,25.918598425196848
all,26.03107874015747
all,26.15438032786887
all,26.16259147540983
all,26.249986229508192
all,26.2581186885246
all,26.259803934426245
all,26.316449836065576
all,26.353664041994747
all,26.35461351706036
all,26.42104655737707
all,26.442041311475393
all,26.472376393442605
all,26.525051803278682
all,26.57273311475411
all,26.584645245901637
all,26.610831475409825
all,26.61963081967213
all,26.629479344262307
all,26.642897049180327
all,26.723258360655752
all,26.77691606557377
all,26.78443540983607
all,26.80771587926509
all,26.82227737704918
all,26.83496721311475
all,27.01053215223096
all,27.03825442622952
all,27.04630229508197
all,27.053081967213135
all,27.111246719160096
all,27.269045931758537
all,27.361899672131152
all,27.408977704918026
all,27.41183016393441
all,27.459423884514454
all,27.468547540983604
all,27.475185573770478
all,27.62181508196721
all,27.624417979002622
all,27.673760655737723
all,27.731127213114746
all,27.749962622950818
all,27.841249836065586
all,27.84236417322836
all,27.84726771653544
all,27.87036393442624
all,27.870542650918647
all,27.895620327868844
all,27.897335958005268
all,27.90187147540984
all,27.905435409836056
all,27.96023344262295
all,27.98983934426229
all,28.003333114754106
all,28.02396786885245
all,28.083036721311487
all,28.16656327868853
all,28.218769836065558
all,28.230079396325436
all,28.244743606557375
all,28.29551213114754
all,28.371211803278698
all,28.387944262295093
all,28.3951737704918
all,28.41673180327868
all,28.588325901639344
all,28.631055081967222
all,28.65152624671916
all,28.657169291338576
all,28.709212459016413
all,28.78765311475411
all,29.061171916010494
all,29.155088582677173
all,29.192128608923888
all,29.19394819672134
all,29.23240354330708
all,29.28349803149606
all,29.381875409836066
all,29.40793836065575
all,29.490640655737703
all,29.51581770491802
all,29.53845078740158
all,29.794398293963244
all,29.948507540983602
all,30.16900983606556
all,30.204179016393454
all,30.205238032786887
all,30.23665354330709
all,30.263950163934428
all,30.293567213114738
all,30.33982349081366
all,30.36748721311474
all,30.5899744094488
all,30.622668196721317
all,30.640697049180325
all,30.690988196721307
all,30.757613517060356
all,30.81152559055118
all,30.815499672131153
all,30.821234754098366
all,31.013705380577406
all,31.191736876640423
all,31.361146885245923
all,31.374090491803273
all,31.374891732283455
all,31.425920655737713
all,31.59128393442623
all,31.630265091863496
all,31.634146325459312
all,31.77468065573769
all,31.835815737704923
all,31.994853114754097
all,32.05622965879265
all,32.065646557377065
all,32.07741049180329
all,32.412256393442625
all,32.56584459016393
all,32.65146622950819
all,32.65489901639344
all,32.67455249343832
all,32.719650491803286
all,32.79488393442624
all,32.898870163934426
all,32.98260433070865
all,33.00400655737704
all,33.02214163934428
all,33.28211344262294
all,33.28350590551181
all,33.30565245901639
all,33.61307606557375
all,33.6714924590164
all,33.975239501312345
all,34.23499212598425
all,34.39216524590164
all,34.99071606557377
all,35.10679934426228
all,35.12361901639346
all,35.179460327868846
all,35.40229114754098
all,35.62335934426228
all,36.3014281967213
all,36.315603018372705
all,36.42149377049182
all,36.63916590163931
all,36.66313254593177
all,36.6834957377049
all,36.87109580052493
all,36.88649081364828
all,36.964950819672126
all,37.15404393442625
all,37.173629508196704
all,37.25389639344261
all,37.35658163934428
all,37.46418307086614
all,37.58471391076116
all,37.93218819672129
all,37.96213704918031
all,38.017606205250594
all,38.01968262295082
all,38.02502952755907
all,38.52290229508198
all,38.58709508196723
all,38.589462598425186
all,38.60262491803279
all,38.63816590163935
all,38.64950754098362
all,38.91705708661419
all,38.972192131147516
all,39.02273097112862
all,39.15597770491805
all,39.193684383202104
all,39.2888531147541
all,39.34091868852457
all,39.431165901639375
all,39.43424524590164
all,39.45742032786885
all,39.58804527559055
all,39.76402360655737
all,39.9207613114754
all,40.17231016393442
all,40.220600655737684
all,40.280875984252
all,40.28564566929133
all,40.29735999999998
all,40.34751246719159
all,40.34920262295083
all,40.43471606557377
all,40.43576983606556
all,40.43927344262296
all,40.44708262295083
all,40.454849180327884
all,40.521128524590175
all,40.5641967213115
all,40.580672786885245
all,40.72398426229508
all,40.741263606557375
all,40.76810163934426
all,40.85508393442624
all,40.892829508196726
all,40.97002295081966
all,41.08347540983607
all,41.183780327868845
all,41.24257611548555
all,41.33412524590163
all,41.38629855643045
all,41.47519816272964
all,41.74647475409835
all,42.02487213114753
all,42.259786229508194
all,42.980236220472456
all,43.210739672131155
all,43.79536351706038
all,43.80580905511811
all,43.999187540983584
all,44.40405114754099
all,44.53292590163935
all,44.698796065573774
all,44.919960655737704
all,45.30396786885246
all,45.75546325459319
all,46.50479278688523
all,48.71635081967214
all,50.301413385826805
all,54.187562622950814
all,675.738033613445
all,134.04878280839898
all,135.76736614173234
all,174.2898581746553
all,206.96230380577438
all,208.02934539473682
all,18.656682910547392
all,19.2260745176314
all,19.421711155378485
all,19.716556673373574
all,19.81492323097464
all,19.82680307076101
all,19.909115204286685
all,20.335107641196007
all,20.707884512683588
all,20.85644192256342
all,21.393352589641434
all,21.765847090663065
all,22.399861815754345
all,22.533782059800668
all,22.6427355704698
all,22.83059197324414
all,24.355175496688744
all,24.593873276428095
all,25.56260367454068
all,25.782683727034115
all,25.794187664042013
all,26.1605839895013
all,26.25352559055117
all,26.272327642810236
all,26.62354461942258
all,26.79510498687665
all,27.741170603674522
all,27.839307944845693
all,28.167677609980306
all,28.303833880499003
all,28.375698162729662
all,29.048014435695542
all,30.11793108018555
all,31.29608880053015
all,31.47542147117294
all,31.561887342611016
all,31.749424784625575
all,32.32649369608494
all,32.54702385685885
all,33.191884029158395
all,33.4799913735899
all,34.26833466666668
all,34.597734000000024
all,34.653522468142185
all,35.18478933333334
all,35.48899666444295
all,36.0603614864865
all,36.10903797468353
all,36.128992877492884
all,36.15861394101878
all,36.690452365089925
all,37.104492995330205
all,37.64041533333334
all,37.77951800000003
all,38.071568
all,39.209303999999996
all,40.53051196519216
all,103.39149211563733
all,127.1197270341208
all,128.49223834537096
all,129.78205727452277
all,143.6732239101718
all,144.08671268163798
all,419.42835564304454
all,462.89699737532794
all,529.3650689428757
all,32.326764435695566
all,36.078164698162716
all,22.816247868852464
all,27.417443934426235
all,27.944076721311465
all,29.143194098360645
all,32.25917060367454
all,32.31292983606557
all,32.9316118032787
all,34.10479672131145
all,35.58262491803278
all,36.51813180327869
all,36.99424524590164
all,38.939428196721316
all,39.34325508196722
all,39.36303608923885
all,39.62540262295082
all,40.3569449180328
all,40.372485901639344
all,40.47157114754096
all,40.51059475409838
all,40.62751606557377
all,40.818739672131144
all,40.96489639344263
all,40.9951334648258
all,41.0091075409836
all,41.839603278688514
all,41.92875934426231
all,41.97408983606558
all,42.58196393442626
all,42.664305573770505
all,42.90027803278689
all,43.02339763779527
all,43.16298408910105
all,43.618017716535434
all,44.672337049180335
all,46.64872918032787
all,47.555366557377056
all,49.154295275590556
all,176.68148448687344
all,176.7990867143994
all,176.92209705648366
all,177.0480780327869
all,177.21523934426233
all,177.53310360655738
all,177.53901311475406
all,177.6355727923628
all,177.9911678688525
all,178.1900996721312
all,178.260582295082
all,178.30711606557375
all,178.54873311475401
all,178.57814754098368
all,178.97200459619174
all,179.13466295081975
all,179.93074491803276
all,180.05147606557375
all,180.21831147540988
all,181.28792786885248
all,181.762551678736
all,181.76707540983608
all,182.2644087926509
all,182.59370144356959
all,182.59725590551173
all,183.16417049180328
all,183.48166754098364
all,183.67528459016387
all,184.93321508196723
all,185.00797967213123
all,186.1923514754098
all,186.5227193442624
all,186.9486039344261
all,189.26542950819666
all,189.58324459016393
all,189.8114478688526
all,193.00093901639337
all,193.17615318869176
all,193.746757236842
all,193.81731344262295
all,194.20577508196723
all,195.30998162729657
all,197.8132585301838
all,264.97474360655724
all,265.674406557377
all,265.88459737704915
all,266.09063803278684
all,268.1526983606558
all,268.55624131147545
all,269.13764918032786
all,269.21921639344265
all,270.3077101639342
all,273.536995409836
all,275.1160596721309
all,278.2129064869419
all,278.8232426229508
all,280.1869127868853
all,281.0077027559056
all,281.22401836065575
all,284.64265704918057
all,358.57736339697163
all,200.40884721311457
all,200.47095081967205
all,200.94875344262303
all,200.98862229508194
all,201.01808590163927
all,201.12626885245902
all,201.28379344262302
all,201.67613049180326
all,201.71235081967208
all,201.8545947540984
all,201.8752203278688
all,202.00011672131157
all,202.05740153452686
all,202.23511147540978
all,202.4054537704917
all,202.4189232786887
all,202.4974996721312
all,202.51748459016386
all,202.52361811023619
all,202.61340393442623
all,202.61472655737703
all,202.63768196721318
all,202.67687540983604
all,202.70318557377047
all,202.7560321311476
all,202.85263081967216
all,202.9438839344261
all,203.07560393442628
all,203.10635676741134
all,203.12182032786882
all,203.20008262295082
all,203.20921508196727
all,203.22727081967224
all,203.34625459317584
all,203.46930819672136
all,203.803068852459
all,203.90615475409825
all,204.37020393442606
all,204.63091934426234
all,205.12695540983603
all,205.31530295081976
all,205.48635016393456
all,205.838262295082
all,210.1788150819672
all,210.5170478688526
all,210.59989508196716
all,210.7850755767701
all,210.87420786885247
all,210.98975213114772
all,211.04448766905332
all,211.05107999999998
all,211.12912196721305
all,211.2399206557376
all,211.92248528241836
all,212.01256459016386
all,212.64641368337317
all,213.40506682577566
all,213.44247016706424
all,213.93697613365157
all,214.30202147971357
all,214.4892856006365
all,259.64256558998005
all,301.83874295081966
all,303.9725803278689
all,44.210894426229515
all,44.345173770491805
all,44.594497704918034
all,44.83445406824147
all,45.07222622950821
all,45.770385839299934
all,45.806840655737695
all,46.37503016393441
all,46.601902950819685
all,46.72191404199472
all,46.83216262295082
all,46.95847278688527
all,47.035243278688526
all,47.45827213114755
all,47.67010885245902
all,48.09341245901639
all,48.579348196721305
all,48.80884786885247
all,48.86561704918032
all,49.79694819672127
all,50.100802704852846
all,50.104668852459014
all,51.27382950819671
all,51.50812065573773
all,52.15112590163934
all,52.826024262295064
all,53.054983606557364
all,54.74969704918032
all,54.81508918032786
all,55.312089101034196
all,55.85225836065573
all,55.96961967213119
all,56.31857770491803
all,56.890786229508144
all,57.04244393442623
all,58.21890622950817
all,58.31039664429527
all,58.3637215592681
all,58.56938713910761
all,58.58837311475409
all,60.51664518695313
all,61.406871475409794
all,62.00066825775656
all,62.19310124917819
all,63.17106622950817
all,63.86957180327871
all,67.5283763934426
all,80.77563540983607
all,82.0824531147541
all,90.74825312294539
all,109.61555213114754
all,110.73988262295076
all,111.02651312649162
all,119.79439366515837
all,123.98947430830036
all,124.07360892388456
all,129.60796039603963
all,129.66072398190045
all,132.03968098647576
all,133.91553114754097
all,139.1830711462451
all,171.9943723150358
all,185.43555870712416
all,187.7606776315791
all,207.64253573770486
all,16.955756721311477
all,21.971567868852457
all,23.146456393442627
all,23.751858360655746
all,24.160350819672118
all,25.068073442622953
all,25.425086557377046
all,25.983091803278676
all,26.15346360655737
all,26.4667344262295
all,26.60076327868855
all,26.82344000000001
all,27.085416393442628
all,27.303249180327885
all,28.255243278688525
all,28.49292721311477
all,28.655670819672128
all,29.510343606557367
all,29.759916065573783
all,29.81986557377047
all,30.9531468852459
all,31.775364590163942
all,31.990142950819678
all,32.08612786885246
all,32.11632393442623
all,32.31695016393444
all,32.76058950819671
all,33.03054557377047
all,34.01087934426231
all,34.01189508196721
all,34.12451672131147
all,34.945030819672134
all,35.64880721311475
all,35.65029049180326
all,36.07672786885247
all,36.85689180327869
all,38.09235147540982
all,39.14887475409836
all,39.271412459016396
all,39.94412327868852
all,40.96453245901639
all,40.99802098360656
all,41.58181180327869
all,41.683162622950796
all,41.69186032786886
all,41.69955999999999
all,44.75750950819673
all,44.97002426229509
all,45.6447062295082
all,45.6844019672131
all,45.700170491803284
all,45.979325245901634
all,46.11031213114753
all,47.95463016393444
all,48.303134426229505
all,49.20950032786887
all,49.6440918032787
all,50.22264983606557
all,50.35877245901639
all,50.88593704918033
all,51.396179672131154
all,51.40312786885245
all,51.436594098360665
all,52.31374622950819
all,52.39314622950824
all,52.67482491803279
all,52.782557377049166
all,53.19732655737705
all,53.887324590163914
all,53.98649311475409
all,55.77621508196725
all,55.91847278688527
all,58.03583344262294
all,495.1449999999998
all,15.204021639344264
all,15.399930491803278
all,15.709091803278687
all,15.924722622950817
all,16.112114098360646
all,16.844100327868855
all,17.028835409836063
all,17.186497704918033
all,18.986339016393437
all,20.32123687664041
all,20.442468196721315
all,20.514999344262296
all,20.726739672131142
all,20.756722622950814
all,21.240400655737716
all,21.412441967213123
all,22.43059016393442
all,211.55079932885897
all,194.57820763723137
all,195.4655139220366
all,195.813786793954
all,196.00845011971276
all,196.57391726332543
all,200.12844789180588
all,200.259485235435
all,200.55306921241055
all,200.86729753381067
all,201.08488464598238
all,201.9289960222752
all,201.9675266507558
all,201.98612410501195
all,202.13625775656323
all,202.58791328560056
all,202.75455688146377
all,202.7591742243436
all,202.84515672235477
all,202.85391885441533
all,202.88984566428013
all,203.5037008750995
all,203.64076133651565
all,203.6448011137629
all,203.81241050119348
all,204.39375099443114
all,204.4141654733492
all,208.42446062052505
all,209.13694590294355
all,211.8681420590583
all,292.4050159235671
all,292.92764012738866
all,295.4887818471337
all,296.8512890127389
all,297.54640622505997
all,303.84393715194904
all,306.7773468575975
all,334.5585554668796
all,15.635621391076123
all,15.665395669291343
all,16.038017060367448
all,16.08707152230972
all,16.461397637795276
all,16.623969160104995
all,16.694284120734903
all,16.77613779527559
all,17.196337270341203
all,17.298761154855644
all,17.71657349081364
all,18.339137795275597
all,18.384667322834645
all,18.38844881889764
all,18.474438320209988
all,19.19174146981627
all,19.26898228346457
all,19.973436351706038
all,20.67053083989501
all,20.70863713910761
all,20.92111811023623
all,21.037646325459313
all,21.171585958005245
all,21.225379921259844
all,21.29574081364829
all,21.47491666666667
all,21.58323556430446
all,21.622699475065616
all,22.01888385826771
all,22.05789238845145
all,22.268517060367444
all,22.388440944881907
all,22.497952755905516
all,22.57629265091863
all,22.606024278215227
all,22.62349015748032
all,22.683013123359583
all,22.778913385826765
all,22.79026837270342
all,22.816362860892387
all,22.841323490813632
all,22.917082020997373
all,22.962857611548564
all,22.993705380577424
all,23.035197506561687
all,23.06464763779527
all,23.119565616797896
all,23.165236876640428
all,23.312019685039367
all,23.323725721784776
all,23.324257217847787
all,23.509174540682416
all,23.579807742782137
all,23.5810780839895
all,23.698698818897636
all,23.867720472440947
all,23.886051181102342
all,24.038523622047247
all,24.09762335958004
all,24.253277559055107
all,24.311468503937004
all,24.53470078740158
all,24.561147637795266
all,25.107444881889755
all,25.47583125410373
all,51.327239501312356
all,104.40485039370078
all,128.87342350623766
all,172.51525131233603
all,339.9434474522294
all,185.48253250164166
all,186.46154772876886
all,186.51637097833225
all,186.86123722044732
all,186.8801272965879
all,187.11058929765895
all,187.8308781847133
all,188.92317990807618
all,189.55357846355867
all,189.65394400527006
all,191.68580118499017
all,191.71697293640057
all,191.80708147174775
all,192.14698421052617
all,192.23488455414008
all,192.47862967826669
all,192.9425196850395
all,193.00228373930216
all,193.14912894736838
all,193.76478608923898
all,193.95822536136666
all,194.02096735668786
all,194.2831114649682
all,194.79777755905513
all,195.13116940249512
all,195.75621929824558
all,196.63322010512488
all,196.68811432325876
all,196.75323407643305
all,197.2236874589627
all,198.69637181528677
all,200.15350394218137
all,200.27549044585982
all,200.51503445512824
all,200.6539840764332
all,200.680368351937
all,201.97050079872204
all,203.9055420499343
all,204.51330431309896
all,205.18295352564104
all,205.27837910643902
all,205.43746189224717
all,205.61773964968157
all,206.1524976114651
all,206.32491321656045
all,207.52865532879815
all,213.4775275339185
all,216.61424700598803
all,219.94267451244102
all,222.04450239234444
all,233.40200333778378
all,288.3294009584664
all,293.63836589271415
all,294.3868450426788
all,299.59808482438683
all,313.67755994729913
all,332.6934310344827
all,335.66646030330065
all,15.080836098208366
all,15.23423884514436
all,15.362570866141729
all,15.713845724907076
all,15.825759787657589
all,16.257925853018374
all,16.34955658914729
all,16.352742125984257
all,17.381824803149605
all,17.72165958858659
all,18.97480170715692
all,20.37135557506585
all,21.28895318805488
all,21.29962923588039
all,21.819486725663715
all,22.49774067495559
all,22.53601388888888
all,22.94080405405405
all,23.106221760797343
all,23.268510638297865
all,23.39312292358803
all,23.802237926136367
all,25.32935104986877
all,25.337123519458547
all,25.65395512391159
all,46.28419761273208
all,90.37537787056367
all,201.90090288713915
all,201.9548923884514
all,202.1421118421053
all,202.17098884514448
all,202.32345997375333
all,202.38306627296595
all,202.68092322834636
all,202.69862467191598
all,202.74399015748037
all,202.780784120735
all,202.84298097112858
all,202.8922919947507
all,202.9035879265092
all,202.9655866141732
all,203.17762270341203
all,203.26971353482264
all,203.27904855643052
all,203.37719160104976
all,203.51326115485566
all,203.57414632545945
all,203.63298622047242
all,203.6779862204724
all,203.72348622047247
all,203.7312263779527
all,203.8618418635171
all,203.9134396325459
all,203.94090091863515
all,204.00364107611557
all,204.01558005249336
all,204.06922309711288
all,204.28150853018366
all,204.4234665605096
all,204.43787007874027
all,204.5006115485564
all,204.51817716535427
all,204.55365288713926
all,205.1338182414699
all,205.5325498687665
all,205.59596496815277
all,205.68808005249358
all,205.69218372703415
all,205.73635170603686
all,205.95048097112857
all,206.08960669730791
all,206.34361614173224
all,207.0012531847133
all,207.17304002624672
all,207.72766010498694
all,208.64113188976376
all,209.5665249343833
all,209.78170341207357
all,209.88202821522322
all,216.85212204724402
all,217.16089973614788
all,219.43514808917195
all,220.98040026246707
all,221.2439894806049
all,230.43438636363632
all,230.58052559055105
all,230.68523181818176
all,231.06333181818184
all,302.0841824146982
all,302.4883982939633
all,302.50043897637795
all,303.00662467191614
all,303.1135472440945
all,304.0217005909389
all,304.3449658568616
all,304.70359251968506
all,305.5552670603675
all,306.4323562992127
all,307.74243269862103
all,308.197965223097
all,314.2272598425197
all,24.362987532808404
all,24.498427821522313
all,25.99152296587926
all,26.657226377952746
all,27.139566272965894
all,27.546918635170595
all,39.16258164642377
all,44.69639744451916
all,49.714285714285744
all,51.97607114093959
all,87.6000968962907
all,95.28749246987945
all,218.27361049723754
all,218.97492124915146
all,222.5583387644264
all,231.64720286885262
all,270.2193919836955
all,277.7926900067979
all,279.0406625933468
all,312.15108248125415
all,318.1361473063972
all,331.08266870332665
all,332.8506732471069
all,336.44453777472523
all,519.2767865477008
all,802.2674507807199
all,836.701688223281
all,857.2597154526892
all,866.3955390946502
all,892.400897889721
all,893.2542119565217
all,895.2622968005451
all,950.6858282416839
all,953.5198261168384
all,982.8953191196697
all,986.3733362771738
all,987.372711864407
all,992.6747333790267
all,1001.7734641148328
all,1003.4534650373387
all,1006.0278359535198
all,1024.5127247956407
all,1090.5341428571421
all,58.634188443860765
all,58.80269336835195
all,58.94004070912673
all,59.00179251477353
all,59.994552199606055
all,60.053654629021686
all,60.20143204202233
all,60.25133946158896
all,60.296775443204176
all,60.341133289560084
all,60.46531385423505
all,61.723962573867375
all,61.90817990807618
all,62.314973079448464
all,64.5434780039396
all,64.57077741300066
all,64.65032501641498
all,64.91435193696647
all,65.17604399212082
all,65.21355285620481
all,65.57556795797765
all,65.58864084044653
all,65.80510374261326
all,65.88943926460931
all,66.39818844386082
all,66.41356861457646
all,66.83608995403809
all,66.94787196323044
all,67.07667695338147
all,67.34300984898223
all,68.3166211424819
all,69.37854169402492
all,83.46521273801706
all,83.61993302692055
all,84.00421339461585
all,84.21727708470125
all,84.21863887065003
all,84.27355745239659
all,84.67567235718975
all,84.88029349967171
all,84.93530663164806
all,85.85575377544323
all,86.81109980302035
all,172.1006841759685
all,173.31498662207352
all,174.59804793171378
all,175.12221000000005
all,176.2630170715692
all,176.63191858174656
all,176.72267695338144
all,178.37691529875235
all,180.12590807616547
all,245.523371634931
all,246.19448588312534
all,247.46613131976358
all,248.89986545199713
all,249.7404963887065
all,470.28491855203623
all,393.50941983471074
all,393.88847213114764
all,394.1947701612905
all,394.6840406557377
all,394.7303390163934
all,395.12657414698174
all,395.38866633266565
all,395.638438976378
all,395.8998314754098
all,395.9765049180328
all,396.2444757281554
all,396.3367252459016
all,396.5915833333334
all,396.7295784037558
all,397.74327999999997
all,398.3015885826772
all,399.10188302139045
all,399.1662177049181
all,399.5006050110539
all,400.43542229508216
all,401.0622779369627
all,401.59822036595074
all,403.7042624434389
all,406.9155667447308
all,418.0714511784513
all,588.5718494623657
all,589.5027581543357
all,589.9444828957837
all,589.9552524590164
all,590.4125707797126
all,590.4310369181379
all,591.0409108989655
all,591.3320127388535
all,591.5304075471697
all,591.9884082211196
all,592.327908852459
all,592.3429573770492
all,592.346738566553
all,592.5855293209875
all,593.3334107744108
all,595.3907447506562
all,595.4091529411764
all,597.7013426883309
all,604.3364629629631
all,90.95531803278692
all,91.29583081967216
all,193.67723945902935
all,193.87613603818622
all,194.02915035799523
all,194.2187120127287
all,194.62772386272945
all,194.71774383452666
all,194.7459077167861
all,195.01243357199692
all,195.1070389817024
all,195.3110429594272
all,195.8772696897375
all,196.40982338902148
all,196.6123054892601
all,196.63470644391407
all,197.10564616613408
all,197.30556404136829
all,197.54587125506077
all,197.58044550517099
all,197.77285998408905
all,199.88894590294348
all,201.1070222752586
all,201.19058233890215
all,201.92641447891813
all,202.20312649164669
all,202.3481805887033
all,203.00261177406531
all,204.0161678599841
all,204.15473031026247
all,205.18417899761332
all,206.24428957836113
all,207.11482975338097
all,215.0630397772474
all,215.40232458233905
all,216.1311902866242
all,217.8443365155132
all,217.95598249801117
all,218.20141527446296
all,219.1392585521082
all,222.05556722354814
all,225.08292840095467
all,227.05415274463
all,227.36783054892592
all,227.61427684964195
all,234.84968178202078
all,236.67263817891373
all,249.4646925540431
all,273.84508944399687
all,290.772736674622
all,290.821584725537
all,290.8378846459824
all,291.02767223548136
all,291.10797446129294
all,291.3836268894192
all,291.7573731105806
all,299.6448210023866
all,306.8740119331743
all,308.0148989657917
all,326.20920206841686
all,326.6485560859191
all,330.34564836913273
all,343.4408858739028
all,345.35796181384245
all,357.22207741420596
all,358.2751303643723
all,437.0056855546687
all,199.6774255737705
all,199.87850688524594
all,199.9635901639344
all,199.97919934426235
all,200.05118819672134
all,200.12263606557374
all,200.14510163934432
all,200.14885639344263
all,200.15310892388462
all,200.1574439344261
all,200.2076124590164
all,200.20988262295083
all,200.23791540983606
all,200.2595370491803
all,200.28799934426232
all,200.44386295081964
all,200.46079081967218
all,200.49180721311467
all,200.5767763934427
all,200.64032196721305
all,200.66628786885255
all,200.6996419672132
all,200.73605643044618
all,200.8033626229509
all,200.838137704918
all,200.85181245901646
all,200.86083016393448
all,200.9342754098362
all,200.94246360655748
all,201.06492983606563
all,201.19596717005905
all,201.22669180327867
all,201.22920852459012
all,201.28121639344266
all,201.28530819672136
all,201.308988852459
all,201.34862688524586
all,201.43963344262298
all,201.4564347540983
all,201.49589114754102
all,201.50536327868852
all,201.52201704918028
all,201.5440268852459
all,201.56282426229518
all,201.56968292682927
all,201.66511672131142
all,201.6684740983607
all,201.8718708196721
all,201.89616874589626
all,201.99048393442624
all,202.15269212410502
all,202.15429180327877
all,202.16565245901646
all,202.1839652459017
all,202.37415081967214
all,202.4973381066031
all,202.5602839344263
all,202.5904222950819
all,202.59159448818895
all,202.62064131147542
all,202.73086950819675
all,203.05043409836065
all,203.14736131147544
all,203.29728297055058
all,203.31540015910892
all,203.3272784636487
all,203.93659278688517
all,204.05231081967216
all,204.319553442623
all,204.4978157377049
all,205.0323718032787
all,205.0351357377049
all,205.26512649164678
all,205.3275186885246
all,205.42332655737704
all,205.73794426229497
all,205.86972459016383
all,205.9674006557376
all,206.12846360655737
all,206.22196524590169
all,206.27836262295082
all,206.30340786885247
all,206.3382550819673
all,206.34265901639353
all,206.5802681967213
all,206.7132305665349
all,206.9020270485281
all,207.57304983606554
all,207.65848065573763
all,208.83931475409827
all,208.9203475409837
all,209.52892415169666
all,209.66306295081978
all,209.77259934426218
all,210.0225960655739
all,210.3749166119502
all,210.5578066825775
all,212.52640127388543
all,213.24981704918036
all,214.08830071599056
all,214.08982816229113
all,214.10863737704926
all,215.77210295081963
all,215.77658754098337
all,216.15530663856697
all,216.92356131147542
all,229.52592191601042
all,238.98340918032815
all,252.84433625928415
all,261.5906918408631
all,262.1960870607029
all,262.220001345895
all,264.3454325236167
all,267.3522810194502
all,280.121754704301
all,299.50974032786894
all,299.5939508196723
all,299.8897639344264
all,299.9447265573772
all,300.8365003278689
all,301.0219403278689
all,301.1840386885244
all,301.76180721311465
all,301.8578816326532
all,303.4335783606558
all,303.5615672131148
all,304.7773881967213
all,305.850417704918
all,306.1132295081968
all,306.55946754098363
all,306.57828412073485
all,308.03314491803263
all,308.32817956204383
all,187.13751630867145
all,187.9976334426231
all,188.1395836065573
all,188.32730557377056
all,188.4709639344262
all,189.21961704918036
all,189.25070360655744
all,191.32198885245913
all,203.87004072398193
all,208.74924852459017
all,229.94777049180325
all,282.19763081967204
all,282.2695449482895
all,282.7681062295082
all,283.9453940983607
all,285.1523252459017
all,285.5161967213114
all,285.65082872200287
all,285.7395475409835
all,285.8500242622952
all,286.2233023070804
all,287.16285245901645
all,288.5687297830374
all,288.7712013114754
all,288.99421049180336
all,289.5421055737705
all,289.8433259016394
all,290.40275344262307
all,290.8607820206841
all,291.46584131147534
all,291.7039704918031
all,292.303070819672
all,292.993102295082
all,293.0288937704917
all,294.30582499999997
all,299.09906885245897
all,299.50738688524586
all,299.93131344262304
all,300.5047101639346
all,300.78029442622943
all,301.65481210191086
all,304.2243685245902
all,312.3324321311477
all,330.55729245901637
all,343.0379016393442
all,422.6395344262296
all,20.731172572178487
all,20.82249934383202
all,21.396250000000013
all,21.547673228346458
all,21.58748490813647
all,21.63757611548557
all,22.593545275590547
all,22.618174540682418
all,22.98310761154855
all,23.049952099737524
all,23.12732020997375
all,23.691118110236232
all,23.85938845144359
all,24.390860892388446
all,24.47999343401184
all,24.64474475065616
all,24.749293963254573
all,25.150194225721776
all,25.359835958005267
all,25.45769028871391
all,25.562861548556445
all,25.660433727034114
all,26.27458202099737
all,26.406185039370087
all,27.241082074852258
all,27.828418635170596
all,28.11648490813649
all,28.17762992125985
all,28.322399606299225
all,28.447448162729664
all,28.506639763779518
all,28.87681758530184
all,28.879690944881883
all,29.057103018372704
all,29.130461286089222
all,29.35651115485565
all,29.57754527559057
all,29.81231955380578
all,29.880765091863527
all,29.896833989501314
all,30.214434383202086
all,30.294599737532813
all,30.426400262467187
all,30.511571522309723
all,30.600578740157474
all,31.965161417322847
all,32.82444685039371
all,33.24760629921261
all,33.39138123359579
all,34.02817125984251
all,34.07396719160106
all,34.07801443569555
all,34.17285761154855
all,34.62554593175852
all,34.91117782152232
all,35.10833923884513
all,35.326868766404196
all,35.52384317585301
all,35.68739895013125
all,35.769255905511805
all,36.35644028871391
all,36.524476377952745
all,36.54549015748034
all,36.924028871391066
all,37.371004593175826
all,37.48442481943532
all,37.906381233595816
all,38.19656561679791
all,38.236561679790036
all,38.43778937007875
all,38.67456561679792
all,38.773869422572176
all,38.794854986876636
all,38.936958005249345
all,39.03837992125983
all,39.28937926509186
all,39.562739501312336
all,40.088118766404214
all,41.05751115485567
all,41.78978674540686
all,42.11292913385828
all,42.30327362204726
all,42.434893044619436
all,42.76491601049869
all,43.405795931758554
all,43.476129265091856
all,43.96009055118111
all,44.22659251968501
all,46.926045275590546
all,46.941860236220485
all,47.561595144356964
all,47.61744094488187
all,49.55686811023624
all,49.89787598425196
all,50.31693635170602
all,51.01913192612138
all,51.25337860892388
all,51.49458005249343
all,51.59001706036747
all,52.031071522309745
all,52.10547900262466
all,52.111755905511785
all,52.54963976377954
all,52.6141837270341
all,53.11178937007874
all,54.40634448818898
all,55.703524278215255
all,57.170637795275596
all,59.09554002624671
all,59.58544881889763
all,59.897181102362225
all,60.39317979002624
all,62.21060039370079
all,62.71285039370077
all,63.06171653543307
all,65.50329527559055
all,65.51908595800523
all,66.60062795275594
all,68.59042782152231
all,68.8529324146982
all,73.81663517060366
all,73.82895866141732
all,78.42647834645668
all,79.05096388706504
all,79.08230052493442
all,85.31502690288715
all,86.71926837270344
all,87.34533202099739
all,89.90129790026245
all,92.49353608923882
all,92.52899278215224
all,92.91682677165355
all,94.12457939632544
all,95.6871207349081
all,97.08868503937008
all,98.510595800525
all,99.0829002624672
all,108.07427690288712
all,110.10942388451441
all,116.17975524934388
all,124.11897572178479
all,130.4421961942257
all,135.4194895013124
all,143.0430964566929
all,143.18063123359588
all,144.58291404199474
all,145.59131364829403
all,164.30530118110235
all,180.8267237532809
all,185.68707349081376
all,224.59087532808397
all,257.0252296587928
all,137.0696926121372
all,137.9177686222808
all,139.41031509558346
all,140.1663638760712
all,140.5053436675461
all,141.67344429795654
all,142.4146038233356
all,142.61757943309155
all,143.65327800490596
all,143.6936974291365
all,143.8577778510218
all,145.97200197758735
all,146.95298022412643
all,147.02574884335743
all,148.67805075807516
all,150.1939683586025
all,151.39749355572408
all,151.57618391562292
all,153.45389584706655
all,155.70780553724447
all,159.3795820698747
all,231.5981001326259
all,431.56636059743977
all,537.3525538057745
all,547.3295824031519
all,548.8930780839895
all,811.3961076115485
all,157.71013123359583
all,157.73711745406817
all,157.7423392388451
all,157.79826377952753
all,157.83782480314954
all,157.84032677165354
all,158.10584055118113
all,158.2078011811024
all,158.33874212598434
all,158.33992979002625
all,158.37087860892385
all,158.42526706036747
all,158.46401049868766
all,158.46459452237804
all,158.48653805774273
all,158.69079593175857
all,158.69956627296594
all,158.8312834645669
all,158.98704265091868
all,159.1789494750656
all,159.24955708661426
all,159.27498556430447
all,159.28533989501318
all,159.3018549868766
all,159.31160826771657
all,159.46206955380575
all,159.46832874015746
all,159.48557677165354
all,159.65257283464564
all,159.69907414698167
all,159.7040820748523
all,159.97015748031492
all,160.1252795275591
all,160.29338451443581
all,160.33799606299203
all,160.35829199475057
all,160.4039527559055
all,160.48531102362207
all,160.57732808398947
all,160.66643241469816
all,160.71395013123356
all,160.75555839895011
all,160.89240157480324
all,160.91222440944878
all,161.05045603674535
all,161.1247690288713
all,161.18309842519693
all,161.3703864829396
all,161.38679002624664
all,161.5501712598425
all,161.55939895013125
all,161.58610308601436
all,161.64475789473684
all,161.76533727810653
all,161.8235865701119
all,161.82369947506564
all,161.91380052493435
all,161.92623753280847
all,161.93132239001966
all,161.94413713910762
all,161.95015354330707
all,161.96560170603672
all,162.0901299212598
all,162.38768569553804
all,162.4284934383202
all,162.49769947506556
all,162.50497440944883
all,162.62669160104988
all,162.768218503937
all,162.8253444881889
all,162.86034842519675
all,162.95735629921265
all,162.98456233595797
all,162.98553937007873
all,163.04324704336395
all,163.0815439632546
all,163.1425721784777
all,163.16571719160106
all,163.27481036745405
all,163.4074580052493
all,163.4195767716535
all,163.41994681549576
all,163.51914238845131
all,163.54400524934385
all,163.55231955380566
all,163.75532742782158
all,164.0894114173229
all,164.29930203545638
all,164.47142515923576
all,164.84550524934383
all,164.84752171052637
all,165.11275656167973
all,165.12566863517063
all,165.16835826771648
all,165.40425524934378
all,165.41392847769023
all,165.45791272965877
all,165.50420472440948
all,165.7858464566929
all,166.38604265091868
all,166.86544553805774
all,166.9581666666667
all,167.1494455380578
all,167.23731364829388
all,167.2778490813649
all,167.47168110236225
all,167.5238339895013
all,167.54428740157482
all,167.97741732283464
all,168.13817191601052
all,168.53647375328086
all,168.74933661417327
all,168.82102363755752
all,168.93895332018417
all,169.69421301775145
all,169.8932197452229
all,170.09160144451747
all,170.2253293963254
all,170.27018897637797
all,171.25155052493434
all,175.26425721784784
all,175.5538366141732
all,176.58462401574806
all,176.61880511811017
all,177.3339028871392
all,177.36422375328078
all,177.83350787401574
all,178.80075590551186
all,180.5101351706036
all,181.38308661417324
all,185.0315223097113
all,192.47516601049875
all,236.5206112934997
all,238.0911338582676
all,239.6600767716535
all,239.7388215223096
all,240.8993996062992
all,240.90469058591174
all,241.18951968503944
all,241.6959284776903
all,242.11955643044624
all,243.46506824146968
all,244.39567388451445
all,246.4808011811025
all,247.39108267716537
all,248.31125590551162
all,253.26155971128622
all,259.7667683727034
all,260.7346423884515
all,637.1841548556429
all,242.46615223097106
all,371.57162532808394
all,446.65759645669294
all,217.9351213910761
all,228.6471541994749
all,329.5693230769231
all,193.72922112860888
all,195.86305314960632
all,271.7930833333331
all,271.9533786089236
all,299.13974868766417
all,302.30001707156936
all,303.13529461942255
all,303.2971758530184
all,330.7926548556432
all,357.09738370565043
all,1698.4445362796832
all,1708.3255398813449
all,1723.069984168866
all,38.79978360655738
all,39.254076721311485
all,44.87091535433071
all,45.014603934426255
all,46.469131803278664
all,46.94564763779528
all,47.45122229508196
all,47.77073639344264
all,47.92584786885248
all,48.6292373770492
all,52.83849278215221
all,53.784719344262314
all,67.72350098360654
all,201.74770491803272
all,201.89235081967217
all,205.48220196721303
all,205.99164459016387
all,222.56939344262295
all,230.1757390163935
all,312.0478026229508
all,312.12911540983595
all,312.42997245901637
all,366.4360209836064
all,210.14615344262293
all,210.84130098360652
all,210.90709245901635
all,211.26677049180333
all,211.29234163934427
all,211.3234793442623
all,211.35630905511823
all,212.0774183606558
all,212.38400852459017
all,212.44356459016382
all,212.6234937704919
all,212.97128262295075
all,213.2024695081967
all,213.20374754098358
all,213.71334163934426
all,213.72506295081965
all,215.2120137704918
all,215.74852721311484
all,216.4457947540984
all,217.16373770491788
all,217.1674196721312
all,217.89497704918045
all,218.13339081967214
all,220.31689704918023
all,220.34408852459
all,221.3435888524589
all,221.42850295081976
all,221.6284660633484
all,222.46560655737701
all,224.6054222950821
all,226.5236996721312
all,226.7856334841629
all,234.66930295081966
all,317.833467847769
all,318.79068393442606
all,322.19482229508185
all,322.6105167213114
all,324.80289901639355
all,324.9728380327868
all,329.1476754098361
all,190.05073293963264
all,190.11628674540688
all,190.3059822834646
all,190.32572309711287
all,190.4136187664041
all,190.42685357846355
all,190.43959076433126
all,190.48276953381486
all,190.5052979002625
all,190.50801246719163
all,190.52088057742782
all,190.53258005249342
all,190.59200909090913
all,190.6130859580052
all,190.63067117834404
all,190.651219160105
all,190.66910695538056
all,190.7693169291338
all,190.7742034120734
all,190.7765131233596
all,190.79160498687673
all,190.7947454068241
all,190.80899278215225
all,190.81915419947518
all,190.82528018372716
all,190.82985367454074
all,190.84730774278216
all,190.85171128608917
all,190.8556069553806
all,190.88417125984256
all,190.94157677165347
all,190.94352427821522
all,190.9519101049869
all,190.9675551181102
all,191.01025721784782
all,191.0241043307086
all,191.0328850952069
all,191.04168503937007
all,191.04875393700777
all,191.0824881889764
all,191.08294947506565
all,191.08550787401572
all,191.09825590551188
all,191.10790616797902
all,191.1515229658792
all,191.1597263779526
all,191.16464895013115
all,191.18165748031498
all,191.21771391076115
all,191.2587604986876
all,191.28071719160096
all,191.28273162729664
all,191.3111108923884
all,191.34005187130666
all,191.3485249343832
all,191.34855446194226
all,191.35887926509182
all,191.41060761154856
all,191.45687833827893
all,191.50704724409448
all,191.56221719160095
all,191.58353215223093
all,191.59090288713904
all,191.63062007874015
all,191.6870839895014
all,191.80822900262478
all,191.81772637795274
all,191.81962467191593
all,191.82831496062994
all,191.84663923633977
all,191.96842847769034
all,192.0551102362205
all,192.0629232283464
all,192.0968687664042
all,192.13314238845155
all,192.15585892388458
all,192.1962073490813
all,192.20754895397488
all,192.23262073490815
all,192.24043438320203
all,192.2631174540683
all,192.2680748031496
all,192.27326246719153
all,192.28047900262465
all,192.28784580052496
all,192.2880754593176
all,192.3076909448819
all,192.32769488188964
all,192.34240682414696
all,192.37531955380584
all,192.3884895013123
all,192.3896456692914
all,192.42889435695534
all,192.44424343832026
all,192.45864238845152
all,192.4953464566929
all,192.54104396325468
all,192.58653412073488
all,192.97903018372696
all,193.01659842519675
all,193.35284842519692
all,193.45209776902894
all,193.60380643044616
all,193.61732742782146
all,193.96192782152232
all,193.96716086671046
all,194.05799015748028
all,194.06141818181817
all,194.4970524934383
all,196.44561154855646
all,196.70614238845147
all,197.04100065616797
all,198.03443175853022
all,200.343565616798
all,203.9043405511811
all,285.60847503285163
all,286.12694028871397
all,289.2058248031496
all,290.2622414698163
all,291.259694039735
all,294.0523431758529
all,354.9222847769029
all,429.9280315167432
all,432.0946513460273
all,433.66263493105726
all,434.7370398406377
all,445.4405679579775
all,448.45324189723334
all,481.7794782608695
all,482.3909515688947
all,482.7769097593584
all,485.00021644295293
all,487.91055986787757
all,490.37014383561655
all,490.5559051512674
all,497.9225889164599
all,500.0313710073708
all,500.6484708777688
all,503.2746825938568
all,512.8391031468533
all,516.5176946755404
all,521.7495506216698
all,523.7805125827815
all,528.0631568265685
all,530.3394615384615
all,567.4630000000001
all,576.268733509235
all,591.3302125506074
all,621.66686
all,639.3459806924102
all,664.429035942492
all,672.894069331158
all,703.6193209219857
all,709.7662978322331
all,715.7943668831173
all,725.4956794605808
all,733.695376623377
all,195.57352131546892
all,196.96303346456673
all,197.41533005249352
all,197.76990026246708
all,197.9069435695539
all,198.05129724409457
all,198.12544291338574
all,198.20437901639335
all,198.582309711286
all,198.66038248847929
all,198.75127887139112
all,198.87929265091864
all,198.93635236220464
all,199.1103070866141
all,199.16994685039367
all,199.2684219160106
all,199.31983519369672
all,199.37054957321078
all,199.4353044619422
all,199.97118503937017
all,200.00193832021003
all,200.07233267716546
all,200.13534514435688
all,200.2887160655738
all,200.53339632545922
all,200.86925524934378
all,200.9498327868852
all,200.97425984251976
all,201.41575196850397
all,201.46452493438323
all,201.47097836065583
all,201.47670013123354
all,201.62518360655736
all,201.63811154855645
all,201.71965223097112
all,201.74566076115494
all,201.88500328083984
all,202.2161863517061
all,202.642341207349
all,202.71155278688536
all,202.87587926509184
all,202.96290032786882
all,203.12685367454077
all,203.5668351910828
all,203.5982222950821
all,203.94787335958003
all,204.1116563934427
all,204.23477326968978
all,204.31422819672136
all,204.6006837270342
all,204.80858837579615
all,205.00193766404198
all,205.7620262467192
all,206.29511811023627
all,206.52391272965878
all,206.92772769028878
all,207.39831299212605
all,208.4420708661417
all,209.1898202099737
all,209.19564632545945
all,209.4016030183727
all,209.5725544619423
all,210.26026885245906
all,210.73092585301845
all,210.94892191601053
all,210.99346653543327
all,211.3156636065574
all,211.51979308005423
all,212.41717901639342
all,213.7163501639344
all,213.9031174540683
all,214.161935653316
all,214.33157790927024
all,214.80396655737712
all,215.4256163934426
all,216.59417180327875
all,217.89613845144362
all,218.05231213114754
all,218.12928000000005
all,218.32278754098348
all,221.21236262295085
all,221.8049586885245
all,228.89274540682413
all,245.24702622950826
all,294.52174885245887
all,297.53708202099733
all,297.9574268852457
all,298.66657742782155
all,299.1764236065575
all,299.1789166666667
all,300.6927296587926
all,300.7009862204725
all,303.29902362204746
all,304.2362625000002
all,305.65631824146976
all,306.61208005249347
all,309.283033464567
all,314.6760866141734
all,23.4200931147541
all,23.59293639344263
all,24.42308196721312
all,24.49108786885245
all,24.867989508196708
all,24.921024918032806
all,26.092184918032792
all,26.44774868766405
all,26.609956065573765
all,26.7658969816273
all,26.808421916010495
all,26.968196850393714
all,26.99768766404199
all,27.07705708661419
all,27.247310367454066
all,27.282559999999982
all,27.450215879265087
all,27.613304461942267
all,27.7990032808399
all,28.030727690288707
all,28.1075837163493
all,28.160482283464574
all,28.491707349081356
all,28.55874343832021
all,28.76967060367454
all,28.841965223097095
all,29.353095800524915
all,61.87940971766246
all,69.39762467191599
all,429.7439475065618
all,430.34199934426243
all,432.30307868852464
all,449.9669711286091
all,452.7807154098361
all,456.10307026143767
all,460.3522285031847
all,467.24163385826756
all,468.2733602362204
all,469.6655009940357
all,507.41095144356945
all,665.0432066929131
all,719.6584637681158
all,757.5682119422572
all,185.72556508875732
all,187.07985480268053
all,228.69724302788842
all,244.42893887043195
all,33.83952131147541
all,34.34355606557377
all,35.24234098360653
all,36.90146360655736
all,38.728834098360664
all,41.620586885245906
all,42.44491868852461
all,44.135664262295094
all,58.83754892601432
all,86.63207821229048
all,134.1045219421103
all,144.0521722169362
all,448.03363404932355
all,366.73838181818184
all,386.8714074803152
all,388.35423162729694
all,389.7305252790544
all,393.03638057742774
all,395.7593385826771
all,398.49116141732276
all,400.08825984251996
all,405.50657611548564
all,413.8970853578465
all,425.9099895013123
all,583.2506135170603
all,594.7545808147174
all,595.4564001318397
all,166.35848248407643
all,166.43220382165606
all,168.46570554926393
all,168.66724299065424
all,168.70163773885346
all,169.58351353503187
all,171.4359378980891
all,184.61942105263165
all,211.83590172413787
all,231.55874831460685
all,244.82969187898092
all,255.65212738853498
all,318.1721960132891
all,329.0865
all,348.91830560271643
all,350.8818013856812
all,367.4701030150754
all,378.2471350455675
all,388.07702090301
all,388.10230016863414
all,388.4944608256108
all,391.0758076923076
all,404.4917292724193
all,414.96968849706127
all,423.01494900849866
all,425.4337361963192
all,428.8670174927115
all,430.9763319292333
all,436.9624855195911
all,445.4073990755008
all,449.6473922413792
all,449.9110232815964
all,463.886918739635
all,466.43248605240905
all,466.5957723258096
all,469.4408559176673
all,478.4414518021796
all,481.2598871103623
all,490.2122989690723
all,784.8220902953585
all,260.02301181102354
all,260.4220413385827
all,260.50314632545934
all,444.6720059055116
all,182.4256837270341
all,183.3739022309712
all,184.1913510498688
all,184.24119028871397
all,184.37312532808403
all,184.64077165354342
all,184.66509645669288
all,184.6969904458598
all,185.03519356955374
all,185.2191417322835
all,185.26298490813662
all,185.30049601910835
all,185.31959055118102
all,185.93220800524935
all,185.93787992125993
all,185.96607939632543
all,186.1901784776902
all,186.2765774278215
all,186.34357480314952
all,186.47611884438618
all,186.51437007874014
all,186.7594127296588
all,186.8398812335957
all,187.02445603674536
all,187.03523490813643
all,187.1898490813648
all,187.23530446194226
all,187.27393438320215
all,187.2998832020996
all,187.37181233595803
all,187.63137992125976
all,187.6436948818896
all,187.79155249343836
all,187.8874737532809
all,188.09720341207364
all,188.13732480314957
all,188.3355786764706
all,188.3784251968504
all,188.60552559055134
all,188.64332086614175
all,188.8342670603675
all,188.93116003184707
all,188.96598847631248
all,189.2084986876641
all,189.32906102362202
all,189.45341010498677
all,189.46198228346464
all,189.51907939632534
all,189.53826771653533
all,189.72333202099733
all,190.0270505249344
all,190.10170931758537
all,190.4324908136483
all,190.7705118110238
all,191.10974278215232
all,191.2942473753281
all,191.30371259842508
all,191.39912270341213
all,191.46109842519684
all,191.72916994750668
all,191.731222440945
all,191.9713864829396
all,192.01702887139112
all,192.13899601910828
all,192.17757414698164
all,192.33975459317594
all,192.46274606299218
all,192.72611023622045
all,193.77911089238853
all,193.81195780254768
all,193.98575131233594
all,194.05917060367446
all,194.46566958598729
all,195.04696259842524
all,195.50027690288712
all,195.54233923884527
all,195.72282302631587
all,196.15791404199473
all,196.16872637795277
all,196.9518800799467
all,197.38192060367467
all,198.08721916890076
all,198.14821719160113
all,198.4537887139107
all,198.46989304461962
all,198.5077322834646
all,198.62045603674537
all,199.76456233595798
all,199.930131233596
all,200.59038910761151
all,200.82120472440945
all,200.84346194225716
all,200.8683333333333
all,204.67708727034102
all,206.85211548556435
all,206.99615419947517
all,207.73383989501306
all,209.12326574803134
all,210.91159366754619
all,211.71324840764328
all,212.34211753118842
all,212.71748490813658
all,213.51706364829394
all,215.48571178343946
all,222.9765958005249
all,228.78439238845144
all,235.23992356687896
all,255.24474671916028
all,276.0545216535434
all,276.2206469816274
all,276.8035242782151
all,276.9131725721784
all,278.45524409448814
all,278.89062659235657
all,279.0497590282338
all,279.4232093175854
all,281.6105472440944
all,283.8810006561681
all,285.36963976377945
all,287.7615669291338
all,290.64740944881873
all,327.7244734748011
all,363.1992553846154
all,397.84959744408934
all,414.12396246006404
all,201.45040551181106
all,201.83209711286096
all,201.86812073490822
all,201.90807086614168
all,202.40953083989504
all,202.46219172685483
all,202.90377547770706
all,202.96903873933024
all,203.04385236220483
all,203.04677821522304
all,203.38942060367447
all,203.46534952229305
all,203.50446062992114
all,203.63828018372695
all,203.68439171974518
all,203.90665879265094
all,203.92126509186366
all,204.05303703703711
all,204.33398726114655
all,204.35119619422588
all,204.5701210191083
all,204.84036548556435
all,205.00487992125983
all,205.20122703412073
all,205.484402230971
all,205.8219271653544
all,205.90549540682414
all,206.0219355095541
all,206.15272047244096
all,206.48302981466554
all,206.5340774278215
all,206.8195326433121
all,207.40681430446196
all,207.4190344599072
all,207.57313648293956
all,207.89213910761157
all,208.28882006369437
all,208.49876099803012
all,208.5434474522293
all,209.31376115485557
all,209.76031364829396
all,209.91786605384104
all,214.8342987220447
all,215.37787139107616
all,217.9191076115486
all,232.9027909090909
all,238.72756945358782
all,253.0267124097176
all,282.96038019169333
all,284.89286890645593
all,302.06397307944854
all,302.0640853578463
all,304.7102626395274
all,304.8544737532809
all,305.25421339461576
all,305.32472749003983
all,305.4032803676953
all,306.11984711286084
all,306.2124871963231
all,306.3348522652661
all,306.3910637450198
all,306.4402929936306
all,306.50486089238854
all,306.79174195666457
all,306.80325338645423
all,308.47820796812766
all,310.2271497045304
all,310.56970013123373
all,314.6004143426293
all,183.0438105095541
all,183.19019093078754
all,183.66334076433128
all,184.32842561654735
all,184.45761385350318
all,184.46170883054904
all,184.59279793158308
all,184.68185361972954
all,184.69999761146497
all,184.80081528662419
all,185.18212340764336
all,185.21540891010332
all,185.21640525477682
all,185.45116082802548
all,185.67976751592346
all,185.8936555290374
all,186.00071974522288
all,186.1963618210863
all,186.228829753381
all,186.35776292760542
all,186.46573009554143
all,186.51665764331207
all,186.5798797770701
all,186.58515366242037
all,186.72866401273888
all,186.73153619729516
all,186.738974461293
all,186.75088464598255
all,186.79820604614153
all,186.8591155378486
all,186.9049140127389
all,187.05506155075946
all,187.16010421638822
all,187.26236992840094
all,187.62069769291966
all,187.66421098726113
all,187.6797945859873
all,187.7838941082803
all,188.06690533015106
all,188.12678599840902
all,188.33356404136825
all,188.39305891719746
all,188.43385680190934
all,188.4567555732484
all,188.47394669848845
all,188.57939220365955
all,188.68881941129666
all,188.75121019108283
all,189.0563718152867
all,189.17392521877488
all,189.20696178343948
all,189.2928878281623
all,189.50091408114562
all,189.66078997613369
all,189.78364808917198
all,189.7961591089896
all,189.8528240445859
all,189.88810978520291
all,189.91010580747817
all,189.95017820206849
all,189.97510350318484
all,190.01605568814634
all,190.02041607000797
all,190.07267011952192
all,190.07770700636948
all,190.11281384248204
all,190.11743834526652
all,190.19946300715992
all,190.20051312649173
all,190.2463977724742
all,190.40074860779634
all,190.40360700079546
all,190.61229435163077
all,190.81851433121028
all,190.97166348448684
all,190.99456767515926
all,191.23685589171978
all,191.2942062101911
all,191.4309195859873
all,191.8862028639619
all,192.22725934765316
all,192.41744709626093
all,192.68991408114567
all,192.7194693715195
all,192.97517501988855
all,193.1358701195219
all,193.14881225139214
all,193.23561177406526
all,193.31151751592364
all,193.4980198886236
all,193.53541321656039
all,193.67313455414003
all,193.7471318327975
all,193.76681941129678
all,193.80719888623705
all,194.1603858392999
all,195.12639379474948
all,196.76122292993622
all,197.8292108194112
all,198.4926054097057
all,198.77160191082805
all,199.93180573248407
all,225.75327468152875
all,243.3117428343949
all,272.65869028662445
all,276.03826910828013
all,276.5565974542561
all,276.8428351910829
all,277.73352786624207
all,277.8420493237866
all,277.90274442675167
all,278.1034168655529
all,278.34314968152853
all,278.4569729514718
all,279.29275497215593
all,279.36730573248417
all,279.40660381861574
all,279.8218727128084
all,280.90263455414015
all,280.92101829753375
all,281.1379976114649
all,284.55626412092266
all,284.71064092356676
all,287.6522147971361
all,347.95014888535036
all,433.98196147403695
all,610.8881853619728
all,14.114399606299214
all,19.155001968503935
all,20.60182742782152
all,21.68595344262295
all,22.264127296587926
all,22.728466229508207
all,24.130024262295095
all,25.498789508196726
all,25.623654855643043
all,28.289574146981632
all,29.77412852459017
all,30.11017639344262
all,31.721529180327895
all,31.745241469816285
all,32.11719356955381
all,32.44735301837271
all,32.624461639344275
all,32.78961442622949
all,33.07088655737705
all,33.68832524590166
all,33.974412459016385
all,35.791834645669276
all,37.55505052493438
all,37.82465377049182
all,38.21900459016392
all,38.82112918032787
all,38.82364852459017
all,38.94296852459018
all,39.23350984251967
all,40.15288451443571
all,41.755669947506576
all,43.02690419947507
all,44.14244655737703
all,164.87185114754095
all,165.13775803278688
all,165.18065508196725
all,165.38597049180328
all,165.491875409836
all,165.4983737704918
all,165.5945416393442
all,165.5953036065573
all,165.59909836065574
all,165.62628131147545
all,165.7015009836065
all,165.946513442623
all,165.95620524590169
all,166.0360170491803
all,166.23359278688517
all,166.29449049180323
all,166.34859016393452
all,166.45963484646197
all,166.5747055737705
all,166.67435409836074
all,167.1169206036745
all,167.31759016393437
all,167.52012131147538
all,167.62513049180333
all,167.85645639344258
all,167.9006072131147
all,169.3444275409836
all,169.5493652459016
all,169.8695757377049
all,170.3457152230971
all,171.37094816272963
all,171.44187729658796
all,172.35229377049177
all,172.94688845144358
all,247.2377816393442
all,247.55646491803287
all,247.68664852459023
all,249.07145245901634
all,249.12354622950824
all,249.6077744262295
all,250.4731659016392
all,250.5598295081968
all,251.94089967213117
all,252.3259567213116
all,252.3897816393443
all,252.39278819672117
all,253.04123999999993
all,253.2649521311474
all,253.3541888524592
all,253.37508393442616
all,253.46161180327883
all,253.5553081967214
all,253.65918032786894
all,253.6983986885247
all,253.76708524590168
all,253.92024655737706
all,254.0087521311476
all,254.24988327868851
all,254.25251475409837
all,254.7869521311476
all,254.9167062295082
all,255.21257180327854
all,255.30945836065567
all,255.35849245901645
all,256.7100209836065
all,257.20416983606555
all,260.4810419672131
all,262.3865744262294
all,262.7811652459018
all,274.862179672131
all,809.0443878326996
all,97.52199474375821
all,100.16359198423127
all,111.29623365231261
all,160.597437799043
all,477.78715121630535
all,480.0164484808454
all,482.19598275862046
all,487.2392648221342
all,778.7108219669777
all,803.6968112211216
all,839.3110961791831
all,903.9681622864654
all,168.9205143312102
all,169.02610270700652
all,169.04479856687902
all,169.09792914012738
all,169.23628025477706
all,169.46787659235665
all,169.47705095541403
all,169.53177689243032
all,169.62614092356677
all,169.63334474522304
all,169.66290445859877
all,169.66414092356683
all,169.6983845541402
all,170.08113296178342
all,170.22025557324838
all,170.23852468152867
all,170.24885668789824
all,170.25968789808925
all,170.34515684713386
all,170.43962181528664
all,170.47128423566875
all,170.4947277070063
all,170.5195979299362
all,170.5196074840764
all,170.63508996815284
all,170.65234554140122
all,170.77633519108286
all,170.7994538216561
all,170.8308734076433
all,170.8518925159235
all,170.95690127388536
all,171.11909474522278
all,171.25307722929944
all,171.38939808917186
all,171.3987149681528
all,171.4001146496816
all,171.55748248407647
all,171.55817197452225
all,171.6873248407642
all,172.12799761146493
all,172.4590079617834
all,172.4984785031847
all,172.79376433121018
all,173.01962659235664
all,173.08862101910827
all,173.90269904458603
all,173.91499203821647
all,174.60914570063693
all,175.03980812101915
all,175.08126932270918
all,175.36561464968162
all,175.61618391719745
all,175.66760748407637
all,175.7609952229298
all,175.8399609872612
all,176.35976990445872
all,177.01645143312092
all,177.30609960159362
all,177.74374124203828
all,180.39424601910815
all,200.0234082363474
all,201.13103740157473
all,201.5234304461941
all,201.56657283464563
all,201.90419094488192
all,201.90482480314952
all,202.09540879265094
all,202.1081286089238
all,202.23153215223098
all,202.25199737532807
all,202.320155511811
all,202.38906299212596
all,202.39193963254615
all,202.4988891076115
all,202.63188254593172
all,202.81433005249352
all,202.8753269862114
all,202.951938976378
all,203.09372619829276
all,203.1185052493438
all,203.27035629921252
all,203.34089632545928
all,203.45957611548562
all,203.61401707156924
all,203.64545997375322
all,203.68066666666672
all,203.76826574803164
all,203.78685629921253
all,203.97989698162715
all,204.09947440944885
all,204.7518064304463
all,204.80280249343832
all,204.87289960629917
all,204.96046259842518
all,205.295447800394
all,205.3633160315375
all,205.56054002624663
all,205.71993372703406
all,206.76366404199482
all,206.96120931758531
all,207.45029330708664
all,207.67308202099738
all,209.31591929133862
all,210.13967913385844
all,210.2425091863516
all,211.99930839895006
all,212.1199724409449
all,214.6454206036747
all,215.61273622047256
all,258.8722271831913
all,259.52746485623
all,291.1638024934382
all,302.6269356955382
all,303.01664107611543
all,303.67188713910747
all,304.13409842519684
all,304.2311469816273
all,304.40098490813637
all,304.6706174540684
all,304.8057913385827
all,305.7635321522311
all,314.5012514773473
all,321.30935170603675
all,351.02099405940584
all,606.6761574803147
all,149.5301845042679
all,155.957703873933
all,220.75712231182789
all,221.07415273206058
all,221.3981247537753
all,221.73651839684626
all,221.75711088977437
all,221.80603543307086
all,221.830533464567
all,221.9103136482939
all,221.91893307086613
all,221.97427624671917
all,221.9813443054641
all,222.0208569553806
all,222.03837139107597
all,222.05763451443562
all,222.09890867279887
all,222.21137926509186
all,222.23597697368416
all,222.23790944881898
all,222.2572073490813
all,222.29595866141733
all,222.35666513157884
all,222.40604396325455
all,222.42516381578955
all,222.4451017060366
all,222.4991111842107
all,222.52417650918645
all,222.5523792650919
all,222.55513919894952
all,222.55671456692923
all,222.61576250000005
all,222.6451789473683
all,222.6475311884437
all,222.87336614173222
all,222.99830446194233
all,223.13567301378862
all,223.151280183727
all,223.24150918635178
all,223.26177034120732
all,223.2793786089239
all,223.33570504385955
all,223.37851837270335
all,223.40391929133852
all,223.46062516556296
all,223.46887105263167
all,223.66916907894745
all,223.70188910761155
all,223.71787458962572
all,223.85352559055121
all,223.8903184504267
all,223.9252933070867
all,223.9652723097114
all,224.01751923076915
all,224.06077690288703
all,224.10324868421057
all,224.33683858267716
all,224.4130631578949
all,224.44778412073487
all,224.5450682414699
all,224.5688697368421
all,224.58085752688163
all,224.5922364238411
all,224.81604724409445
all,224.84235587655942
all,224.86443110236223
all,224.8862179908077
all,224.89515298752468
all,224.97050853018357
all,225.3717414698161
all,225.5490958005248
all,225.61369842312735
all,225.76645866141726
all,225.94078280839898
all,226.13176493762307
all,226.4334450296246
all,226.99649407894728
all,227.15219356955387
all,227.47595849802383
all,227.76020671494402
all,227.94518313570492
all,228.06497834645666
all,228.29404265091867
all,228.44377099737522
all,228.62152165354328
all,228.6747365591397
all,228.74549278215235
all,228.95694291338575
all,228.966810367454
all,229.56726250000008
all,229.7489101049869
all,230.3912375
all,230.8777990807616
all,231.00417388451442
all,231.82500328083992
all,232.0123414313854
all,232.146122703412
all,233.18900722258712
all,234.585903543307
all,235.04108344283827
all,235.60897309711277
all,237.34471109652006
all,241.40179199475054
all,243.64440551181096
all,150.20507813525938
all,155.3611950098491
all,503.3615963182121
all,527.9705304740407
all,553.4882629070692
all,564.2298350854138
all,567.3212261041529
all,576.5237121212124
all,201.5720098425197
all,201.96270472440958
all,202.44678149606293
all,202.9562093175852
all,203.33159394904462
all,203.47666666666663
all,203.67165223097112
all,203.69442519685052
all,203.70256364829388
all,203.78466272965892
all,203.78739107611548
all,203.80175787401572
all,203.93555708661412
all,203.9735828025478
all,204.02002101116224
all,204.2065892388451
all,204.26746496815295
all,204.2989790026247
all,204.36122769028879
all,204.49681430446202
all,204.73211544585993
all,204.77257849604226
all,204.8567292993629
all,205.06749475065615
all,205.12407808398953
all,205.28867650918633
all,205.32724934383194
all,205.3303200636943
all,205.54294028871388
all,206.11276035031855
all,206.2105835987261
all,206.23655493630568
all,206.55845734908127
all,207.00994506369426
all,207.02212335957998
all,207.0645341207348
all,207.31560433070865
all,207.4620079617835
all,207.57694824840755
all,207.89569028871392
all,207.92850636942683
all,207.98976035031842
all,208.15359872611472
all,208.29930971128624
all,208.6370282152231
all,208.9033550955414
all,209.05990843949039
all,209.25891797900263
all,209.28304527559058
all,209.62754790026239
all,210.7351942675159
all,211.6599356955382
all,212.01495734908136
all,212.12408678343968
all,215.6370636942675
all,215.8912736220473
all,216.017124015748
all,216.15929790026254
all,227.17821529411762
all,260.2275872703413
all,303.69504986876643
all,304.0290400262468
all,304.2429593949045
all,305.29567519685025
all,305.4103495222929
all,305.4890853018373
all,305.69651377952783
all,305.8498031496063
all,306.23519267515917
all,306.2892603503184
all,306.5001154855645
all,307.04933464566926
all,307.1650433070864
all,307.2476673228346
all,307.3318678343948
all,307.56470013123345
all,308.7517690288714
all,310.17394947506557
all,310.33043710191083
all,311.29597637795274
all,311.86025000000006
all,312.0317826433121
all,313.40871735668827
all,314.4274514331208
all,320.14288648293956
all,416.353598161523
all,417.6837555732485
all,786.0474594594598
all,195.6468832786885
all,195.70336775553213
all,195.70767585301834
all,196.05486557377046
all,196.55045770491802
all,196.91318032786896
all,197.0311652459017
all,197.190308852459
all,197.9505251312829
all,198.31333522727274
all,198.8912424242424
all,203.21180294659302
all,206.4225487077535
all,213.7161626229508
all,223.00314252873565
all,224.6452878688526
all,292.321039580908
all,294.30180000000007
all,303.0605875409837
all,306.30157055214727
all,307.1798396846254
all,311.77252
all,315.15351471758163
all,319.964969160105
all,28.938302295081982
all,30.589593175853015
all,35.548941562705195
all,35.59217847769031
all,50.260324359816146
all,50.97766994750654
all,53.469943569553806
all,57.11696719160107
all,58.284968503937
all,59.22076786885247
all,61.5837316272966
all,63.15576196721308
all,66.55970885245901
all,182.02598885245908
all,182.3993816393442
all,182.82188393442624
all,183.25818032786884
all,183.62043803278692
all,183.73837508196726
all,183.90068327868855
all,183.91530229508197
all,183.9361284046693
all,183.95607213114758
all,184.1194727868852
all,184.12412655737708
all,184.1998268852459
all,184.26819868852456
all,184.4043619672131
all,184.42281967213106
all,184.44456721311468
all,184.47996983606555
all,184.4820360892388
all,184.51354950819672
all,184.54000065573774
all,184.5507180327869
all,184.56684852459026
all,184.57947213114755
all,184.70595147540976
all,184.7148996721311
all,184.74278950819672
all,184.7535081967212
all,184.75836131147545
all,184.77689770491799
all,184.8266642622951
all,184.8425862295082
all,184.88358557377046
all,185.10172918032785
all,185.14585836065558
all,185.22904262295074
all,185.2516032786885
all,185.25875606557366
all,185.26100328084
all,185.28001836065576
all,185.30437836065576
all,185.34457120743036
all,185.3513573770492
all,185.38761901639347
all,185.4139993442622
all,185.60658491803272
all,185.73107081967214
all,185.8919272131147
all,185.91501377049173
all,185.9327344262296
all,185.98490426229512
all,186.0058616393442
all,186.00637639344265
all,186.01914098360655
all,186.29607999999996
all,186.38360065573767
all,186.38588918032784
all,186.3908642622951
all,186.51033311475413
all,186.5923960655736
all,186.6464314754098
all,186.6476815789473
all,186.79974729729722
all,187.13250688524593
all,187.17708459016387
all,187.35821901639343
all,187.4738321311475
all,187.6958537704919
all,188.0686098360655
all,188.49452590163932
all,188.497695737705
all,188.6420478688524
all,189.0984740983607
all,189.11373377049176
all,189.23676590163933
all,190.3483449180328
all,190.44971344262285
all,191.55221783439495
all,191.8208347540983
all,192.41334360655733
all,192.6691075409836
all,192.76853049180326
all,192.791595409836
all,192.9600078688525
all,193.1706896778436
all,193.53161459050236
all,194.2212059016394
all,194.3469967213115
all,195.62553412073507
all,195.73556327868852
all,196.5824452459016
all,201.12527917771874
all,212.5284163090129
all,227.20074163934427
all,273.4621521311475
all,274.76274885245914
all,274.798428852459
all,276.18751968503943
all,276.47919737704916
all,276.6072085245901
all,276.6835632786886
all,276.99215016393447
all,278.4353304918034
all,280.14193311475395
all,283.8032196721312
all,283.97084065573756
all,193.8974393139841
all,194.03691010498684
all,194.1999435695539
all,194.27590682414694
all,194.28044750656173
all,194.28571128608928
all,194.4105675853019
all,194.43117257217853
all,194.44276640419952
all,194.4449311023622
all,194.46274737532806
all,194.4822650918634
all,194.49772178477687
all,194.61783727034123
all,194.73011942257224
all,194.77575196850395
all,194.8528497375328
all,194.85548818897644
all,194.8595282152232
all,194.89351968503948
all,194.98233005249332
all,195.05327887139103
all,195.35754790026246
all,195.37828543307077
all,195.42057545931758
all,195.57623884514433
all,195.5921167979002
all,195.6774986876639
all,195.81883136482938
all,195.9636043307087
all,196.41468307086606
all,196.43043152866247
all,196.4316804461943
all,196.4736699475066
all,196.48731758530178
all,196.62034055118122
all,196.717532152231
all,197.23280643044626
all,197.2529619422571
all,197.44691601049885
all,197.46028280839892
all,197.4946607611549
all,197.53409842519693
all,198.0032980958634
all,198.556060367454
all,198.71258661417332
all,198.72151377952756
all,198.77681233595803
all,199.04421339461598
all,199.62027165354334
all,200.4777882165605
all,200.88029060509567
all,201.0318070866142
all,201.39798556430438
all,201.44264895013143
all,201.82947047244102
all,202.52620144356948
all,202.65197506561663
all,204.93931792828687
all,205.31203740157483
all,205.77954461942255
all,210.6254494750656
all,211.32667454068238
all,291.6145905511813
all,291.6159422572177
all,292.4620846456694
all,293.43747769028874
all,293.82523884514455
all,294.91567454068223
all,295.2311095800524
all,295.4908051181101
all,296.6886690721649
all,296.75894291338585
all,297.0686312335958
all,297.383967191601
all,299.14970734908127
all,300.948219160105
all,301.5832690288714
all,306.6731469816273
all,307.3541771653543
all,314.5438221784776
all,316.1693379265092
all,388.2691257961784
all,394.94430663164815
all,19.449416100872924
all,19.63089414858646
all,21.657578740157476
all,22.6903779264214
all,22.95813582677166
all,24.65366185160866
all,24.660951443569544
all,24.687729002624675
all,25.172682414698162
all,25.642236375574512
all,26.14369881889764
all,26.19379724409449
all,26.61581430446196
all,26.8541719160105
all,26.88602889034799
all,27.645885751805643
all,27.702658792650897
all,27.81457742782151
all,28.015286745406808
all,28.193841238471656
all,28.331009842519677
all,28.334032829940888
all,28.523120078740156
all,28.609396981627313
all,28.628259186351706
all,28.689201443569544
all,28.805410031847117
all,29.29955548260013
all,29.392725065616784
all,29.68689895013124
all,30.265124671916023
all,30.56392913385828
all,31.24643142597639
all,32.43799671916009
all,32.88435170603675
all,41.78134251968504
all,42.21615571616296
all,42.34940091863517
all,42.40309586342745
all,46.19687327642812
all,69.62805905511807
all,120.82248260013131
all,122.21705059132725
all,125.58866294349548
all,21.45380262295081
all,23.400983606557396
all,24.08281114754098
all,25.274878688524595
all,26.027254426229515
all,27.58604721311477
all,28.163998032786893
all,29.841611147540984
all,29.87597901639343
all,30.643835409836075
all,31.096227540983627
all,31.876183606557383
all,32.42171737704918
all,32.91767672131149
all,32.951128524590175
all,34.5549455737705
all,34.78285049180327
all,35.69003409836067
all,36.23203999999999
all,36.280802622950816
all,36.35834229508196
all,36.987773114754084
all,37.28469180327869
all,37.32425114754098
all,37.51603409836065
all,37.63718950819673
all,37.70649180327869
all,37.94548590163935
all,37.96654754098362
all,38.212447868852436
all,38.26530557377048
all,38.37079278688524
all,38.478150163934416
all,38.66213377049178
all,38.67244983606556
all,38.74133245901638
all,38.862666885245915
all,38.94900721311474
all,39.09827672131148
all,39.17243344262295
all,39.24296131147539
all,39.2563154098361
all,39.305755409836074
all,39.31774295081967
all,39.35029442622953
all,39.37510557377048
all,39.41149442622952
all,39.442888524590145
all,39.55617573770491
all,39.60328852459017
all,39.605270163934435
all,39.6337481967213
all,39.67848327868851
all,39.73837704918032
all,39.75258557377049
all,39.75467737704916
all,39.79112721311475
all,39.81775278688524
all,39.84197901639343
all,39.96607081967212
all,39.97465639344262
all,39.97594950819676
all,39.991721311475416
all,39.9971993442623
all,40.0124681967213
all,40.037161967213116
all,40.03795934426231
all,40.04181836065573
all,40.054930491803276
all,40.0631475409836
all,40.08372721311474
all,40.10838491803278
all,40.10883278688524
all,40.110857049180325
all,40.11702557377047
all,40.13816131147542
all,40.14464327868853
all,40.159827540983606
all,40.16553639344261
all,40.19964983606557
all,40.227809836065596
all,40.23192065573771
all,40.23416131147541
all,40.26671213114751
all,40.28558819672129
all,40.29829573770491
all,40.30140524590162
all,40.30241049180327
all,40.32405245901642
all,40.327179672131116
all,40.3343068852459
all,40.334354098360635
all,40.339740327868874
all,40.35216655737706
all,40.36297311475408
all,40.37733639344262
all,40.4052124590164
all,40.40898163934428
all,40.41015409836066
all,40.41844196721311
all,40.45886688524591
all,40.500110819672145
all,40.51068983606557
all,40.521366557377064
all,40.530512131147546
all,40.53225049180327
all,40.54183016393443
all,40.54423606557379
all,40.54711147540985
all,40.571491803278676
all,40.59687672131149
all,40.635320655737694
all,40.64283278688525
all,40.64950163934425
all,40.65609704918033
all,40.659626885245906
all,40.66642098360657
all,40.67335606557378
all,40.67559475409836
all,40.69412524590166
all,40.72236065573772
all,40.726008524590156
all,40.72647606557377
all,40.73784721311477
all,40.74339475409836
all,40.753879344262295
all,40.758835409836074
all,40.766780327868844
all,40.82041442622951
all,40.84244131147541
all,40.8656668852459
all,40.87154098360656
all,40.874461639344254
all,40.90494032786884
all,40.94618491803279
all,40.960172459016405
all,40.962617049180324
all,40.97777180327869
all,40.99235540983607
all,40.99284524590164
all,41.02909836065572
all,41.032155409836065
all,41.035961967213105
all,41.037032786885234
all,41.051773114754106
all,41.052615081967225
all,41.07096983606559
all,41.094809180327886
all,41.10277245901641
all,41.105008524590176
all,41.106402622950824
all,41.11740524590166
all,41.16991147540983
all,41.18042163934426
all,41.217192786885235
all,41.239405901639365
all,41.24771606557377
all,41.25134032786884
all,41.272556721311474
all,41.290771147541
all,41.31261901639346
all,41.31335409836066
all,41.3146131147541
all,41.346081311475395
all,41.3663429508197
all,41.36704721311477
all,41.39353377049181
all,41.40122491803279
all,41.42640721311476
all,41.47178688524588
all,41.58178491803277
all,41.5974518032787
all,41.60549180327871
all,41.6163449180328
all,41.62245049180332
all,41.643190819672135
all,41.741368524590186
all,41.75735606557378
all,41.7635606557377
all,41.768850491803285
all,41.8464675409836
all,41.90888327868852
all,41.98205639344263
all,42.00691672131147
all,42.0411613114754
all,42.09991540983609
all,42.19281770491799
all,42.34988721311477
all,42.53750426229507
all,42.59499868852459
all,42.7563586885246
all,43.12691213114755
all,43.29843868852459
all,43.59641049180329
all,43.90458688524592
all,16.818999343832022
all,17.403464566929134
all,19.576751312335954
all,21.586418635170613
all,194.69257677165356
all,195.08923147540983
all,195.50024278215216
all,195.92522754098366
all,196.1002801837271
all,196.17128608923886
all,196.3847670603675
all,196.45895269382385
all,196.92135003977722
all,196.96194947506555
all,197.4851226229508
all,197.675782152231
all,197.79572524590174
all,197.89839737704918
all,197.97146229508195
all,198.35548325673014
all,198.69925573770487
all,198.72821442622947
all,199.9874530531846
all,200.2802859545838
all,200.87033333333335
all,200.92142595541404
all,201.92147292993627
all,202.48657836065567
all,203.1965820209974
all,295.2080563934426
all,296.54301181102363
all,296.5953051181102
all,296.67563606557366
all,297.4486351706037
all,297.7954501312337
all,302.83739566929137
all,306.6098615485565
all,307.64476609724034
all,310.0136496062993
all,194.58523213114754
all,194.6534013114755
all,194.79139672131151
all,194.89097442622938
all,194.95402943516308
all,194.9593940983606
all,195.24345639344267
all,195.25567409836054
all,195.3035278688525
all,195.41698622950827
all,195.42447737704933
all,195.6602970491803
all,195.66405708661424
all,195.66895409836076
all,195.71961245901645
all,195.739502295082
all,195.8295901639345
all,195.93111409836075
all,195.93180065573765
all,195.9762308196721
all,196.0529704918033
all,196.06751606557378
all,196.13162032786894
all,196.13334622950825
all,196.2016137704918
all,196.2794131147542
all,196.34103606557383
all,196.35560393442617
all,196.44018295081975
all,196.4640406557378
all,196.46528590163933
all,196.48397639344267
all,196.51077377049177
all,196.5668609836064
all,196.67320983606567
all,196.70245770491798
all,196.83183475409845
all,196.8667560655737
all,197.09397049180328
all,197.11319868852453
all,197.19446885245907
all,197.21012983606556
all,197.27374032786892
all,197.28669508196722
all,197.3894242622951
all,197.4305813648293
all,197.43633311475412
all,197.53764918032792
all,197.63227475409832
all,197.63269770491806
all,197.81620655737694
all,197.91776196721312
all,197.95426885245894
all,197.9796491803279
all,198.00603278688513
all,198.1785206557377
all,198.27873901639347
all,198.28024196721302
all,198.3396242622951
all,198.36116524590167
all,198.4988767213115
all,198.52019344262297
all,198.54081770491808
all,198.60564655737707
all,198.68346688524588
all,198.74865573770484
all,198.84224918032794
all,199.0485986885246
all,199.0884137704919
all,199.22406631648073
all,199.26710950819668
all,199.63049311475396
all,199.74507934426236
all,199.90714229508208
all,199.99869901639343
all,200.02585508196725
all,200.0780852459016
all,200.42007999999998
all,200.6778346456693
all,200.8616754098361
all,200.88543118536197
all,200.9789999999999
all,201.07898885245908
all,201.26360721311482
all,201.45760196721318
all,201.51726032786874
all,201.80631147540987
all,201.84724196721297
all,201.86793967213112
all,202.20766163934428
all,202.21895783611785
all,202.3087836065573
all,202.473193442623
all,202.64014333333336
all,202.78352655737703
all,203.33795016393452
all,203.48182622950833
all,204.50799344262296
all,205.34259147540993
all,205.9867665573771
all,206.3877862295081
all,207.0699422950819
all,208.82248945981553
all,209.98004721311477
all,210.5735180327869
all,214.39391999999992
all,223.72934098360656
all,297.83043737704924
all,777.6434924590164
all,212.72770163934425
all,232.7453606687899
all,308.67601704918025
all,168.15282806324103
all,168.44261377049187
all,168.87751081967207
all,169.09417770491797
all,169.64079213114758
all,169.96890688524599
all,170.07983081967205
all,170.28269704918034
all,170.4073672131148
all,170.96273836065586
all,172.87473377049184
all,172.89389573770495
all,173.1835016393442
all,173.3569377049181
all,173.5290209836065
all,173.65767081967206
all,173.86269573770502
all,175.2853232786885
all,176.0379429508197
all,176.29819475409832
all,176.3695127868851
all,176.66705311475417
all,176.80990032786886
all,177.82630310262536
all,178.938137704918
all,180.17664439140802
all,185.935708852459
all,189.81409836065566
all,255.23344721311463
all,255.45181489141675
all,260.4084327868852
all,260.5576426229507
all,265.2897567213116
all,269.4746340983607
all,155.41115026246715
all,155.75572965879266
all,156.12022133757966
all,156.5832624671916
all,157.2468556430446
all,157.58611783439494
all,157.92157722929926
all,157.99756496063
all,158.17380183727028
all,158.2044389763779
all,158.20673950131234
all,158.54459186351716
all,158.62412467191598
all,158.65405334394893
all,158.75757217847774
all,158.99774671916012
all,159.37595454545453
all,159.68363853503183
all,159.9100262467192
all,159.96535367454072
all,160.1190039370079
all,160.6844609872611
all,160.8254960629921
all,161.00850159235665
all,161.40979855643042
all,161.5931404199475
all,161.80532349081372
all,163.1682133757961
all,163.2291968503937
all,163.52774868766411
all,164.75242060367447
all,165.18058725099598
all,166.18562727272723
all,168.29246576433113
all,169.58720800524924
all,174.2492119422573
all,177.44854265091865
all,204.79255839895012
all,214.46889650349658
all,232.80488123359564
all,239.51194816272968
all,251.38777786624226
all,280.86749606299213
all,282.7697992125984
all,382.0015232
all,537.9317117531191
all,147.85381102362203
all,148.1193956692913
all,148.46319553805776
all,148.49824015748035
all,148.51079921259847
all,148.67953477690295
all,148.7294753775443
all,148.85796391076116
all,148.93643503937
all,148.95246719160104
all,149.2158930446195
all,149.23241863517055
all,149.2856358267717
all,149.34365223097117
all,149.62184973753284
all,149.63704199475075
all,149.7303188976377
all,149.7757696850394
all,149.82567125984258
all,149.83638845144355
all,149.95987335957997
all,149.97637270341204
all,150.2702434383202
all,150.62330380577433
all,150.72332152230965
all,151.30749278215217
all,151.34537007874007
all,153.42561783439487
all,153.53048844884492
all,154.65087261982936
all,156.7801325459317
all,159.67282085987264
all,159.80471719160101
all,163.522560367454
all,163.90320800524935
all,164.25410104986884
all,170.77654593175842
all,170.8308641732283
all,171.46319973544973
all,171.48591480891716
all,221.35458398950126
all,224.6778326771654
all,230.79252165354328
all,19.271576315789474
all,26.31419947506561
all,38.78675049244913
all,66.74614041994752
all,163.11993038433644
all,344.11528124999984
all,190.0698005249345
all,190.12715026246715
all,190.92036876640415
all,191.00751377952767
all,191.0351948818898
all,191.17871784776898
all,191.32317716535425
all,191.51316404199474
all,191.7576325459317
all,191.9250656167981
all,191.96975918635167
all,192.11420630749026
all,192.4061004596192
all,192.4677139107611
all,193.41641162420393
all,194.59704855643042
all,194.59759317585304
all,194.6310938320211
all,195.24015354330706
all,195.25413375796174
all,195.42313713910764
all,195.45986417322823
all,195.73627099737527
all,195.88011818778733
all,196.1839914698163
all,196.5128121019108
all,196.5300782380012
all,196.74856824146988
all,197.92267585301832
all,198.18196979645433
all,198.7658791858174
all,198.8753169291338
all,199.42318832021002
all,200.37723818897632
all,201.03096060407097
all,201.56949540682427
all,201.74654923215903
all,201.87861876640414
all,202.4560309210525
all,203.6315891719745
all,203.6525644736842
all,204.06313451443575
all,204.66887532808386
all,205.4100868421053
all,205.62760498687686
all,207.08020392431658
all,207.08564370078744
all,207.4744469118667
all,207.97167638036805
all,208.62482152230976
all,210.84760958005256
all,211.21619327176782
all,212.44063451443574
all,212.80191535433067
all,214.47109776902894
all,215.05657563694274
all,215.2200658327848
all,215.9741023622047
all,218.98354396325473
all,219.32454743083005
all,221.416
all,221.6992976346913
all,221.85576264189896
all,222.0703583916083
all,222.89107509157517
all,223.2678943569554
all,223.65022769028883
all,224.0493864829396
all,224.98085367454064
all,225.23739130434782
all,226.70940223097105
all,230.8538456992779
all,231.5355433070865
all,233.2354414473685
all,233.68786548556426
all,234.01752995391703
all,237.26513421052636
all,237.77627380170725
all,239.54896844181465
all,239.93142845723432
all,241.19690091863515
all,241.71916293279023
all,242.45881877872614
all,242.87295786701782
all,243.04789386947928
all,243.23638542350622
all,245.64595203679374
all,245.73287755102047
all,255.82199737532807
all,268.297932123656
all,277.84332939632543
all,286.82539698162736
all,288.2947427821522
all,290.5796043307086
all,296.03545764937627
all,299.45629678266585
all,302.59924654832366
all,303.06396587926514
all,305.12602230971135
all,305.43569619422567
all,308.95171228304395
all,309.04596590909085
all,312.44319986850746
all,313.7368016129034
all,320.673215879265
all,344.51005581089964
all,364.3143168957156
all,405.5316109282422
all,254.1852317793828
all,254.52096454366367
all,255.73744123440568
all,398.0078785292185
all,497.91122178477696
all,500.08570912672354
all,609.1326854891661
all,201.34946019108278
all,216.73960350318475
all,993.3069760574622
all,29.23496494023905
all,30.00288924302789
all,30.06839490445861
all,30.439934661354588
all,30.550505179282844
all,30.566063795853267
all,31.141498007968135
all,31.210034345047927
all,31.26477131474101
all,31.40176812749002
all,31.402598406374494
all,31.430645700636934
all,31.55114820717132
all,31.777143426294828
all,32.39268824940047
all,32.52456733067729
all,32.68988446215139
all,32.8621848605578
all,32.947725099601605
all,33.30877370517927
all,33.64929561752987
all,33.695439840637455
all,33.69895298804782
all,34.306709163346596
all,34.90449043062198
all,35.03034532374101
all,35.05052270916335
all,35.12357211155377
all,35.295959362549794
all,35.666460191082805
all,35.67303426294823
all,35.9685673306773
all,36.03781593625497
all,36.148564940239055
all,36.21271394422311
all,36.31035139442233
all,36.38970836653385
all,36.456711430855314
all,36.77179697452229
all,36.78131314741036
all,36.863358565737066
all,36.904278087649395
all,36.98926055776892
all,37.0189450199203
all,37.10800079681276
all,37.163024701195226
all,37.29856653386454
all,37.323628685258974
all,37.326886852589645
all,37.35533466135456
all,37.41066240000001
all,37.421816733067715
all,37.48075856573705
all,37.4965808
all,37.50094959999999
all,37.502880478087654
all,37.61745454545452
all,37.802032669322706
all,37.84285338645418
all,37.85522800000001
all,37.90765231259969
all,37.93950559999998
all,38.02320351157223
all,38.087552191235055
all,38.13302231075698
all,38.17173227091633
all,38.225120222929945
all,38.242767330677296
all,38.24865600000002
all,38.28929219745223
all,38.338966533864536
all,38.35882868525894
all,38.37343266932267
all,38.41105338645418
all,38.41607729083665
all,38.48764114832535
all,38.49804621513944
all,38.549452589641454
all,38.56414673046254
all,38.57106215139443
all,38.60356254980081
all,38.63803824701194
all,38.703042298483645
all,38.71110207336525
all,38.717063745019935
all,38.73028697042366
all,38.75094422310757
all,38.83499681274902
all,38.83790350877192
all,38.869756972111546
all,38.91011792828688
all,38.950878087649414
all,38.965741035856574
all,38.99060446570974
all,39.034641148325335
all,39.03887091633466
all,39.089784063745014
all,39.11855502392347
all,39.134694577352484
all,39.172608452950556
all,39.19248525896414
all,39.21738038277511
all,39.22453987240831
all,39.25964701195221
all,39.27563984063745
all,39.299806374502
all,39.31427729083667
all,39.34393869426749
all,39.353617529880495
all,39.384866932270924
all,39.413584529505606
all,39.451516334661385
all,39.47138038277514
all,39.5205577689243
all,39.53881658692187
all,39.55011004784691
all,39.55550119712691
all,39.569677830940996
all,39.58057336523127
all,39.60528309409889
all,39.62168660287081
all,39.63630861244018
all,39.63701832669322
all,39.64338087649402
all,39.70249043062201
all,39.70650637958533
all,39.72168261562998
all,39.735882775119634
all,39.74821912350599
all,39.79406778309411
all,39.8050215311005
all,39.82486602870816
all,39.85314274322172
all,39.86889234449759
all,39.87636305732481
all,39.89099202551835
all,39.897732854864415
all,39.91765789473683
all,39.924301992031864
all,39.97343655227454
all,40.00502153110049
all,40.01016267942583
all,40.01834210526316
all,40.035248803827734
all,40.08156539074962
all,40.08675219123504
all,40.0939673306773
all,40.10497687400318
all,40.1066985645933
all,40.11724242424243
all,40.13547888446215
all,40.141028708133945
all,40.14213067729085
all,40.15378947368421
all,40.17513705179283
all,40.18351355661882
all,40.1870517928287
all,40.190808612440186
all,40.221612440191386
all,40.23476714513557
all,40.237243221690576
all,40.24834342629482
all,40.258289473684215
all,40.25977529880479
all,40.294445773524714
all,40.34715470494419
all,40.351443381180225
all,40.35352711323764
all,40.36193381180221
all,40.37749362041468
all,40.38362679425839
all,40.38666427432216
all,40.38899920318726
all,40.41742185007973
all,40.445921912350606
all,40.4699091633466
all,40.47865550239234
all,40.52300557324842
all,40.562012769353544
all,40.590653907496
all,40.62025518341309
all,40.72570813397128
all,40.73074780526734
all,40.74983187250995
all,40.76256379585325
all,40.78803907496014
all,40.866437001594875
all,40.914430622009576
all,40.93568819776713
all,40.95897689243029
all,40.97292663476874
all,41.012438596491236
all,41.030483253588514
all,41.04407814992027
all,41.06979203187251
all,41.11094976076556
all,41.117742424242415
all,41.190101275917044
all,41.23240079681273
all,41.23673444976076
all,41.26557336523127
all,41.31934370015949
all,41.337860446570964
all,41.66648325358852
all,41.80405502392343
all,41.88582868525894
all,41.96669856459332
all,42.00343620414673
all,42.031077290836656
all,42.15590031897925
all,42.20973306772909
all,42.32458645418329
all,42.76963795853268
all,42.84806932270917
all,42.89651196172249
all,43.101667464114804
all,43.10188108539507
all,43.157106772908364
all,43.21510127591706
all,43.602955378486044
all,44.49439043824702
all,47.35946491228069
all,30.87300065445024
all,31.250009162303652
all,31.556820680628274
all,32.1089515706806
all,33.51166819371727
all,33.850007853403135
all,34.04056413612567
all,34.08225981675391
all,34.34133965968585
all,34.35965903141362
all,34.615746727748686
all,34.817796465968584
all,35.09304774362331
all,35.58524410994763
all,35.69166361256545
all,36.165793982995424
all,36.29731262262916
all,36.46077174623936
all,36.70273625654451
all,37.57786677240287
all,37.66362393721386
all,37.74335143979058
all,37.75584620418849
all,37.87774083769636
all,37.960757853403145
all,38.1652544146501
all,38.177579463701775
all,38.19094571615433
all,38.2569306736429
all,38.300831151832455
all,38.89454741661215
all,39.439782722513094
all,39.56649999999999
all,39.6648835078534
all,40.73015379581151
all,41.69201767015709
all,44.546729057591634
all,45.402917539267
all,46.28800981675393
all,47.81145746073299
all,49.502405759162286
all,49.56212041884817
all,49.77797253106607
all,51.15285536649214
all,52.08087638979724
all,53.631270942408364
all,54.3208651832461
all,58.557621727748646
all,65.51539528795811
all,74.24198102094243
all,210.311912
all,210.64058070866153
all,210.70888575180564
all,210.99828496388702
all,211.17514632545934
all,211.23001573770483
all,212.05001902887136
all,212.15715540983607
all,212.1604386080105
all,212.1674747540984
all,212.55862573867367
all,212.62688320209958
all,212.74161049180333
all,212.89970734908144
all,212.9388942875903
all,213.1169461942257
all,213.52106959947474
all,213.86664871963237
all,214.18966076115478
all,214.2195128036769
all,217.28447965879255
all,193.69111572226657
all,194.1344724660815
all,195.84662220447285
all,196.42885155626507
all,196.83527374301684
all,196.94397685554665
all,196.96187549880278
all,197.4198626198084
all,198.4042466189339
all,198.42081941129683
all,198.46905568814637
all,198.91156285028018
all,199.1020819411298
all,199.39515243415798
all,200.07570621019107
all,200.25695929768554
all,200.3315083532221
all,201.04299760574617
all,201.26498090692127
all,201.64932882165604
all,201.7367971360382
all,201.8465648369133
all,202.2837136038187
all,202.63466747769672
all,203.17250994431197
all,203.5673798882682
all,203.72116082802546
all,204.16109228321392
all,204.7208288216561
all,205.91434824281149
all,207.3541516360735
all,207.38736674622123
all,210.5852283214001
all,211.02445902943515
all,212.87054668794892
all,213.55138743038972
all,217.62921877486085
all,245.37848642172523
all,291.2506536312848
all,293.9493359936151
all,294.25884517158806
all,294.32286555290386
all,294.45529449321623
all,294.7348225934764
all,296.1119569034319
all,298.35616560509555
all,299.2077422186752
all,299.458091487669
all,302.1204105011933
all,302.7921264916468
all,303.92410819411305
all,304.99670803500396
all,305.5840525059665
all,306.11990135242627
all,306.78292999204484
all,309.0289489225859
all,309.8943977635784
all,311.7256380270483
all,315.5904059011165
all,632.7349321628094
all,9.23600875099443
all,9.415163934426225
all,9.758108194112964
all,10.53122673031026
all,192.9505081967212
all,193.13396590163924
all,193.16551344262288
all,193.3948544262294
all,193.4608813114754
all,193.48578557377056
all,193.48768262295079
all,193.57547737704917
all,193.7132432786885
all,193.75659540983605
all,193.88182950819663
all,194.0725779092703
all,194.32044327868846
all,194.32250229508205
all,194.35216459016388
all,194.42146754098366
all,194.5286721311476
all,194.58100065573774
all,194.6088091803279
all,195.14978163934427
all,195.1644860779635
all,195.33120327868855
all,195.42188985896576
all,195.4715455737705
all,195.51221508196716
all,195.9401213114754
all,196.10323606557372
all,196.6779173770492
all,196.95170997375337
all,196.95493114754092
all,196.96746885245898
all,196.9798563934426
all,197.08826754098362
all,197.23554754098353
all,197.65401049180323
all,197.76259737704916
all,198.00421337579624
all,198.6151114754099
all,199.79244983606552
all,199.87341766109782
all,200.42154557377043
all,200.58388065573766
all,200.91810426229512
all,201.43336852459026
all,202.0149606557377
all,202.2848186157519
all,202.75435634451026
all,204.61576018099547
all,205.6385022624434
all,205.96816524590167
all,208.22713836065566
all,210.325407239819
all,289.9589193442623
all,290.68474360655733
all,292.53157573770494
all,294.78918885245895
all,297.8281783606557
all,298.0402944262294
all,298.95195016393444
all,299.5873095081967
all,308.0162058029689
all,433.46594426229507
all,523.9970936227949
all,673.6066213017755
all,676.1539500328734
all,684.5049585798816
all,722.5038963254596
all,163.9799530254777
all,164.16189169675084
all,164.68179458598723
all,164.68865694164992
all,165.90698248407637
all,168.00468152866253
all,168.76941713014452
all,178.4608358565737
all,178.83319027027022
all,236.83002477477476
all,246.7689378980893
all,247.175398089172
all,265.724268057785
all,379.5474403669725
all,495.1813735144312
all,522.6923745791242
all,524.3597591801877
all,528.6161819444445
all,566.966920851064
all,569.5737448453608
all,571.6235136286201
all,572.4505403071015
all,572.7847709844558
all,579.3715242214531
all,596.489576791809
all,606.5330457380458
all,606.9915070028013
all,613.1619183381089
all,624.0384166666666
all,742.9036727272725
all,213.34326522101753
all,213.68380577427828
all,213.9404888451443
all,214.18562992125982
all,214.31733267716538
all,214.3669593175853
all,214.37417650918627
all,214.44971325459312
all,214.4828116797899
all,214.50008595800526
all,214.57853937007883
all,214.60001246719165
all,214.6617946194226
all,214.71365879265093
all,214.85546522309707
all,214.88921259842525
all,214.91959186351693
all,214.94043503937004
all,214.98630249343816
all,214.99893307086612
all,215.02481561679784
all,215.04348556430432
all,215.10904924491135
all,215.1133536745408
all,215.21220669291338
all,215.23048522652667
all,215.29270472440945
all,215.3156358267715
all,215.32359383202092
all,215.3349730971128
all,215.34899015748033
all,215.3632106299211
all,215.39038648293962
all,215.4381292875989
all,215.50900262467198
all,215.51994750656166
all,215.52093635170627
all,215.57896062992114
all,215.6499822834647
all,215.73597900262473
all,215.86205446194242
all,215.87044422572188
all,215.8924658792651
all,215.915002624672
all,215.92064370078742
all,215.99146850393703
all,216.02185892388448
all,216.21117990807608
all,216.30551443569544
all,216.33674343832016
all,216.566690288714
all,216.59141404199482
all,216.63330905511805
all,216.6427381889765
all,216.679752624672
all,216.83509383202104
all,216.8404133858267
all,216.90519947506547
all,216.95707742782145
all,217.04279658792652
all,217.09683727034107
all,217.14242782152232
all,217.29708005249356
all,217.31447047244097
all,217.33298293963256
all,217.53711417322853
all,217.54075262467194
all,217.5747637795277
all,217.6462040682416
all,217.67489566929132
all,217.69548556430442
all,217.92957631578955
all,218.1550498687664
all,218.2897709973753
all,218.3513503937008
all,218.79578421052628
all,218.88734186351718
all,219.15173031496056
all,219.20278477690292
all,219.22981561679794
all,219.41741338582665
all,219.46730249343832
all,219.74835104986875
all,220.03828543307094
all,220.70212368421053
all,221.850345144357
all,222.3374396325459
all,222.66061679790022
all,222.97476640419958
all,223.06258530183723
all,223.07098687664023
all,224.07920669291335
all,224.20395734908132
all,224.59418110236203
all,224.70862401574806
all,225.73904350692163
all,227.48620078740151
all,227.72201181102366
all,228.46025541694033
all,229.0494790026247
all,229.1802125984253
all,236.80477230971118
all,236.86470538057745
all,236.89230380577445
all,273.21728477690317
all,322.6199232283463
all,323.68093288084464
all,324.25890419947507
all,324.9926240157479
all,325.23524606299213
all,325.3479934383201
all,325.4294940944884
all,325.4602119422572
all,325.6066664478002
all,325.6440931758532
all,325.77564215364407
all,325.8574744094486
all,325.8799514435695
all,325.8830026246719
all,326.1492782152231
all,326.25716469816274
all,326.440122047244
all,327.04132086614163
all,328.487171163575
all,329.44694947506576
all,329.6602919947504
all,329.8132368766403
all,329.9659061679788
all,332.32088320209976
all,352.74040944881887
all,355.1568543307089
all,972.2823172823217
all,179.17911260053614
all,179.3688896551724
all,179.61049278215228
all,179.62564922480615
all,179.67201585728432
all,179.67203397027603
all,179.9999348684211
all,180.0164641719745
all,180.10576990445853
all,180.11535628952922
all,180.24419028871384
all,180.3045675675676
all,180.31398359580052
all,180.36453709949407
all,180.4133320209974
all,180.49656496062994
all,180.50544553805773
all,180.5560903398927
all,180.56483005249342
all,180.59510367454067
all,180.631595144357
all,180.65110761154858
all,180.6544612860893
all,180.67854986876642
all,180.7579450033536
all,180.76606036745412
all,180.81836614173224
all,180.90132808398954
all,180.92382808398946
all,182.26449433304273
all,182.5757937831691
all,182.77399146981628
all,183.7053215223097
all,183.89469633507852
all,183.9167027559055
all,185.01275159235675
all,185.47006004366827
all,185.6788219448095
all,186.63475777295727
all,186.69708083441984
all,187.14818584825227
all,187.17015616911144
all,187.89222962313764
all,188.09879172141902
all,190.76903835860844
all,190.83544289508635
all,190.85013656387665
all,194.58030059327612
all,194.67576252505012
all,194.89294581673315
all,196.3601069057106
all,196.72508576186502
all,197.78604133858272
all,198.76702368421047
all,200.013030343008
all,208.03084889821622
all,220.91067052023126
all,235.91999346405228
all,245.4164375000001
all,245.89465830115827
all,251.5030075949368
all,257.79650180831845
all,258.73595741056226
all,268.4060580781414
all,268.6709461942258
all,268.82601037613495
all,268.85697144896506
all,269.03938290598296
all,269.5004522292994
all,269.5088695652174
all,269.5461105577689
all,269.58324285714286
all,269.5869776902886
all,269.6595505249344
all,269.66164556962036
all,269.7550087124879
all,269.9454494750655
all,269.9986115485563
all,270.0636259842519
all,270.23636548556425
all,270.2487651715039
all,270.36643812233285
all,270.4356102362203
all,270.60820931758536
all,270.6303996062993
all,270.9704396325459
all,271.29015159574476
all,271.9671449044586
all,271.97954697452224
all,272.0406151394423
all,272.32162742282827
all,272.9226998407643
all,275.031435828877
all,280.0480117845118
all,280.0495716162944
all,281.1395710526316
all,281.3419500000001
all,282.512299009901
all,283.09952915451885
all,285.40967683369627
all,286.69704860557766
all,287.9661904761905
all,288.61745930232564
all,295.36047876447867
all,296.3428629943503
all,332.93248571428575
all,365.87266531440156
all,402.76119444444447
all,427.0512930672268
all,187.3427709973753
all,187.35164632545923
all,224.86693635170607
all,437.4265778069599
all,385.9578959999999
all,537.4758143044616
all,1338.2547748117736
all,185.6923184504268
all,186.2253670387394
all,186.6990400525279
all,188.4237918581747
all,189.43092974392653
all,189.44228956007885
all,190.61039658568623
all,191.39413197636242
all,192.35101969796457
all,192.81084569927773
all,192.88791479524423
all,193.43979317137232
all,198.10283356070923
all,260.25659684832567
all,370.59831052631563
all,373.1791943346509
all,398.65603746593996
all,750.8945263157896
all,147.22867125984257
all,147.98729921259851
all,148.8137947540984
all,149.16598557377043
all,149.55368832021
all,149.95972398190045
all,150.28123293963253
all,150.78617191601046
all,151.30178426229506
all,151.35361377049182
all,151.44398360655734
all,151.76535892388446
all,151.7951226229508
all,152.0188963934426
all,152.06963278688528
all,152.33258426229503
all,152.52265551181094
all,152.56392646093238
all,152.89091207349077
all,152.9918217979316
all,153.0810629508197
all,153.1953134426229
all,153.5979973770491
all,153.65369028871382
all,154.09647703412077
all,154.41499737532806
all,154.62569619422572
all,154.81475721784778
all,155.42101180327873
all,155.54640039447736
all,155.71044225721786
all,155.97319094488196
all,156.00282229508198
all,156.02815454545456
all,156.0935416393442
all,156.95822754098376
all,157.0049062295082
all,157.22105380577423
all,161.8401514754098
all,164.6572812089356
all,167.9510479002625
all,172.64534736842114
all,176.67593486842097
all,177.5517755905512
all,182.21645049180322
all,187.23573556430446
all,192.94494750656162
all,195.0800636065573
all,196.78993166885672
all,213.2914877887789
all,222.33261907894737
all,222.63526049204054
all,223.87048162729658
all,224.243211147541
all,225.6996563934425
all,228.91093704918032
all,235.11928957783655
all,249.47561462450585
all,257.0528675409835
all,259.3075846456691
all,269.70315432098766
all,462.19011753118826
all,14.378002624671918
all,15.731517377049174
all,16.258810491803274
all,16.766743606557377
all,17.087731147540975
all,17.830404199475062
all,17.947908792650924
all,18.205946885245893
all,18.315143606557367
all,18.385040094339622
all,19.137436065573773
all,19.15323409836066
all,19.469899016393445
all,20.297472786885248
all,20.300099672131143
all,20.358352786885252
all,20.4456137704918
all,22.322219672131155
all,24.807890491803295
all,25.10080291970803
all,27.04663016393443
all,29.353578083989518
all,32.046594098360636
all,35.926758032786886
all,46.5697173770492
all,49.12558491803275
all,205.1314707057256
all,217.36691803278688
all,332.32160792951544
all,333.5608957377048
all,336.1787043269232
all,337.6316885245903
all,338.06732262295077
all,338.2212826229507
all,338.50664852459016
all,338.7623481967213
all,338.79147475409866
all,348.6266603221083
all,349.0891875409836
all,351.8229552529183
all,352.9994455445546
all,353.19827461139903
all,376.5698181818182
all,386.09772590163914
all,388.3994376344088
all,390.2447350819674
all,390.5787291803278
all,390.93771672131135
all,392.41377836065556
all,394.6108872131151
all,396.3563003278686
all,400.6360415512465
all,403.59554217736127
all,408.0713603818616
all,409.51179868852455
all,416.4130681967214
all,427.9376594345824
all,500.81664590163933
all,502.67434885245893
all,504.5462878688524
all,506.05981910569125
all,506.25958885245905
all,510.3417201086956
all,511.7097908196718
all,517.4681221719458
all,518.6994918533603
all,518.793519499632
all,521.2324342806392
all,522.4054253731343
all,525.3312411214955
all,527.2375758865248
all,543.2854190163935
all,552.4663540983606
all,552.6390819672134
all,556.3364502784408
all,559.2158662295084
all,560.8571993442623
all,561.7789881967212
all,562.0100561377245
all,562.010441860465
all,563.7841055737703
all,564.3138026229509
all,568.8306233183855
all,572.6232236065575
all,580.0062234042555
all,642.3903571428573
all,351.6449031446541
all,352.34993317422436
all,353.6611122047246
all,353.90050688524593
all,354.0520019672132
all,354.1920347540983
all,354.80258032786884
all,354.93741114754107
all,354.95011868852475
all,355.5592491803277
all,355.61601901639347
all,355.79209377049165
all,356.0280334426229
all,356.2219560655737
all,356.2696773770493
all,357.618948852459
all,358.13060786885256
all,358.157515409836
all,358.2976445901638
all,358.82193372703426
all,359.1508406557377
all,359.95223672131146
all,360.6508078688525
all,360.98438295081974
all,361.50039409836074
all,361.9370209836066
all,362.1965213114755
all,362.2257409836067
all,363.8991726854892
all,364.76216983606537
all,395.422513442623
all,403.4940841551611
all,532.5641672131144
all,533.5853324590157
all,533.5878839344261
all,533.9952662295085
all,538.8988432786884
all,540.30893704918
all,42.44414041994752
all,42.477377049180326
all,42.51122082018929
all,43.33535652173913
all,43.34069019876628
all,45.214221337579616
all,45.21711428571429
all,45.31300926640926
all,45.57140118187789
all,46.32325260416666
all,50.46780909717438
all,60.047608173076966
all,61.55715933609958
all,62.7112997903564
all,63.33167257217847
all,63.72277377049177
all,63.73553937007871
all,63.7512276902887
all,64.76380952380951
all,65.35438108614233
all,65.88182643312098
all,66.36945008912654
all,67.12382944162437
all,67.60692650918638
all,70.2441405121471
all,71.20012941176472
all,71.50516196721313
all,72.86265704918033
all,81.06645573294632
all,83.98005473965286
all,85.46381471747699
all,85.74851035031845
all,86.51055708661416
all,88.53955495356044
all,98.28953782211144
all,98.632593175853
all,99.9711569370735
all,102.13491255289141
all,104.32286511965192
all,105.715144649934
all,106.00992580433353
all,106.01969356955387
all,106.23684826325413
all,109.61363057742777
all,111.3229540983607
all,115.3929620653319
all,115.57015384615387
all,124.69025524934385
all,151.09479506172835
all,362.9259757377051
all,363.8327029508197
all,365.31578754098354
all,367.6565387139107
all,367.6751652459016
all,369.5803543307087
all,370.42563081967216
all,375.3535656167978
all,376.26370236530886
all,379.24249671916004
all,380.06847081967203
all,389.339001312336
all,391.5791586885247
all,394.49064918032815
all,396.99853573770514
all,401.4514295081968
all,404.3184301639343
all,406.3521396721311
all,409.7268051181106
all,208.64949880668252
all,209.05262211614962
all,209.8299236276849
all,211.05013046937154
all,211.191524264121
all,211.25592760540965
all,212.31323627684955
all,212.8288544152745
all,213.9503301511536
all,215.1342929936305
all,215.6119509569378
all,217.60982020684165
all,374.9079048865617
all,178.6712181818182
all,181.4665954545455
all,181.87747427440632
all,182.22436286089234
all,182.385001312336
all,182.53570800524923
all,182.61351443569552
all,182.82131233595808
all,183.45413582677162
all,183.57208010505585
all,183.98776751592362
all,184.07633749179251
all,184.09300196850393
all,184.10046850393692
all,184.14733202099737
all,184.2764232283465
all,184.33163320209974
all,184.41704461942248
all,184.41994356955377
all,184.65553543307092
all,184.8240793963256
all,185.16874081364827
all,185.19756430446193
all,185.34994094488192
all,185.60676509186354
all,185.76336220472436
all,185.82227165354337
all,185.96437204724407
all,186.04313057742777
all,186.06174870466322
all,186.06456992777416
all,186.1962650918634
all,186.38099803149598
all,186.64490485564306
all,186.78984251968507
all,187.02670538057734
all,187.08017322834655
all,187.21901312335967
all,187.33234448818894
all,187.33787270341207
all,187.51594539473697
all,187.81337532808396
all,187.997251968504
all,188.0833221784778
all,188.18718963254585
all,188.22342650918625
all,188.24484120734914
all,188.5721023622048
all,188.67383070866137
all,188.69314829396322
all,188.69943110236207
all,188.82176165462903
all,189.02106176084104
all,189.1726695859872
all,189.23083727034134
all,189.6345682414697
all,189.7270894596989
all,189.77525131233597
all,189.84121257961783
all,189.96308601444517
all,190.16738086303937
all,190.26921259842524
all,190.39496522309705
all,190.44940813648296
all,190.59065659881801
all,190.67899081364826
all,191.04917782152233
all,191.14637467191602
all,191.30586876640422
all,191.3724566929134
all,191.42695472440928
all,191.5239947506562
all,191.65594619422578
all,191.74766732283462
all,191.95244656172338
all,192.116658792651
all,192.345764084507
all,192.69202887139107
all,192.85540472027964
all,193.66686614173233
all,194.0094593175854
all,194.0662099737531
all,194.17716797900275
all,194.53109455022994
all,195.39542574257422
all,196.39645275590553
all,196.90593569553795
all,197.12885433070863
all,197.19171008684035
all,197.23270844327175
all,198.2738339895014
all,198.90897375328086
all,199.66684908136483
all,200.9057257217848
all,202.08866082802555
all,202.79951968503937
all,205.6636568241471
all,205.9164586614173
all,206.30443635170613
all,206.71324409448812
all,211.61880839895002
all,213.63274671916002
all,215.85141338582665
all,218.34125524934382
all,221.7737007874015
all,227.70346981627281
all,230.32671784776903
all,230.81619028871393
all,231.24235978835972
all,231.32676640419965
all,231.4844494382022
all,241.56438582677183
all,258.60807677165377
all,278.8799002624672
all,309.86471391076117
all,480.7625723472668
all,646.4881963534366
all,688.781917731629
all,172.00275361366633
all,172.09313385826772
all,177.61123800131486
all,178.27060276679845
all,181.27923162729658
all,185.393574044586
all,187.971470472441
all,188.09497900262465
all,188.14529257067727
all,190.9296345144356
all,190.94524737532814
all,191.0808891076115
all,191.36639986868025
all,193.13127165354317
all,193.92899408672798
all,196.94013074901451
all,199.3870590938938
all,200.33397944199712
all,201.72345302013426
all,204.85290989660268
all,209.41520265780738
all,333.02211923583656
all,360.30697637795276
all,365.6586312335958
all,183.245529527559
all,183.7623077427822
all,183.9596135170604
all,184.18159711286086
all,184.68887532808395
all,184.748063648294
all,184.8110065616798
all,185.30917322834648
all,185.32930118110235
all,185.59608398950127
all,185.67060386879731
all,185.76080577427825
all,185.77192322834637
all,185.83129199475053
all,185.84878412073505
all,186.05579527559067
all,186.09756185155624
all,186.28094291338584
all,186.31929199475078
all,186.4323018372703
all,186.5413274278215
all,186.6154639107612
all,186.81384317585298
all,186.85790085357843
all,186.8913549868767
all,186.95851640419934
all,187.20929002624672
all,187.29256758530192
all,187.36763123359577
all,187.40669291338577
all,187.56271719160105
all,187.6172572178477
all,187.67429724409445
all,187.73066082802555
all,187.80883727034126
all,187.8839148089172
all,187.88464895013112
all,188.36254986876637
all,188.5039671916011
all,188.52875787401587
all,188.53609186351704
all,188.5847742782152
all,188.7386345541401
all,189.23934120734907
all,189.31663845144354
all,189.7785787401575
all,189.97425558475692
all,190.25318044619434
all,191.06995800524942
all,191.37290551181098
all,191.46785433070855
all,191.54815026246735
all,191.63370406824143
all,191.8884338412189
all,192.0916975065617
all,192.0945570866142
all,192.1552690288714
all,192.8137810509554
all,193.58574522292986
all,193.70619619422584
all,193.89890551181097
all,194.67641141732292
all,194.68209973753287
all,194.69655905511797
all,195.0519783464566
all,195.70967519685053
all,195.74923636363633
all,196.43953167115905
all,196.6866856955382
all,196.77674015748042
all,196.87266560509553
all,197.23523556430453
all,198.11111884438608
all,198.51211679790023
all,198.6185813648295
all,199.43239960629916
all,200.13312729658784
all,200.14228018372688
all,201.08178740157476
all,203.76282317880796
all,205.34915157480307
all,205.47657939632543
all,207.42138648293962
all,208.79870144356957
all,210.17418122127376
all,212.81255971128618
all,219.33142455242972
all,220.00933508541397
all,251.36969685039375
all,276.0886541994751
all,276.4286423884516
all,281.1911299212598
all,282.10546325459313
all,283.49534055118113
all,286.25279790026235
all,287.7869908136484
all,291.100719160105
all,324.7239038461538
all,331.25167068273095
all,331.9103383757961
all,370.78670800524924
all,425.5093581395348
all,433.72140710932246
all,436.34757971981287
all,439.5987010033447
all,446.5007801131771
all,450.5891716968477
all,453.15642647058837
all,457.05100727566696
all,467.0024209245741
all,472.5372347417843
all,482.15537324414703
all,520.0618594164455
all,177.84913770491815
all,178.63790295081964
all,179.48808196721305
all,180.02943278688522
all,180.19342163934425
all,180.397650887574
all,180.517657704918
all,180.62995934426223
all,180.63565180327853
all,180.82963540983607
all,181.1441325459317
all,181.15509049180326
all,181.17882939632537
all,181.22630491803278
all,181.25592786885252
all,181.27780852459009
all,181.30049311475412
all,181.35871213114748
all,181.51419016393444
all,181.89769770491804
all,182.0310793442623
all,182.03940131147533
all,182.3647836065574
all,182.4359291803279
all,182.5258334426229
all,182.69138032786893
all,182.78725967213114
all,182.84457836065582
all,183.0890321311476
all,183.11755672131147
all,183.9189357377049
all,183.9402723097112
all,184.08971344262292
all,184.32374557377048
all,184.4205239344263
all,184.50158989501313
all,184.61042754098364
all,184.67727278688528
all,184.93692065573774
all,184.96262376887728
all,185.01392721311484
all,185.04949770491814
all,185.1316445901639
all,185.1847383606559
all,185.2260183606557
all,185.48248983606555
all,185.6139232786884
all,185.70832459016387
all,185.78260655737708
all,185.89321770491816
all,185.89401180327863
all,185.9249357377049
all,186.085302295082
all,186.1427973770491
all,186.18048459016399
all,186.25302950819665
all,186.26848131147545
all,186.35158426229515
all,186.52615016393443
all,186.9891075409836
all,187.07841704918025
all,187.25280524590167
all,187.43364655737707
all,187.9636032786885
all,188.14132262295078
all,188.55217245901642
all,190.08556721311476
all,191.59553858393002
all,194.40262137203172
all,196.8614639107612
all,197.8200210526317
all,199.264051930759
all,205.67633814839138
all,206.3678543307086
all,218.7226871207012
all,272.02007934426234
all,272.5162842105265
all,14.546259672131141
all,14.811647868852459
all,15.052941639344258
all,15.115898360655745
all,15.338681967213118
all,16.05891278688524
all,101.38877332457297
all,112.42078318002626
all,26.073241773002025
all,26.74708916776751
all,28.124683720930232
all,30.314822163238215
all,30.438701542588866
all,33.33696362433863
all,36.742085373924574
all,38.038050165016514
all,214.57168181818187
all,214.81865157480314
all,215.1640590909091
all,216.71523162729662
all,216.79375328084
all,216.92514435695537
all,216.9670990813649
all,217.01234842519682
all,217.76023556430454
all,217.80959645669296
all,217.81331496062998
all,217.81917716535418
all,217.95380839895023
all,218.1544698162729
all,218.4168031496062
all,218.46459645669293
all,218.51222834645662
all,218.6160695538059
all,218.63925656167976
all,218.7849770341207
all,218.86025853018367
all,218.88694816272957
all,218.9905771503611
all,219.01795078740162
all,219.04747375328083
all,219.07919735099344
all,219.09278805774278
all,219.10639173228373
all,219.11466929133843
all,219.17371071663382
all,219.24142979002622
all,219.24628100263865
all,219.33116743269855
all,219.33579330708662
all,219.358874671916
all,219.37074081364847
all,219.59189829396323
all,219.65137795275592
all,219.65278740157484
all,219.66650262467192
all,219.70132822902787
all,219.70206955380544
all,219.87700656167962
all,219.88581299212606
all,219.93948228346457
all,220.01520931758535
all,220.087562992126
all,220.20636286089237
all,220.30325459317572
all,220.30954330708673
all,220.33392191601047
all,220.63461260669732
all,220.65096194225725
all,220.6646292650919
all,220.6748188976376
all,220.77826049868764
all,220.81249737532806
all,220.89740616797909
all,221.00846850393705
all,221.04680511811029
all,221.05405446194223
all,221.0544009186351
all,221.05590676296794
all,221.32413845144356
all,221.32768897637808
all,221.33110826771653
all,221.3377768268598
all,221.3729639107611
all,221.43283923884513
all,221.56384898227185
all,221.64995538057744
all,221.71462139107618
all,221.7728076165463
all,221.7778589238844
all,221.78609235668785
all,221.79863845144357
all,221.86038804990147
all,222.01186548556421
all,222.03726723571916
all,222.12762680683312
all,222.14730774278215
all,222.2277834645668
all,222.23201902887143
all,222.7439921259842
all,222.87523753280843
all,223.27085817465527
all,223.47460761154866
all,223.4882755905512
all,223.89858333333348
all,224.06504777070074
all,224.47457414698155
all,225.56734973753285
all,225.62384428383703
all,225.68098184263619
all,225.69664960629922
all,225.74852299605783
all,225.88310761154858
all,226.0650236220471
all,226.77405394736837
all,229.34722440944893
all,230.64933464566934
all,230.9085321522309
all,231.28837598425187
all,234.44056036745428
all,299.2545909389363
all,302.81768700787404
all,304.35999212598426
all,305.4451089238845
all,313.0400524934382
all,327.4024416010498
all,330.07540026246727
all,331.36635695538035
all,332.3523431758533
all,332.5224793171371
all,332.6371167979001
all,333.060413385827
all,333.31389829396323
all,333.75077493438306
all,333.8160282152231
all,333.83262598425216
all,334.4579927536231
all,336.532278871391
all,337.4564954068243
all,337.85111811023637
all,337.93406430446197
all,338.06594225721784
all,338.99115470704425
all,375.0575959264124
all,437.0636765480898
all,441.806474409449
all,525.078987118644
all,209.56109785202864
all,227.81898559999993
all,227.91917993630568
all,230.7289196499603
all,231.04869212410497
all,234.90318854415273
all,238.26033333333348
all,245.21877142857147
all,287.6757756563246
all,37.93500327868855
all,96.68434098360653
all,97.31320852459014
all,97.65867081967215
all,97.82937114754102
all,98.44507213114753
all,98.99266426229512
all,99.13381836065577
all,99.462371147541
all,99.60851803278686
all,99.68181180327869
all,99.69887803278687
all,100.16354491803281
all,100.51125245901642
all,100.67110163934426
all,100.69744852459016
all,100.97392918032783
all,100.9810229508196
all,101.08765967213115
all,101.23046163934424
all,101.3922190163935
all,101.41098426229509
all,101.6364872131148
all,101.9573278688525
all,102.14163081967213
all,189.90008005249337
all,198.6545592885375
all,199.6018372703413
all,200.53068721251148
all,200.6430607175713
all,201.9985988181221
all,204.08213861386136
all,204.8482729658793
all,206.17418438320215
all,206.5859607843137
all,206.59546159582402
all,206.77599736147758
all,207.77424278215224
all,209.13900262467197
all,209.919780839895
all,214.72197792088323
all,229.04017979002637
all,241.36838142470708
all,258.56584782608695
all,299.88603215223105
all,302.4707887139108
all,303.3560748522652
all,307.9986382140512
all,308.6093471760798
all,310.5708584595128
all,310.86534383202104
all,315.8093253012048
all,323.45365026246736
all,346.7865538057744
all,355.6680619644033
all,362.10763976377956
all,366.6391246719159
all,429.608847011952
all,755.0608058877644
all,201.63739566929135
all,201.82399671916008
all,201.9013897637795
all,201.95055643044623
all,202.05478871391085
all,202.2268385826772
all,202.2301797900262
all,202.37564012738866
all,202.4755137795276
all,202.50867585301827
all,202.5206292650917
all,202.59138976377963
all,202.6381115485564
all,202.8589901574802
all,202.8787020997375
all,203.31190419947518
all,203.33891863517056
all,203.3392985564305
all,203.45491863517051
all,203.54082020997376
all,203.64354199475065
all,203.9250223097112
all,203.9468536745408
all,204.07925393700793
all,204.08850459317588
all,204.29551509186362
all,204.3485603674541
all,204.47916469816275
all,204.55812934996717
all,204.60348884514426
all,204.76266797900266
all,204.94108661417332
all,204.95462073490802
all,205.59453149606298
all,205.64030188679246
all,205.64122769028873
all,205.7201443569553
all,205.75314566929134
all,205.85915682414705
all,205.9034028871391
all,205.97087738853506
all,206.4017572178478
all,206.42030905511817
all,206.4460196850394
all,206.94763517060372
all,207.20884776902895
all,207.72465288713903
all,207.79413057742767
all,209.8127230971128
all,211.85617979002618
all,213.01850409836064
all,213.11067257217843
all,214.04741082802545
all,214.14789632545939
all,214.24798687664045
all,303.5768982939632
all,303.65590091863527
all,304.01256496062985
all,304.0340551181102
all,304.8081758530184
all,304.94720406824143
all,327.0781870078742
all,169.09508498023717
all,169.17270158102764
all,169.2838306982872
all,169.99195256917002
all,170.35241238471673
all,170.5119177090191
all,170.7030494071146
all,171.3621119894598
all,171.45237656352876
all,171.55590454246212
all,171.55727649769594
all,171.57295125164688
all,171.72476862228072
all,173.05267625899273
all,173.05747957839253
all,173.17794047619046
all,173.48522200263508
all,174.7058470665788
all,175.03670572745222
all,175.45247330257087
all,175.81930399999996
all,176.10038866930165
all,176.10429051383394
all,176.1311257406188
all,176.4456257425742
all,179.07466556945369
all,179.3282582781457
all,181.68439088729008
all,182.94954064771974
all,183.13688529993402
all,184.32355467720683
all,185.77254216073777
all,194.13466337285905
all,194.77829380764172
all,197.57462879788636
all,198.00410641509433
all,203.44723525513595
all,255.16158932102834
all,257.78976826859775
all,258.71192819499356
all,259.9829190256747
all,260.93434848484856
all,265.727543634908
all,348.82266842452225
all,202.9246934713377
all,203.4120254980081
all,203.43559315286632
all,204.13967356687903
all,204.16466560509556
all,204.1762324840765
all,204.27069824840763
all,204.28583121019113
all,204.34372292993646
all,204.4715007961784
all,204.63700238853502
all,204.9782253184713
all,205.20042834394906
all,206.30321019108277
all,206.34511305732488
all,206.55939012738855
all,206.57619426751586
all,207.61426990445864
all,208.0632667197452
all,208.6645525477707
all,209.3001480891719
all,209.4332269108279
all,209.99356608280263
all,210.54323964968148
all,210.80555573248407
all,211.9926106687898
all,212.71190843949054
all,217.3340605095542
all,228.95717727272725
all,254.65958306709263
all,304.2305294585989
all,304.8076624203821
all,308.5564533864543
all,309.37232722929946
all,310.7536677290839
all,315.9159052547772
all,317.47878742038216
all,845.6801593625498
all,400.84754672131135
all,416.54329093931847
all,609.8632203112202
all,766.5512373438524
all,1604.229568893528
all,204.5929402985074
all,205.6596482939633
all,205.76399475065622
all,205.82844947506567
all,205.88641103086005
all,205.95559645669286
all,206.0128838582677
all,206.0753051181102
all,206.15083727034124
all,206.23846431312347
all,206.2475347769028
all,206.3692762467192
all,206.39433439490438
all,206.43557742782144
all,206.46425787401574
all,206.47012340764329
all,206.53915616797897
all,206.65989257294427
all,206.6725085526317
all,206.7586811023622
all,206.8234619422572
all,206.86180683311434
all,206.87845734908137
all,206.95642913385834
all,206.96016349310574
all,206.96443372703405
all,207.07541863517062
all,207.0904087926508
all,207.10837467191593
all,207.15451871306638
all,207.18829539473683
all,207.22741601049864
all,207.26486679790034
all,207.27042847769025
all,207.2780420223245
all,207.37480380577423
all,207.4476062992126
all,207.46538870650036
all,207.55461417322834
all,207.62213976377964
all,207.70907742782165
all,207.71960104986877
all,207.7309763779527
all,207.7530643044619
all,207.77179593175853
all,207.9397506561679
all,207.95459842519685
all,208.01326968503932
all,208.0373346456693
all,208.04814370078736
all,208.0737283464568
all,208.1101351706037
all,208.20092519685048
all,208.20616404199475
all,208.3349757217848
all,208.34017519685042
all,208.41262467191592
all,208.41539763779522
all,208.43013320209977
all,208.54050131233592
all,208.7328458005249
all,208.79033464566925
all,208.9379639107611
all,208.96788779527566
all,209.01448884514437
all,209.11843438320196
all,209.24047500000003
all,209.29943110236215
all,209.3239092356688
all,209.4388477690289
all,209.44370986842102
all,209.79178674540677
all,209.84838976377955
all,209.8762736220473
all,210.28639421813406
all,210.51456561679785
all,210.52597834645667
all,210.82939895013132
all,210.86043897637796
all,211.08871391076124
all,211.58288648293964
all,211.58988773885358
all,211.81942257217847
all,211.82868417596845
all,212.110824044586
all,212.25641601049875
all,212.44935653315824
all,212.48963779527557
all,212.81076350461137
all,213.05929481286924
all,214.14333996815276
all,214.22615223097114
all,214.7429573490813
all,216.10277076411953
all,216.5480787401574
all,219.49229199475064
all,219.73794553805774
all,220.0583576115485
all,220.9885104986877
all,221.7158589238845
all,225.1739853528628
all,234.1790768220618
all,236.52037532808401
all,250.09341272965878
all,308.2077591863516
all,308.46849343832014
all,308.89443635170596
all,308.9434107611546
all,309.4572847769028
all,309.73379986876637
all,310.3802362204725
all,310.90831889763786
all,311.2762034120737
all,312.32957406188274
all,312.48622506561685
all,314.0575715223097
all,314.39316601049865
all,314.51498883782017
all,316.7894619422573
all,317.4042421259843
all,318.34770734908165
all,321.5522250656167
all,323.05362992125987
all,326.272498687664
all,334.58832042022317
all,335.84402165354334
all,355.6884463462805
all,358.5615102175344
all,207.9628260869565
all,226.32046153846156
all,247.00682978723404
all,299.7767142857143
all,454.48776470588234
all,496.0401984126984
all,525.8521640625
all,694.071547008547
all,770.1157012195122
all,201.42353901639336
all,202.14148524590172
all,202.20551016393435
all,202.21381770491814
all,202.58068393442622
all,202.68811456628467
all,202.71043278688535
all,202.83339409836069
all,203.0446065573771
all,203.22802885245915
all,203.2938098360655
all,203.3813659016393
all,203.39915016393437
all,203.40794360655738
all,203.47624065573763
all,203.50578754098356
all,203.54203737704916
all,203.58692065573763
all,203.67665704918025
all,203.7920596721312
all,203.84135016393446
all,203.97421245901643
all,204.14215278688516
all,204.3840550819671
all,204.39035868852463
all,204.5360026229508
all,204.58314098360654
all,204.66557049180327
all,204.75966885245893
all,204.77004196721313
all,204.9479443118535
all,204.95645639344272
all,204.97174032786884
all,204.9941429508195
all,205.4490622950821
all,205.53473442622953
all,205.53971540983613
all,205.99631672131133
all,206.1348098360657
all,206.48448524590168
all,207.0050072131148
all,207.1881947540984
all,207.9703534426229
all,208.03998819672128
all,208.3867770491803
all,208.4404367213114
all,208.521756065574
all,208.6206531147542
all,209.25350517104218
all,210.30925311475423
all,212.93332524590156
all,213.00550885245895
all,215.03299606557385
all,216.80609311475402
all,219.84655540983593
all,223.48689407894736
all,305.688277377049
all,306.41275606557366
all,306.4940124590164
all,307.0875350819673
all,308.59959606557396
all,308.6567783606556
all,309.4739154098362
all,309.8920793442624
all,321.5371836065572
all,328.5108649180327
all,362.54348590163903
all,557.1980933014356
all,401.32717049180303
all,43.79243344262296
all,44.067565901639355
all,44.15832196721312
all,44.82956102362207
all,45.38140983606558
all,45.546295081967216
all,45.711120078740166
all,45.73960998030204
all,45.9482276902887
all,46.119175196850385
all,46.19352559055118
all,46.29998426229512
all,46.45127213114756
all,46.551580052493414
all,47.300335958005284
all,47.38573770491804
all,47.43177508196723
all,47.53546295081968
all,47.76972951471758
all,47.8087068852459
all,48.56410491803281
all,48.93325639344266
all,48.95872900262467
all,49.14862098360658
all,50.27576065573772
all,51.1978976377953
all,51.91327952755905
all,52.19704393442621
all,52.31908858267716
all,53.52276262295079
all,54.615866797900246
all,59.13165114754101
all,190.52055213114767
all,190.59739934426233
all,190.84374950819688
all,190.86926163934424
all,190.88149934383205
all,191.00287081967215
all,191.0095232786886
all,191.08781245901636
all,191.09486417322833
all,191.10706885245907
all,191.12714240254573
all,191.18418012422362
all,191.36807147540983
all,191.4150472440945
all,191.44027606557376
all,191.4811593442621
all,191.4897993442623
all,191.4986052459016
all,191.51229377049188
all,191.53135737704912
all,191.56713836065563
all,191.57883672131152
all,191.5837913385827
all,191.64644665605095
all,191.68162557377045
all,191.74284918032788
all,191.74524524590166
all,191.81993438320208
all,191.82444459016403
all,191.88022834645668
all,191.94246857597443
all,192.018455737705
all,192.05683016393448
all,192.05811482939623
all,192.11959081967208
all,192.14679672131146
all,192.17020655737699
all,192.17105639344257
all,192.24606819672132
all,192.31206955380583
all,192.33819094488192
all,192.33984317585305
all,192.37766404199476
all,192.37850393700785
all,192.412502295082
all,192.46296327868862
all,192.49734491803275
all,192.54592655737704
all,192.56144947506576
all,192.61094950819677
all,192.674355409836
all,192.70157020997377
all,192.70289311475412
all,192.7151521311474
all,192.72561967213116
all,192.74565704918035
all,192.76698556430443
all,192.77272244094485
all,192.77917704918016
all,192.85103672131143
all,192.88320196721318
all,192.91361245901643
all,192.92228262295072
all,192.95415551181105
all,193.00955810899535
all,193.05005055810898
all,193.05673377049186
all,193.0708780327868
all,193.1159862204724
all,193.13238254593176
all,193.14764346684174
all,193.15063737704912
all,193.17259672131146
all,193.23915868852464
all,193.25695213114759
all,193.2695901639345
all,193.27505778069585
all,193.3052322834646
all,193.36862688524587
all,193.41783213114755
all,193.45369625246545
all,193.64680577427828
all,193.74538648293955
all,193.82535344262297
all,193.86475737704927
all,193.87486688524586
all,193.88534819672137
all,193.93234229508195
all,194.01178098360657
all,194.03202426229512
all,194.08851312335972
all,194.09411606557381
all,194.14236595067618
all,194.19322688524593
all,194.23551477347334
all,194.25504852459025
all,194.25876918032793
all,194.2651127868853
all,194.3228379265093
all,194.4362937704917
all,194.45058333333336
all,194.45569553805785
all,194.48391606557377
all,194.59398688524593
all,194.63155666003968
all,194.85055344262298
all,195.0386595067621
all,195.15099081967213
all,195.2678910761155
all,196.01112393442617
all,196.1989016393443
all,196.9994052459017
all,198.52197965879267
all,198.5933956692914
all,198.72153212851413
all,198.9868918032786
all,200.55524262295077
all,200.57060983606564
all,201.04563344262297
all,201.42199016393454
all,202.10952365677633
all,212.1542957377048
all,219.90131674208146
all,240.59822360655744
all,287.84406631648073
all,289.27375590551185
all,289.460433727034
all,291.72144291338583
all,371.62188115561383
all,483.34743177323634
all,166.3536857707509
all,168.1763587886767
all,170.1387911725955
all,170.997244400527
all,171.601159315339
all,172.1498938694791
all,172.39104347826088
all,174.69895520421596
all,175.37569716919018
all,175.48166908371778
all,176.00136853932582
all,176.7831084656084
all,178.39292551087667
all,179.56845856798066
all,181.29011865524055
all,182.86126925608957
all,192.99149598070733
all,249.35205072463776
all,251.0054348521185
all,251.02726482213433
all,251.3316660079052
all,252.95994795783935
all,257.02721527320597
all,260.30188235294116
all,262.196325428195
all,264.5870580092288
all,264.8141415404873
all,266.54730237154143
all,290.43548148148136
all,385.34377977378585
all,15.585876065573773
all,15.788937049180335
all,15.79308590163934
all,15.83702950819672
all,15.881187540983598
all,16.042725245901632
all,16.05388065573771
all,16.11075672131147
all,16.171356065573764
all,16.217906885245903
all,16.219227540983603
all,16.27403672131147
all,16.32536327868852
all,16.551759344262287
all,17.260380983606552
all,18.64108590163934
all,18.984525245901644
all,19.166880655737717
all,19.19215016393442
all,19.356654426229507
all,19.58385901639345
all,19.724872131147535
all,20.178992786885242
all,20.63848655737705
all,183.41956561679785
all,183.59379593175854
all,183.71184645669302
all,183.76652952755916
all,184.5581968503937
all,184.97587664041993
all,185.37144225721786
all,185.47974622950818
all,185.60863385826772
all,185.69702362204725
all,186.09161114754104
all,186.12484055118108
all,186.3654573490813
all,186.38558622950814
all,187.74303873933033
all,187.75834186351693
all,188.11737598425194
all,189.2926209836066
all,189.6693324590165
all,189.9894461942257
all,191.36273508196703
all,191.46069245901631
all,191.71033464566932
all,192.2087108196721
all,192.82192459016395
all,195.4220031847134
all,211.0512047244094
all,284.19709645669286
all,285.3714639107611
all,285.92664852459006
all,286.93336417322826
all,290.6743661417323
all,293.74727475409844
all,197.07048393442625
all,197.15241666666654
all,197.15866076115486
all,197.20208858267716
all,197.22318569553818
all,197.3705820209974
all,197.4791863517061
all,197.49602887139122
all,197.50768000000008
all,197.51283989501323
all,197.63175443204204
all,197.7008826229508
all,197.77875918635164
all,197.8708208598725
all,197.88505643044616
all,197.97740091863528
all,198.15845305318447
all,198.28635828025472
all,198.29947834645668
all,198.2994786885246
all,198.31162491803286
all,198.3587040682415
all,198.35992196721318
all,198.4137449180328
all,198.41377230971122
all,198.42046754098357
all,198.4811306631648
all,198.51491655716163
all,198.5210367213115
all,198.54575328083996
all,198.64682802547765
all,198.66394396835852
all,198.72949901639348
all,198.7393516572352
all,198.8754934383202
all,198.875606557377
all,198.91395666447798
all,199.0490734908137
all,199.05124459016392
all,199.1105272131148
all,199.20872506561673
all,199.29224934383194
all,199.31043357199675
all,199.39105573770485
all,199.4075140983606
all,199.41369094488186
all,199.4483549868767
all,199.46282086614175
all,199.48435699933017
all,199.5495430072226
all,199.56335808147173
all,199.56774868766408
all,199.5743195538059
all,199.60017114754086
all,199.65884852459013
all,199.66144685039365
all,199.72545800524935
all,199.72679475409834
all,199.7393742613263
all,199.74207939632544
all,199.74489304461943
all,199.77919540983606
all,199.82010564304454
all,199.83626557377048
all,199.9657211286089
all,199.97410629921254
all,200.0120741469816
all,200.0155925196851
all,200.06150754098365
all,200.0685940983606
all,200.11092196721313
all,200.13839344262294
all,200.15538385826758
all,200.29209848982273
all,200.29676327868856
all,200.33438910761157
all,200.38348425196847
all,200.40831955380577
all,200.42495278688514
all,200.431444590164
all,200.45462335957998
all,200.49823999999998
all,200.5121704918034
all,200.59543963254598
all,200.64280262295088
all,200.6555345167652
all,200.6604685039371
all,200.696446557377
all,200.7303304918033
all,200.79769967213122
all,200.82011818778727
all,201.0286896778436
all,201.08280262295077
all,201.1417167213116
all,201.14848459016397
all,201.1607272131147
all,201.24170275590546
all,201.39900655737705
all,201.44843016393452
all,201.47215016393451
all,201.48877770491808
all,201.49218766404215
all,201.55431606557372
all,201.65719553805786
all,202.70201049180326
all,202.74348162729663
all,203.34498491803276
all,203.98810754098372
all,204.09120275590553
all,205.24798950131242
all,205.5993422950821
all,205.79943269862116
all,206.3236150819672
all,206.63099015748026
all,206.89510111621792
all,207.2074806557376
all,207.90604721311476
all,229.16680539119005
all,232.52990091863526
all,243.8838405797102
all,261.4255335157316
all,275.77686519114684
all,294.7544770341209
all,297.5354157377049
all,297.89359540983617
all,297.97561548556445
all,298.03420590163955
all,299.6729507874016
all,66.82622535211267
all,76.40418110236222
all,170.37473311475412
all,170.37940590163942
all,170.51257639344263
all,170.85090229508202
all,170.9391403278689
all,171.01037770491803
all,171.17839147540988
all,171.1979652459016
all,171.21132721311477
all,171.22418295081968
all,171.3107724590165
all,171.35722295081973
all,171.38441049180318
all,171.52895144356964
all,171.58076000000008
all,171.74587016393437
all,171.91097508196728
all,171.91344655737706
all,172.07317901639345
all,172.37158622950818
all,172.3934904918033
all,172.5760629508197
all,172.6917003278689
all,172.7087855737706
all,172.85037114754098
all,173.4728950819672
all,173.5970786885246
all,174.99459934426227
all,176.100662295082
all,183.31266491803288
all,184.06693573770488
all,255.28092918032777
all,255.59965245901643
all,330.7060268852459
all,255.50096327868854
all,255.76243737704922
all,257.2021318897638
all,258.24804721311466
all,266.35069225721764
all,266.78173967213115
all,266.8194183606557
all,266.93571213114757
all,267.8588859016393
all,270.3094360655739
all,271.8855672131148
all,363.06225639344285
all,365.23643147540986
all,375.54450656167995
all,375.9161766250819
all,483.7535741469815
all,485.8412769028867
all,486.69560958005235
all,487.37514829396343
all,490.8751765091866
all,493.57549146981637
all,493.82595866141753
all,503.5054566929131
all,1278.6652675871144
all,197.35866819672134
all,197.40444655737707
all,197.49857245901637
all,197.64264262295077
all,197.78668721311473
all,197.79417114754105
all,198.11137442622967
all,198.32257077024354
all,199.476693877551
all,200.42580590163922
all,201.01869639344272
all,204.38811631108058
all,207.01660852459014
all,219.8661308858738
all,235.84712738853506
all,248.03444459016393
all,253.53025114754084
all,254.04094819672142
all,254.21501377049177
all,297.5220373770492
all,444.2669809836066
all,448.39201901639325
all,188.91266098360657
all,190.72670962609396
all,190.7820793442623
all,190.80404524590165
all,190.9928308196722
all,191.082862295082
all,191.1487029508195
all,191.42028262295088
all,191.74154491803282
all,192.0186918032787
all,192.28653639344276
all,192.30383672131146
all,192.3162360655738
all,192.3402904918033
all,192.4474465573771
all,193.24466229508192
all,193.3387737704918
all,194.43720590163932
all,194.44782426229514
all,194.59503803278685
all,195.02990294351622
all,195.08296655737715
all,195.39007661822993
all,195.86256393442616
all,195.9894448818898
all,197.46815354330695
all,201.61847475409837
all,205.26935081967218
all,213.79521391076102
all,282.7206825775657
all,283.0054859016394
all,284.73632393442614
all,284.8134098360656
all,285.4421822950818
all,287.3506498360656
all,288.0473278688522
all,288.74556721311484
all,288.7681016393443
all,291.91273311475413
all,296.13716590163926
all,296.2594524590164
all,298.7297914754099
all,433.9902203278691
all,1347.1964159566226
all,197.79949212598424
all,203.4045419947507
all,203.5375544619422
all,207.56816010498696
all,208.15087467191603
all,288.5092972440944
all,290.13076443569565
all,312.2450717131474
all,361.3859212598426
all,384.5686679790024
all,565.0394632545932
all,232.19615091863525
all,232.30981036745416
all,232.796030839895
all,233.12351483190497
all,233.19371062992124
all,233.3157939632547
all,233.59847572178492
all,233.7206725721785
all,233.73396391076108
all,233.81190157480324
all,233.8228261154855
all,233.83517388451435
all,233.8859448818898
all,233.88884251968508
all,233.92727248850957
all,233.95747375328096
all,234.06302296587936
all,234.16930728824684
all,234.20013517060366
all,234.25601115485588
all,234.45947233201574
all,234.55214426877475
all,234.55349671916002
all,234.68021587926506
all,234.80338845144337
all,235.07688648293973
all,235.13994553805762
all,235.28821062992134
all,235.36841666666663
all,235.46192585301824
all,235.4677972440945
all,235.6035078740157
all,236.23741965471447
all,236.47565223097112
all,236.47607600000003
all,236.63651312335952
all,237.0752270341207
all,237.2821982872199
all,237.847318272425
all,238.40283923884508
all,238.65010104986885
all,239.77215366242035
all,348.04051990445845
all,349.6287099737535
all,351.84098820058995
all,353.579748687664
all,1261.7857946194229
all,1266.5177224409442
all,21.00876115485564
all,22.23418438320211
all,23.35123425196851
all,23.35261220472442
all,23.697424540682405
all,24.339034235668787
all,25.889227690288728
all,26.807051837270354
all,28.260727690288707
all,28.378981627296607
all,28.68488845144356
all,28.691734561213444
all,28.74049868766405
all,28.845670603674527
all,28.89040091863517
all,28.972162729658784
all,29.172041338582705
all,29.731865485564306
all,29.745366141732298
all,29.759396981627294
all,29.7763038057743
all,29.81699475065617
all,29.884933070866154
all,29.937657480314964
all,30.014402495075522
all,30.045317585301845
all,30.083822178477693
all,30.230609103078972
all,30.271401574803157
all,30.30176771653543
all,30.335210629921242
all,30.426691601049864
all,30.442866797900255
all,30.66191076115487
all,30.66253543307089
all,30.691303805774268
all,30.707103742613274
all,30.75424803149607
all,30.835774934383206
all,30.93472244094488
all,31.04212992125985
all,31.1002309711286
all,31.100925804333542
all,31.111406824146986
all,31.215583333333317
all,31.243463254593166
all,31.332301837270347
all,31.346779527559054
all,31.443135170603682
all,31.463760498687666
all,31.677845800524945
all,32.048481627296574
all,32.114618110236194
all,32.204901574803145
all,32.31581167979004
all,33.81049146981626
all,33.880826771653545
all,33.919585301837266
all,36.931855687606095
all,37.35811811023623
all,37.531312992126
all,38.18415021834061
all,40.23654986876639
all,40.78075918635171
all,42.02648128693367
all,43.51463123359581
all,45.17803149606297
all,45.44697834645669
all,47.23776377952759
all,47.4031968503937
all,47.90741732283466
all,48.18400393700788
all,51.36680118110235
all,51.65155820105822
all,52.55175393700787
all,54.102139331210154
all,54.86640709126723
all,58.43996837944663
all,184.41492480211087
all,185.41806299212604
all,185.57561885790167
all,185.7196482939633
all,185.7356811023621
all,185.77309448818906
all,185.8719061679791
all,185.87815605095548
all,185.88378871391077
all,186.0980137795275
all,186.12826114649673
all,186.18503280839894
all,186.21831289808918
all,186.26112204724402
all,186.27610367454074
all,186.34939566929137
all,186.45592388451445
all,186.49609394904456
all,186.515469160105
all,186.5934796587926
all,186.60090157480326
all,186.63779855643054
all,186.65337335958
all,186.69054265091867
all,186.69592519685054
all,186.73707283464563
all,186.7921364829396
all,186.8283687664042
all,186.83412664041978
all,186.84731608280262
all,186.89166797900262
all,186.96301509186355
all,186.99535761154866
all,187.0348070866142
all,187.08125853018367
all,187.2102703412073
all,187.22092125984244
all,187.24873293963256
all,187.34368175853015
all,187.3575643044619
all,187.40534908136473
all,187.53250262467182
all,187.55967650918646
all,187.57557742782151
all,187.63589173228354
all,187.6375459317586
all,187.69467060367458
all,187.78544195250657
all,187.79656167978996
all,187.93134711286098
all,187.94695800524934
all,187.94716863517067
all,187.98616666666663
all,188.00522375328077
all,188.08419881889773
all,188.11913136942678
all,188.1902250656168
all,188.20228608923873
all,188.2518038057744
all,188.31288057742782
all,188.3461926751592
all,188.4331496062992
all,188.52337860892396
all,188.69771128608926
all,188.7428156167979
all,189.14470209973754
all,189.26838254593176
all,189.32623421052628
all,189.78593963254596
all,190.44890347997367
all,190.8617696850394
all,191.51836614173232
all,194.38676246719146
all,194.71942153644136
all,195.7610518372704
all,195.91863665594846
all,197.7219251968504
all,199.44022652659226
all,201.23260170603666
all,202.06244750656168
all,238.95272272727271
all,501.4239986859394
all,215.06595406824133
all,227.32804986876647
all,233.7842328106152
all,233.80583439490462
all,234.29569094488195
all,234.39855864811133
all,234.59593191140277
all,234.84634645669288
all,234.9506745406824
all,235.02726443569549
all,235.30722611464978
all,235.6008490813649
all,235.69061023622044
all,235.74735915955347
all,236.1321935695538
all,236.75859264126146
all,236.9466113681428
all,237.88710039370073
all,239.29845239658562
all,239.56940315167432
all,239.70419619422572
all,239.91295269382383
all,240.28681036745422
all,240.5437270341207
all,245.14243175853022
all,247.15677631578959
all,249.86282225148102
all,253.7387166337936
all,257.60614698162726
all,344.08650098489807
all,353.5804356955381
all,1267.7551859395533
all,264.31749277266744
all,44.73134448818898
all,45.002879344262304
all,45.90266338582677
all,47.259492296918765
all,47.33778819672133
all,47.366868766404195
all,47.41298753280841
all,47.57744160104988
all,47.7671108196721
all,47.97904068241469
all,48.725143044619415
all,49.696874754098395
all,50.17789901639346
all,50.38942557377054
all,51.29245049180329
all,51.33652196721311
all,51.35351737704918
all,51.59655242966751
all,52.00220918032791
all,52.10327606557373
all,52.607848425196835
all,52.632436065573785
all,52.92310950819674
all,53.093356955380585
all,53.27249540682416
all,53.356412411626096
all,53.57599081967213
all,55.33734754098358
all,56.74191328560062
all,58.06754098360653
all,59.63824196721312
all,68.99009776902884
all,72.45457311475408
all,73.49079711096523
all,75.59882874015751
all,75.8080656167979
all,82.3109324590164
all,89.95259186351703
all,106.45045236414961
all,110.12517114754104
all,44.4350393442623
all,44.478116065573765
all,44.7108393442623
all,44.713594754098345
all,44.745400655737726
all,44.94757836065575
all,44.95966622950822
all,45.17554754098362
all,45.182800000000015
all,45.252036721311455
all,45.27565639344264
all,45.33137967213114
all,45.37760524590163
all,45.39094754098361
all,45.397254426229495
all,45.40414163934426
all,45.40653049180329
all,45.46663409836064
all,45.49417836065574
all,45.55393049180327
all,45.56575934426233
all,45.56759606557375
all,45.58521311475412
all,45.70011540983606
all,45.70281967213115
all,45.70628393442624
all,45.72545573770491
all,45.74688262295083
all,45.778082622950784
all,45.79107147540985
all,45.798331147541006
all,45.82361442622949
all,45.835984262295085
all,45.84229442622952
all,45.848833442622954
all,45.86801049180326
all,45.874061639344255
all,45.879769836065556
all,45.88162032786886
all,45.88675803278687
all,45.8878006557377
all,45.89419016393443
all,45.910041311475425
all,45.9288944262295
all,45.93888852459013
all,45.96882426229506
all,45.98446098360656
all,45.987303606557354
all,46.00268196721313
all,46.00284196721313
all,46.016747540983594
all,46.021819672131144
all,46.03469377049179
all,46.04044721311475
all,46.048886557377045
all,46.053907540983616
all,46.07218360655735
all,46.10892852459019
all,46.110298360655726
all,46.11169770491803
all,46.12075147540984
all,46.15238754098361
all,46.175197377049194
all,46.19352721311476
all,46.20228721311474
all,46.229372459016375
all,46.2312137704918
all,46.23844327868851
all,46.25588065573769
all,46.25719147540985
all,46.26085180327866
all,46.26182360655737
all,46.26321836065573
all,46.26407606557376
all,46.27563737704918
all,46.279490491803294
all,46.29264524590164
all,46.31216721311476
all,46.32945770491801
all,46.33934950819671
all,46.35298098360655
all,46.35957442622949
all,46.36465049180326
all,46.400081311475404
all,46.40439803278687
all,46.414257704918064
all,46.470734426229505
all,46.490827540983595
all,46.49212262295082
all,46.517018360655754
all,46.52287475409835
all,46.53895278688524
all,46.548161311475425
all,46.56409573770492
all,46.56478819672132
all,46.57921377049182
all,46.58672655737705
all,46.59981180327869
all,46.60726163934424
all,46.6158098360656
all,46.633744918032804
all,46.633976393442644
all,46.65764262295083
all,46.66197770491802
all,46.748649836065546
all,46.77763737704918
all,46.78779540983604
all,46.78957836065575
all,46.80327999999999
all,46.803829508196706
all,46.80507409836066
all,46.80542491803277
all,46.816030163934435
all,46.819469508196754
all,46.82146163934428
all,46.824049180327854
all,46.828447868852486
all,46.844671475409825
all,46.850199999999994
all,46.870982950819666
all,46.875946229508216
all,46.876349508196725
all,46.898259016393446
all,46.9056537704918
all,46.90617377049179
all,46.91190491803277
all,46.91694491803276
all,46.923123278688536
all,46.92449442622954
all,46.92608721311478
all,46.93611016393444
all,46.952224262295076
all,46.95649967213117
all,46.97168655737706
all,46.982530491803296
all,46.99863672131148
all,47.01779934426232
all,47.037912131147515
all,47.04767803278688
all,47.06045377049185
all,47.077281311475424
all,47.0793993442623
all,47.08059081967213
all,47.099834754098374
all,47.11958163934426
all,47.12120918032784
all,47.13349836065575
all,47.1347993442623
all,47.16855213114752
all,47.17869836065573
all,47.19254426229507
all,47.19353049180327
all,47.1945324590164
all,47.20638295081968
all,47.21137508196721
all,47.22819147540982
all,47.24252786885246
all,47.253177049180316
all,47.25821573770489
all,47.259791475409855
all,47.28199016393443
all,47.28891803278688
all,47.2953554098361
all,47.29860196721314
all,47.32314163934427
all,47.32742098360657
all,47.338189508196706
all,47.346331147540994
all,47.34700852459016
all,47.37201573770491
all,47.37918950819668
all,47.384176393442615
all,47.38775147540985
all,47.38828131147541
all,47.39181836065572
all,47.41229049180328
all,47.42169508196719
all,47.42972
all,47.44286622950817
all,47.460296393442626
all,47.46464590163934
all,47.47944721311473
all,47.48189377049179
all,47.49008983606554
all,47.49652590163936
all,47.51443147540983
all,47.55925114754095
all,47.56182622950819
all,47.569698360655764
all,47.58283803278685
all,47.58503540983606
all,47.587247868852465
all,47.62489901639345
all,47.63470163934425
all,47.65590032786889
all,47.673102295081975
all,47.67567606557379
all,47.682122622950814
all,47.69490557377046
all,47.727394754098356
all,47.73687606557378
all,47.75371409836064
all,47.79339475409835
all,47.7978262295082
all,47.81347737704917
all,47.83817442622953
all,47.876113442622916
all,47.891722622950816
all,47.892813114754084
all,47.89461836065575
all,47.94432852459015
all,47.95482622950815
all,47.98739475409836
all,48.00562295081967
all,48.08279409836067
all,48.08294557377048
all,48.098483278688526
all,48.14015803278685
all,48.147651803278706
all,48.19877836065571
all,48.23503672131147
all,48.29443213114755
all,48.307227540983604
all,48.31064131147542
all,48.390593442622986
all,48.40751016393443
all,48.44773901639345
all,48.52547803278688
all,48.57677180327869
all,48.59886885245901
all,48.609015081967236
all,48.658252459016424
all,48.70520065573772
all,48.78051540983606
all,48.8066950819672
all,48.99191147540983
all,49.08512262295078
all,49.10849901639343
all,49.114987540983584
all,49.14314098360655
all,49.23155081967217
all,49.31164327868853
all,49.338300983606565
all,49.46991868852459
all,49.49982557377048
all,49.52774032786885
all,49.53489901639345
all,49.53797967213114
all,49.72913377049183
all,50.07938360655739
all,50.12727475409838
all,50.43140852459017
all,50.59314819672129
all,52.137626885245886
all,222.58397834645675
all,223.0433825459318
all,224.64254593175852
all,224.91509580052497
all,226.53298248407646
all,226.9835328083989
all,227.2989101049868
all,228.35303662420375
all,228.9079816272967
all,229.24930708661404
all,229.7269116242038
all,237.42641797900265
all,269.62162007874014
all,271.9412290026247
all,188.45358923884515
all,188.79329790026253
all,201.467387755102
all,156.39396194225716
all,156.50967322834643
all,156.65109448818907
all,156.86922965879262
all,156.8813077427822
all,156.964032152231
all,157.12750918635163
all,157.33334055118115
all,157.42020931758532
all,157.49699803149605
all,157.51190354330708
all,157.54502755905511
all,157.59504199475066
all,157.659595800525
all,157.90579461942255
all,159.59125657370515
all,160.51259186351706
all,160.575187007874
all,162.6641896325459
all,171.02090879265083
all,189.11303465346535
all,225.84187598425194
all,234.87185433070863
all,235.94837434210547
all,236.64142547603427
all,236.81217782152228
all,236.82583267716532
all,237.25584973753283
all,25.960302950819685
all,26.107473097112862
all,26.240774278215216
all,26.382115409836057
all,26.75086417322834
all,26.924158136482944
all,27.079643278688533
all,27.17508464566928
all,27.21817519685038
all,27.31373097112861
all,27.36435016393442
all,27.701912786885252
all,27.773318897637786
all,27.78669947506561
all,27.82350656167979
all,27.82455249343832
all,27.937465223097107
all,27.9714868766404
all,28.09833464566927
all,28.242055081967198
all,28.277767716535443
all,28.330782808398947
all,28.42408267716538
all,28.502054461942247
all,28.567555774278222
all,28.643367213114754
all,28.802057742782143
all,28.98188
all,29.002331364829395
all,29.325633858267704
all,29.619977690288714
all,29.84143832020998
all,29.89151574803148
all,30.009311023622057
all,30.135006561679795
all,30.137225065616786
all,30.29116141732285
all,30.3039586885246
all,30.353751312335937
all,30.37355380577429
all,30.502786089238853
all,30.546464918032772
all,30.578895081967225
all,30.684657480314975
all,30.71717704918032
all,30.731107611548566
all,30.759638451443568
all,30.847679133858257
all,30.895896981627303
all,31.15528083989504
all,31.353421259842516
all,31.455613770491798
all,31.556166666666677
all,31.66956983606558
all,31.70242847769029
all,31.71712598425196
all,31.753683278688513
all,31.91049081364829
all,31.929512786885244
all,31.99824655737704
all,32.162677165354346
all,32.22378885245902
all,32.449527868852456
all,32.58564041994752
all,32.73764918032787
all,32.84673901639343
all,32.921367213114756
all,32.93299081364829
all,33.01199934383202
all,33.0333468852459
all,33.29465639344262
all,33.47315026246718
all,33.504709973753286
all,33.583055081967224
all,34.013422950819695
all,34.12802755905511
all,34.29124146981628
all,34.314787540983595
all,34.34191344262294
all,34.360771147540966
all,34.46335564304463
all,34.4758393442623
all,34.59448131147542
all,34.72341639344263
all,34.78062688524591
all,34.963526557377044
all,34.98308393442625
all,35.080440288713895
all,35.08097311475411
all,35.12382086614171
all,35.27631147540983
all,35.32685639344262
all,35.35657901639345
all,35.449492459016405
all,35.468103606557385
all,35.53826902887139
all,35.925399606299216
all,35.93157742782154
all,35.97577836065574
all,36.10251278688525
all,36.130709508196716
all,36.174761154855645
all,36.26905704918032
all,36.32202624671917
all,36.65110360655735
all,36.73870295081967
all,37.03705770491802
all,37.12942754098363
all,37.260294619422574
all,37.39577952755907
all,37.59359868852458
all,37.626622295081965
all,37.634646557377046
all,37.67694754098361
all,37.695845144356944
all,37.699562992126
all,37.78692388451443
all,38.055671475409845
all,38.079638032786896
all,38.10612524590165
all,38.14914238845144
all,38.16343438320209
all,38.229535433070886
all,38.37520721311474
all,38.54919816272967
all,38.57624393442624
all,38.59450622950819
all,38.6344662295082
all,38.68955147540987
all,38.74451147540982
all,38.79671409836069
all,38.90965180327869
all,38.99100328083988
all,39.09794163934425
all,39.10571391076116
all,39.285100983606554
all,39.409391076115504
all,39.52611876640422
all,39.65376706036744
all,39.690706229508166
all,39.71290754098359
all,39.7614195666448
all,39.91416459016395
all,40.01780643044619
all,40.07020734908138
all,40.104676721311485
all,40.18433398950131
all,40.38759868852459
all,40.46216994750655
all,40.53747672131147
all,40.55672655737703
all,40.61626754098361
all,40.79997311475414
all,40.87087868852456
all,41.06806959947472
all,41.10354622950821
all,41.219360000000016
all,41.271697506561694
all,41.383646325459324
all,41.39037992125986
all,41.67893770491804
all,41.781496062992105
all,41.81892196721311
all,41.91292782152231
all,41.98725377049178
all,42.14903081967214
all,42.17663672131148
all,42.24384786885247
all,42.441157480314956
all,42.610067585301834
all,42.68606098360655
all,42.76925770491803
all,42.81371391076117
all,42.8237468852459
all,42.93978491803278
all,43.00543081967213
all,43.18082360655735
all,43.185702950819675
all,43.22269356955381
all,43.34266950819669
all,43.38866754098359
all,43.47509311475408
all,43.480720472440915
all,43.65008131147542
all,43.68266950819672
all,43.701819016393465
all,43.92372459016395
all,43.992220983606586
all,44.055347769028884
all,44.06827803278689
all,44.17162795275592
all,44.28967650918636
all,44.31464721311476
all,44.33197901639343
all,44.33919147540986
all,44.35049311475409
all,44.46017049180328
all,44.47360170603674
all,44.54027606557379
all,44.791421259842515
all,44.839375081967226
all,44.886940327868864
all,45.194133202099714
all,45.23246754098359
all,45.56566338582676
all,45.64374557377051
all,45.6579049180328
all,45.74001573770492
all,45.820637377049174
all,45.94225935653317
all,46.036118688524574
all,46.17604265091863
all,46.25252459016391
all,46.29797506561681
all,46.43966622950819
all,46.583860327868855
all,46.6061181102362
all,46.70134360655738
all,46.93478295081966
all,46.969214426229485
all,47.03929855643043
all,47.828060367454064
all,48.08480170715693
all,48.90854885245899
all,49.0795688976378
all,49.19003147540983
all,49.40764459016393
all,49.45285180327868
all,49.46509711286087
all,50.204184383202126
all,50.47694024950753
all,50.48809180327868
all,51.79880302035454
all,51.89839016393445
all,52.13055344262294
all,52.535746885245906
all,53.88249245901637
all,54.13874360655737
all,54.17862426229508
all,54.386085901639326
all,54.501476065573776
all,55.07864983606559
all,55.27919409836069
all,56.24908852459016
all,56.35510229508193
all,56.776877377049196
all,57.122274754098356
all,57.81056262295086
all,851.8747872503842
all,17.60426098360655
all,18.177069553805776
all,18.435579396325465
all,19.42251475409837
all,19.5135337704918
all,19.609267060367447
all,21.53572703412073
all,23.229938976377955
all,24.662298556430446
all,24.746000655737703
all,25.75503937007875
all,25.89062622950818
all,26.172714754098347
all,26.430757377049176
all,26.710954098360652
all,26.912898950131236
all,27.109810367454052
all,27.143895081967216
all,27.215208661417336
all,27.4403248031496
all,27.907453114754105
all,28.070254426229507
all,28.347572834645685
all,28.539038739330273
all,28.63239540983606
all,28.63893963254593
all,28.692300983606557
all,29.101878688524582
all,29.107989501312332
all,29.29704664914585
all,29.489045245901664
all,29.508782152230964
all,29.676365901639343
all,29.71389836065571
all,29.87586482939633
all,29.880952131147552
all,29.8971535433071
all,29.902173770491803
all,30.009094426229485
all,30.013116721311484
all,30.050452693823903
all,30.055815081967214
all,30.08896852459016
all,30.21170603674541
all,30.2800262295082
all,30.299853018372676
all,30.330563278688523
all,30.408710819672137
all,30.450481967213104
all,30.51535213114756
all,30.55102229508195
all,30.58061457649379
all,30.581138705416116
all,30.602796721311474
all,30.608162073490824
all,30.62052296587925
all,31.084322178477702
all,31.086918032786876
all,31.154903606557358
all,31.198563278688535
all,31.308080655737708
all,31.330773770491817
all,31.332207213114746
all,31.374729836065548
all,31.385745573770507
all,31.408974426229506
all,31.438041338582686
all,31.724636065573776
all,31.86705180327868
all,31.92512
all,32.42088
all,32.50964852459017
all,32.52995081967212
all,32.55054754098362
all,32.57417967213112
all,32.59325180327867
all,32.61492721311477
all,32.665171803278675
all,32.71739475409835
all,32.80868700787401
all,33.01289573770492
all,33.05334032786884
all,33.09985442622952
all,33.207601311475415
all,33.22572393442623
all,33.38395565850431
all,33.498273442622946
all,33.52119672131149
all,33.72379199475062
all,33.876147368421044
all,33.92903934426227
all,34.66566929133859
all,34.676097769028864
all,35.12337442622951
all,35.220425196850385
all,35.75444028871389
all,36.09343745019921
all,37.133447868852464
all,37.48849049180329
all,38.12372918032785
all,38.900168524590164
all,39.95796983606557
all,40.213636721311495
all,41.62101771653546
all,41.62441994750656
all,41.77871409836065
all,42.45989895013124
all,42.8287119422572
all,43.176099672131116
all,43.686268196721336
all,45.15049080157688
all,45.57067409836065
all,45.689190163934434
all,46.061735081967235
all,46.58737245901639
all,46.95899540983607
all,47.709721967213156
all,77.75789826839826
all,248.91795999999994
all,243.80894904458603
all,251.96290819672126
all,260.0114760655737
all,347.3849881355933
all,375.3690983606558
all,61.670908450704225
all,61.759229299363064
all,62.14285270700638
all,62.54917322834644
all,63.09227821522309
all,63.109273137697514
all,63.17532939632542
all,63.72777777777779
all,63.85460695538056
all,63.891996719160126
all,64.4245907643312
all,64.43942585301836
all,64.53786220472442
all,64.79490616797902
all,65.00044954954957
all,65.13371571906353
all,65.3785780839895
all,65.38742502482619
all,65.46763057742784
all,66.13642515923571
all,67.2307101910828
all,67.8440607553366
all,68.20749868766406
all,68.87410629921263
all,69.55643569553804
all,69.85871735668796
all,71.74495063694272
all,72.80215551181102
all,76.27089112903226
all,96.33521602101118
all,100.43525393700784
all,108.99902626395271
all,184.30730334394903
all,184.55129777070067
all,184.71386942675156
all,185.16937898089168
all,185.19332324840772
all,185.34105573248416
all,185.5260939490447
all,185.92546417197448
all,186.04231528662427
all,186.16260270700636
all,186.577127388535
all,187.94133200636944
all,188.1293734076434
all,188.21087420382162
all,188.32429219745222
all,188.40975796178347
all,190.00226353503183
all,190.89278742038223
all,191.54424601910836
all,195.08609322709177
all,195.63724242424246
all,197.6188338658147
all,198.0604506369427
all,201.46672770700633
all,201.81071815286623
all,205.47492834394907
all,206.02565047770705
all,220.06564808917204
all,276.0434856687896
all,277.1215692675159
all,277.33989012738857
all,278.47820143312117
all,279.57232802547776
all,280.07525875796176
all,280.30030652866253
all,281.54049840764344
all,281.6768662420383
all,282.52614490445865
all,286.4054474522294
all,291.86392675159243
all,292.6900007961783
all,293.52799522292986
all,293.89718710191073
all,294.55630812101913
all,295.20377229299356
all,295.89801114649674
all,295.925933121019
all,297.1477476114649
all,297.9896035031847
all,298.2321520700637
all,298.5007818471339
all,298.74504378980885
all,299.1370740445859
all,300.7872181528664
all,300.9248073248407
all,304.57503901273884
all,304.8300469745223
all,397.3036042993632
all,590.5867659235671
all,866.438015873016
all,361.131616935484
all,254.2311423884513
all,314.82558595800515
all,392.585117737003
all,457.7396706036744
all,517.8589258043334
all,619.1986660104986
all,206.0264350393702
all,206.65275853018366
all,206.66240879265112
all,206.7392099737533
all,209.64314566929124
all,212.68157611548565
all,214.31332283464565
all,219.28741338582677
all,518.430782152231
all,766.2976305774278
all,782.7024064986739
all,1058.6508348684213
all,15.444175968483252
all,15.46672404730617
all,15.888181877872634
all,15.903386736703876
all,15.929593565331583
all,15.999158240315174
all,16.639573867367037
all,16.799743926460938
all,16.88985489166119
all,16.99709848982272
all,17.368301378857517
all,17.53347437582128
all,18.065318450426798
all,18.31986474064347
all,22.486423506237685
all,22.5864642153644
all,22.70897439264609
all,23.1615942219304
all,23.58081418253448
all,24.240231122783968
all,24.438351280367694
all,24.558449770190432
all,24.957892974392646
all,25.003850071736014
all,27.047760998030206
all,27.90356795797769
all,30.59382271831912
all,32.57573342087984
all,33.16764084044648
all,33.221812212738016
all,34.332763469119584
all,35.42864018384766
all,45.243416940249496
all,51.31671766250822
all,58.562715036112934
all,58.789039395929116
all,63.38596191726856
all,117.51250164149702
all,133.8467065003283
all,137.28686539724225
all,138.06760669730798
all,143.00733880499013
all,143.15037097833218
all,147.93137032173334
all,151.68780958634278
all,160.92009126723573
all,161.12090151017733
all,164.24991004596185
all,191.56049967170068
all,191.83344845699278
all,191.89504924491135
all,194.84820945502292
all,195.34192646093257
all,196.14926986211424
all,197.49152593565336
all,197.5719139855549
all,198.85119107025608
all,205.58359684832553
all,211.37716743269868
all,213.46021470781352
all,215.15781089954035
all,216.8425440789474
all,220.50092697368436
all,220.99521184210522
all,225.68976296782674
all,225.79025921052641
all,227.73071907894732
all,228.3201769736843
all,246.11853947368408
all,247.69591447368424
all,264.47016184210514
all,291.8702539473684
all,292.19291447368414
all,292.89978486842114
all,304.0960414746543
all,306.9916046052632
all,392.3335072368421
all,410.351647368421
all,423.3853546052631
all,427.4805697368422
all,428.03281315789445
all,428.14288486842116
all,433.02940460526344
all,445.69520855263147
all,450.15137631578943
all,452.34427499999987
all,457.7524006578949
all,459.68086315789446
all,459.71633750000007
all,460.33743712969067
all,461.8794328947368
all,462.7525565789474
all,463.5574973684211
all,466.5299901315793
all,586.9982131578946
all,623.233225
all,636.841347368421
all,638.10335
all,674.4318394736841
all,676.9363519736843
all,252.70401701570694
all,252.75013154450258
all,253.07216099476432
all,253.21307133507847
all,253.32511256544515
all,253.74632984293186
all,254.01650817527798
all,254.10622265880824
all,254.64450916230362
all,254.6622146596858
all,255.02807526178017
all,255.434192408377
all,255.99328534031412
all,256.3158055555555
all,256.56548868778276
all,256.8348246073299
all,260.63919359058207
all,260.88164486592535
all,378.62093717277486
all,378.64410740013074
all,378.87087541199725
all,379.0780812049772
all,379.8718624754421
all,379.90260863874323
all,379.96302030124434
all,380.0926184554974
all,380.10329384816737
all,380.20431020942425
all,381.1522812295619
all,381.18384489528773
all,381.5760778795812
all,382.8152166230365
all,383.8603573298428
all,384.5351741977736
all,385.2031642670157
all,466.1345808764941
all,866.8961557591624
all,181.9947101639344
all,183.63582557377046
all,184.1314747540984
all,184.17696393442634
all,184.22463737704916
all,184.2396098360655
all,184.29941180327873
all,184.38052690288706
all,184.39832844827586
all,184.49696327868855
all,184.85886098360658
all,184.88655016393454
all,184.9182950819673
all,185.03828852459014
all,185.13027475409842
all,185.2188963934426
all,185.26139868852454
all,185.29147868852462
all,185.32734688524584
all,185.41510295081972
all,185.442966557377
all,185.4916918032786
all,185.6333193442622
all,185.7034839344262
all,185.99749442622962
all,186.19083785942487
all,186.22045508196715
all,186.26100590163938
all,186.27619540983602
all,186.63842622950833
all,186.98320524590162
all,187.0950664911126
all,187.65354855643042
all,187.87507213114762
all,188.10809049180327
all,188.40043278688535
all,188.4848268852458
all,188.60035695538068
all,188.75151606557372
all,188.84036524590172
all,189.0152137704918
all,189.17007147540988
all,189.19060695538056
all,189.3142026229508
all,189.53686688524587
all,189.7842078688524
all,189.81314360655736
all,189.9147777049181
all,189.93299737704908
all,189.95285114754103
all,189.97459147540982
all,190.28777180327884
all,190.34358379228956
all,190.4426806557377
all,190.60174032786884
all,190.8038708196721
all,190.95907020997376
all,191.01146380270484
all,191.88424146981623
all,191.95593311475403
all,191.99066063348414
all,192.0700013114754
all,192.27050226244344
all,192.40936852459018
all,192.46194622950816
all,192.71882688524582
all,192.87246098360657
all,192.94490217391308
all,193.1844468503938
all,193.30243213114755
all,193.37132065573775
all,193.83670406824146
all,194.04647385984433
all,194.14141311475413
all,194.45243344262303
all,194.5278675409836
all,194.90504852459014
all,195.08629377049184
all,195.12032786885246
all,195.6724085245902
all,196.09722426229516
all,196.1796052459017
all,196.54949245901636
all,197.56866732283456
all,197.5734977049179
all,197.9615763934426
all,198.05450098360652
all,198.55619606557377
all,200.22130466185163
all,200.53432393442623
all,200.82823213114762
all,201.02398032786888
all,201.12666513157893
all,201.3228910761157
all,202.3226826229508
all,202.50309114754097
all,202.67823786793952
all,202.97321704918022
all,203.24900590163938
all,203.4759009836066
all,203.63289140271496
all,204.16505049180338
all,205.19351344262287
all,207.39908353221966
all,207.90662895927596
all,207.93793901639341
all,208.42512327868837
all,212.584060327869
all,220.89745508196728
all,221.3746229508197
all,221.95461573770487
all,230.58453805774275
all,241.43695863166266
all,245.5960653465347
all,277.2865062295079
all,282.5561789052068
all,285.69976524590146
all,285.855497704918
all,287.49533311475415
all,291.23884317585294
all,295.9921409836065
all,303.0564065573771
all,303.9898937704918
all,309.78781180327866
all,323.11650102249484
all,326.2617018992569
all,350.78977180327894
all,355.4522406557376
all,357.1866738987507
all,549.0267511312219
all,23.748668852459023
all,24.280864918032798
all,24.477276246719153
all,24.614756561679783
all,24.619988196721323
all,24.844139107611564
all,24.85997112860892
all,24.968000000000004
all,25.03975196850394
all,25.063205245901656
all,25.121956692913397
all,25.136049836065567
all,25.525276721311474
all,25.84003740157479
all,26.04797639344261
all,26.16693569553805
all,26.263262467191602
all,26.34997245901641
all,26.512108196721297
all,26.577660983606556
all,26.661150918635187
all,26.677341639344256
all,27.427762622950837
all,27.777580708661418
all,27.82869488188977
all,28.297036089238834
all,29.20007414698163
all,29.343414041994734
all,29.4895573770492
all,30.270687007874013
all,30.744208524590153
all,31.150456036745393
all,32.30389180327869
all,32.89543803278689
all,35.37110491803278
all,35.536811147541016
all,35.64485433070866
all,35.66008923884515
all,36.380662073490825
all,36.41004459016395
all,36.4514557377049
all,36.60469311475409
all,37.011022295081965
all,37.252816929133864
all,37.31569639344264
all,37.491104986876636
all,37.565009836065606
all,37.8320032808399
all,38.003931102362216
all,38.33506233595803
all,38.83689836065574
all,38.88279737704917
all,38.9705075409836
all,39.079506229508176
all,39.88972721311474
all,40.477911475409854
all,40.50068918032789
all,40.92834688524589
all,41.214340327868854
all,41.410252459016405
all,41.665554461942236
all,41.872005901639376
all,41.943788852458994
all,42.22551213114754
all,42.66459934426231
all,42.811241311475435
all,43.03399081364828
all,44.08686032786883
all,44.580761811023635
all,45.01850688524591
all,46.05660655737707
all,47.491948196721346
all,52.04973967213116
all,651.3800892857146
all,358.41425886990817
all,188.46400704934535
all,190.0570787401575
all,190.19480380577434
all,190.1976509186351
all,190.3645524934383
all,190.37082742782144
all,190.51430971128602
all,190.55567979002623
all,190.56581299212596
all,190.60956102362218
all,190.64824409448818
all,190.6696272965879
all,190.6813051181102
all,190.70176640419953
all,190.72959514435695
all,190.7367112860892
all,190.77814873837974
all,190.8210157480315
all,190.8397880577427
all,190.89455154300714
all,191.0241738845144
all,191.07693569553808
all,191.13691076115487
all,191.2411036745407
all,191.25200328083983
all,191.25432939632555
all,191.26057217847767
all,191.2937591863518
all,191.33694816272956
all,191.37756233595803
all,191.38997047244095
all,191.4418517060367
all,191.4558083989501
all,191.48135301837254
all,191.49927117531197
all,191.5487664041995
all,191.58181692913394
all,191.62527690288726
all,191.65748818897623
all,191.65863713910758
all,191.6897020997376
all,191.6923578463559
all,191.7029330269205
all,191.71259514435698
all,191.75095341207356
all,191.7540472440945
all,191.8382723097113
all,191.85871784776907
all,191.8807290026247
all,191.9162053805774
all,191.94129986876627
all,191.9733136482941
all,192.06652493438312
all,192.10099934383203
all,192.11888969139864
all,192.192207758054
all,192.19616601049887
all,192.27179265091863
all,192.277654199475
all,192.32898228346457
all,192.5616443569554
all,192.60777362204723
all,192.66782709163343
all,192.72009908136482
all,192.72207480314952
all,192.8254409448819
all,192.85948162729662
all,192.99845078740162
all,193.04021391076117
all,193.16481352593564
all,193.23279133858267
all,193.25420447074288
all,193.3253149606299
all,193.35630708661415
all,193.46636482939647
all,193.53943372703404
all,193.55029593175846
all,193.71891601049867
all,193.8975590551181
all,193.96696456692925
all,194.02184055118107
all,194.1990072178477
all,194.4031751968504
all,195.52557545931762
all,195.53795931758526
all,195.95305187130666
all,196.54390813648297
all,197.03829133858267
all,197.09375984251957
all,197.68453805774286
all,197.92723046618514
all,198.7498851706038
all,198.94107742782148
all,199.4366482939633
all,201.82542454068232
all,205.0514002624672
all,211.56273923444965
all,218.9451772727273
all,222.28542060367457
all,261.84461953352763
all,270.2181677419356
all,291.2591384514434
all,323.846784120735
all,15.123016404199472
all,15.916380577427823
all,16.044968523002417
all,18.68853732394365
all,20.289322347266882
all,20.771610113107123
all,20.994314227916387
all,21.432599737532797
all,22.18623404255319
all,27.95373646496812
all,29.30283837579617
all,201.5222493438321
all,201.76440118187793
all,201.78487870797616
all,202.22707677165363
all,202.24082808398938
all,202.26077690288713
all,202.2749980224126
all,202.41451574803142
all,202.62220078740165
all,202.75513713910763
all,202.7662720403021
all,202.78393635170607
all,203.09894094488186
all,203.14950755088643
all,203.40291797900272
all,203.42795406824143
all,203.54707742782156
all,203.6458083989502
all,204.51639763779534
all,204.69220780254767
all,205.0544673566878
all,205.46845997375328
all,205.79716666666667
all,206.4290328083988
all,207.9530610236221
all,208.00872309711286
all,211.55667847769018
all,213.64668503937023
all,213.75118612408272
all,214.24692728485658
all,312.6358989501312
all,339.4155656167978
all,65.40607802547765
all,66.73997452229302
all,67.14139570063692
all,68.09834633757961
all,68.56985748407644
all,70.0078025477707
all,70.00960031847134
all,70.16537579617837
all,70.44956130573252
all,70.61582404458592
all,70.94757643312107
all,71.0141409235669
all,71.10104697452232
all,71.17697929936307
all,71.5629562101911
all,71.56506869009586
all,71.6395421974522
all,72.27621974522289
all,72.38208359872614
all,72.47269888178914
all,72.5463582802548
all,72.55495302547769
all,72.60191252006422
all,72.7938152866242
all,72.82591242038215
all,73.39777229299366
all,73.49211421725241
all,73.58996485623007
all,73.73048805732485
all,73.7782993630573
all,73.87201671974518
all,73.91332245222934
all,74.02292356687897
all,74.06033519108284
all,74.17570382165603
all,74.25879219745227
all,74.33463614649682
all,74.47665286624205
all,75.11763853503187
all,75.16860748407645
all,75.33271337579613
all,75.79397850318469
all,75.91312380191694
all,76.21212898089175
all,76.24961226114647
all,76.52873885350317
all,77.06180652866242
all,77.08146894904458
all,77.39843312101911
all,77.60567834394907
all,78.14532775119619
all,78.27592515923567
all,78.29350477707013
all,78.34710589171975
all,78.78269506369426
all,79.20097372611464
all,81.89985907643312
all,81.91381434262952
all,82.11746556016601
all,82.2747044534413
all,83.21021656050956
all,89.24280971337582
all,94.13300875796178
all,98.21659792993627
all,101.71736305732486
all,103.76908121019109
all,104.02666082802547
all,104.6347396496815
all,104.83307165605092
all,108.07394267515924
all,108.95170939490441
all,108.9914944267516
all,109.03113853503186
all,109.62384633757958
all,109.97802786624206
all,110.25668312101911
all,110.8614713375796
all,111.5624832802547
all,113.21400796178341
all,113.80457882165604
all,116.34167436305731
all,120.01377308917205
all,122.25322292993629
all,122.58454856687902
all,127.33147683706072
all,129.41299522293
all,134.0422207171314
all,136.87157563694265
all,143.738997611465
all,201.99931369426747
all,283.7968204508857
all,300.911766881029
all,216.4188293963254
all,216.68565528562058
all,216.83357545931756
all,217.20050393700785
all,217.31636679790026
all,217.36088976377957
all,217.36703742613258
all,217.37733749179236
all,217.42598884514442
all,217.50275524934378
all,217.58315288713905
all,217.66073407747848
all,217.7028031496064
all,217.75434842519687
all,217.8654422572179
all,217.9493307086613
all,217.96532283464578
all,217.96646290216682
all,217.98336154855653
all,218.07629265091865
all,218.21681364829385
all,218.25465879265087
all,218.28818700787397
all,218.32950000000008
all,218.34158136482947
all,218.40953018372696
all,218.47344619422572
all,218.68095209973757
all,218.85704068241458
all,218.90830072225862
all,218.92888451443557
all,218.96441010498683
all,218.9743832020998
all,219.04611286089232
all,219.15710301837277
all,219.2667951411688
all,219.30040288713926
all,219.31311351706043
all,219.4977086614172
all,219.5642119422572
all,219.56879724409427
all,219.65429133858265
all,219.74981036745407
all,219.83069225721795
all,219.89644160104987
all,219.89957452396592
all,220.05002230971124
all,220.14620288903478
all,220.33004724409454
all,220.39903348653965
all,220.40032217847764
all,220.41451049868766
all,220.45823374917927
all,220.46488845144367
all,220.6218897637794
all,220.6275295275591
all,220.6822093175851
all,220.73393700787398
all,220.8776725721785
all,220.88734448818906
all,221.04099015748034
all,221.075312335958
all,221.31999606299212
all,221.46777427821516
all,221.55011745406824
all,221.58649868766406
all,221.59367650918637
all,221.61349146981627
all,221.67886482939642
all,221.77180511811036
all,221.8301863517059
all,221.84326968503944
all,221.8656489501314
all,221.97705774278202
all,222.01489632545926
all,222.16180958634277
all,222.6780406824148
all,222.68004396325452
all,222.73782677165357
all,222.7518510498687
all,222.81551771653545
all,222.88204530531837
all,223.04325984251963
all,223.4673939592909
all,223.5825196850395
all,224.72655643044635
all,225.32808790482486
all,226.37162532808404
all,227.32645800524924
all,227.89434448818915
all,228.1478214051213
all,228.5104330708663
all,329.4066023622045
all,381.6191325459317
all,732.6961168745893
all,354.9993271889401
all,359.14282545931763
all,383.8705045931758
all,397.0152788713911
all,539.0440657030222
all,907.0511078947372
all,11.082295737704916
all,11.164770491803274
all,11.283872131147547
all,11.512588196721312
all,11.517813114754102
all,11.640063606557378
all,11.656723934426237
all,11.692996065573762
all,11.776075409836057
all,11.791945573770493
all,11.8043280839895
all,11.850377704918031
all,11.993645901639345
all,12.105544262295084
all,12.112453114754095
all,12.259893700787405
all,12.539213910761152
all,13.109781639344256
all,13.584781639344259
all,14.000657049180324
all,14.072063606557375
all,14.422987540983609
all,14.885830163934418
all,15.199952786885232
all,193.399738330046
all,193.42759868852463
all,193.43345197368413
all,193.83228994082856
all,194.39696186719266
all,194.49086315789475
all,194.93116305062463
all,195.2589914529914
all,195.51467389875074
all,195.5433803278688
all,195.94597639344263
all,196.04577967213115
all,196.20908612754764
all,196.57375131233596
all,196.90551016393445
all,196.9179016393441
all,196.94104996712682
all,196.9658267716535
all,197.88846644736842
all,198.40227773343963
all,199.12036000000015
all,199.12736745406832
all,199.14014032786886
all,199.54328065573762
all,199.70182885245907
all,199.78745180327854
all,200.5644855643044
all,201.1112210694334
all,201.55257901639342
all,202.3276118032787
all,202.5363293963256
all,202.79473442622955
all,203.06216633793565
all,203.56740065573757
all,204.25049049180325
all,204.56121836065574
all,204.63629967213103
all,205.32140655737703
all,215.63698389830498
all,222.71005882352938
all,289.2907526246718
all,289.96375673898746
all,290.33473770491804
all,290.522590401052
all,290.8497652859963
all,291.27988
all,291.3088645627875
all,291.31058202099746
all,292.1865871137411
all,292.3908849441156
all,292.8795088524591
all,292.9207672131146
all,294.1331154855644
all,297.31104655737704
all,297.38203147540975
all,297.8429395134781
all,299.43399147540987
all,300.026115131579
all,302.16942163934425
all,315.0506360655739
all,318.69846098360654
all,271.9795472440944
all,272.1356087516087
all,299.02725568181825
all,305.3601513157895
all,311.5470365950677
all,311.5787355643045
all,314.19096452036786
all,427.21774475065655
all,471.86034383202104
all,503.37423041474653
all,1067.9732653543306
all,63.742468503937026
all,63.910988845144324
all,63.97171194225722
all,63.9983904199475
all,64.00682020997374
all,64.01538188976374
all,64.02656204858827
all,64.04304527559056
all,64.05405249343832
all,64.05716535433068
all,64.11022652659229
all,64.1600052493438
all,64.18296128608922
all,64.40047440944883
all,64.73490485564301
all,65.56927362204723
all,65.60986220472442
all,65.86513525935652
all,66.2681712598425
all,66.64665157480313
all,66.65841469816269
all,66.71407939632546
all,67.5961213910761
all,169.24009071274295
all,169.90320013123363
all,170.74232982917218
all,171.32331889763776
all,172.04575000000003
all,174.82725714285712
all,174.86541301460818
all,195.47633084577114
all,230.28630512991344
all,234.3370427698575
all,234.54073843058336
all,236.48054963357762
all,236.60502800829866
all,238.05222360248447
all,239.3165902406417
all,242.1150436241612
all,243.91323076923086
all,247.0566704318937
all,248.69976565008025
all,249.2751378378378
all,249.6076687306502
all,250.02373259259258
all,250.81031167108765
all,252.29952122241082
all,252.48953805774278
all,252.6854597285067
all,252.7153307086615
all,252.78871684350133
all,252.80459645669293
all,252.97925052047188
all,253.63305511811032
all,253.67286876640424
all,254.51346194225718
all,265.71449415204677
all,271.6576846307386
all,299.2403781965006
all,308.5718197713517
all,316.0505039062499
all,318.36739772727265
all,323.62648541114055
all,323.67116258169915
all,326.3114532258063
all,335.5931161548731
all,352.8161710526316
all,368.08897315898156
all,488.44370072511515
all,191.15677165354333
all,191.3021699475066
all,191.46163755745246
all,191.55556824146976
all,191.58979461942258
all,191.62461195009857
all,191.63774015748027
all,191.6642068286278
all,191.75079199475064
all,191.79782133564615
all,191.79837860892397
all,191.81662729658805
all,191.8395944881889
all,191.8397413000657
all,191.85811220472436
all,191.91134842519682
all,191.92266404199484
all,191.99039107611551
all,192.01787270341205
all,192.0283917322835
all,192.1857892317794
all,192.19250328515105
all,192.2232245567959
all,192.28969250985537
all,192.31456139198957
all,192.3588686802365
all,192.42940157480308
all,192.49306233595803
all,192.541628365069
all,192.59276953381487
all,192.61074901445465
all,192.6475821287779
all,192.66993635170596
all,192.68352821522305
all,192.84088509520691
all,192.85192716535434
all,192.89068745896256
all,192.94746587926514
all,192.98998424162835
all,193.17561614173226
all,193.1775544619423
all,193.18863427445828
all,193.42436942257214
all,193.42582337491805
all,193.44346391076118
all,193.4510380827314
all,193.58643795141174
all,193.58912992125985
all,193.61572798948757
all,193.63997440944877
all,193.64997439264616
all,193.70969402495072
all,193.80392838370562
all,193.80802363755748
all,193.88372649572656
all,193.90346881155614
all,193.91855839895007
all,193.94827308917198
all,194.0001725721784
all,194.09745538057743
all,194.11831233595797
all,194.11989363099138
all,194.13377814351543
all,194.22633048620241
all,194.28588378200917
all,194.28608010505585
all,194.29599013157886
all,194.32956598818123
all,194.48667834394908
all,194.52666185160865
all,194.7326086671043
all,194.80164566929136
all,194.9835177165354
all,195.08172357189756
all,195.22330303030301
all,195.26107419566648
all,195.30079396325462
all,195.3022749343833
all,195.31621799080767
all,195.43903740157472
all,195.7196625082076
all,195.9865535128036
all,196.16531102362214
all,196.27252821522305
all,196.45010367454069
all,197.402397242285
all,202.10301904136574
all,203.0096480630335
all,203.59694291338573
all,206.38243963254592
all,220.14143166885682
all,227.6254045454546
all,247.2367605820106
all,269.2242620087336
all,286.94708869908027
all,287.4811686351707
all,288.2363637557454
all,290.1665177165355
all,291.52714182534476
all,292.9637283464567
all,293.5403038057744
all,299.19777165354327
all,343.64871504307484
all,251.68309383202092
all,252.25364763779513
all,255.36519619422566
all,255.53784776902882
all,255.71220275590554
all,255.78974061662188
all,261.35973293963247
all,263.47678349834973
all,263.75721653543286
all,264.4355433070866
all,264.89080891719726
all,265.37847729083677
all,267.84230380577424
all,274.0156313694267
all,275.2976397637796
all,376.46984872611466
all,378.07340288713914
all,380.3008367834394
all,383.0926207171317
all,400.15247703412075
all,515.4660183121022
all,587.3945321522312
all,588.4583562992128
all,600.4337119422572
all,887.4019417910444
all,887.4271424242426
all,897.6225719523371
all,897.939509893455
all,907.848129588015
all,52.00790485564303
all,52.02630971128608
all,52.24966141732284
all,52.570051837270356
all,52.83774754098363
all,52.85119553805773
all,52.87581180327868
all,53.49674999999999
all,53.80571606557381
all,54.02360892388451
all,54.18996655737705
all,54.630773622047215
all,54.689774934383195
all,54.823480314960605
all,54.86026443569552
all,55.13291978961211
all,55.16414698162727
all,55.60098950131231
all,55.63570078740159
all,55.70496456692913
all,55.77465288713911
all,56.19437532808401
all,56.60685629921259
all,56.71500262295082
all,56.84074754098363
all,57.51029396325462
all,58.077137795275604
all,59.16942125984255
all,63.634140419947514
all,64.24501115485562
all,64.85030118110232
all,65.37412532808396
all,65.69445931758538
all,65.73657704918035
all,65.81924343832026
all,65.88615223097115
all,71.75303477690292
all,76.04865701119157
all,76.80785039370083
all,78.05727032385988
all,78.30952242744065
all,78.9873477690289
all,79.73131737704918
all,80.28690688524586
all,80.3632295081967
all,82.91352624671919
all,86.27222478576141
all,90.43285039370078
all,91.52626204620462
all,93.62346850393702
all,97.99806364829392
all,139.87057545931768
all,39.77661704918032
all,199.53994163934442
all,199.63588459016404
all,199.85671540983603
all,199.92429116945112
all,200.14293967213118
all,200.22260459016402
all,200.31867697368435
all,200.36582229508193
all,200.38898557377055
all,200.48217836065578
all,200.48428983606544
all,200.50117442622948
all,200.53999803278694
all,200.56762819672142
all,200.58987081967214
all,200.6147973770492
all,200.77217770491802
all,200.97625704918025
all,200.98604131147533
all,200.98691344262306
all,201.00927016393442
all,201.0232885245902
all,201.03359540983607
all,201.03968856767398
all,201.04773573770498
all,201.05981901639356
all,201.06562098360644
all,201.07153180327873
all,201.07196065573777
all,201.074750819672
all,201.09606426229524
all,201.20689114754109
all,201.44107016393443
all,201.47377573770487
all,201.48109704918036
all,201.48798229508185
all,201.50212786885254
all,201.52220997375323
all,201.58177180327866
all,201.61560000000011
all,201.63567475409826
all,201.73157114754108
all,201.76145639344267
all,201.81289049180327
all,201.82244065573775
all,201.8521489501313
all,201.8727973770491
all,201.87646557377056
all,201.9444380327869
all,201.97921704918028
all,201.9960531147542
all,202.1193416393443
all,202.25222360655738
all,202.25414557377047
all,202.33816513157907
all,202.4578432786886
all,202.56910629921254
all,202.57464852459015
all,202.5756668852459
all,202.6029495081967
all,202.60867143993633
all,202.6852518032787
all,202.72314622950822
all,202.7555442622951
all,202.76983934426232
all,202.85952065573764
all,202.97306885245905
all,203.01357508196725
all,203.26635081967217
all,203.37445508196726
all,203.57212459016378
all,204.9339081967215
all,205.41236393442625
all,205.65569967213122
all,205.88074819672133
all,206.15386229508195
all,206.26891344262302
all,206.37573967213117
all,206.95532327868852
all,207.25730491803284
all,207.5094740983606
all,209.16539855072463
all,210.19452131147554
all,210.2932452459016
all,211.2099547540984
all,217.59304786885252
all,217.7430760655737
all,217.89092131147555
all,217.986571147541
all,218.21377377049174
all,236.01573967213113
all,238.49550853018363
all,299.4496522309713
all,300.9034459016394
all,301.4377278688525
all,301.84017573770484
all,302.85844459016397
all,303.47768983606574
all,303.99670032786895
all,305.41316459016394
all,306.4125409836065
all,344.98170950819684
all,265.07784301937204
all,270.4370820748524
all,288.28958920342313
all,366.5835720868993
all,383.39333639947426
all,383.6813866666667
all,384.25270701058196
all,386.78766030283083
all,389.1201556139198
all,389.61320197368406
all,391.38973092105266
all,395.66553150134064
all,398.6154460526317
all,399.06165624999994
all,400.53732191235065
all,400.8767578740154
all,401.4901372291529
all,402.3423515625002
all,406.80913066316486
all,406.80920367936943
all,407.109626149803
all,407.2400073529412
all,408.3093648293964
all,413.9564024950753
all,419.6949433465087
all,419.7900572956453
all,420.8719940515531
all,454.02741148325356
all,528.8911710344828
all,552.9921825344713
all,557.8761003989365
all,569.6408341044284
all,594.6905414473681
all,648.8425683311434
all,658.3024894736841
all,784.2278263157893
all,940.8981650230113
all,1008.3062376154487
all,1013.0802826086953
all,1016.32103618421
all,1018.4362598425196
all,1028.2910685111995
all,1029.5461275167784
all,1078.450707702436
all,299.59416424802106
all,116.96217871222075
all,632.2790653034302
all,671.313076058201
all,671.8504434782609
all,837.7366109643326
all,839.6893127899277
all,844.0036856386502
all,851.555323333333
all,852.842736387782
all,855.334986754967
all,857.5763730158735
all,858.0853500660502
all,859.8087198675496
all,860.4438706896548
all,863.5771758096497
all,863.7395415835002
all,865.7683008730688
all,866.3584139749508
all,869.1296640053225
all,869.5353227931488
all,871.7772559523812
all,871.8648293807643
all,872.308094327177
all,872.868599734924
all,874.3200853739245
all,874.6407179827476
all,875.663073138298
all,876.0580562169314
all,876.3666699933468
all,877.1842475182001
all,879.6044047777042
all,880.8915746666668
all,883.0589577557753
all,885.0633196829596
all,885.639047650563
all,887.2396859229742
all,889.6378064085453
all,890.2051661151555
all,890.6939453227932
all,893.068919205298
all,893.4532700198546
all,893.6538605962932
all,894.0846957390148
all,899.5725123087166
all,900.4330545938748
all,902.6519768211923
all,904.6146886543537
all,904.6458356620094
all,905.3109419613075
all,906.5000431893686
all,906.7827460212205
all,907.4888803986707
all,908.6494784053153
all,909.8453565737051
all,911.4604943820232
all,912.2544960159365
all,912.7877720000002
all,919.3204018445322
all,929.904139426285
all,1299.4597318695944
all,1316.3916424766976
all,19.120609180327865
all,19.25472
all,19.455014426229493
all,19.481217049180334
all,19.557895737704932
all,19.705062950819677
all,19.706102295081966
all,19.76645836065575
all,19.766819016393445
all,19.899479344262296
all,20.003710819672126
all,20.05129836065574
all,20.102207868852464
all,20.186574426229505
all,20.26558885245901
all,21.076413385826765
all,21.200214566929127
all,21.235558032786884
all,21.30959278688524
all,21.550224262295085
all,21.65532262295081
all,21.76336131147542
all,21.938609836065574
all,22.053661417322832
all,23.124116721311466
all,23.287289180327875
all,23.358194754098353
all,23.949466229508204
all,26.379990163934416
all,297.1432102564102
all,210.29772327868855
all,216.84991321499018
all,218.02144918032783
all,218.88129245901627
all,221.40316196721307
all,221.67014163934422
all,223.48484596967276
all,223.75780721311466
all,226.120937704918
all,229.30352327868846
all,251.48898075380922
all,254.96388459016404
all,341.6984236065575
all,429.507737985517
all,483.3095153181461
all,372.3371555118109
all,373.39678688524594
all,373.55783202099724
all,373.9812421259841
all,374.2065154098362
all,374.34262335958
all,374.3827874015749
all,374.45131167978985
all,374.52392913385836
all,374.59559448818914
all,374.74939829396357
all,374.85074491803266
all,374.93236262295073
all,374.9362992125983
all,375.0080170603674
all,375.01373884514425
all,375.0373746719158
all,375.5836181102362
all,375.8221614173228
all,375.8465826771652
all,376.02923753280817
all,376.0409409448817
all,376.14239763779534
all,376.2320137795275
all,376.31823031496054
all,376.50940157480323
all,376.6886922572177
all,376.7080032808398
all,376.86581508196724
all,377.7878261154858
all,379.39504000000005
all,379.82582742782165
all,380.1538090551182
all,390.7136791338584
all,392.4751119631902
all,559.88424671916
all,559.8948714754099
all,559.9084311023621
all,559.9787814960631
all,560.0497086614175
all,560.1175997375328
all,560.3166758530185
all,560.4018543307087
all,560.5436286089241
all,560.5537906824148
all,560.8911010498687
all,560.9735209973754
all,561.0127106299211
all,561.0176485245902
all,561.1596830708663
all,561.2288772965879
all,561.2760734908134
all,561.2937598425196
all,561.306695737705
all,561.348812335958
all,561.3624268852459
all,561.3919488188976
all,561.445282152231
all,561.4925728346459
all,561.5090282152231
all,561.5127750819674
all,561.5949081364829
all,561.5998871391074
all,561.6159324146982
all,561.6723713910764
all,561.6739547244096
all,561.6994934383205
all,561.7151003937005
all,561.8669488188978
all,561.8989744262295
all,561.9049553805776
all,561.9634658792651
all,562.0546036745404
all,562.0587401574807
all,562.0889035433069
all,562.1343057742783
all,562.1434727868854
all,562.215901574803
all,562.2561791338582
all,562.3255934426228
all,562.328832020997
all,562.3348595800526
all,562.3431783606559
all,562.4365479002624
all,562.4863005249341
all,562.5674895013121
all,562.6010721784777
all,562.6024192913386
all,562.6531351706037
all,562.6563280839893
all,562.67200984252
all,562.6967650918635
all,562.8368301639347
all,562.9153510498687
all,563.0551397637797
all,563.0720944881889
all,563.0782906824147
all,563.1026988188979
all,563.1169015748033
all,563.1481410761155
all,563.1653011811023
all,563.2341803278689
all,563.2753836065574
all,563.3155124671914
all,563.428654855643
all,563.4778458005248
all,563.4782381889765
all,563.5236701639345
all,563.759520655738
all,563.9187414698162
all,564.0214612860892
all,564.0252782152228
all,564.1520341207346
all,564.3957729658792
all,564.4792919947507
all,564.9230321522309
all,565.2708608923886
all,565.3564573490811
all,565.4623110236219
all,565.5067053805776
all,565.8475206557376
all,566.2186758530186
all,566.2467919947504
all,566.3910715223094
all,566.644717377049
all,567.0900649606295
all,568.3278412073493
all,199.33386089238843
all,199.40670734908147
all,199.4366775477706
all,199.52956824146978
all,199.66174671916025
all,199.700778871391
all,199.75471325459307
all,199.7983346456694
all,199.80533923884522
all,199.82870209973748
all,199.84357808398948
all,199.85108070866147
all,199.9431302325581
all,200.19723031496065
all,200.3513556430446
all,200.40167322834654
all,200.42230380577433
all,200.48383595800527
all,200.48410433070876
all,200.49945800524952
all,200.51412139107615
all,200.55573950131236
all,200.59550196850404
all,200.65189895013134
all,200.6559934383202
all,200.67920603674543
all,200.6834547244095
all,200.75786811023613
all,200.80151115485566
all,200.85422637795264
all,200.88465748031487
all,200.932440944882
all,200.93510104986868
all,200.95194291338586
all,200.96818044619414
all,200.9796902887138
all,201.05025279054493
all,201.08412992125972
all,201.09361089238848
all,201.19253280839905
all,201.27261023622057
all,201.33783530183726
all,201.36778674540682
all,201.37778608923895
all,201.3993727034121
all,201.44018175853023
all,201.47903477690295
all,201.553589238845
all,201.585625328084
all,201.592160104987
all,201.62942891373794
all,201.74208398950114
all,201.8534730971128
all,201.8638149606299
all,201.91887795275593
all,201.95453149606297
all,202.04145144356966
all,202.2510400262467
all,202.35132414698163
all,202.509906167979
all,202.51110301837258
all,202.57839304461956
all,202.61368110236208
all,202.79321194225733
all,202.82248228346455
all,202.91860629921268
all,202.99819881889763
all,203.19241497045314
all,203.30056102362204
all,203.42585826771648
all,203.43935526315786
all,203.51154461942264
all,203.86503740157468
all,203.94989960629914
all,204.03342060367444
all,204.35120209973755
all,204.4160754593174
all,204.44492847769035
all,204.56541994750665
all,204.62133858267717
all,204.94236023622057
all,204.97686220472434
all,205.06254330708654
all,205.10454461942257
all,205.20972834645676
all,205.37748097112865
all,205.40368307086618
all,205.44399671916003
all,205.62912335958003
all,205.65293635170605
all,205.87071325459323
all,205.88248916611954
all,206.0183589238845
all,206.06733333333332
all,206.1799947506562
all,206.60738188976362
all,206.9970898950132
all,207.36149737532813
all,207.77682939632535
all,212.93443766404198
all,213.7519184060721
all,213.96028477690285
all,214.23494225721774
all,215.08276315789465
all,215.11128543307083
all,216.112690288714
all,217.17298753280824
all,217.27198490813652
all,217.29340047770714
all,219.7177065003282
all,249.19367127799734
all,299.6223845144356
all,299.7024986876639
all,300.15074999999973
all,300.5462736220471
all,300.8636837270343
all,300.966701433121
all,301.29980314960636
all,302.565526246719
all,302.59300000000013
all,302.90749606299215
all,303.3801463254594
all,303.795397242285
all,303.87775328084
all,304.6245098425196
all,304.63095341207355
all,304.7101699475066
all,305.1206870078741
all,305.1458956692912
all,305.4292316272968
all,306.4857573529411
all,307.05110761154856
all,308.25688845144373
all,310.8955032808398
all,313.42770059093885
all,313.4519999999998
all,314.7857611548557
all,320.85500590551186
all,345.9153349958437
all,199.9472
all,214.16107563025216
all,486.44020168067226
all,491.2422857142857
all,515.5103277310924
all,248.46982086614176
all,248.6394612860893
all,338.98375365205845
all,366.74406903353054
all,371.14198425196884
all,470.30900065616794
all,17.402948162729658
all,17.85619291338583
all,18.067844488188978
all,18.230320209973762
all,18.298516404199475
all,18.308290026246713
all,18.716385170603672
all,18.839196194225728
all,19.525656167979005
all,19.690114959469415
all,19.71544714379514
all,19.83560538411031
all,20.336297244094485
all,20.79066732283465
all,20.81706363636363
all,20.895090764331208
all,20.93158202099737
all,21.055062992125983
all,21.514503937007877
all,22.194530839895002
all,22.31055118110236
all,22.330059711286093
all,22.631308398950132
all,22.69036942257218
all,22.82736482939633
all,23.52265346534654
all,24.866584372948118
all,25.425576771653546
all,25.73616469816272
all,27.76857874015749
all,134.28140688437776
all,237.08841480891724
all,41.67100590163935
all,41.81613442622951
all,42.00288918032784
all,42.03105180327867
all,42.144195409836065
all,42.31913377049179
all,42.34688655737706
all,42.390017049180315
all,42.55811606557375
all,42.568470163934414
all,42.66007344262293
all,42.685827540983595
all,42.738044590163945
all,42.766942950819676
all,42.87596918032787
all,42.91182032786885
all,42.96694950819673
all,42.97410885245898
all,42.981080655737706
all,42.98177508196723
all,43.00258032786885
all,43.01024983606557
all,43.07452393442625
all,43.080829508196715
all,43.08437114754097
all,43.09731081967212
all,43.180530491803275
all,43.18528393442625
all,43.19962885245902
all,43.21386885245902
all,43.22881065088761
all,43.2337967213115
all,43.24260983606556
all,43.255824918032786
all,43.26756786885246
all,43.272832131147545
all,43.28687409836067
all,43.287691803278705
all,43.29155606557379
all,43.30777967213117
all,43.34934229508198
all,43.368508196721315
all,43.38613639344261
all,43.40208196721311
all,43.4084131147541
all,43.41611934426226
all,43.42371606557375
all,43.44098229508197
all,43.44183278688524
all,43.4502924590164
all,43.45044655737706
all,43.470040655737705
all,43.47036983606558
all,43.495318032786855
all,43.50199934426229
all,43.502837377049175
all,43.51545114754102
all,43.530087868852455
all,43.53792327868853
all,43.540911475409814
all,43.54598163934428
all,43.54970032786885
all,43.5665731147541
all,43.60988262295079
all,43.61172983606556
all,43.62246163934425
all,43.641935737704934
all,43.67612065573772
all,43.73697967213114
all,43.74436065573771
all,43.75746032786884
all,43.78612689020378
all,43.82083606557378
all,43.82874557377047
all,43.85263081967214
all,43.870087868852444
all,43.88185114754098
all,43.883394098360654
all,43.908095081967204
all,43.928361311475406
all,43.93763409836066
all,43.94814398422091
all,43.95447409836067
all,43.96584655737704
all,43.96821967213114
all,43.96865836065575
all,43.97359213114751
all,43.97392590163935
all,43.97592065573773
all,44.003201311475415
all,44.024192786885266
all,44.03425770491803
all,44.064758688524606
all,44.08147868852459
all,44.08294885245901
all,44.08939147540983
all,44.10164655737705
all,44.1084386885246
all,44.13213508196719
all,44.139179016393456
all,44.14478491803279
all,44.16893639344259
all,44.1787744262295
all,44.183325245901656
all,44.185468196721324
all,44.189267540983614
all,44.192595409836045
all,44.201266229508214
all,44.20734688524591
all,44.22044196721311
all,44.222299016393436
all,44.228371803278705
all,44.23033311475411
all,44.25177180327869
all,44.25413967213116
all,44.254289836065574
all,44.25697311475408
all,44.2620242622951
all,44.271564590163926
all,44.27417770491803
all,44.28046557377047
all,44.281245245901644
all,44.2827731147541
all,44.299702950819665
all,44.307125901639345
all,44.30757114754098
all,44.33101770491805
all,44.336673442622946
all,44.34529377049179
all,44.34639147540983
all,44.35679081967214
all,44.384819016393465
all,44.391773770491795
all,44.410070819672114
all,44.42349704918032
all,44.43905114754097
all,44.43961049180329
all,44.44828918032788
all,44.44946426229509
all,44.45024721311476
all,44.46966360655739
all,44.47452524590162
all,44.47536590163931
all,44.477965245901636
all,44.48814098360656
all,44.50170950819673
all,44.502331147541
all,44.502571803278705
all,44.52707540983607
all,44.531418360655735
all,44.59061114754098
all,44.60379672131147
all,44.61430491803277
all,44.61490819672133
all,44.61699213114753
all,44.63724918032786
all,44.66496590163935
all,44.66536262295081
all,44.66662688524593
all,44.66837508196723
all,44.66839934426229
all,44.67599016393443
all,44.67987213114753
all,44.69771213114755
all,44.70141967213116
all,44.724319344262305
all,44.76488196721312
all,44.770693770491796
all,44.774655081967225
all,44.779781639344264
all,44.7837219672131
all,44.78448196721312
all,44.7863626229508
all,44.79722229508195
all,44.79892000000001
all,44.80474032786885
all,44.820266885245914
all,44.83579475409837
all,44.85089377049181
all,44.85418295081967
all,44.85418688524589
all,44.85459868852458
all,44.868918688524595
all,44.876950819672174
all,44.883677377049175
all,44.89790622950822
all,44.90943475409838
all,44.942386885245895
all,44.96057049180327
all,44.96596327868851
all,44.96842885245902
all,44.971101639344276
all,44.97155803278687
all,44.98203016393444
all,44.985607868852476
all,44.992080000000016
all,44.99435999999999
all,44.9944537704918
all,44.99751934426228
all,45.00115213114754
all,45.00914360655737
all,45.015459672131165
all,45.023497049180335
all,45.067683278688506
all,45.07326163934427
all,45.10350229508196
all,45.11163934426229
all,45.11508721311475
all,45.13532721311474
all,45.144803278688485
all,45.16450295081968
all,45.17285377049181
all,45.18432524590163
all,45.1875980327869
all,45.20505836065577
all,45.20544065573769
all,45.20934491803278
all,45.21030163934426
all,45.240694426229496
all,45.25101377049183
all,45.26267934426228
all,45.26353377049181
all,45.269609836065555
all,45.272828196721306
all,45.286830163934404
all,45.29316000000002
all,45.31582098360658
all,45.320344262295094
all,45.327375737704934
all,45.332085245901624
all,45.33646295081967
all,45.34547278688527
all,45.34905967213114
all,45.372500327868856
all,45.47399409836065
all,45.51746819672131
all,45.520061801446424
all,45.541746229508206
all,45.59328262295082
all,45.638690491803274
all,45.66018098360654
all,45.661651803278716
all,45.69133639344264
all,45.710989508196704
all,45.7524754098361
all,45.7647744262295
all,45.775849836065575
all,45.8403763934426
all,45.90464721311474
all,46.174895737704915
all,46.22216272965879
all,46.37614622950823
all,46.651309508196725
all,48.05502754098364
all,851.9335964450297
all,99.50339803278696
all,103.09210557377048
all,103.09329442622953
all,104.180411147541
all,104.68767672131153
all,108.21688590163926
all,120.85253442622948
all,145.4894170491803
all,151.5919068852459
all,152.84711081967217
all,153.12490622950816
all,154.52925049180334
all,156.0722695081967
all,210.95643344262314
all,458.35990328947366
all,458.73905971128613
all,458.9315916055965
all,459.4693152866242
all,460.0356686351705
all,460.43001902887136
all,460.5255748407645
all,460.6400498687663
all,460.8195426509188
all,461.12470931758565
all,461.2402709163347
all,461.5691345541404
all,462.04188517060356
all,462.6218588312542
all,462.9746837270342
all,463.43171043992146
all,464.82156561679795
all,465.3488715231788
all,465.6203510971785
all,465.8893103674538
all,466.07248456992755
all,470.2788864829394
all,471.9005385629531
all,471.96910695538094
all,473.29734580052474
all,473.8433594470045
all,691.6058821593149
all,713.5142724885095
all,235.35998293963266
all,235.73177150361127
all,237.98529986876642
all,237.98974983498363
all,240.11283567134268
all,243.06816404199475
all,244.7976161417324
all,291.5312615283268
all,298.4836077529567
all,308.8708976377952
all,332.5051916010496
all,335.35016797900266
all,214.40194861392825
all,214.59050369375413
all,214.8908035350102
all,215.06656203890006
all,215.21423035594356
all,215.2381444892473
all,215.75416203389827
all,216.07413310810804
all,216.08565249662612
all,216.18121625251862
all,216.24403726287272
all,216.39709201623833
all,216.4420161507403
all,216.5793267123288
all,216.61762870619944
all,216.92173652291115
all,217.1680317782284
all,217.18122479838712
all,217.18633864541846
all,217.20406048387093
all,217.2602957650273
all,217.3064200385359
all,217.3265467576792
all,217.47308198924728
all,217.61051684636138
all,217.66577430319518
all,217.7022285906944
all,217.70851649831653
all,217.71469416499002
all,217.7318327781477
all,217.95314391891898
all,218.0728766937669
all,218.09450471698116
all,218.11537356709368
all,218.21813297515106
all,218.2254527162979
all,218.26970895522382
all,218.3183816949153
all,218.3607898648649
all,218.40945224719098
all,218.4246401900882
all,218.9173072776281
all,219.20449394347247
all,219.26055983772824
all,219.27450033715456
all,219.51929005751845
all,219.87260524546062
all,220.01098984427892
all,220.11701171875006
all,220.16402014775002
all,220.3903430706522
all,220.43173822341862
all,220.65016207128437
all,221.1099810554804
all,221.11239945836164
all,221.3766600817439
all,221.65253744855957
all,222.06318521031204
all,222.15725625422579
all,222.7640813718896
all,223.06001747311842
all,224.0497434210526
all,225.47162491490798
all,226.30499999999995
all,227.42239902280127
all,228.3618974881193
all,243.5438384668037
all,247.7458738317757
all,260.1464170616114
all,265.71144812985204
all,265.8150996563575
all,276.74720671378094
all,305.6366363018355
all,327.0225106557377
all,354.58517751884847
all,198.67041141732284
all,18.658751376146782
all,24.539917268548926
all,31.418926247288503
all,13.316484590163938
all,13.383577049180332
all,13.488557377049178
all,13.762249180327874
all,13.814969160104983
all,14.059340983606562
all,14.149135081967213
all,14.199799344262296
all,14.403882622950823
all,14.483030819672125
all,14.516572459016391
all,14.724142295081968
all,15.159346885245895
all,15.231693770491795
all,15.306423606557372
all,15.535981639344262
all,15.61982163934426
all,15.93894032786885
all,16.36957180327868
all,16.431041967213112
all,17.760321967213113
all,17.8421062295082
all,25.517653543307095
all,27.055445538057747
all,28.116447868852468
all,28.487710819672124
all,28.52500393442622
all,29.73424475065616
all,31.838361967213125
all,33.08346229508198
all,33.4939619672131
all,34.10366950819672
all,34.262757377049184
all,34.27612983606558
all,34.31470426229509
all,34.74696196721311
all,34.797111475409835
all,35.02838098360655
all,35.20968524590163
all,35.38937377049183
all,35.66468327868852
all,35.78646032786884
all,35.89660065573772
all,36.233718688524576
all,37.16177967213115
all,37.45508786885245
all,37.64391344262294
all,38.11435737704917
all,38.42511475409835
all,62.36083595800526
all,77.89688721311477
all,79.91651971090673
all,86.93619803278688
all,88.31933836065576
all,90.08200590163933
all,90.37443540983608
all,91.33484196721311
all,91.83123540983608
all,91.96669245901641
all,92.00939540983609
all,92.14668918032785
all,92.20143540983608
all,92.38082360655733
all,92.91305836065575
all,93.20421639344262
all,93.55560918032789
all,93.77472327868853
all,94.12215081967209
all,94.24181901639346
all,94.49784196721312
all,94.96687213114757
all,95.0845167213115
all,95.37694816272966
all,95.86063016393443
all,96.3990524590164
all,96.83539737704923
all,97.39962754098359
all,99.6296819672132
all,99.64691081967216
all,100.12682163934431
all,131.23251509186352
all,159.77108721311467
all,21.84813779527559
all,22.016146981627305
all,22.186624262295073
all,22.327425196850392
all,22.80368262295082
all,22.944237377049177
all,23.12225573770492
all,23.200683727034118
all,23.24798032786886
all,24.6583812335958
all,24.662120078740156
all,24.87952786885246
all,25.126890491803284
all,25.327541338582684
all,25.440157377049168
all,25.622003280839895
all,25.797343606557376
all,25.81878557377049
all,25.825621639344273
all,26.26502032786886
all,26.277599344262306
all,26.357742950819674
all,27.00098754098361
all,27.017739501312327
all,27.270657704918044
all,28.30391732283463
all,28.887998031496053
all,28.90524983606558
all,29.066836065573767
all,29.282265748031502
all,29.56895540983604
all,30.86737992125984
all,32.21297309711284
all,32.482499016393454
all,32.7031377952756
all,32.845601967213106
all,32.91395472440944
all,33.08911344262293
all,33.50534819672134
all,33.514580983606564
all,34.20013049180327
all,34.34698293963255
all,34.46916918032789
all,34.79749770491805
all,34.92356655737705
all,35.23006950819673
all,35.35462557377048
all,35.45783934426229
all,35.62669553805776
all,35.844388451443564
all,36.11109704918034
all,36.1393156167979
all,36.46651540983605
all,36.56814032786886
all,36.72132020997375
all,36.72870538057744
all,36.84529855643045
all,37.059574803149616
all,37.29985039370078
all,37.34100590163936
all,38.12924131147541
all,38.294383202099716
all,38.36487737704919
all,39.15806622950818
all,39.54745800524935
all,40.263585573770484
all,41.62492979002624
all,41.95903543307085
all,42.76344225721788
all,44.57525393700788
all,46.0348871391076
all,47.23428740157479
all,48.180778871391084
all,466.8551096166779
all,350.5532419672132
all,351.5606791338584
all,351.8499678688524
all,351.9152708196721
all,352.80580000000015
all,354.29804330708674
all,356.00853770491784
all,358.4868793442623
all,359.79188524590165
all,361.71129573770486
all,363.44079299363074
all,374.51018360655763
all,374.53535862619805
all,381.7066642622952
all,393.1188994708993
all,428.80439734219254
all,480.56454473161006
all,492.7434229508197
all,515.7535934426229
all,526.5701199999999
all,528.7059908196724
all,538.7457939632546
all,551.1871187664044
all,553.2121050613498
all,577.738306377383
all,691.1248038692462
all,978.4904261224492
all,272.4646684819604
all,274.16995929087324
all,276.7157637795276
all,276.80723228346454
all,278.1238148391334
all,279.35406500328287
all,280.4691550695825
all,283.9129475065616
all,284.26728196721314
all,285.9697127868853
all,286.7383501639345
all,288.18439081967216
all,7.546097345132743
all,10.781180555555553
all,13.077357692307695
all,13.313653290529702
all,13.638447452229297
all,13.834039420756238
all,13.997032288698959
all,14.027913265306122
all,14.039281949934121
all,14.13529066022545
all,15.105224343675426
all,15.390632341110221
all,15.429762903225809
all,15.540465227817752
all,16.547617977528102
all,16.61443391719745
all,17.125055600322327
all,17.70249100719424
all,18.513574840764324
all,18.839869382022467
all,19.023909235668796
all,19.943333333333335
all,20.366549363057324
all,20.425083737864078
all,20.659341894060994
all,20.662478748997597
all,20.834299363057326
all,20.85310825982357
all,21.259656456953653
all,21.3401122611465
all,21.494551839464883
all,21.81538535031846
all,22.096325878594254
all,22.345152070063705
all,22.47901694915254
all,22.736663114754098
all,23.50172531847134
all,23.599433121019107
all,24.606679936305735
all,25.38580160642571
all,25.510209394904447
all,26.34123964968153
all,26.46043336724314
all,26.466621019108256
all,26.830644444444435
all,27.967808764940248
all,28.016249203821655
all,28.612660828025497
all,28.884532643312117
all,29.968882891125336
all,30.4373208598726
all,33.01725737898466
all,136.1466481481481
all,248.22097891963134
all,205.63931233595795
all,205.64003086014438
all,206.04542322834652
all,206.0716128608923
all,206.13412401574806
all,206.1566679790025
all,206.15970538057746
all,206.2933943569554
all,206.30116272965873
all,206.36768700787405
all,206.48660039370068
all,206.4866043307087
all,206.80280643044625
all,206.82820603674548
all,206.8448175853019
all,206.84701181102366
all,206.86249278215223
all,206.87664698162718
all,206.96796128608918
all,207.01477099737528
all,207.03859908136477
all,207.11494094488185
all,207.27266272965883
all,207.35043569553807
all,207.38032480314965
all,207.43332086614168
all,207.97734055118116
all,208.04085498687652
all,208.10468897637782
all,208.5016703873933
all,209.05365551181106
all,31.15522295081967
all,31.615339895013108
all,32.511620734908135
all,32.569508852459016
all,33.10127672131148
all,33.14425065616799
all,33.174170603674554
all,33.52479986876642
all,33.63540157480315
all,33.685886482939615
all,33.75611482939634
all,33.95099212598426
all,34.411508196721286
all,34.555376393442636
all,34.57497440944881
all,34.97986098360655
all,35.054034120734904
all,35.07133661417322
all,35.28235236220471
all,35.31134776902885
all,35.39846259842519
all,35.53429855643045
all,35.55735564304462
all,35.59654885245901
all,35.67955278688525
all,35.80686260623229
all,35.88350853018372
all,36.030574426229535
all,36.06636417322834
all,36.23665836065572
all,36.56830183727034
all,36.6057276902887
all,36.64035039370077
all,36.68205511811024
all,36.684972440944904
all,36.71707086614174
all,36.86131081967215
all,36.90094229508198
all,36.99013639344261
all,37.03221391076116
all,37.07290032786885
all,37.09331955380578
all,37.19146259842521
all,37.260656824146984
all,37.268874671916
all,37.33185695538057
all,37.35607475409836
all,37.360733595800546
all,37.41583081967214
all,37.42719737704918
all,37.823919947506546
all,37.9102242622951
all,37.95763648293963
all,38.00513057742783
all,38.012616141732295
all,38.19990032786884
all,38.24242491803279
all,38.38552327868851
all,38.50423016393444
all,38.56168983606557
all,38.62206824146981
all,38.887613770491804
all,39.052714098360646
all,39.10248622047244
all,39.16006299212599
all,39.215789180588686
all,39.23645639344264
all,39.24189435695538
all,39.374620983606555
all,39.66093569553804
all,39.97562098360655
all,40.000960655737686
all,40.12529573770491
all,40.26957020997375
all,40.381601311475414
all,40.45575278688527
all,40.53460786885248
all,40.6404937704918
all,40.72144131147542
all,41.184485901639356
all,41.23642295081968
all,41.85140393442622
all,42.089253114754094
all,42.12458950819672
all,42.27356852459017
all,43.54804658792655
all,44.61268700787401
all,44.840268372703406
all,44.887195538057746
all,45.139604986876634
all,45.531644590163914
all,46.51914304461943
all,46.8930557742782
all,51.529515409836065
all,54.25156262295084
all,603.3524040735876
all,610.7432448573322
all,620.4990631578946
all,629.8273549239917
all,634.5845488771469
all,636.2542428855063
all,636.9956268068332
all,646.4964993359896
all,862.84717377313
all,871.8154359313079
all,874.9762828685258
all,875.2021131071193
all,878.1875541611629
all,878.8948959306207
all,879.8577551290535
all,885.4294311258277
all,886.5593373173967
all,887.8261061305208
all,889.5032869449968
all,890.0173583999995
all,890.0464153948245
all,890.6173610561059
all,892.038594183741
all,892.2289953208555
all,892.5280438247008
all,894.2475202120612
all,894.5556533226583
all,896.5987970918706
all,897.1943656270734
all,898.6338022636488
all,898.8923787375415
all,898.9347194960214
all,899.4009820359281
all,899.4656373844117
all,900.4348335543765
all,901.4037528164346
all,901.7318395225464
all,902.1830772787324
all,903.9104430072754
all,906.5375644736839
all,906.9513568106312
all,907.033946569921
all,907.1925356200528
all,907.4537945838837
all,908.1150758075144
all,910.6513823138299
all,910.8584808454428
all,910.9316949602121
all,911.564013175231
all,911.7218139072852
all,912.5963362126241
all,914.2944701591521
all,915.2173401993359
all,915.4569644034277
all,915.5209561461793
all,915.5602120401336
all,918.6334267810024
all,919.5157771883288
all,921.7624221038624
all,923.5740805592536
all,924.0972259774683
all,924.2705658504303
all,924.4313151957539
all,924.7425543766577
all,925.270064601187
all,927.7333212401061
all,928.5794011936339
all,929.5772396039604
all,930.354023148148
all,931.4163464619489
all,933.0917239101714
all,933.1427906666667
all,935.1281881188116
all,935.3960412234048
all,936.3194233576638
all,939.1494253483738
all,939.2441651254958
all,941.2708619774385
all,946.1822458581846
all,950.9756618037138
all,956.5492010582018
all,957.5378859416439
all,978.0530976095613
all,1369.0175903375248
all,1375.2747157190634
all,1378.880404793608
all,1408.0094866844202
all,405.85370781352583
all,406.65469750656143
all,407.9961569271174
all,409.1535476034144
all,409.77952987524634
all,412.00047572178516
all,414.3899986876639
all,414.79458699934355
all,416.7383877952754
all,426.252014445174
all,427.8768897637796
all,441.9100228187918
all,622.7717150361129
all,629.1162545931758
all,637.8492265265922
all,651.9967401960787
all,663.6785587655944
all,669.2484051214706
all,669.6828870650033
all,795.1658719632304
all,851.3946376811595
all,13.582115485564305
all,14.035469508196726
all,14.834725065616785
all,14.982510819672124
all,15.347668852459016
all,16.449197377049178
all,16.599953442622954
all,17.04538295081966
all,17.885114173228352
all,18.99905249343833
all,19.75679147540983
all,20.478564590163934
all,21.088073190135244
all,21.323652887139104
all,22.100908366533854
all,23.387703412073478
all,25.531166557377055
all,27.32394570135747
all,28.414249836065572
all,30.216076165462898
all,30.38474754098361
all,30.45407222586997
all,30.61900459317585
all,31.482853018372687
all,32.45403803278689
all,40.099971128608914
all,41.25928590163933
all,195.5735608591885
all,195.99756881463796
all,196.067338902148
all,196.10416785998402
all,196.52789578361165
all,196.62055688146373
all,196.64603739061255
all,196.79780350039783
all,196.87000477707008
all,196.91208273667462
all,197.0769562450279
all,197.31557677008757
all,197.37185600636434
all,197.48643834526652
all,197.68038345266515
all,198.00703659506766
all,198.08206523468573
all,198.17709785202868
all,198.24124502784406
all,198.3058042959428
all,198.5485027844073
all,198.6026475735879
all,198.62552426412097
all,198.67516070007952
all,198.93952187748604
all,199.03198727128077
all,199.0954661893396
all,199.20967939538582
all,199.37369212410508
all,199.49597454256167
all,199.5322712808273
all,199.71164041368334
all,199.84155847255371
all,200.00745266507576
all,200.03317263325377
all,200.19459347653148
all,200.24679634049323
all,200.53421797931586
all,200.67157756563242
all,200.67728639618136
all,200.78484009546543
all,200.87906364359586
all,200.9414264120924
all,200.97010023866343
all,201.04529594272068
all,201.05270564836906
all,201.07761654733497
all,201.32368814638016
all,201.40183770883056
all,201.41735640413694
all,201.55956903431758
all,201.78839459029425
all,201.8120477707007
all,201.8686968973748
all,201.9633603818615
all,202.02881622911704
all,202.07892203659512
all,202.11038707102955
all,202.1269960222753
all,202.26415751789978
all,202.33062688941922
all,202.35544789180588
all,202.35933492442334
all,202.39939459029438
all,202.41922832140017
all,202.69824502784414
all,202.7881113762927
all,202.97616865552897
all,203.0390684168655
all,203.32264916467784
all,203.36913206046137
all,203.54673985680188
all,203.62480429594268
all,203.8103261734288
all,203.8542466189339
all,203.90650278440725
all,204.03041209228323
all,204.0869196499603
all,204.21966507557687
all,205.38563404932376
all,205.4323794749404
all,205.45004455051708
all,205.57226650755774
all,205.72213444709627
all,205.76242720763724
all,207.06669689737473
all,207.17371599045342
all,207.4882840095465
all,208.0524996022274
all,209.10810182975325
all,209.1508663484488
all,209.18419172633253
all,209.6752649164678
all,210.11243118536206
all,210.30116242038227
all,212.21791249005557
all,214.05108273667463
all,218.9822525896414
all,225.85077406523473
all,293.6772537788386
all,294.4179554494828
all,294.5238870326173
all,294.85805171042165
all,294.95254176610973
all,295.76464280031837
all,297.07012340764317
all,297.88190930787613
all,297.9794661893397
all,298.4287311058074
all,299.93906523468576
all,300.6132688941926
all,300.62582895783606
all,301.0513579952267
all,302.26291805887035
all,303.8819753381067
all,306.1069824980113
all,306.4852386634844
all,306.55768416865544
all,307.2069474940334
all,307.6558821656051
all,308.1280906921241
all,308.413
all,308.72374542561664
all,310.60057722929946
all,310.7548345266507
all,317.0453023070803
all,317.12347494033406
all,321.80717384370007
all,389.593339697693
all,443.87554097056477
all,23.765371147540982
all,27.678522622950815
all,28.144768524590166
all,28.960885245901633
all,29.87399213114754
all,30.00599934426229
all,30.521175081967208
all,30.740539672131145
all,32.29510295081968
all,33.704213770491776
all,34.23776524590165
all,34.67424590163934
all,35.50161377049182
all,35.763747540983594
all,37.00406377383301
all,37.0451252459016
all,37.12461770491804
all,37.319421639344235
all,37.590405901639336
all,37.84508065573769
all,38.131857704918026
all,38.33586622950822
all,38.349639999999994
all,38.45696590163935
all,38.526377049180326
all,38.5608904918033
all,38.59842557377051
all,38.63785836065572
all,38.66896459016392
all,38.803605901639344
all,38.83395278688523
all,38.93436721311474
all,38.97886163934425
all,39.07111344262294
all,39.1156944262295
all,39.12205901639345
all,39.1955895081967
all,39.21461639344262
all,39.21819409836067
all,39.2497062295082
all,39.25720852459017
all,39.31173967213114
all,39.32368786885246
all,39.42177245901639
all,39.44966163934424
all,39.51734451019067
all,39.62554032786886
all,39.68068852459019
all,39.68161901639345
all,39.70437935568705
all,39.711742295081955
all,39.716092459016366
all,39.76607606557374
all,39.79739934426229
all,39.80711606557374
all,39.84656393442623
all,39.885354754098366
all,39.89545114754098
all,39.91140459016392
all,39.93773180327869
all,40.090226885245904
all,40.15176655737705
all,40.27922950819673
all,40.28333508196724
all,40.28554885245901
all,40.309963934426214
all,40.312175081967204
all,40.31434950819674
all,40.32944524590163
all,40.40516327868852
all,40.43268327868854
all,40.44595016393444
all,40.48105377049181
all,40.55430688524596
all,40.60888721311477
all,40.61806950819676
all,40.683337704918046
all,40.79524262295086
all,40.82410819672134
all,40.83040131147543
all,40.83111409836064
all,40.867514754098366
all,40.999151475409825
all,41.07589114754096
all,41.10176524590163
all,41.21721049180327
all,41.27437049180329
all,41.280963278688525
all,41.33862524654832
all,41.343218277449054
all,41.3495193442623
all,41.356887213114746
all,41.418891803278704
all,41.434669508196706
all,41.476041311475406
all,41.616991475409826
all,41.68290098360657
all,41.76502622950818
all,41.78343672131149
all,41.94907672131147
all,41.98036393442624
all,42.01176655737706
all,42.01451409836067
all,42.08527737704917
all,42.100689836065584
all,42.14615999999999
all,42.16158950819671
all,42.18966622950819
all,42.32066360655736
all,42.40493245901641
all,42.44354163934427
all,42.54342950819672
all,42.54449836065573
all,42.58526491803282
all,42.641118032786906
all,42.865489836065564
all,43.21720918032787
all,43.27291999999998
all,43.4290249180328
all,43.52824327868852
all,43.60276459016394
all,43.65881573770493
all,43.69061967213115
all,43.703116721311474
all,43.7385298360656
all,43.79718950819674
all,43.816234098360646
all,43.85483803278688
all,44.31717049180327
all,44.598059672131136
all,44.598723934426204
all,44.67951606557377
all,44.69141639344262
all,44.79230754098361
all,44.795962622950846
all,44.852960655737704
all,44.9437429508197
all,44.95028852459016
all,44.98680852459015
all,45.137200655737686
all,45.153811803278685
all,45.17545180327869
all,45.20226885245903
all,45.21843213114754
all,45.221413114754085
all,45.29891081967214
all,45.31308524590163
all,45.343524590163945
all,45.35994819672129
all,45.38625770491804
all,45.48450950819674
all,45.588276721311466
all,45.588967868852436
all,45.63031606557375
all,45.63080393442623
all,45.75547475409836
all,45.7645973770492
all,45.782661639344276
all,45.82435606557376
all,45.82888459016392
all,45.85293180327868
all,45.927641311475405
all,45.94635016393442
all,45.98302557377049
all,46.02496262295082
all,46.042807868852464
all,46.161116721311465
all,46.18921114754098
all,46.26614163934425
all,46.29160786885246
all,46.468449836065574
all,46.47490229508195
all,46.519769836065585
all,46.573668852459015
all,46.57855278688526
all,46.61366426229507
all,46.71407475409836
all,46.71745049180328
all,46.73884327868853
all,46.820611147540994
all,46.94831606557374
all,46.97993573770492
all,46.99804590163936
all,47.064828852459016
all,47.171794754098336
all,47.209179672131114
all,47.3388242622951
all,47.39819868852459
all,47.40030885245902
all,47.59443016393442
all,47.6963757377049
all,47.89208196721312
all,47.90611081967212
all,47.924556065573775
all,48.00605836065576
all,48.04886557377049
all,48.05958360655736
all,48.089076721311486
all,48.16403278688523
all,48.30795868852458
all,48.49543934426229
all,48.5399868852459
all,48.632176393442634
all,48.635742295081975
all,48.775693770491785
all,48.86306819672132
all,48.925931147540965
all,49.01904721311476
all,49.07003737704917
all,49.07679409836066
all,49.18584721311475
all,49.245202622950856
all,49.39367147540985
all,49.41352196721312
all,49.45546295081967
all,49.50616524590164
all,49.587142295081954
all,49.63010032786887
all,49.67292524590165
all,49.70242295081967
all,49.73485114754096
all,49.868959999999994
all,49.88862295081968
all,49.99672065573772
all,50.46198229508198
all,50.62839934426231
all,50.6491475409836
all,50.7569219672131
all,50.78513377049183
all,50.81527344262296
all,50.97792307692312
all,51.23871016393442
all,51.26966426229508
all,51.425011803278665
all,51.497897704918
all,51.58588327868854
all,51.85975016393444
all,51.8649737704918
all,51.98829573770489
all,52.47600524590164
all,52.53338098360655
all,52.734796721311476
all,53.02747081967212
all,53.20008262295082
all,53.83937377049179
all,53.8397206557377
all,53.86532852459014
all,54.256150163934436
all,54.91866950819672
all,57.61815999999998
all,140.74220063694264
all,141.50379658792647
all,141.753438559322
all,141.8720288713912
all,142.07049737532816
all,142.32673228346448
all,142.6816174540683
all,143.04789238845152
all,143.61054629021675
all,144.08276049868763
all,144.44005577427822
all,146.22156496062993
all,147.47309633757953
all,149.58687647831806
all,149.69289895013128
all,154.2688031496063
all,162.67924248497005
all,208.72315879265093
all,209.88538973008548
all,211.52770144356947
all,211.53539107611527
all,223.9354455380578
all,375.60607818659656
all,376.3048183266934
all,559.1890151915453
all,616.542912557528
all,249.97195520330826
all,252.8724018384767
all,255.74771691902575
all,427.05303427818063
all,197.72461363636367
all,207.81447999999992
all,213.8999382797111
all,214.35752821522314
all,214.39344750656173
all,214.62399146981622
all,214.6433182414698
all,214.91317277070064
all,215.14000918635176
all,215.2936325459318
all,215.31914304461944
all,215.41868152866246
all,215.4542132545931
all,215.53506561679802
all,215.58648556430433
all,215.82101509186344
all,215.929156167979
all,215.95159645669295
all,216.08491994750648
all,216.1081115485563
all,216.12331167979
all,216.2031167979003
all,216.23440223097109
all,216.28550196850392
all,216.301312992126
all,216.30933464566908
all,216.3698622047245
all,216.5485741469817
all,216.6876423884514
all,216.69859186351698
all,216.83846259842525
all,216.9084796587927
all,216.91618569553793
all,216.94466732283456
all,217.022530839895
all,217.15031692913385
all,217.2357965879266
all,217.30353937007868
all,217.34618110236204
all,217.36461942257222
all,217.38561220472445
all,217.51359881812206
all,217.53635498687666
all,217.5408175853018
all,217.54904790026248
all,217.6413674540683
all,217.75030646766177
all,217.83119028871383
all,217.837312992126
all,217.95864304461946
all,217.99165419947505
all,217.99188254593182
all,218.00163451443558
all,218.0126102362206
all,218.02986745406818
all,218.0736850393699
all,218.08344291338588
all,218.1791489501313
all,218.22613254593176
all,218.2875249343833
all,218.30457808398955
all,218.37530118110232
all,218.44530118110245
all,218.45443438320208
all,218.49442060367448
all,218.51718175853028
all,218.58197133757966
all,218.6691981627297
all,218.80660341431388
all,218.84075524934389
all,218.90204461942247
all,219.34866207349083
all,219.45370603674536
all,219.4782348726114
all,219.50469013157903
all,219.59783070866143
all,219.60963582677175
all,220.00480314960626
all,220.0339238845144
all,220.16544356955373
all,220.67159383202107
all,220.6732680000001
all,220.93444028871394
all,221.18466076115482
all,221.25412729658805
all,221.72626486129454
all,221.95849934383196
all,221.9651569536424
all,222.08966907419565
all,222.4598359580052
all,222.57658858267715
all,223.02596792301526
all,223.2997020997375
all,223.42931299212597
all,224.17952230971142
all,225.14429605263143
all,225.6933330677291
all,225.7578089171975
all,226.58417519685048
all,235.69708519108283
all,242.80380566534907
all,281.7815413385826
all,323.9517834645668
all,323.9832841207348
all,324.0979549376798
all,324.17521522309715
all,324.2149284776902
all,324.4225695538059
all,324.5491430446195
all,330.7896456692913
all,30.832236507936504
all,39.707155104712065
all,42.48362500000001
all,44.78237238219894
all,45.02179515706806
all,45.06946924083769
all,45.309271596858665
all,46.43776978417267
all,46.487345549738215
all,46.694396991497726
all,47.482992151733136
all,47.5913021582734
all,47.603759973839125
all,47.629344895287936
all,47.704757853403144
all,47.71551079136694
all,47.74177959450621
all,47.76537500000001
all,47.85317789404839
all,48.39941164921467
all,48.43362565445028
all,48.44956703727927
all,48.46493651832464
all,48.484063481675385
all,48.71263832570311
all,48.76977174623937
all,48.8598763089005
all,49.05323348593852
all,49.10871924083772
all,49.1947362565445
all,49.41832657068064
all,49.44153695225638
all,49.54027468933945
all,49.56375
all,49.578997383911044
all,49.597460431654675
all,49.65957918848167
all,49.67961216481364
all,49.75855759162302
all,50.02779908376963
all,50.5136695026178
all,51.199262434554974
all,51.373793848167544
all,51.41673429319372
all,51.49508442408375
all,51.63039070680626
all,51.656819371727764
all,51.9634653141361
all,51.96761060209423
all,52.13726832460733
all,52.33803861256543
all,52.5592676701571
all,52.64590314136126
all,52.683581806282724
all,52.74186845549739
all,52.8635137434555
all,53.23876897905762
all,53.23887377370829
all,53.40053337696337
all,53.41021531413613
all,54.11726505235601
all,55.26176832460735
all,55.69907460732986
all,55.789062172774855
all,55.98604450261781
all,56.13146335078536
all,56.22562303664921
all,56.83792478744279
all,57.39814659685865
all,57.6435085078534
all,58.3495215968586
all,58.94910078534031
all,61.51410209424085
all,61.86814388489206
all,63.45893717277487
all,63.67246858638736
all,66.10183965968588
all,68.04535929319375
all,89.63907787958115
all,96.29726374345553
all,106.54420746073302
all,114.69169044502614
all,50.77167213114757
all,50.932320000000026
all,55.43581364829398
all,57.660919947506564
all,60.17114295081969
all,60.94012262295082
all,61.43737639344265
all,64.41320918032785
all,65.74232786885248
all,65.96769114754098
all,69.2315757377049
all,193.96614160700085
all,194.35249588138396
all,194.5747939538584
all,194.79389737470166
all,194.79423707239454
all,195.02442084327748
all,195.40012012728715
all,195.44784884645972
all,195.50716719745222
all,195.9524136833731
all,196.04329538216555
all,196.43573349244238
all,196.48652028639611
all,196.54644630071604
all,196.56009315286624
all,197.2302585521082
all,197.29138583930006
all,197.32490612569612
all,197.33857199681773
all,197.36163723150366
all,197.38971519490858
all,197.49532696897373
all,197.5505035799522
all,197.60890373906122
all,197.61297454256174
all,197.6290365950676
all,197.63097136038192
all,197.63592203659496
all,197.94960938743043
all,198.21358790771674
all,198.36095544948282
all,198.39636674622102
all,198.52189737470172
all,198.8645066037736
all,198.98476451869527
all,199.23434367541768
all,199.44667621320602
all,199.90236863057325
all,200.00151471758164
all,200.71436276849644
all,200.73041368337297
all,201.19253301511532
all,201.23861097852017
all,201.2756245027842
all,201.43430787589517
all,201.49545346062058
all,202.6915031847135
all,204.09663882259352
all,206.66180031821784
all,209.70747016706446
all,213.77192999204465
all,218.99834394904443
all,227.25035322195706
all,290.71803977724744
all,293.3901869530627
all,293.41627229299365
all,293.7108520286397
all,293.80009944311894
all,294.55180111376296
all,295.03080732484074
all,295.2323723150357
all,297.9720525059666
all,298.0810835322196
all,298.14333439490434
all,302.7718249801114
all,303.8162267303102
all,303.99751713147407
all,306.5960381861576
all,306.67171439936357
all,307.058638370119
all,307.5745857385398
all,315.8069331210192
all,321.1374622116149
all,327.19242800318216
all,193.35996340493236
all,193.88612728719167
all,193.92552388535037
all,193.9297303102625
all,194.1497724358975
all,194.8281194267515
all,194.8553046937152
all,194.90505727923613
all,194.9249029435164
all,195.26873190135237
all,195.36366587112164
all,195.41652028639612
all,195.80739459029445
all,195.8890771678599
all,196.3548894192522
all,196.38530151153543
all,196.4288703261734
all,196.5300334128879
all,196.5374852824184
all,196.71045614035094
all,196.81479793158329
all,196.90183770883058
all,197.08637311058075
all,197.3205648369132
all,197.89712490055672
all,197.94519968178201
all,198.09895783611776
all,198.16328478437757
all,198.82385918854416
all,199.2185788216561
all,199.35063086714402
all,199.4671638822594
all,199.6648941082803
all,200.61068655529039
all,201.99198568019088
all,202.4167891805887
all,202.94998408910095
all,203.18195147175823
all,203.69776929196502
all,205.00380906921237
all,207.43647727272727
all,208.21259029435168
all,209.17778361177406
all,209.35670803500392
all,217.83234474522297
all,228.8486281847133
all,236.40422054140123
all,291.92930469371527
all,292.4513508353221
all,292.6896321656049
all,293.9264359586317
all,294.3838337311058
all,295.04938822593454
all,295.58475178997594
all,295.9175417661099
all,296.3268233890214
all,296.33737629276044
all,296.82756961018305
all,301.81956563245814
all,319.80706420545744
all,363.73310476190477
all,42.65529114754097
all,238.2757342879874
all,347.318844868735
all,53.192675853018365
all,54.50258005249348
all,55.74049540682414
all,55.745714566929124
all,55.83222047244093
all,55.86497637795278
all,55.86974934383202
all,55.904019028871375
all,55.95592979002627
all,56.09059448818899
all,56.36680249343831
all,56.37977690288715
all,56.459492782152225
all,56.53794160104987
all,56.56079133858268
all,56.625029527559086
all,56.66236876640421
all,56.66660433070866
all,56.749742782152204
all,56.76856430446193
all,56.78191797900262
all,56.80414632545933
all,56.82290157480317
all,56.90671850393705
all,56.93696456692911
all,56.95005118110234
all,56.950767060367426
all,56.95807414698162
all,56.96502690288717
all,56.976237532808426
all,56.99514763779524
all,56.99966076115484
all,57.001845144356956
all,57.00812270341208
all,57.035643044619434
all,57.099656824147004
all,57.11846916010499
all,57.13318372703414
all,57.15360170603673
all,57.16929855643046
all,57.174625328083984
all,57.22984776902885
all,57.27440223097112
all,57.32887007874016
all,57.334667979002674
all,57.33784908136484
all,57.344819553805785
all,57.37959120734905
all,57.39291732283464
all,57.396924540682406
all,57.398003937007836
all,57.40024475065616
all,57.411305774278205
all,57.41785104986876
all,57.438709317585364
all,57.48216207349084
all,57.494727034120714
all,57.50951246719156
all,57.51666535433077
all,57.55036745406823
all,57.550618766404206
all,57.5524816272966
all,57.556632545931755
all,57.55717847769028
all,57.568025590551166
all,57.59383333333332
all,57.60189895013122
all,57.61757545931759
all,57.621288057742824
all,57.62267125984252
all,57.62717060367454
all,57.62808923884513
all,57.65608530183723
all,57.67240682414697
all,57.67573622047248
all,57.678913385826775
all,57.686438976377985
all,57.70411220472442
all,57.712072178477705
all,57.71773884514434
all,57.72166141732282
all,57.72209842519686
all,57.73076574803151
all,57.75095209973752
all,57.76638188976379
all,57.77278937007876
all,57.78006430446196
all,57.78913976377953
all,57.800201443569534
all,57.836944225721794
all,57.85163910761153
all,57.88769028871388
all,57.888843175853
all,57.896401574803114
all,57.91252887139109
all,57.924231627296564
all,57.92544356955378
all,57.926333333333375
all,57.93327821522309
all,57.95421522309712
all,57.9714304461942
all,58.0036482939633
all,58.026706036745416
all,58.03204068241473
all,58.05560695538061
all,58.060028215223085
all,58.08947375328084
all,58.11141601049866
all,58.1134940944882
all,58.11425131233598
all,58.11559055118112
all,58.13210629921259
all,58.139875328083995
all,58.149671916010504
all,58.14970078740159
all,58.15654199475064
all,58.18173293963253
all,58.19286154855644
all,58.19606824146982
all,58.20560236220469
all,58.21600590551183
all,58.23242716535433
all,58.25209580052495
all,58.252936351706076
all,58.276719160104975
all,58.304133858267704
all,58.31285892388452
all,58.32272703412074
all,58.32927099737535
all,58.34295734908136
all,58.34759645669291
all,58.35418241469817
all,58.35946916010501
all,58.36367454068242
all,58.370437007874045
all,58.3719934383202
all,58.388419291338565
all,58.40596653543305
all,58.409847769028886
all,58.426409448818866
all,58.45983923884516
all,58.46839566929136
all,58.485320866141734
all,58.48742125984254
all,58.504480314960624
all,58.516459317585316
all,58.516625328084
all,58.51898753280841
all,58.5664665354331
all,58.60948622047244
all,58.61904855643044
all,58.62250984251967
all,58.634663385826784
all,58.638429133858246
all,58.671800524934405
all,58.67445866141734
all,58.71981955380581
all,58.73165682414695
all,58.73832742782152
all,58.754333989501326
all,58.78994160104983
all,58.79870997375326
all,58.82130971128608
all,58.867145669291354
all,58.956868110236215
all,58.96308005249342
all,58.96443963254596
all,58.9679652230971
all,59.021497375328074
all,59.07577034120736
all,59.08237270341209
all,59.160053149606284
all,59.18125984251967
all,59.19584317585298
all,59.21295997375328
all,59.247421259842504
all,59.25787926509189
all,59.29790026246721
all,59.33692322834645
all,59.35718569553806
all,59.36922834645674
all,59.37980774278216
all,59.390625984252
all,59.39912729658792
all,59.40811614173228
all,59.42716535433071
all,59.445034120734874
all,59.46736614173226
all,59.4772946194226
all,59.50019881889764
all,59.56407808398949
all,59.5824468503937
all,59.59721194225724
all,59.61353740157482
all,59.6210380577428
all,59.63664435695539
all,59.64541732283463
all,59.6922979002625
all,59.69782939632546
all,59.71167454068242
all,59.71408333333332
all,59.728627296587916
all,59.776207349081375
all,59.7874284776903
all,59.879060367454066
all,59.89560498687665
all,59.90088582677168
all,59.91126115485561
all,60.01958858267715
all,60.021344488188994
all,60.033094488188965
all,60.03625590551182
all,60.03641929133857
all,60.09892585301839
all,60.106757874015756
all,60.201797900262456
all,60.20346719160101
all,60.244601706036725
all,60.26580577427818
all,60.28489566929139
all,60.299895669291324
all,60.316401574803145
all,60.340740157480326
all,60.365576771653544
all,60.43897047244093
all,60.49524146981631
all,60.53685761154857
all,60.56817650918633
all,60.648167979002615
all,60.72647506561677
all,60.73015354330709
all,60.78883858267718
all,60.81807939632549
all,60.82369291338584
all,60.88524409448817
all,60.994685695538074
all,61.07761351706037
all,61.09022900262465
all,61.10246653543306
all,61.145106299212614
all,61.18436220472438
all,61.19299081364828
all,61.41156889763778
all,61.52462335958008
all,61.653396325459326
all,61.70653608923887
all,61.775814304461946
all,61.80237401574802
all,61.82358333333337
all,61.985425196850386
all,62.28261351706035
all,62.397853674540684
all,62.56553805774279
all,63.215517060367446
all,63.94126246719162
all,169.12880491942323
all,169.8421290322581
all,169.905687994723
all,169.95811981566823
all,170.08602962475308
all,170.66269433465075
all,170.85286693017116
all,170.92132521395658
all,171.45970750988144
all,171.62458563899872
all,171.82618560000006
all,172.06838801054025
all,172.17805138339924
all,172.24282476943338
all,172.36016534914367
all,172.45989861751144
all,173.0662386288728
all,173.1183260869565
all,173.15825625823445
all,173.17387096774198
all,173.42527865612647
all,173.55151942067153
all,173.93415141540484
all,174.31572679394324
all,174.55882159315337
all,175.12001119104713
all,175.14669631093548
all,175.198302172482
all,175.4725312705727
all,175.55679380764175
all,176.29356785243746
all,176.62816271409747
all,177.24013824884793
all,178.93944158415832
all,180.11705138339917
all,180.4147488584475
all,180.7200791034937
all,181.8903754940712
all,182.24097364953883
all,182.27697689768988
all,182.6550006591959
all,183.44358234519103
all,183.91547145187593
all,184.614529993408
all,184.7476100131752
all,188.95086495388674
all,188.99922595520425
all,189.62626666666662
all,197.68850333333333
all,231.77724434087884
all,237.22905416116245
all,255.3468221343874
all,255.51677140974974
all,256.1764683794467
all,260.81480250164583
all,278.01025559947306
all,279.6452677376171
all,282.18969939117187
all,283.87207804232804
all,437.89064068692215
all,439.75876943346526
all,205.96220275590542
all,205.99410367454067
all,206.1045734908137
all,206.5778818897637
all,206.91323687664044
all,206.9617972440944
all,206.99878018372715
all,208.68141535433065
all,212.99658989501316
all,183.29449671916012
all,190.63664313725494
all,191.074843175853
all,191.20676706036758
all,191.25591267235723
all,191.274719160105
all,191.31754826001313
all,191.43332086614174
all,191.5028693368351
all,191.51626001313204
all,191.52570669291333
all,191.57267432698623
all,191.62921456692914
all,191.65010958005237
all,191.75113263296117
all,191.80680354796317
all,191.84938648293962
all,191.86126329612608
all,191.87064829396326
all,191.95324540682407
all,191.96875459317585
all,192.03262943495398
all,192.11999606299221
all,192.13060104986874
all,192.1558786089238
all,192.26103346456694
all,192.36622244094482
all,192.37721864740638
all,192.72153805774278
all,192.77210111621804
all,192.85172105263158
all,192.8692240473062
all,192.86975705843722
all,192.8985909389362
all,192.92075131233594
all,192.98227296587933
all,193.01979487179483
all,193.0740269205515
all,193.08483585029555
all,193.0874520997375
all,193.13769291338593
all,193.20931496063002
all,193.24311417322838
all,193.26766929133845
all,193.33315616797904
all,193.34580577427823
all,193.35275721784774
all,193.37545406824148
all,193.38261588969146
all,193.40775311884428
all,193.5686679790026
all,193.79066316480626
all,194.02447506561674
all,194.0608825459317
all,194.126635587656
all,194.1378595800523
all,194.17651509186348
all,194.18283322390016
all,194.2735026246719
all,194.3072115637319
all,194.33747503285147
all,194.4762803676953
all,194.63760039370072
all,194.87353901273883
all,195.14130991464214
all,195.16200590938936
all,196.17245071982273
all,196.18830577427832
all,196.21945209973745
all,196.46543635170607
all,196.47036679790025
all,196.4741201612903
all,198.55851377952752
all,198.5910045931759
all,198.78633684210524
all,198.91850229809575
all,199.95818516086683
all,203.52063614649677
all,210.4854890864996
all,229.43554891661205
all,254.4179324146982
all,287.8716771860617
all,289.8277634691196
all,290.1961792514774
all,290.5924812869337
all,290.6447951411686
all,291.03201641497054
all,291.5637263779527
all,291.89089763779526
all,291.9696246719161
all,291.9746581364831
all,292.08700853018377
all,292.43827362204723
all,292.74603608923877
all,292.78960236220473
all,293.2072099737533
all,293.5343285151117
all,308.4957165354329
all,15.711466841759684
all,16.62530400525278
all,18.343537097833224
all,19.950093893630985
all,19.979501641497045
all,20.01268992932862
all,20.02975049244912
all,20.24000984898227
all,20.461572559366758
all,20.49077413000656
all,20.673254593175855
all,20.718841759684835
all,20.81694287590282
all,20.93173407747866
all,21.263667760998047
all,21.30270124753774
all,21.343159090909094
all,21.47856336178595
all,21.592835193696637
all,21.754583059750498
all,22.051394615889695
all,22.25610183968462
all,22.29770387393303
all,22.337358784284664
all,22.61206434668417
all,22.648453053184504
all,22.820896853146866
all,23.079713066316476
all,23.080539724228494
all,23.089752462245567
all,23.317307288246877
all,23.411706500328307
all,23.437967826657903
all,23.47635981615234
all,23.617904136572548
all,23.625873276428102
all,23.781896257386737
all,23.78289231779382
all,23.796474064346683
all,24.124327642810243
all,24.189432042022318
all,24.495484569927765
all,24.524100074128985
all,24.699554169402486
all,24.864668417596864
all,24.944638786084383
all,25.272766250820755
all,25.36112934996716
all,25.373912915129143
all,25.612296126066965
all,25.659422849638876
all,25.90702692055157
all,26.170056467498362
all,26.303119500984902
all,26.763374261326323
all,26.813560735390666
all,27.189472751149054
all,27.447656319290463
all,27.8353801707157
all,27.8444638633377
all,28.623542350623755
all,28.82314839133288
all,28.982187130663178
all,29.43688903479975
all,29.668719632304658
all,29.81093103448277
all,30.014214707813526
all,30.22246881155613
all,30.312749444032615
all,30.629467498358498
all,30.64388575180563
all,30.858680236375562
all,30.888303348653952
all,30.941218647406444
all,30.96571409749672
all,30.990657912015752
all,31.00374130006566
all,31.17328381374723
all,31.210978332239016
all,31.481092580433362
all,31.49499474720946
all,31.62836441234405
all,31.632085357846346
all,31.70661654629024
all,31.806277084701264
all,31.81021405121472
all,31.896569271175295
all,32.178959290873294
all,32.310296126066966
all,32.42013131976363
all,32.52988888888886
all,32.53520748522652
all,32.58569119579502
all,32.85945699277743
all,32.92863558765596
all,33.04275246224558
all,33.108972422849654
all,33.192764281024296
all,33.217002626395264
all,33.335061063690084
all,34.09930234113713
all,34.15701904136574
all,34.303057124097165
all,35.34704333552201
all,35.778788575180535
all,36.108654629021665
all,36.2760906106369
all,36.343138542350616
all,36.58465988181221
all,36.59865988181224
all,37.15458896913984
all,37.328303348653975
all,38.073529218647394
all,38.388475377544324
all,40.24976690741956
all,44.48613140604469
all,45.3690906106369
all,46.00379579776759
all,48.136751805646725
all,48.776539881831596
all,221.3853449235049
all,224.25449751948983
all,59.68773425196848
all,84.42806955380578
all,58.59841442622949
all,61.81798229508198
all,62.0134649180328
all,62.354564590163925
all,63.37818754098363
all,65.42604131147543
all,65.87210295081962
all,65.93759672131141
all,66.99390754098361
all,67.17734032786885
all,67.39742032786886
all,67.87814605263156
all,68.09348590163933
all,68.10777442622951
all,68.39999081967211
all,68.42730229508194
all,68.4387836065574
all,68.5222380327869
all,68.84703409836067
all,68.98138360655739
all,69.08881639344264
all,69.19782229508193
all,69.3261731147541
all,69.55527016393442
all,69.69637245901639
all,69.85416459016395
all,69.86492655737703
all,69.91486950819667
all,70.02869180327866
all,70.09059672131151
all,70.71984459016394
all,71.26168065573768
all,71.4363613114754
all,71.56159147540983
all,71.73272983606562
all,71.91172524590165
all,72.05612590163936
all,72.3646570491803
all,72.50483147540984
all,72.59243475409838
all,73.11415213114753
all,73.3056059016393
all,73.33928131147537
all,73.44079475409838
all,73.5226819672131
all,73.62960393442626
all,73.65443252139566
all,73.87525787401576
all,73.9966695081967
all,74.12999934426227
all,74.7206308196721
all,74.78149901639345
all,75.25200721311474
all,75.42717967213112
all,75.93519475409839
all,76.29073639344264
all,77.08020131147538
all,79.05436679790019
all,80.33326819672135
all,85.26535081967208
all,87.30125901639343
all,28.55412327868852
all,30.479561023622036
all,30.74981036745406
all,30.814257217847768
all,30.870143044619418
all,31.194198162729677
all,31.37135892388449
all,31.490045931758523
all,31.804171916010503
all,32.133562335958
all,32.56006229508196
all,32.920967191601044
all,32.98761245901638
all,33.12506102362206
all,33.312866141732265
all,33.65212459016392
all,33.73622440944881
all,33.84123278688524
all,34.460416010498705
all,34.59238188976379
all,34.59970538057744
all,34.7722624671916
all,34.84514238845143
all,34.89230905511811
all,35.414272965879256
all,35.75031233595799
all,36.92730249343834
all,62.52897373604726
all,76.60323425196849
all,102.3868675409836
all,103.05804065573774
all,103.12483606557379
all,105.01758229508202
all,105.33986295081966
all,105.99281836065576
all,105.99591213114756
all,106.15918754098358
all,106.3264150819672
all,106.58881377049178
all,106.75443606557381
all,107.03984655737707
all,107.0743324590164
all,107.24872918032786
all,107.89157049180328
all,108.4716085245902
all,108.76796852459016
all,110.1409940983607
all,111.38236000000012
all,113.95126622950816
all,113.99415737704916
all,114.36693049180327
all,115.83132524590168
all,118.30810426229506
all,118.56744918032786
all,118.87295278688522
all,119.59289377049184
all,119.76886745406827
all,124.05920327868854
all,221.41929986876642
all,23.871704918032787
all,24.092909448818904
all,24.716706229508205
all,24.77271147540984
all,25.031875328084006
all,25.07108000000001
all,25.14326557377049
all,25.211451147541005
all,25.26803081967215
all,25.44110695538058
all,25.518719344262298
all,25.52891803278689
all,25.80525508196722
all,25.99171672131148
all,26.098226229508207
all,26.115169836065576
all,26.174664918032782
all,26.298864262295076
all,26.4412268852459
all,26.521932459016394
all,26.570547540983625
all,26.584733595800547
all,26.608590819672138
all,26.737669508196728
all,26.85097901639345
all,26.913147637795277
all,26.91613508196721
all,27.026504918032778
all,27.06297245901639
all,27.28768262295082
all,27.439756721311465
all,27.5011586885246
all,27.590196850393706
all,27.66477099737532
all,27.917245901639347
all,28.1320288713911
all,28.18366426229508
all,28.70365223097113
all,28.725519344262295
all,28.76596456692912
all,28.81753049180326
all,28.842227034120718
all,28.90047409836063
all,28.950256561679794
all,28.95111213114754
all,29.032230819672122
all,29.033045931758537
all,29.062290491803275
all,29.162284590163946
all,29.193963278688532
all,29.265055118110215
all,29.407009836065605
all,29.424462950819652
all,29.448648950131236
all,29.55511154855644
all,29.584330491803282
all,29.661704262295075
all,29.70024721311476
all,29.718657049180308
all,29.722876065573775
all,29.762989508196732
all,29.835656393442633
all,29.90551509186351
all,29.943221784776902
all,29.995674098360663
all,30.0400374015748
all,30.06074622950821
all,30.098851147541
all,30.16750656167979
all,30.20899081967214
all,30.231792650918617
all,30.259708852459035
all,30.260374426229514
all,30.26367716535429
all,30.270104262295092
all,30.305845245901644
all,30.57554229508197
all,30.7403318032787
all,30.886750656167987
all,30.888728346456702
all,30.989910819672126
all,31.011941639344254
all,31.091472440944898
all,31.09476509186353
all,31.183370491803284
all,31.218367868852454
all,31.233348852459024
all,31.2762532808399
all,31.29773901639346
all,31.347012459016394
all,31.405815737704913
all,31.434437007874042
all,31.493461942257216
all,31.539983606557353
all,31.656292650918626
all,31.736759186351698
all,31.89329986876639
all,31.902698162729678
all,31.96432611548558
all,32.05068307086615
all,32.25951706036746
all,32.291659672131146
all,32.3195157480315
all,32.346780327868856
all,32.40193836065574
all,32.431659448818905
all,32.437434754098355
all,32.544549868766424
all,32.58631016393443
all,32.63096719160106
all,32.63741245901639
all,32.799569180327886
all,32.80864721311476
all,32.83409967213116
all,32.852994094488196
all,32.89527821522308
all,32.97838845144356
all,33.13004655737705
all,33.15541967213114
all,33.17904393442624
all,33.206527868852454
all,33.23381901639345
all,33.241129836065575
all,33.24586491803277
all,33.261011147541
all,33.420770491803296
all,33.43037729658791
all,33.44380131147538
all,33.508514098360656
all,33.59403540983605
all,33.60055737704918
all,33.764436351706046
all,33.82310498687665
all,34.03874032786887
all,34.14017245901638
all,34.53645472440945
all,34.631288524590154
all,34.68271344262297
all,34.79289566929135
all,34.86955839895012
all,34.98915606557377
all,35.28912721311475
all,35.362080000000006
all,35.41798557377048
all,35.431290491803296
all,35.55995672131148
all,35.606018360655746
all,35.671097049180304
all,35.81219999999999
all,35.99976196721311
all,36.05455213114752
all,36.05800721311476
all,36.09424131147541
all,36.136324590163944
all,36.32767388451444
all,36.34087344262296
all,36.38744393442622
all,36.396948818897634
all,36.80803344262298
all,36.91211344262295
all,37.02163976377953
all,37.140196065573775
all,37.220619016393435
all,37.37411293499673
all,37.560587540983605
all,37.616119344262295
all,38.150720655737715
all,38.270267540983596
all,38.41554199475067
all,38.4731594488189
all,38.504710629921256
all,38.59591868852459
all,38.826631475409854
all,38.902574426229506
all,39.55447213114755
all,39.56872918032787
all,39.605325901639326
all,39.61717114754099
all,39.629443278688534
all,39.64501968503938
all,39.73665157480315
all,39.998255081967194
all,40.15698295081966
all,40.18643672131149
all,40.44387934426229
all,40.59024146981627
all,40.606597769028895
all,40.799287868852446
all,40.940825459317594
all,40.966344488188994
all,40.96746229508195
all,40.986940327868865
all,40.99877952755909
all,41.01497311475409
all,41.455344918032765
all,41.50864721311474
all,41.57695409836066
all,41.60680327868852
all,41.700352786885254
all,41.70562950819672
all,41.80654098360658
all,41.94426229508199
all,41.97783333333333
all,42.03701771653543
all,42.13665114754098
all,42.15070950819669
all,42.15898360655738
all,42.215108196721324
all,42.25261049180325
all,42.40550426229508
all,42.52960104986877
all,42.67583803278691
all,42.717261154855635
all,42.73883213114753
all,42.932309711286095
all,43.05211614173229
all,43.16049508196717
all,43.239280655737716
all,43.27144721311475
all,43.287437007874026
all,43.43921194225724
all,43.47373293963254
all,43.57936327868851
all,43.62862622950819
all,43.65277639344264
all,43.66118766404198
all,43.70363868852458
all,44.062702755905505
all,44.24328983606556
all,44.337294426229505
all,44.39697377049181
all,44.5717591863517
all,44.60212065573773
all,44.616228852458995
all,44.79153508196718
all,45.23364698162728
all,45.393360000000015
all,45.7146249180328
all,46.42084786885244
all,46.61579606557375
all,46.83461704918031
all,47.01903540983605
all,47.129051803278664
all,47.250204590163946
all,47.53824721311476
all,49.14591934426227
all,49.70921639344263
all,51.930788852459
all,775.6052348484851
all,14.11099164677804
all,14.601394517282474
all,15.153899016393446
all,15.785295589988081
all,16.163122622950816
all,17.01887737704918
all,17.42231934426229
all,17.609509508196716
all,18.127176393442614
all,18.32675737704918
all,18.913670777988603
all,19.284093832021004
all,19.45990742218676
all,19.667766404199476
all,19.988480655737707
all,20.621490813648283
all,20.820114098360648
all,21.24610869565217
all,21.411129921259846
all,21.573996721311477
all,22.10733923884514
all,22.382015737704915
all,22.652320655737707
all,22.939533770491792
all,23.715907540983597
all,23.778138451443557
all,24.369313442622946
all,24.49815803278688
all,25.208794349540085
all,25.272412459016415
all,25.309878032786884
all,25.39243016393441
all,25.861676065573782
all,28.202120655737712
all,29.016482939632546
all,30.643140983606553
all,32.70579344262294
all,40.922339672131166
all,71.55736199095023
all,73.46791321499013
all,558.0734117647058
all,573.2476438356164
all,573.9787239819004
all,700.784875576037
all,702.0071696369636
all,714.9170191040839
all,719.9139807692308
all,720.1655039735097
all,720.5847529644274
all,720.8359100401603
all,723.36396642528
all,726.9718214996683
all,727.3694953886696
all,727.6583642951249
all,727.8545089344805
all,729.4390638467675
all,731.0893547319654
all,731.5157659434585
all,733.6470448717945
all,733.7630740251153
all,734.2939280528054
all,734.4098036769537
all,735.5199226430296
all,735.5947552770451
all,735.799097689769
all,736.2373895847065
all,736.3459336870027
all,736.5595228023795
all,738.3199625738674
all,739.1262113333332
all,739.5654442979567
all,739.7552819324954
all,740.4272681159416
all,740.8659379537953
all,741.0243033486543
all,741.2382252311752
all,741.386223397224
all,741.7375033025098
all,741.8302232435981
all,741.9532226613968
all,742.5003993377479
all,742.9492073976221
all,743.0065102310233
all,743.8462488509523
all,743.9507655217967
all,744.1716594059407
all,744.4550569536422
all,745.0678555408972
all,747.0545019736838
all,747.1893857827474
all,747.4029035029741
all,747.408102581072
all,747.9022365805168
all,748.9790242522229
all,749.0322876892689
all,749.5516990801577
all,749.5792564271586
all,749.590675889328
all,752.7188590337524
all,753.8711767810025
all,753.887905298013
all,754.0540259308515
all,754.3860614266838
all,754.8125515191542
all,756.138262219287
all,756.4785403439158
all,756.5158400263333
all,756.9259717662511
all,757.2573525641027
all,757.476329380764
all,759.0522987951805
all,760.2595964332894
all,760.4578148880103
all,761.0044359145526
all,761.0539808707128
all,761.0648815384615
all,761.1964655629142
all,761.2229280052838
all,763.8285708635462
all,765.1528159105848
all,765.9751923383881
all,766.6718908612753
all,768.5619717969382
all,769.0608326719577
all,769.8393070866143
all,769.8889537037034
all,772.8102034346102
all,776.2083269817075
all,778.9299143610014
all,780.1950271164017
all,782.5034314516126
all,783.1577934210524
all,789.5737126816376
all,792.490746010638
all,797.9076616094987
all,835.5563737574553
all,981.6231458885945
all,1063.058430965148
all,1078.8916709115279
all,1089.9376458055924
all,1094.2970681667773
all,1094.788965379494
all,1096.7546549435963
all,1102.5093341423947
all,1106.4296895640691
all,1114.7211414790995
all,1120.726862483311
all,1127.7374819759682
all,1130.056372093023
all,1134.4551037234041
all,1136.0789584728727
all,1137.1526215999995
all,1142.2418875582173
all,1144.9554515915122
all,1188.8594482758626
all,1189.1434293369064
all,1380.702712395543
all,30.46020918032788
all,31.63284196721311
all,31.967300524934387
all,32.23777180327871
all,32.48946325459317
all,32.666793442622925
all,32.80170032786883
all,33.49645377049181
all,33.540574426229504
all,33.64677967213113
all,34.542769180327866
all,35.1894409448819
all,35.2043055737705
all,35.53993245901638
all,36.04640287769782
all,36.62076721311476
all,36.96017183770885
all,36.9870295081967
all,37.2860918032787
all,38.327248687664046
all,38.62979737704918
all,38.88358098360654
all,39.36400196721312
all,39.93227737704918
all,40.80397508196721
all,40.936571147541
all,41.127160104986885
all,41.586834754098355
all,43.49435278688523
all,43.93493114754098
all,58.862370723945915
all,67.12111868852458
all,116.6933257918552
all,77.08302229508196
all,82.21219606557374
all,82.79683758503404
all,82.8222281967213
all,86.21135695538057
all,91.23056637168139
all,114.01990165745858
all,115.10669246031738
all,122.7980131147541
all,124.40286622950822
all,127.04048459016397
all,128.5958726483357
all,129.46572983606566
all,129.56044721311477
all,130.67950000000002
all,131.59535213114748
all,132.87458098360653
all,136.28186557377052
all,137.00207016393443
all,137.924886557377
all,138.27528918032795
all,141.6786295081967
all,144.35669836065574
all,146.5845140983606
all,39.17330663164807
all,41.11294090610641
all,41.20272028890347
all,41.42855942219304
all,42.101171372291525
all,44.235893630991455
all,44.645538713910774
all,44.76727839789886
all,44.995448818897636
all,45.14447078135261
all,45.16418187787262
all,45.18728674540682
all,45.19453775443206
all,45.28453841103085
all,45.288600787918575
all,45.305591207349096
all,45.30947244094488
all,45.38998031496063
all,45.39290347997371
all,45.40312335958005
all,45.42246881155615
all,45.43576690741957
all,45.43939067629676
all,45.45627642810241
all,45.54414707813526
all,45.548137885751835
all,45.58257189757058
all,45.58826706036746
all,45.61075443204202
all,45.627472509960164
all,45.6534123440578
all,45.67500196979647
all,45.67958371634931
all,45.72967257217848
all,45.73207813525936
all,45.73950328083989
all,45.75351346027576
all,45.75931845042679
all,45.806626640419935
all,45.80776099803021
all,45.833083388049886
all,45.835434011818776
all,45.83764281024296
all,45.87990019697967
all,45.88573342087986
all,45.901598161523324
all,45.90186614173228
all,45.90397570584372
all,45.920856861457665
all,45.93189822718321
all,45.941540380827334
all,45.97026001313197
all,45.97042087984241
all,45.97540906106369
all,45.984419947506545
all,45.985344714379494
all,46.01951411687457
all,46.02335236220471
all,46.031902823374914
all,46.056619422572176
all,46.06262508207484
all,46.063352168199714
all,46.073990144546656
all,46.15654986876641
all,46.159587655942246
all,46.1639573210768
all,46.17223309258043
all,46.17891201575836
all,46.204147734734086
all,46.22371634931058
all,46.24073556430446
all,46.24592908732767
all,46.24880695994749
all,46.27459251968505
all,46.287106369008534
all,46.28998949441892
all,46.30987598425198
all,46.33505121470781
all,46.396070912672336
all,46.4064957321077
all,46.45875771503612
all,46.46584832567301
all,46.52436811023621
all,46.52618384766906
all,46.52937467191603
all,46.543043335522
all,46.55050032829941
all,46.56416097240472
all,46.5982790544977
all,46.617699934340116
all,46.61940485564307
all,46.62767125984251
all,46.62780302035457
all,46.62955774278217
all,46.638812212738
all,46.64307747866052
all,46.67451181102361
all,46.678535784635606
all,46.69245042678922
all,46.705276902887135
all,46.722814839133285
all,46.72709586342746
all,46.72733420879841
all,46.738717662508215
all,46.744051214707824
all,46.79502889034798
all,46.814644123440544
all,46.8193696651346
all,46.82251049868766
all,46.825680446194205
all,46.827357189757066
all,46.827617454068246
all,46.8317839789888
all,46.836407358738484
all,46.8537393302692
all,46.861923177938294
all,46.87448884514436
all,46.876416283650684
all,46.88754724409448
all,46.897164041994735
all,46.90408601444517
all,46.908525935653344
all,46.91089370078741
all,46.91343663821407
all,46.926364829396334
all,46.93417005909388
all,46.94092444152431
all,46.96309389363099
all,46.980932414698174
all,46.9964717847769
all,47.00737598425197
all,47.04633552199606
all,47.04819685039372
all,47.07574934383199
all,47.08517859487852
all,47.09704399212081
all,47.12765397242285
all,47.18005905511813
all,47.18589822718319
all,47.199156927117535
all,47.20910446780554
all,47.20947406434667
all,47.21757321076822
all,47.22342481943532
all,47.22403412073492
all,47.235091267235724
all,47.25103149606299
all,47.254718975705835
all,47.2548227183191
all,47.26811950098488
all,47.27578397898881
all,47.280918581746555
all,47.28744517399866
all,47.28866732283464
all,47.295902823374924
all,47.31105843729479
all,47.3428765594222
all,47.34370518713067
all,47.34670931758531
all,47.34943897637793
all,47.35868483256729
all,47.36147734734078
all,47.364820091923875
all,47.410729481286936
all,47.41253447143793
all,47.41352265265922
all,47.430476034143126
all,47.43648228346457
all,47.44190479317136
all,47.45585029546948
all,47.492441234405774
all,47.505490479317125
all,47.5166231122784
all,47.51931516743269
all,47.521631889763775
all,47.53595472440946
all,47.536940249507566
all,47.6002244094488
all,47.62780839895012
all,47.63141825344714
all,47.64452427821521
all,47.64596388706497
all,47.67781680892976
all,47.68591858174655
all,47.701467847769045
all,47.71671325459318
all,47.72314501312337
all,47.728713066316494
all,47.75416546290217
all,47.79144845699277
all,47.79563320209977
all,47.827973079448455
all,47.86322652659226
all,47.876411687458976
all,47.90116874589623
all,47.90349113591597
all,47.907920603674555
all,47.98141863517062
all,48.01230183727033
all,48.013269862114264
all,48.020605384110304
all,48.023780183727
all,48.044763624425485
all,48.09702429415628
all,48.181732107682194
all,48.19318832020997
all,48.21376756401837
all,48.21547800393958
all,48.26164806303347
all,48.27043503937008
all,48.282320866141724
all,48.29964370078744
all,48.32297834645672
all,48.367423506237685
all,48.38998227183191
all,48.46230728824686
all,48.49414304461942
all,48.56763952724884
all,48.586221128608955
all,48.602740813648296
all,48.63951805646752
all,48.64013779527558
all,48.670899540380816
all,48.68317990807617
all,48.72038345370977
all,48.75559816152334
all,48.942331582403156
all,48.98663582677165
all,49.06581549573211
all,49.0715219960604
all,49.19790091863518
all,49.37606303348652
all,49.45094619422572
all,49.53812860892389
all,50.4422699044586
all,50.96957124097174
all,199.62577821522314
all,199.71592650918632
all,199.78296259842523
all,199.78466469816271
all,199.82283530183716
all,199.9401994750655
all,200.00873818897634
all,200.01423031496063
all,200.02476902887142
all,200.0536988188976
all,200.09951968503933
all,200.1017939632546
all,200.20615813648297
all,200.23154593175852
all,200.25192191601047
all,200.41046325459317
all,200.46836548556433
all,200.60662467191605
all,200.6083188976379
all,200.65583530183716
all,200.66538188976384
all,200.6672001312335
all,200.73598228346455
all,200.83294750656162
all,200.84129593175862
all,200.9229061679789
all,200.94127493438324
all,200.96816207349076
all,201.00761614173223
all,201.0367014435697
all,201.0551515748031
all,201.09378805774276
all,201.1053650689428
all,201.1280465879265
all,201.13820800524937
all,201.32182808398952
all,201.33743882544863
all,201.4924849081365
all,201.4991364829396
all,201.61011220472432
all,201.65492650918637
all,201.77453215223096
all,201.79832217847763
all,201.8077755905511
all,201.83154461942254
all,201.83468175853017
all,201.85367191601065
all,201.8807822368422
all,201.91145406824162
all,201.98862139107604
all,202.03726194267514
all,202.08205183727028
all,202.11598228346455
all,202.1206056430445
all,202.23550996015942
all,202.24108404464855
all,202.25955118110235
all,202.3643595800525
all,202.38720800524936
all,202.6384114173228
all,202.74024601910824
all,202.82986876640425
all,202.92751706036748
all,202.98470800524936
all,203.0920807086613
all,203.10664370078732
all,203.36041404199474
all,203.43593175853024
all,203.55364729299365
all,203.58373950131224
all,203.9557303149607
all,204.11710236220483
all,204.8107322834646
all,205.20023228346443
all,205.20797572178495
all,205.3751213910762
all,205.40921259842526
all,205.64813188976373
all,205.66278543307075
all,206.1588455414013
all,206.26278543307086
all,206.27492060367462
all,206.4056213910762
all,206.65783782009188
all,206.7017874015749
all,207.289343175853
all,207.33745406824133
all,207.3552368766405
all,208.1573484251969
all,208.25819094488185
all,208.31577887139093
all,208.52998181818185
all,208.78033661417317
all,208.81745866141742
all,209.01128149606296
all,209.27593372703404
all,209.70960909090905
all,209.89080183727035
all,210.14087270341196
all,210.34721259842513
all,210.48521522309707
all,210.9353641732284
all,212.46872769028872
all,212.501250656168
all,213.34821653543304
all,213.82577427821533
all,214.06422769028865
all,215.9593131976362
all,216.09646749835838
all,216.64500721784782
all,218.16033070866132
all,230.7044201846967
all,232.4006695194206
all,234.93356824147
all,255.80979054497706
all,262.41912389380525
all,275.4368633288228
all,277.8684914698164
all,279.2948038057743
all,299.62323425196854
all,300.40273031496054
all,300.5025413385826
all,301.4159684832566
all,301.6469265091863
all,301.98600524934386
all,302.0684718356527
all,302.34473622047256
all,302.52467847769014
all,302.65060866710445
all,302.8167408136483
all,302.96267716535425
all,303.29386351706034
all,303.55794356955386
all,303.5834225721782
all,303.8855833333331
all,304.4333005249345
all,305.2719934383204
all,305.3687598425196
all,306.83580052493426
all,307.4779317585302
all,308.3791968503937
all,309.0742099737532
all,319.3454809711286
all,323.74703805774277
all,367.64998555482595
all,129.58465682414695
all,129.8628644736842
all,130.11364698162734
all,130.29582480314963
all,130.3640918635171
all,130.65386605384114
all,130.6993112278398
all,130.708656167979
all,130.74178964830782
all,130.81558136482928
all,130.8201227034121
all,130.82808530183726
all,130.8948996062992
all,130.91972572178483
all,130.93985104986874
all,130.95020420223253
all,130.98044160104982
all,130.98624621461485
all,131.00981221273804
all,131.05686614173229
all,131.08340813648297
all,131.1200872703412
all,131.13582677165357
all,131.1487216021012
all,131.15796257386742
all,131.16117202889032
all,131.16872900262473
all,131.1766115485565
all,131.19060328947376
all,131.20051871306632
all,131.2556181102362
all,131.2583923884515
all,131.26804330708657
all,131.29356795797776
all,131.30294094488178
all,131.30927302849574
all,131.38771634931064
all,131.3878384766907
all,131.39422652659223
all,131.42477362204724
all,131.50897834645676
all,131.51467650918642
all,131.52942022324353
all,131.61141300065657
all,131.6266502624672
all,131.66915223097115
all,131.6816014445174
all,131.69693766404197
all,131.73326925608947
all,131.7385476034143
all,131.78070321733423
all,131.78726377952756
all,131.82257020997372
all,131.85228543307082
all,131.88178821656064
all,131.89386023622043
all,131.97158136482935
all,132.0027683727034
all,132.02070275590552
all,132.03308595800533
all,132.0474179790026
all,132.06679762689518
all,132.10806367292216
all,132.1429908136483
all,132.14665944881887
all,132.1960255905511
all,132.26720209973757
all,132.28207086614177
all,132.2890078791857
all,132.31911359159545
all,132.33074655285628
all,132.3352066929134
all,132.36259580052493
all,132.3713379265091
all,132.37756299212595
all,132.46714238845135
all,132.5429186351706
all,132.5512906824147
all,132.59326837270348
all,132.61881167978993
all,132.67131233595802
all,132.697780839895
all,132.70848350923484
all,132.72121653543306
all,132.7844442257217
all,132.8163681818182
all,132.82010301837275
all,132.8430026263953
all,132.8829009186351
all,132.9505942219304
all,132.9743576115486
all,133.0235892388452
all,133.0499015748031
all,133.11368766404198
all,133.15973950131223
all,133.1961115485565
all,133.2033523622047
all,133.28537754432045
all,133.31417913385826
all,133.31783923884507
all,133.32218307086617
all,133.35440419947506
all,133.43582194480942
all,133.49191010498694
all,133.71772834645665
all,133.72868670886075
all,133.85985996055223
all,134.0400853018373
all,134.11198884514437
all,134.32890006574618
all,134.49848228346465
all,134.51611220472452
all,134.61083559782605
all,134.78553280839895
all,135.09041797900264
all,135.14123687664048
all,135.26243307086614
all,135.5159579776757
all,135.56223162729663
all,135.7834307288247
all,136.02900590938935
all,136.32682939632554
all,136.67890879265093
all,136.69411835577606
all,136.82712749003989
all,137.05337204724407
all,137.6614547244094
all,137.94037335958
all,139.2092081418254
all,139.75239952153106
all,139.8631339461589
all,140.03138976377946
all,140.21934055118115
all,144.43563484646197
all,144.5287053805774
all,145.2039346092504
all,145.3511105990783
all,160.88824457593694
all,163.6494322625698
all,176.43703024326098
all,194.0216909448819
all,195.52471587926513
all,196.26128674540686
all,196.82494342105255
all,196.87271719160103
all,197.34389041994748
all,197.38434822601843
all,197.8345262467193
all,198.29116076115488
all,198.61550000000003
all,199.9944002624672
all,200.1520741469817
all,200.18494535878867
all,200.4607979002625
all,200.69824212598425
all,200.96380183727032
all,201.0712650918636
all,201.13373622047246
all,201.3126602775942
all,201.35953543307085
all,201.36560932370313
all,202.00300262467204
all,202.0699829396326
all,202.56152755905515
all,203.80788254593188
all,205.36675984251963
all,207.24625328083974
all,207.3295630810093
all,214.8139790026246
all,218.3455090909091
all,241.835124015748
all,269.30399761146504
all,273.15746407383
all,189.43898822269813
all,189.7674885095208
all,189.8094898227184
all,189.8426835193697
all,189.97135170603676
all,189.98383530183727
all,189.99680708661427
all,190.02905843729474
all,190.0603112278396
all,190.12135193696648
all,190.1245675853018
all,190.229523309258
all,190.26481943532505
all,190.27322718319118
all,190.2757583716349
all,190.372184383202
all,190.41365223097105
all,190.43122047244097
all,190.4381648063034
all,190.4530118110237
all,190.47444488188984
all,190.537187007874
all,190.60473622047238
all,190.65161417322838
all,190.6952514773474
all,190.71315813648295
all,190.7257984241628
all,190.74724228496393
all,190.7737729658793
all,190.8332965879266
all,190.84435987261148
all,190.88294615889686
all,190.91768152866248
all,190.93106167978985
all,190.938717191601
all,191.00724540682413
all,191.0273274278216
all,191.0377414698163
all,191.133122703412
all,191.13463230466184
all,191.1957058437295
all,191.20130380577424
all,191.20235892388445
all,191.20453184504274
all,191.2262882468812
all,191.23041797900274
all,191.2376181102362
all,191.27227034120742
all,191.31278397898885
all,191.32241535433073
all,191.33798162729673
all,191.33899540682418
all,191.3549338118022
all,191.36826003949975
all,191.5054698162729
all,191.58250393700794
all,191.61126115485567
all,191.6616692913386
all,191.73092782152227
all,191.76179251477345
all,191.81472908366533
all,191.8302611548557
all,191.83365223097113
all,191.84821339461587
all,191.90700328083986
all,191.90810301837263
all,191.91573884514426
all,191.98419947506548
all,192.08240380827326
all,192.10292191601053
all,192.13359580052503
all,192.21480478087645
all,192.2913089171975
all,192.2954484569928
all,192.32780380577435
all,192.39270209973756
all,192.4347762467192
all,192.47572531847135
all,192.52117650918638
all,192.54195800524934
all,192.7512578740157
all,192.77462629482073
all,192.80183530183734
all,192.8289519736841
all,193.1089639107613
all,193.2080788844622
all,193.2391069553805
all,193.40330006565998
all,193.68932086614174
all,193.75795469468153
all,193.9065518372703
all,194.0198898416887
all,194.0231107569722
all,194.05788517060364
all,194.1570997375328
all,194.17658831254099
all,194.19054458598728
all,194.20644451739986
all,194.2414304461942
all,194.49701968503945
all,194.5432874015749
all,194.69663976377953
all,194.7020984251969
all,194.72779986876648
all,194.7554458305976
all,194.92482086614166
all,195.15031474103577
all,195.30513853503186
all,195.32842231075688
all,195.37530438247015
all,195.41693545816733
all,195.47209514435693
all,195.86152149681524
all,196.01627945859877
all,196.40057643312102
all,196.90213375796182
all,196.91317990807616
all,197.26072225869999
all,197.2958685258964
all,197.43683359872625
all,197.93196576433124
all,199.57420909090914
all,200.63732152230975
all,201.10246257961788
all,201.84740079681288
all,204.95774442675167
all,209.72627165354345
all,210.45096191726856
all,210.71983650689424
all,284.44072506561685
all,284.64913525935646
all,288.68187729658786
all,294.09581746552857
all,314.28129481286925
all,320.0277611548556
k=1,14.640632131147543
k=1,649.0375481967212
k=1,253.96573818897645
k=1,371.19655118110245
k=1,36.064168524590166
k=1,181.4553940983607
k=1,86.62356786885248
k=1,182.43118255250405
k=1,171.67642454068232
k=1,376.44493372703437
k=1,195.69137901639337
k=1,10.362980857580398
k=1,194.90515540983606
k=1,164.4693324590164
k=1,234.8395202863961
k=1,460.65679002624665
k=1,421.84867606557356
k=1,1048.2485190288712
k=1,468.760158136483
k=1,192.74028636363636
k=1,441.91546019108307
k=1,257.29047851949775
k=1,157.06835868852468
k=1,20.96896590163934
k=1,217.07139016393452
k=1,185.94000918032788
k=1,158.1669947540984
k=1,78.292291913215
k=1,231.47051574803163
k=1,157.20993232484076
k=1,39.89668630573251
k=1,138.138207781457
k=1,117.95594545454547
k=1,205.20916863517064
k=1,182.29854133858274
k=1,205.53165813648292
k=1,584.6959149637447
k=1,202.3425301125084
k=1,183.63394422572173
k=1,410.03051916058405
k=1,12.885692307692304
k=1,473.1649770341207
k=1,202.56624278215224
k=1,195.68294622950825
k=1,150.46991732283465
k=1,327.1158184991275
k=1,199.8891586885246
k=1,46.57258819672132
k=1,201.7261853245532
k=1,229.57647737704903
k=1,863.9689325396821
k=1,196.31188941925217
k=1,23.908131147540985
k=1,24.234236065573757
k=1,235.0654295081968
k=1,152.6869173228346
k=1,23.889977034120744
k=1,178.398548916612
k=1,14.334251592356688
k=1,162.97097965879274
k=1,246.37300000000002
k=1,246.05522864651775
k=1,150.61237795275585
k=1,226.76070013123362
k=1,232.03871456692917
k=1,162.43977259475218
k=1,46.86668918032786
k=1,48.04079002624673
k=1,437.79583189655165
k=1,90.36521784776907
k=1,393.8305137434555
k=1,23.386546229508188
k=1,40.99419606557376
k=1,272.0226725721787
k=1,201.19642847769046
k=1,239.52031865828096
k=1,193.52670541401267
k=1,18.864131803278685
k=1,144.32046295081963
k=1,231.82257656967843
k=1,186.55861575179
k=1,199.84961770491807
k=1,174.4124265091864
k=1,737.6433707482993
k=1,502.2282137704918
k=1,60.50091491228069
k=1,186.8182086614173
k=1,11.4757375328084
k=1,766.4609926421402
k=1,228.5443871391076
k=1,153.3242559055118
k=1,164.91676852459017
k=1,140.99455211081795
k=1,199.20131540983607
k=1,192.90211089238844
k=1,200.46239591567848
k=1,211.16274671916014
k=1,162.1368339895013
k=1,191.77304524886875
k=1,110.48726032786888
k=1,405.70225328084
k=1,184.4925171042164
k=1,200.30345406824142
k=1,416.1876478688524
k=1,279.7798195538058
k=1,597.2894711347047
k=1,187.55591666666663
k=1,42.03943963254594
k=1,19.452877377049166
k=1,302.5277209455024
k=1,261.5623101639344
k=1,336.68320459016377
k=1,703.3746697054703
k=1,91.45804855643046
k=1,135.64415026246712
k=1,559.2107342519685
k=1,183.30856262295092
k=1,429.6962216393441
k=1,21.10414295081967
k=1,38.00350295081966
k=1,37.631521653543324
k=1,40.187642388451444
k=1,181.47145341207352
k=1,16.681575459317592
k=1,26.784702295081964
k=1,194.01935629921252
k=1,44.25194557377049
k=1,166.7170879265093
k=1,294.79969836065584
k=1,210.4172335369995
k=1,22.183103723404255
k=1,18.200752388535026
k=1,24.28930491803278
k=1,27.673946885245897
k=1,209.97752821522312
k=1,167.91708563899874
k=1,216.52218963254592
k=1,399.68393346508543
k=1,195.57692131147542
k=1,182.43181836065568
k=1,17.29367558528428
k=1,12.951652666666666
k=1,237.51068524590167
k=1,267.5976727868853
k=1,43.90845508196723
k=1,336.599969816273
k=1,32.5642329842932
k=1,248.83305431937157
k=1,45.33309180327867
k=1,20.415918032786884
k=1,258.69165114754094
k=1,123.6813891402715
k=1,151.82336196721315
k=1,17.759216535433076
k=1,72.25810958005245
k=1,443.50916141732296
k=1,175.68035496183208
k=1,957.3749513157893
k=1,209.16252824184576
k=1,33.107488524590146
k=1,239.45098884514425
k=1,434.4088405511812
k=1,157.43379219745222
k=1,182.8226614173229
k=1,235.40115561391994
k=1,175.28393311475412
k=1,292.00792486851986
k=1,14.10299547511312
k=1,11.933326557377045
k=1,194.81455147540976
k=1,151.25715475409837
k=1,142.62600000000003
k=1,20.45860170603674
k=1,19.065143700787402
k=1,245.67405000000002
k=1,220.58232245222925
k=1,14.448706692913381
k=1,336.59079330708647
k=1,185.87230839895017
k=1,676.3930384615383
k=1,11.358257874015742
k=1,182.10450426229508
k=1,187.0585547540983
k=1,35.510211981566826
k=1,261.1664331210191
k=1,18.595072834645677
k=1,44.646900262467206
k=1,164.60412795275585
k=1,207.01319028871393
k=1,200.31637729658783
k=1,29.96714846304775
k=1,542.7486797900259
k=1,141.260331147541
k=1,37.81225065616796
k=1,36.63057583716352
k=1,18.149869009584663
k=1,149.84682185430464
k=1,175.33098753280842
k=1,460.23451275917057
k=1,16.464986229508195
k=1,195.1302850678733
k=1,465.63657715036135
k=1,546.3154191852826
k=1,581.7628454545454
k=1,136.1627678780774
k=1,156.69660958005238
k=1,123.25413147410356
k=1,24.750564960629923
k=1,43.36193307086611
k=1,18.402188443860794
k=1,356.2338780327868
k=1,41.31961836065574
k=1,38.141552493438326
k=1,165.82662131367292
k=1,230.23254265091876
k=1,265.24135367454085
k=1,467.75043466841754
k=1,130.88346295081962
k=1,94.12325836065573
k=1,173.78212786885248
k=1,208.07551073985678
k=1,169.01970078740166
k=1,258.8070882352942
k=1,201.6081847133759
k=1,165.5957690288714
k=1,140.08571043992126
k=1,193.5995862295082
k=1,224.02188057742777
k=1,22.949925245901643
k=1,25.812565245901652
k=1,21.794227690288714
k=1,232.75360866710443
k=1,18.77576459016394
k=1,269.94732349081363
k=1,196.94575409836082
k=1,208.7512268852459
k=1,166.3838805732484
k=1,27.43527821522311
k=1,156.26605183727025
k=1,488.2022329396324
k=1,201.92223622047237
k=1,20.22732742782152
k=1,406.4109612860893
k=1,19.871051147540978
k=1,282.76399343831997
k=1,353.7091200787401
k=1,18.531149508196716
k=1,626.7742091803281
k=1,407.66512139107607
k=1,230.2803536745408
k=1,195.29146622950822
k=1,474.0939492307692
k=1,197.03832404458612
k=1,52.093874098360665
k=1,499.14242168674696
k=1,150.33357467309014
k=1,156.9446747540984
k=1,209.52385419532328
k=1,17.008942257217843
k=1,20.417323915900134
k=1,26.433691244239636
k=1,23.196523309258033
k=1,248.14218869426745
k=1,241.8738384766909
k=1,89.68528721311472
k=1,321.23854163934425
k=1,164.90521456692915
k=1,242.2064593175853
k=1,346.85369927774116
k=1,169.49461654629022
k=1,92.86993635170607
k=1,142.32397506561688
k=1,164.29419999999996
k=1,256.2311169451073
k=1,207.38258923884501
k=1,77.15600556881463
k=1,255.71924899598392
k=1,393.6774267892318
k=1,193.104622047244
k=1,175.3896183606557
k=1,45.02679213114756
k=1,219.45042515923558
k=1,187.68314163934434
k=1,337.80712938747416
k=1,185.26663578274753
k=1,201.44070406824142
k=1,192.2771154458598
k=1,197.92760270700637
k=1,637.6450413114756
k=1,742.3866421647822
k=1,158.12864065573768
k=1,181.77464065573767
k=1,157.65243278688524
k=1,162.0053398950131
k=1,20.48247529812606
k=1,169.36460498687674
k=1,536.5835626229509
k=1,121.51722624434387
k=1,140.4148609836066
k=1,482.17123254281955
k=1,24.746591863517057
k=1,192.97946850393686
k=1,193.51563855421688
k=1,205.17395144356948
k=1,175.34945101906646
k=1,498.12657199681763
k=1,226.980540327869
k=1,133.98071606557383
k=1,187.51910628571426
k=1,402.13046128608914
k=1,21.879719816272967
k=1,223.13603632760905
k=1,193.60133412887836
k=1,174.16090622950819
k=1,27.687776840490812
k=1,411.33966746221165
k=1,27.875869336835184
k=1,182.04855876559424
k=1,31.62406241787123
k=1,174.02188320209984
k=1,289.75271062992124
k=1,592.9018723821988
k=1,640.9351811204913
k=1,200.8766918032787
k=1,140.75370866141728
k=1,174.41264524590176
k=1,25.286374015748038
k=1,27.23784918032786
k=1,11.04118010075567
k=1,183.47593636363635
k=1,46.02836942257217
k=1,91.74569094488189
k=1,199.79233530183726
k=1,11.112294812869338
k=1,182.71585770491816
k=1,194.40978215223095
k=1,17.542271475409837
k=1,20.700308852459024
k=1,178.20272554169398
k=1,177.20158923884512
k=1,16.301567276641556
k=1,23.33437032173342
k=1,23.532259672131154
k=1,23.406248524590172
k=1,134.04878280839898
k=1,18.656682910547392
k=1,103.39149211563733
k=1,419.42835564304454
k=1,32.326764435695566
k=1,22.816247868852464
k=1,176.68148448687344
k=1,200.40884721311457
k=1,44.210894426229515
k=1,16.955756721311477
k=1,15.204021639344264
k=1,211.55079932885897
k=1,194.57820763723137
k=1,334.5585554668796
k=1,15.635621391076123
k=1,185.48253250164166
k=1,15.080836098208366
k=1,201.90090288713915
k=1,24.362987532808404
k=1,218.27361049723754
k=1,58.634188443860765
k=1,470.28491855203623
k=1,393.50941983471074
k=1,90.95531803278692
k=1,193.67723945902935
k=1,199.6774255737705
k=1,187.13751630867145
k=1,20.731172572178487
k=1,137.0696926121372
k=1,537.3525538057745
k=1,157.71013123359583
k=1,242.46615223097106
k=1,217.9351213910761
k=1,193.72922112860888
k=1,38.79978360655738
k=1,201.74770491803272
k=1,210.14615344262293
k=1,190.05073293963264
k=1,429.9280315167432
k=1,195.57352131546892
k=1,23.4200931147541
k=1,429.7439475065618
k=1,185.72556508875732
k=1,33.83952131147541
k=1,58.83754892601432
k=1,366.73838181818184
k=1,166.35848248407643
k=1,260.02301181102354
k=1,182.4256837270341
k=1,201.45040551181106
k=1,183.0438105095541
k=1,14.114399606299214
k=1,164.87185114754095
k=1,97.52199474375821
k=1,477.78715121630535
k=1,168.9205143312102
k=1,200.0234082363474
k=1,149.5301845042679
k=1,150.20507813525938
k=1,201.5720098425197
k=1,786.0474594594598
k=1,195.6468832786885
k=1,28.938302295081982
k=1,182.02598885245908
k=1,193.8974393139841
k=1,19.449416100872924
k=1,21.45380262295081
k=1,16.818999343832022
k=1,194.69257677165356
k=1,194.58523213114754
k=1,212.72770163934425
k=1,168.15282806324103
k=1,155.41115026246715
k=1,147.85381102362203
k=1,19.271576315789474
k=1,190.0698005249345
k=1,254.1852317793828
k=1,201.34946019108278
k=1,29.23496494023905
k=1,30.87300065445024
k=1,210.311912
k=1,193.69111572226657
k=1,9.23600875099443
k=1,192.9505081967212
k=1,523.9970936227949
k=1,163.9799530254777
k=1,213.34326522101753
k=1,179.17911260053614
k=1,187.3427709973753
k=1,385.9578959999999
k=1,185.6923184504268
k=1,147.22867125984257
k=1,14.378002624671918
k=1,332.32160792951544
k=1,351.6449031446541
k=1,42.44414041994752
k=1,362.9259757377051
k=1,208.64949880668252
k=1,178.6712181818182
k=1,172.00275361366633
k=1,183.245529527559
k=1,177.84913770491815
k=1,14.546259672131141
k=1,101.38877332457297
k=1,26.073241773002025
k=1,214.57168181818187
k=1,209.56109785202864
k=1,37.93500327868855
k=1,96.68434098360653
k=1,189.90008005249337
k=1,201.63739566929135
k=1,169.09508498023717
k=1,202.9246934713377
k=1,400.84754672131135
k=1,204.5929402985074
k=1,207.9628260869565
k=1,201.42353901639336
k=1,401.32717049180303
k=1,43.79243344262296
k=1,190.52055213114767
k=1,166.3536857707509
k=1,15.585876065573773
k=1,183.41956561679785
k=1,197.07048393442625
k=1,66.82622535211267
k=1,170.37473311475412
k=1,255.50096327868854
k=1,197.35866819672134
k=1,188.91266098360657
k=1,197.79949212598424
k=1,232.19615091863525
k=1,21.00876115485564
k=1,184.41492480211087
k=1,215.06595406824133
k=1,233.7842328106152
k=1,264.31749277266744
k=1,44.73134448818898
k=1,44.4350393442623
k=1,222.58397834645675
k=1,188.45358923884515
k=1,156.39396194225716
k=1,25.960302950819685
k=1,17.60426098360655
k=1,243.80894904458603
k=1,61.670908450704225
k=1,184.30730334394903
k=1,361.131616935484
k=1,254.2311423884513
k=1,206.0264350393702
k=1,518.430782152231
k=1,15.444175968483252
k=1,252.70401701570694
k=1,181.9947101639344
k=1,23.748668852459023
k=1,358.41425886990817
k=1,188.46400704934535
k=1,15.123016404199472
k=1,201.5222493438321
k=1,65.40607802547765
k=1,216.4188293963254
k=1,354.9993271889401
k=1,11.082295737704916
k=1,193.399738330046
k=1,271.9795472440944
k=1,63.742468503937026
k=1,169.24009071274295
k=1,488.44370072511515
k=1,191.15677165354333
k=1,251.68309383202092
k=1,587.3945321522312
k=1,52.00790485564303
k=1,39.77661704918032
k=1,199.53994163934442
k=1,265.07784301937204
k=1,299.59416424802106
k=1,116.96217871222075
k=1,632.2790653034302
k=1,19.120609180327865
k=1,297.1432102564102
k=1,210.29772327868855
k=1,372.3371555118109
k=1,199.33386089238843
k=1,199.9472
k=1,248.46982086614176
k=1,17.402948162729658
k=1,237.08841480891724
k=1,41.67100590163935
k=1,851.9335964450297
k=1,99.50339803278696
k=1,458.35990328947366
k=1,235.35998293963266
k=1,214.40194861392825
k=1,198.67041141732284
k=1,18.658751376146782
k=1,13.316484590163938
k=1,25.517653543307095
k=1,21.84813779527559
k=1,350.5532419672132
k=1,272.4646684819604
k=1,7.546097345132743
k=1,248.22097891963134
k=1,205.63931233595795
k=1,31.15522295081967
k=1,603.3524040735876
k=1,405.85370781352583
k=1,13.582115485564305
k=1,195.5735608591885
k=1,23.765371147540982
k=1,140.74220063694264
k=1,375.60607818659656
k=1,249.97195520330826
k=1,197.72461363636367
k=1,30.832236507936504
k=1,50.77167213114757
k=1,193.96614160700085
k=1,193.35996340493236
k=1,42.65529114754097
k=1,238.2757342879874
k=1,53.192675853018365
k=1,169.12880491942323
k=1,205.96220275590542
k=1,183.29449671916012
k=1,190.63664313725494
k=1,15.711466841759684
k=1,59.68773425196848
k=1,58.59841442622949
k=1,28.55412327868852
k=1,23.871704918032787
k=1,14.11099164677804
k=1,558.0734117647058
k=1,30.46020918032788
k=1,77.08302229508196
k=1,39.17330663164807
k=1,199.62577821522314
k=1,129.58465682414695
k=1,189.43898822269813
k=2,14.96915606557378
k=2,254.37614257555848
k=2,372.27169225721786
k=2,37.30375672131147
k=2,182.53406557377045
k=2,88.80738902147972
k=2,182.87244131147546
k=2,172.50397637795277
k=2,376.82923965856855
k=2,195.71396065573774
k=2,11.03447222222222
k=2,194.99422754098364
k=2,164.6150491803279
k=2,234.8650485282419
k=2,708.1332839344263
k=2,422.6182190163935
k=2,1303.4173451443571
k=2,547.9940973684207
k=2,195.25529724409446
k=2,443.7050445859874
k=2,404.99152659225194
k=2,157.66882163934426
k=2,22.85352983606557
k=2,219.1175652459017
k=2,186.50051344262292
k=2,158.2711232786885
k=2,81.6606467304625
k=2,242.10853346456685
k=2,157.36943241469822
k=2,40.15590070298769
k=2,138.19516956162119
k=2,128.27580454545452
k=2,205.29622834645667
k=2,182.4524711286089
k=2,205.58207808398947
k=2,802.9457283621837
k=2,203.55215419947498
k=2,184.53326263952724
k=2,410.66503398058217
k=2,14.053964807436925
k=2,473.4445000000003
k=2,202.760153543307
k=2,196.26728852459013
k=2,150.56728018372712
k=2,327.3946509598604
k=2,200.35542622950823
k=2,46.875089180327876
k=2,202.36892191601044
k=2,234.97605967213124
k=2,869.317888301388
k=2,196.5492092283214
k=2,27.267918032786884
k=2,24.46539803278687
k=2,237.41271606557368
k=2,156.94361876640414
k=2,24.558869422572172
k=2,184.41869104354967
k=2,18.262905511811027
k=2,163.3616646981627
k=2,261.001656069364
k=2,247.5660814717475
k=2,150.65716404199475
k=2,237.67310242941562
k=2,246.79312409717647
k=2,163.62283595800523
k=2,48.22988262295081
k=2,524.8099139999999
k=2,99.33691677675027
k=2,23.858506229508194
k=2,43.45497377049182
k=2,272.64580839895007
k=2,201.23781496063006
k=2,241.69698552631573
k=2,193.53753699284013
k=2,19.517226229508193
k=2,145.5490340983606
k=2,235.53791934426232
k=2,191.31252585521082
k=2,200.37944327868848
k=2,180.317
k=2,747.410055283415
k=2,527.1787114754097
k=2,60.539960526315795
k=2,187.17839632545935
k=2,11.93118372703412
k=2,229.80916272965885
k=2,153.62845669291346
k=2,164.95561049180324
k=2,189.67696259842523
k=2,199.34502950819663
k=2,193.04952133946156
k=2,212.80087713534834
k=2,211.46903201970443
k=2,162.41904133858276
k=2,195.67475868852455
k=2,409.8707447506559
k=2,184.89529116945107
k=2,200.89468590163935
k=2,417.9136465573771
k=2,369.3472052631581
k=2,187.70570209973744
k=2,42.614350393700796
k=2,19.900073442622958
k=2,302.58597506561665
k=2,261.84897245901635
k=2,337.46855278688554
k=2,100.38445472440942
k=2,136.52696000000003
k=2,632.9193786482334
k=2,183.54625901639355
k=2,429.8227908196721
k=2,21.94611016393443
k=2,38.01841674595623
k=2,38.44676312335961
k=2,42.009575757575774
k=2,182.0611167979002
k=2,68.15222139471899
k=2,26.8714406557377
k=2,194.4358524590165
k=2,44.98400918032786
k=2,166.9552727868852
k=2,212.38959144237413
k=2,22.421838967971524
k=2,18.249180732484074
k=2,24.472535737704913
k=2,29.030838688524593
k=2,168.11719169960483
k=2,218.48790485564297
k=2,401.7294049967128
k=2,195.78812327868854
k=2,182.66840182648397
k=2,25.87304206349206
k=2,13.337690206528976
k=2,238.75082032786892
k=2,269.6768641732284
k=2,44.464204590163924
k=2,33.333386780104696
k=2,49.834295081967205
k=2,21.724828196721315
k=2,258.8706111475409
k=2,139.27882338902154
k=2,153.47626688524596
k=2,17.931279527559052
k=2,72.79560367454069
k=2,778.8616290322581
k=2,508.32345207667726
k=2,1173.6074904793174
k=2,209.4134876690534
k=2,38.09944893899204
k=2,242.6014388961892
k=2,441.6285551181103
k=2,158.01334792993637
k=2,183.1896023622047
k=2,332.53374409448816
k=2,175.38459278688526
k=2,296.0863822950818
k=2,14.374865573770492
k=2,12.02673311475409
k=2,195.89607409836063
k=2,151.50371016393444
k=2,143.33667038216564
k=2,21.003044619422564
k=2,19.43009776902885
k=2,245.7169136363636
k=2,540.057325617284
k=2,186.70222440944875
k=2,871.1075194369971
k=2,11.730738188976373
k=2,183.1261463254593
k=2,187.0602636065573
k=2,35.67628299409063
k=2,301.67285782747615
k=2,18.60373228346456
k=2,45.55544685039372
k=2,225.76887171052635
k=2,203.9256082677165
k=2,30.497999345977767
k=2,547.9741190476192
k=2,141.60113936430318
k=2,39.193262950819665
k=2,37.49799212598425
k=2,19.092182324840767
k=2,175.5056059225512
k=2,467.6519870863602
k=2,19.312203934426236
k=2,196.6354956245028
k=2,465.9793182414696
k=2,546.5879271175314
k=2,597.4405981615233
k=2,136.16650196850378
k=2,156.88612204724407
k=2,25.36742716535433
k=2,47.0773750819672
k=2,18.79785564304462
k=2,356.26447868852455
k=2,42.94444852459014
k=2,40.33575984251971
k=2,230.57326574803153
k=2,273.6258044619421
k=2,1043.455672357189
k=2,131.14988459016388
k=2,253.383113442623
k=2,174.48535903250186
k=2,208.52010909090907
k=2,172.605658792651
k=2,202.24371337579623
k=2,165.6723195538058
k=2,193.70487409836056
k=2,227.7833901639343
k=2,23.820612459016395
k=2,26.30119540983607
k=2,22.310962622950825
k=2,233.77867148488838
k=2,18.837203934426228
k=2,282.40264748677254
k=2,197.08586885245901
k=2,208.9639940983607
k=2,166.52794426751598
k=2,31.295160761154843
k=2,156.78703674540682
k=2,201.953605960265
k=2,21.819460622104565
k=2,409.14482468811553
k=2,20.936957349081368
k=2,329.6938649180327
k=2,353.89260236220485
k=2,20.271632786885252
k=2,629.2027986885246
k=2,429.2134336399474
k=2,231.09532086614175
k=2,195.29168131147534
k=2,197.049566557377
k=2,129.96728115015978
k=2,161.88444067796618
k=2,157.206523468576
k=2,325.12251622418876
k=2,17.125706692913386
k=2,21.05879002624671
k=2,31.054824940047983
k=2,30.510694225721792
k=2,252.82471815286635
k=2,261.55479645436634
k=2,90.06152983606559
k=2,326.04900524590147
k=2,164.9517932405567
k=2,242.42410629921255
k=2,169.76146361590403
k=2,93.18611745406822
k=2,142.4228976377953
k=2,164.3984324146981
k=2,256.6854957264956
k=2,207.70333923884507
k=2,79.27294749403342
k=2,592.4732673684211
k=2,393.8559822834647
k=2,175.40815026246716
k=2,45.54573770491803
k=2,219.7008450426788
k=2,191.67107540983608
k=2,339.23634136269783
k=2,328.50525115055876
k=2,201.67440682414704
k=2,192.37562022292985
k=2,198.13854856687888
k=2,667.3987062295085
k=2,848.2311622162887
k=2,158.7567816393443
k=2,182.9739639344263
k=2,158.00447409836067
k=2,164.7408838582677
k=2,23.148895013123372
k=2,169.3946922339406
k=2,539.9331277156024
k=2,129.02444131147547
k=2,140.51251016393442
k=2,483.72070685111987
k=2,25.569814960629927
k=2,193.08788443860797
k=2,195.0823909774436
k=2,210.22179396325473
k=2,179.941280183727
k=2,500.6601648089171
k=2,227.40419344262284
k=2,135.4751691803279
k=2,189.0953131067961
k=2,418.3237552493438
k=2,22.354726589200276
k=2,330.4477911725956
k=2,194.31573407643313
k=2,174.32906557377046
k=2,30.188994098360656
k=2,412.28394824840797
k=2,28.095604986876655
k=2,182.24118832021
k=2,174.95682213438732
k=2,481.9745108481263
k=2,888.6352486876643
k=2,642.2247323619633
k=2,201.82486229508189
k=2,141.13255446194222
k=2,174.55318897637795
k=2,27.358514098360658
k=2,28.469599344262303
k=2,20.373464566929137
k=2,186.50742191601051
k=2,46.74475918635172
k=2,198.42412992125998
k=2,199.81044685039376
k=2,11.66183191070256
k=2,183.5250604865221
k=2,194.9829298360655
k=2,19.79583213114755
k=2,22.44892899408284
k=2,179.79900918635175
k=2,177.40028937007875
k=2,16.674089768339773
k=2,23.808195009848983
k=2,24.525663606557387
k=2,23.788940327868833
k=2,135.76736614173234
k=2,19.2260745176314
k=2,127.1197270341208
k=2,462.89699737532794
k=2,36.078164698162716
k=2,27.417443934426235
k=2,176.7990867143994
k=2,200.47095081967205
k=2,44.345173770491805
k=2,21.971567868852457
k=2,15.399930491803278
k=2,195.4655139220366
k=2,15.665395669291343
k=2,186.46154772876886
k=2,15.23423884514436
k=2,201.9548923884514
k=2,24.498427821522313
k=2,218.97492124915146
k=2,58.80269336835195
k=2,393.88847213114764
k=2,91.29583081967216
k=2,193.87613603818622
k=2,199.87850688524594
k=2,187.9976334426231
k=2,20.82249934383202
k=2,137.9177686222808
k=2,547.3295824031519
k=2,157.73711745406817
k=2,371.57162532808394
k=2,228.6471541994749
k=2,195.86305314960632
k=2,39.254076721311485
k=2,201.89235081967217
k=2,210.84130098360652
k=2,190.11628674540688
k=2,432.0946513460273
k=2,196.96303346456673
k=2,23.59293639344263
k=2,430.34199934426243
k=2,187.07985480268053
k=2,34.34355606557377
k=2,86.63207821229048
k=2,386.8714074803152
k=2,166.43220382165606
k=2,260.4220413385827
k=2,183.3739022309712
k=2,201.83209711286096
k=2,183.19019093078754
k=2,19.155001968503935
k=2,165.13775803278688
k=2,100.16359198423127
k=2,480.0164484808454
k=2,169.02610270700652
k=2,201.13103740157473
k=2,155.957703873933
k=2,155.3611950098491
k=2,201.96270472440958
k=2,195.70336775553213
k=2,30.589593175853015
k=2,182.3993816393442
k=2,194.03691010498684
k=2,19.63089414858646
k=2,23.400983606557396
k=2,17.403464566929134
k=2,195.08923147540983
k=2,194.6534013114755
k=2,232.7453606687899
k=2,168.44261377049187
k=2,155.75572965879266
k=2,148.1193956692913
k=2,26.31419947506561
k=2,190.12715026246715
k=2,254.52096454366367
k=2,216.73960350318475
k=2,30.00288924302789
k=2,31.250009162303652
k=2,210.64058070866153
k=2,194.1344724660815
k=2,9.415163934426225
k=2,193.13396590163924
k=2,673.6066213017755
k=2,164.16189169675084
k=2,213.68380577427828
k=2,179.3688896551724
k=2,187.35164632545923
k=2,537.4758143044616
k=2,186.2253670387394
k=2,147.98729921259851
k=2,15.731517377049174
k=2,333.5608957377048
k=2,352.34993317422436
k=2,42.477377049180326
k=2,363.8327029508197
k=2,209.05262211614962
k=2,181.4665954545455
k=2,172.09313385826772
k=2,183.7623077427822
k=2,178.63790295081964
k=2,14.811647868852459
k=2,112.42078318002626
k=2,26.74708916776751
k=2,214.81865157480314
k=2,227.81898559999993
k=2,97.31320852459014
k=2,198.6545592885375
k=2,201.82399671916008
k=2,169.17270158102764
k=2,203.4120254980081
k=2,416.54329093931847
k=2,205.6596482939633
k=2,226.32046153846156
k=2,202.14148524590172
k=2,44.067565901639355
k=2,190.59739934426233
k=2,168.1763587886767
k=2,15.788937049180335
k=2,183.59379593175854
k=2,197.15241666666654
k=2,76.40418110236222
k=2,170.37940590163942
k=2,255.76243737704922
k=2,197.40444655737707
k=2,190.72670962609396
k=2,203.4045419947507
k=2,232.30981036745416
k=2,22.23418438320211
k=2,185.41806299212604
k=2,227.32804986876647
k=2,233.80583439490462
k=2,45.002879344262304
k=2,44.478116065573765
k=2,223.0433825459318
k=2,188.79329790026253
k=2,156.50967322834643
k=2,26.107473097112862
k=2,18.177069553805776
k=2,251.96290819672126
k=2,61.759229299363064
k=2,184.55129777070067
k=2,314.82558595800515
k=2,206.65275853018366
k=2,766.2976305774278
k=2,15.46672404730617
k=2,252.75013154450258
k=2,183.63582557377046
k=2,24.280864918032798
k=2,190.0570787401575
k=2,15.916380577427823
k=2,201.76440118187793
k=2,66.73997452229302
k=2,216.68565528562058
k=2,359.14282545931763
k=2,11.164770491803274
k=2,193.42759868852463
k=2,272.1356087516087
k=2,63.910988845144324
k=2,169.90320013123363
k=2,191.3021699475066
k=2,252.25364763779513
k=2,588.4583562992128
k=2,52.02630971128608
k=2,199.63588459016404
k=2,270.4370820748524
k=2,671.313076058201
k=2,19.25472
k=2,216.84991321499018
k=2,373.39678688524594
k=2,199.40670734908147
k=2,214.16107563025216
k=2,248.6394612860893
k=2,17.85619291338583
k=2,41.81613442622951
k=2,103.09210557377048
k=2,458.73905971128613
k=2,235.73177150361127
k=2,214.59050369375413
k=2,24.539917268548926
k=2,13.383577049180332
k=2,27.055445538057747
k=2,22.016146981627305
k=2,351.5606791338584
k=2,274.16995929087324
k=2,10.781180555555553
k=2,205.64003086014438
k=2,31.615339895013108
k=2,610.7432448573322
k=2,406.65469750656143
k=2,14.035469508196726
k=2,195.99756881463796
k=2,27.678522622950815
k=2,141.50379658792647
k=2,376.3048183266934
k=2,252.8724018384767
k=2,207.81447999999992
k=2,39.707155104712065
k=2,50.932320000000026
k=2,194.35249588138396
k=2,193.88612728719167
k=2,347.318844868735
k=2,54.50258005249348
k=2,169.8421290322581
k=2,205.99410367454067
k=2,191.074843175853
k=2,16.62530400525278
k=2,84.42806955380578
k=2,61.81798229508198
k=2,30.479561023622036
k=2,24.092909448818904
k=2,14.601394517282474
k=2,573.2476438356164
k=2,31.63284196721311
k=2,82.21219606557374
k=2,41.11294090610641
k=2,199.71592650918632
k=2,129.8628644736842
k=2,189.7674885095208
k=5,16.244074754098364
k=5,255.86205839895024
k=5,559.2356303348654
k=5,37.974656393442594
k=5,184.7191436065574
k=5,90.41755810899538
k=5,183.58943213114756
k=5,250.04445734908154
k=5,377.4629173228345
k=5,196.199166557377
k=5,16.68877070063694
k=5,195.83371737704925
k=5,165.17256655737708
k=5,234.96933573770474
k=5,433.62738557377054
k=5,987.149432325887
k=5,196.02367519685035
k=5,445.1787683121018
k=5,158.02506426229507
k=5,28.907205245901633
k=5,255.2279126213592
k=5,158.56604721311473
k=5,83.03899521531102
k=5,245.41188057742798
k=5,157.91022309711283
k=5,41.083034235668784
k=5,139.15455098684208
k=5,139.72886863057326
k=5,312.0730368663595
k=5,182.8883909235669
k=5,206.0415472440944
k=5,872.4108880105402
k=5,205.39185508196712
k=5,185.0933300524934
k=5,411.5579384615384
k=5,14.09165354330708
k=5,474.23167388451395
k=5,204.15909251968512
k=5,152.5427244094487
k=5,361.3655481967214
k=5,200.74057215189868
k=5,48.25127672131146
k=5,202.9624431438128
k=5,263.8859960655736
k=5,881.199629235881
k=5,197.1101289808916
k=5,28.807779672131154
k=5,25.091133770491794
k=5,374.51046622950827
k=5,25.87809580052493
k=5,22.259454724409444
k=5,165.5161620734908
k=5,263.78154396325465
k=5,386.86080000000004
k=5,151.6640059093894
k=5,356.408996060407
k=5,164.35929855643053
k=5,50.13817913385828
k=5,556.7807270341208
k=5,25.304557742782162
k=5,44.363598688524576
k=5,274.33668110236215
k=5,201.56702099737538
k=5,244.66541501976283
k=5,194.4675417661098
k=5,19.799247213114747
k=5,364.5336491803279
k=5,293.8161455847254
k=5,203.84200262295076
k=5,183.17422965879254
k=5,755.3016188153306
k=5,60.86256227436826
k=5,187.35809908136488
k=5,13.916811679790024
k=5,230.62116141732272
k=5,165.0743442622951
k=5,213.09134526650752
k=5,199.51620131147533
k=5,193.39585433070866
k=5,162.773862770847
k=5,196.08953573770486
k=5,426.0359337704918
k=5,185.72973349244234
k=5,201.24520000000007
k=5,630.7038013114757
k=5,187.88550955414013
k=5,21.176362622950826
k=5,302.9714776902888
k=5,262.4493917322836
k=5,508.77853820816864
k=5,140.50327828947357
k=5,846.1699914304546
k=5,183.83433442622942
k=5,430.61624196721317
k=5,22.552746229508195
k=5,39.97154658792649
k=5,39.58569685039369
k=5,45.30963582677166
k=5,270.92969291338585
k=5,27.373855081967218
k=5,195.32109508196723
k=5,45.866176393442636
k=5,167.2062767213115
k=5,216.86305498981667
k=5,25.32781093189965
k=5,19.299078821656053
k=5,26.129255081967205
k=5,32.7080937704918
k=5,169.76347136273864
k=5,235.9268503937008
k=5,196.0961993442622
k=5,183.85211147540986
k=5,27.81265442622951
k=5,15.407179094540604
k=5,273.68675262467184
k=5,51.49509049180332
k=5,34.355282722513095
k=5,25.07883475409837
k=5,260.7679331147541
k=5,141.2429443118536
k=5,160.01672900763367
k=5,18.403072178477696
k=5,73.51620538057739
k=5,213.11886032786882
k=5,246.62957874015763
k=5,449.67047178477685
k=5,158.78430812101917
k=5,184.45791207349075
k=5,356.83585695538073
k=5,175.5319179790026
k=5,15.051457083042564
k=5,14.678180983606559
k=5,199.06920837297798
k=5,225.22751934426222
k=5,147.5918601694915
k=5,21.796034120734905
k=5,20.071173228346456
k=5,266.0144881889764
k=5,857.6306900853579
k=5,376.26065944881896
k=5,183.8972977049181
k=5,187.41582622950813
k=5,35.97131023102311
k=5,20.069404855643047
k=5,46.58914304461945
k=5,32.692532374100715
k=5,631.0929356110381
k=5,142.2701337704918
k=5,41.35263803278688
k=5,39.25233661417323
k=5,19.466246006389774
k=5,175.84561417322837
k=5,479.76015573770457
k=5,24.415360655737697
k=5,196.83559672131153
k=5,469.2086758530187
k=5,555.1722764281025
k=5,602.3068774703556
k=5,137.4899789612098
k=5,190.91147440944886
k=5,26.14598753280839
k=5,67.41554133858268
k=5,21.576366141732283
k=5,358.0931176470588
k=5,44.16936197295146
k=5,46.060396325459315
k=5,232.0336152330925
k=5,282.7840249343833
k=5,131.98527672131146
k=5,177.00777972865117
k=5,566.7444712643677
k=5,174.00331167979
k=5,203.20146178343956
k=5,166.09922769028867
k=5,194.3497711475409
k=5,239.9249763779527
k=5,25.778259672131142
k=5,26.995886557377037
k=5,22.775345573770487
k=5,245.1755013123358
k=5,19.072365245901633
k=5,197.73011868852453
k=5,209.3596150819672
k=5,167.1686441082803
k=5,33.669066929133834
k=5,157.5786154855643
k=5,202.40802296587933
k=5,24.901170603674544
k=5,643.8048137651823
k=5,21.658573770491795
k=5,347.83455147540974
k=5,355.0812335958004
k=5,21.668288524590167
k=5,854.2628308196719
k=5,524.6529294660513
k=5,232.89433398950138
k=5,195.65686089238844
k=5,197.27700721784765
k=5,157.73665944881887
k=5,18.46882086614173
k=5,21.38137860892389
k=5,32.936861354581666
k=5,33.02763027888446
k=5,265.2391503611293
k=5,375.7220273597809
k=5,91.06928
k=5,330.1530331010451
k=5,165.44861482939635
k=5,170.34546552856202
k=5,94.37906163934426
k=5,142.85111961722492
k=5,164.9640242622951
k=5,258.6316327868853
k=5,210.4663901639344
k=5,394.4401191936897
k=5,176.31134754098363
k=5,45.9624249180328
k=5,381.41867214191865
k=5,202.07520013123354
k=5,192.55521337579603
k=5,199.21082404458593
k=5,739.3788032786887
k=5,869.322051677852
k=5,159.1182163934427
k=5,184.27814607948443
k=5,158.49908393442627
k=5,167.13056299212593
k=5,24.967591304347827
k=5,170.55746784776898
k=5,542.2374101049869
k=5,131.86992984778288
k=5,143.86052786885242
k=5,506.61697284768195
k=5,26.703103018372705
k=5,194.41797506561682
k=5,206.42652631578943
k=5,324.12746656050956
k=5,206.36233796940186
k=5,502.804552715655
k=5,227.75530885245902
k=5,136.00641377049186
k=5,190.55974081364835
k=5,596.6721751968499
k=5,23.677218503937006
k=5,195.0066674622117
k=5,174.82976852459
k=5,30.662240655737715
k=5,413.8258574840763
k=5,28.56335108481262
k=5,182.4767421259843
k=5,262.72986614173226
k=5,657.1780912576687
k=5,202.289771147541
k=5,141.9863180327869
k=5,176.24457677165358
k=5,28.71329770491803
k=5,30.69259409836065
k=5,20.68269356955381
k=5,187.6604514435696
k=5,160.75508530183728
k=5,199.8976522309712
k=5,13.097804990151019
k=5,184.4931068852458
k=5,195.6923685245901
k=5,21.372885245901646
k=5,24.197320184089413
k=5,270.0496935695539
k=5,17.39998884514435
k=5,25.33425279054497
k=5,25.77117442622952
k=5,24.349822178477694
k=5,208.02934539473682
k=5,19.81492323097464
k=5,143.6732239101718
k=5,32.25917060367454
k=5,177.21523934426233
k=5,201.01808590163927
k=5,45.07222622950821
k=5,24.160350819672118
k=5,16.112114098360646
k=5,196.57391726332543
k=5,16.461397637795276
k=5,186.8801272965879
k=5,15.825759787657589
k=5,202.32345997375333
k=5,27.139566272965894
k=5,270.2193919836955
k=5,59.994552199606055
k=5,394.7303390163934
k=5,194.62772386272945
k=5,200.05118819672134
k=5,188.4709639344262
k=5,21.58748490813647
k=5,140.5053436675461
k=5,157.83782480314954
k=5,299.13974868766417
k=5,46.469131803278664
k=5,222.56939344262295
k=5,211.29234163934427
k=5,190.4136187664041
k=5,445.4405679579775
k=5,197.9069435695539
k=5,24.867989508196708
k=5,452.7807154098361
k=5,38.728834098360664
k=5,448.03363404932355
k=5,393.03638057742774
k=5,168.70163773885346
k=5,184.37312532808403
k=5,202.40953083989504
k=5,184.45761385350318
k=5,22.264127296587926
k=5,165.491875409836
k=5,778.7108219669777
k=5,169.23628025477706
k=5,201.90419094488192
k=5,221.3981247537753
k=5,553.4882629070692
k=5,203.33159394904462
k=5,196.55045770491802
k=5,50.260324359816146
k=5,183.62043803278692
k=5,194.28044750656173
k=5,22.95813582677166
k=5,26.027254426229515
k=5,196.1002801837271
k=5,194.95402943516308
k=5,169.64079213114758
k=5,157.2468556430446
k=5,148.51079921259847
k=5,163.11993038433644
k=5,191.0351948818898
k=5,497.91122178477696
k=5,30.550505179282844
k=5,33.51166819371727
k=5,211.17514632545934
k=5,196.83527374301684
k=5,193.4608813114754
k=5,722.5038963254596
k=5,165.90698248407637
k=5,214.31733267716538
k=5,179.67201585728432
k=5,189.43092974392653
k=5,149.55368832021
k=5,17.087731147540975
k=5,338.06732262295077
k=5,354.0520019672132
k=5,43.34069019876628
k=5,367.6751652459016
k=5,211.191524264121
k=5,182.385001312336
k=5,181.27923162729658
k=5,184.68887532808395
k=5,180.19342163934425
k=5,15.338681967213118
k=5,30.438701542588866
k=5,216.79375328084
k=5,231.04869212410497
k=5,98.44507213114753
k=5,200.6430607175713
k=5,202.05478871391085
k=5,170.35241238471673
k=5,204.16466560509556
k=5,1604.229568893528
k=5,205.88641103086005
k=5,454.48776470588234
k=5,202.58068393442622
k=5,45.38140983606558
k=5,190.88149934383205
k=5,171.601159315339
k=5,15.881187540983598
k=5,184.5581968503937
k=5,197.22318569553818
k=5,170.9391403278689
k=5,266.35069225721764
k=5,197.78668721311473
k=5,190.9928308196722
k=5,208.15087467191603
k=5,233.19371062992124
k=5,23.697424540682405
k=5,185.7356811023621
k=5,234.59593191140277
k=5,47.33778819672133
k=5,44.745400655737726
k=5,226.53298248407646
k=5,156.8813077427822
k=5,26.75086417322834
k=5,19.5135337704918
k=5,375.3690983606558
k=5,63.09227821522309
k=5,185.19332324840772
k=5,517.8589258043334
k=5,209.64314566929124
k=5,15.929593565331583
k=5,253.32511256544515
k=5,184.22463737704916
k=5,24.619988196721323
k=5,190.3645524934383
k=5,20.289322347266882
k=5,202.24082808398938
k=5,68.56985748407644
k=5,217.31636679790026
k=5,539.0440657030222
k=5,11.517813114754102
k=5,194.39696186719266
k=5,311.5470365950677
k=5,64.00682020997374
k=5,172.04575000000003
k=5,191.58979461942258
k=5,255.71220275590554
k=5,887.4271424242426
k=5,52.83774754098363
k=5,200.14293967213118
k=5,383.39333639947426
k=5,839.6893127899277
k=5,19.557895737704932
k=5,221.40316196721307
k=5,374.2065154098362
k=5,199.66174671916025
k=5,515.5103277310924
k=5,371.14198425196884
k=5,18.298516404199475
k=5,42.144195409836065
k=5,104.68767672131153
k=5,460.0356686351705
k=5,240.11283567134268
k=5,215.21423035594356
k=5,13.814969160104983
k=5,28.52500393442622
k=5,22.80368262295082
k=5,352.80580000000015
k=5,278.1238148391334
k=5,13.638447452229297
k=5,206.13412401574806
k=5,33.10127672131148
k=5,634.5845488771469
k=5,409.77952987524634
k=5,15.347668852459016
k=5,196.52789578361165
k=5,29.87399213114754
k=5,142.07049737532816
k=5,214.39344750656173
k=5,45.02179515706806
k=5,60.17114295081969
k=5,194.79423707239454
k=5,194.1497724358975
k=5,55.83222047244093
k=5,170.08602962475308
k=5,206.91323687664044
k=5,191.274719160105
k=5,19.979501641497045
k=5,63.37818754098363
k=5,30.870143044619418
k=5,25.031875328084006
k=5,16.163122622950816
k=5,702.0071696369636
k=5,32.48946325459317
k=5,86.21135695538057
k=5,42.101171372291525
k=5,199.82283530183716
k=5,130.3640918635171
k=5,189.97135170603676
k=10,19.502467540983602
k=10,258.4622014435697
k=10,39.920185817465544
k=10,93.21457894736844
k=10,183.7719875409837
k=10,196.66809311475413
k=10,17.90219570405728
k=10,196.20395016393437
k=10,165.47213311475406
k=10,236.25357114754098
k=10,880.1959598948066
k=10,196.5178392388452
k=10,452.08713455414005
k=10,158.9844701639344
k=10,33.44731868852457
k=10,160.34079934426222
k=10,83.45735167464119
k=10,246.2693044619422
k=10,158.63101316655687
k=10,42.93295505617977
k=10,139.83498242677817
k=10,140.1613845541401
k=10,355.74022766379886
k=10,183.51305971128608
k=10,206.36069881889767
k=10,937.2104802411254
k=10,207.1813149606301
k=10,185.80062664042
k=10,415.9790091863518
k=10,15.25492058165549
k=10,475.5631363636363
k=10,204.50386745406823
k=10,154.26233398950137
k=10,362.09703081967194
k=10,201.68367606557388
k=10,50.52807147540984
k=10,203.83934776902893
k=10,889.1750205570293
k=10,197.28869824840754
k=10,35.40654527559057
k=10,25.86450950819671
k=10,26.931355643044636
k=10,26.388466535433054
k=10,246.87125459317573
k=10,265.8418188976378
k=10,153.32610892388448
k=10,413.3428875739645
k=10,165.44301969796467
k=10,78.41197180327873
k=10,557.3026174540681
k=10,31.270729002624666
k=10,44.910836721311476
k=10,282.3622139107612
k=10,202.27690748031483
k=10,246.38985582620137
k=10,195.33257802547774
k=10,19.93683672131148
k=10,192.10429199475058
k=10,767.1036174033151
k=10,62.170782258064534
k=10,193.74454593175867
k=10,15.10677296587927
k=10,231.5040590551181
k=10,167.50151344262295
k=10,339.59529724409464
k=10,199.94685967213115
k=10,193.60968372703408
k=10,163.6088937007874
k=10,196.88568852459008
k=10,629.3141068852458
k=10,186.98217740652345
k=10,201.61610360655743
k=10,655.8274957377051
k=10,188.1792027559055
k=10,22.41987016393442
k=10,303.2576828627708
k=10,273.23208597285065
k=10,674.4731594488184
k=10,143.2971741130092
k=10,1030.244740652347
k=10,184.17560327868847
k=10,431.21398490813647
k=10,26.199531803278692
k=10,41.438092459016396
k=10,41.44123622047246
k=10,47.39875830564782
k=10,29.04319737704915
k=10,195.66707540983606
k=10,46.163986229508176
k=10,167.46145573770485
k=10,221.9951985049835
k=10,34.52508844765345
k=10,19.989176751592346
k=10,26.477653770491788
k=10,34.93108983606559
k=10,171.38852635046112
k=10,196.56015672131147
k=10,184.61430163934418
k=10,28.989864918032758
k=10,16.613640479360853
k=10,400.6117311475409
k=10,54.329109508196744
k=10,35.47899345549738
k=10,31.02615344262296
k=10,261.67710295081974
k=10,144.8934176610979
k=10,228.90620655737712
k=10,19.42908333333333
k=10,76.05273556430444
k=10,214.18486555290363
k=10,251.40716797900257
k=10,648.1077242236023
k=10,160.43258706070299
k=10,185.38705183727043
k=10,175.75134491803277
k=10,17.219139672131153
k=10,18.128367868852465
k=10,419.6707685245901
k=10,231.6460487804878
k=10,219.00826570458395
k=10,22.878577427821515
k=10,20.943356955380573
k=10,266.6141824146983
k=10,184.198155511811
k=10,187.90846163934435
k=10,36.452312541037436
k=10,21.450864829396338
k=10,47.45320997375324
k=10,33.65050621321125
k=10,689.404578823529
k=10,142.9391180327869
k=10,47.04313967213117
k=10,40.07646881155615
k=10,20.228445859872622
k=10,176.0337055737706
k=10,35.074415081967224
k=10,197.17552371541498
k=10,700.1023162729662
k=10,816.7060853578462
k=10,613.2471828382841
k=10,138.2718188976378
k=10,28.83952721311475
k=10,71.67847375328088
k=10,22.88209704918032
k=10,360.90853049180333
k=10,44.951131147541
k=10,54.66445866141732
k=10,236.87878805774272
k=10,136.2195285245901
k=10,178.42738583929983
k=10,174.2163077427822
k=10,203.56000955414
k=10,168.34143598161518
k=10,194.57811278688519
k=10,352.885340551181
k=10,27.031931147540995
k=10,28.87929396325459
k=10,23.158154098360654
k=10,20.174965879265102
k=10,198.55033508196715
k=10,209.79455934426232
k=10,167.80230334394912
k=10,35.89008070866141
k=10,158.21747309711282
k=10,203.1468372703412
k=10,34.48396719160106
k=10,23.490000655737727
k=10,356.2437645901642
k=10,22.073344918032774
k=10,233.86243532501646
k=10,196.26324262295086
k=10,197.89856687898092
k=10,158.8359291803278
k=10,22.770654199475075
k=10,21.665082677165355
k=10,33.88611581469648
k=10,34.888352593565344
k=10,91.29994491803276
k=10,502.1211895081967
k=10,165.61537335958008
k=10,171.62551051248357
k=10,97.6886944262295
k=10,143.57394881889758
k=10,165.68133661417326
k=10,261.1264536741213
k=10,214.30588623707246
k=10,396.1420951029098
k=10,177.09240852459018
k=10,46.22709049180325
k=10,202.29955118110237
k=10,193.24016958598733
k=10,199.90250318471337
k=10,876.5972125100238
k=10,185.1181140983607
k=10,158.9206830708662
k=10,169.6685223097113
k=10,30.327788713910763
k=10,171.3671254927727
k=10,811.0383016528928
k=10,133.37183737704916
k=10,145.03888786885236
k=10,29.006046587926505
k=10,195.05125159235675
k=10,244.6239306930693
k=10,291.3317178477691
k=10,505.9753064644854
k=10,227.98487409836062
k=10,136.5103174224344
k=10,190.878784120735
k=10,692.1111502966379
k=10,24.500674540682404
k=10,196.62164916467773
k=10,175.83851409836055
k=10,33.70760459016392
k=10,417.01454176610986
k=10,28.887965223097122
k=10,183.28063320209978
k=10,990.188569078947
k=10,202.48290950819683
k=10,142.52800459016393
k=10,177.13285836065563
k=10,29.65919081967213
k=10,33.01528590163932
k=10,21.808312335958004
k=10,188.15374278215228
k=10,200.1121482939632
k=10,13.662977019041373
k=10,185.7406478688524
k=10,198.17060721311478
k=10,22.454733114754095
k=10,30.906420843277655
k=10,17.816568306010936
k=10,25.644735390676296
k=10,26.534083934426217
k=10,24.82925377049181
k=10,20.85644192256342
k=10,36.51813180327869
k=10,178.1900996721312
k=10,201.8545947540984
k=10,46.72191404199472
k=10,26.4667344262295
k=10,20.32123687664041
k=10,201.08488464598238
k=10,17.298761154855644
k=10,189.65394400527006
k=10,17.72165958858659
k=10,202.780784120735
k=10,51.97607114093959
k=10,331.08266870332665
k=10,60.341133289560084
k=10,395.9765049180328
k=10,195.3110429594272
k=10,200.1574439344261
k=10,208.74924852459017
k=10,23.049952099737524
k=10,143.6936974291365
k=10,158.33992979002625
k=10,357.09738370565043
k=10,48.6292373770492
k=10,366.4360209836064
k=10,212.44356459016382
k=10,190.50801246719163
k=10,485.00021644295293
k=10,198.66038248847929
k=10,26.7658969816273
k=10,469.6655009940357
k=10,413.8970853578465
k=10,231.55874831460685
k=10,185.2191417322835
k=10,203.04677821522304
k=10,184.80081528662419
k=10,28.289574146981632
k=10,165.62628131147545
k=10,169.63334474522304
k=10,202.25199737532807
k=10,221.9103136482939
k=10,203.78466272965892
k=10,198.31333522727274
k=10,59.22076786885247
k=10,183.95607213114758
k=10,194.4449311023622
k=10,25.642236375574512
k=10,30.643835409836075
k=10,196.96194947506555
k=10,195.41698622950827
k=10,170.96273836065586
k=10,158.2044389763779
k=10,148.95246719160104
k=10,191.9250656167981
k=10,31.40176812749002
k=10,34.35965903141362
k=10,212.1674747540984
k=10,198.42081941129683
k=10,193.75659540983605
k=10,236.83002477477476
k=10,214.50008595800526
k=10,180.11535628952922
k=10,192.81084569927773
k=10,151.35361377049182
k=10,18.385040094339622
k=10,348.6266603221083
k=10,355.5592491803277
k=10,46.32325260416666
k=10,379.24249671916004
k=10,215.1342929936305
k=10,183.57208010505585
k=10,190.9296345144356
k=10,185.59608398950127
k=10,180.82963540983607
k=10,217.80959645669296
k=10,99.68181180327869
k=10,206.5859607843137
k=10,202.50867585301827
k=10,171.55590454246212
k=10,204.4715007961784
k=10,206.23846431312347
k=10,203.22802885245915
k=10,46.119175196850385
k=10,191.10706885245907
k=10,175.48166908371778
k=10,16.217906885245903
k=10,185.69702362204725
k=10,197.51283989501323
k=10,171.22418295081968
k=10,270.3094360655739
k=10,200.42580590163922
k=10,192.0186918032787
k=10,384.5686679790024
k=10,233.81190157480324
k=10,28.378981627296607
k=10,186.0980137795275
k=10,235.6008490813649
k=10,47.97904068241469
k=10,45.252036721311455
k=10,229.24930708661404
k=10,157.49699803149605
k=10,27.31373097112861
k=10,24.746000655737703
k=10,63.891996719160126
k=10,186.16260270700636
k=10,16.99709848982272
k=10,254.6622146596858
k=10,184.49696327868855
k=10,25.063205245901656
k=10,190.60956102362218
k=10,27.95373646496812
k=10,202.75513713910763
k=10,70.61582404458592
k=10,217.50275524934378
k=10,11.791945573770493
k=10,195.5433803278688
k=10,503.37423041474653
k=10,64.05716535433068
k=10,234.3370427698575
k=10,191.79782133564615
k=10,264.4355433070866
k=10,54.02360892388451
k=10,200.48217836065578
k=10,389.61320197368406
k=10,857.5763730158735
k=10,19.899479344262296
k=10,229.30352327868846
k=10,374.59559448818914
k=10,199.82870209973748
k=10,19.690114959469415
k=10,42.568470163934414
k=10,152.84711081967217
k=10,461.12470931758565
k=10,308.8708976377952
k=10,216.18121625251862
k=10,14.483030819672125
k=10,34.10366950819672
k=10,24.6583812335958
k=10,361.71129573770486
k=10,285.9697127868853
k=10,14.13529066022545
k=10,206.36768700787405
k=10,33.685886482939615
k=10,871.8154359313079
k=10,426.252014445174
k=10,18.99905249343833
k=10,196.91208273667462
k=10,33.704213770491776
k=10,144.08276049868763
k=10,215.2936325459318
k=10,46.694396991497726
k=10,65.96769114754098
k=10,195.9524136833731
k=10,195.26873190135237
k=10,56.09059448818899
k=10,171.62458563899872
k=10,191.52570669291333
k=10,20.49077413000656
k=10,67.17734032786885
k=10,32.133562335958
k=10,25.44110695538058
k=10,18.32675737704918
k=10,720.8359100401603
k=10,33.64677967213113
k=10,124.40286622950822
k=10,45.14447078135261
k=10,200.0536988188976
k=10,130.81558136482928
k=10,190.12135193696648
k=25,27.16568327868853
k=25,383.40403939592915
k=25,42.88014304461939
k=25,184.3114459016393
k=25,197.6258740983607
k=25,19.220463802704852
k=25,197.0129868852459
k=25,166.59628590163933
k=25,239.7811737704918
k=25,197.0268438320211
k=25,682.3804442675162
k=25,162.2965291803279
k=25,38.95340786885245
k=25,238.75776181102356
k=25,85.11686831604153
k=25,249.04147244094486
k=25,163.00320800524932
k=25,48.96849374999999
k=25,140.57587024793384
k=25,141.39341082802545
k=25,186.0209895013124
k=25,207.3348996062991
k=25,1040.6478648829432
k=25,187.99433989501304
k=25,465.7878230088495
k=25,20.594742001361478
k=25,711.2043713910762
k=25,205.66789895013122
k=25,228.8288812335957
k=25,364.65183970976256
k=25,202.71884196721325
k=25,204.438030839895
k=25,900.4461596026489
k=25,198.69038902147966
k=25,29.361876640419958
k=25,30.523609580052504
k=25,50.70444038594073
k=25,386.18238658428953
k=25,159.51564806303352
k=25,166.12568307086613
k=25,566.3447221847605
k=25,75.3968340983606
k=25,46.686788852458996
k=25,202.95568877216022
k=25,255.32989161849724
k=25,198.15026831210196
k=25,20.636737049180315
k=25,1073.0007123385938
k=25,63.2126708185053
k=25,282.34993766404205
k=25,232.48866841759684
k=25,252.3677877792378
k=25,200.63390360655737
k=25,194.4802316272966
k=25,172.73004724409452
k=25,202.6917036065574
k=25,190.799185361973
k=25,202.49141180327868
k=25,188.61066557161618
k=25,26.78352559055117
k=25,304.0677191601049
k=25,497.7586983904831
k=25,184.75735672131142
k=25,432.9099081967213
k=25,43.48815016393442
k=25,66.54904266088211
k=25,34.372523278688526
k=25,47.033376393442644
k=25,168.00369639344257
k=25,257.07835515320335
k=25,46.53927363636362
k=25,20.954740445859873
k=25,27.563452459016396
k=25,37.898179133858264
k=25,181.02490059249513
k=25,197.9583757377049
k=25,275.97673950131235
k=25,30.439698360655743
k=25,21.807280958721705
k=25,66.06155606557377
k=25,37.38127421465967
k=25,36.58287606557377
k=25,263.5476091703055
k=25,149.0329728651236
k=25,24.325692913385833
k=25,217.98776393442625
k=25,164.54565525477716
k=25,186.84548293963257
k=25,176.4364806557376
k=25,30.351024934383208
k=25,24.926083333333317
k=25,23.459104986876635
k=25,267.9676181102361
k=25,185.12122295081966
k=25,188.74135213114752
k=25,39.74740858085809
k=25,25.914045275590524
k=25,50.471244094488185
k=25,37.86375735775017
k=25,790.8246973079453
k=25,143.7773763934427
k=25,40.77578871391077
k=25,21.085950636942673
k=25,176.43137401574808
k=25,50.97157442622948
k=25,197.85839278688536
k=25,899.7479361421988
k=25,140.86425984251966
k=25,29.92998229508197
k=25,25.43670426229509
k=25,378.05570557377035
k=25,45.72253704918033
k=25,55.99812926509185
k=25,139.53630950819675
k=25,182.81392124105005
k=25,257.90648293963255
k=25,205.27958519108284
k=25,251.48692519685034
k=25,195.7152080052494
k=25,28.177807213114747
k=25,30.229473442622957
k=25,23.871341639344255
k=25,23.225611147540995
k=25,200.7046380327869
k=25,210.30733377049177
k=25,174.15122691082803
k=25,39.3733867367039
k=25,159.83538976377943
k=25,205.7346878980892
k=25,28.139202755905508
k=25,365.79584918032805
k=25,23.700059016393446
k=25,238.09623753280835
k=25,197.05429639344268
k=25,198.77880131147543
k=25,243.7764431185363
k=25,27.74617782152232
k=25,22.375277741300064
k=25,34.91233971291867
k=25,41.64069028871392
k=25,93.54833005249341
k=25,166.27050524934384
k=25,175.04877084701246
k=25,213.2343591595536
k=25,146.09536482939635
k=25,166.9890950819672
k=25,388.5158557377047
k=25,496.65686178861785
k=25,179.1525462295082
k=25,46.84178295081967
k=25,203.2478963254592
k=25,195.93307324840765
k=25,201.30201751592358
k=25,899.4738699402784
k=25,186.31012459016392
k=25,160.60710433070864
k=25,38.963462598425195
k=25,244.7045277777778
k=25,35.17878777923785
k=25,195.60696050032917
k=25,521.6631607000795
k=25,228.53754032786898
k=25,144.673646557377
k=25,191.38227117531187
k=25,27.41295669291339
k=25,197.94709952229303
k=25,178.15351409836055
k=25,38.25796590163935
k=25,31.05834842519686
k=25,184.01360039370084
k=25,203.22832655737707
k=25,144.13529836065567
k=25,181.88448196721313
k=25,34.57629049180326
k=25,23.53753740157482
k=25,279.71437795275585
k=25,201.08680905511804
k=25,16.897942181340337
k=25,222.35117901639347
k=25,292.10959475409834
k=25,24.007842622950815
k=25,24.3043031496063
k=25,26.43016349310572
k=25,28.160420983606567
k=25,26.03107874015747
k=25,26.62354461942258
k=25,41.839603278688514
k=25,182.59725590551173
k=25,202.7560321311476
k=25,52.15112590163934
k=25,32.11632393442623
k=25,204.39375099443114
k=25,21.29574081364829
k=25,195.13116940249512
k=25,25.65395512391159
k=25,203.8618418635171
k=25,987.372711864407
k=25,66.39818844386082
k=25,418.0714511784513
k=25,202.3481805887033
k=25,200.838137704918
k=25,288.99421049180336
k=25,27.241082074852258
k=25,159.31160826771657
k=25,220.34408852459
k=25,190.82528018372716
k=25,576.268733509235
k=25,200.53339632545922
k=25,28.76967060367454
k=25,423.01494900849866
k=25,187.03523490813643
k=25,205.484402230971
k=25,186.72866401273888
k=25,38.21900459016392
k=25,167.85645639344258
k=25,170.63508996815284
k=25,203.64545997375322
k=25,222.42516381578955
k=25,205.12407808398953
k=25,184.70595147540976
k=25,195.42057545931758
k=25,28.628259186351706
k=25,37.51603409836065
k=25,203.1965820209974
k=25,196.2016137704918
k=25,178.938137704918
k=25,161.40979855643042
k=25,150.72332152230965
k=25,196.1839914698163
k=25,34.90449043062198
k=25,37.960757853403145
k=25,203.17250994431197
k=25,195.51221508196716
k=25,596.489576791809
k=25,215.21220669291338
k=25,180.7579450033536
k=25,154.09647703412077
k=25,46.5697173770492
k=25,403.59554217736127
k=25,361.50039409836074
k=25,70.2441405121471
k=25,185.60676509186354
k=25,186.8913549868767
k=25,182.5258334426229
k=25,219.04747375328083
k=25,310.5708584595128
k=25,204.08850459317588
k=25,176.4456257425742
k=25,210.80555573248407
k=25,206.96016349310574
k=25,204.39035868852463
k=25,50.27576065573772
k=25,191.68162557377045
k=25,262.196325428195
k=25,192.82192459016395
k=25,198.41377230971122
k=25,172.85037114754098
k=25,195.9894448818898
k=25,234.80338845144337
k=25,30.014402495075522
k=25,186.69592519685054
k=25,249.86282225148102
k=25,53.27249540682416
k=25,45.70281967213115
k=25,236.64142547603427
k=25,28.567555774278222
k=25,28.63239540983606
k=25,69.55643569553804
k=25,201.81071815286623
k=25,27.047760998030206
k=25,379.96302030124434
k=25,185.99749442622962
k=25,27.82869488188977
k=25,191.25200328083983
k=25,207.9530610236221
k=25,72.82591242038215
k=25,218.34158136482947
k=25,199.70182885245907
k=25,252.48953805774278
k=25,192.31456139198957
k=25,56.84074754098363
k=25,201.04773573770498
k=25,419.6949433465087
k=25,874.6407179827476
k=25,23.124116721311466
k=25,376.31823031496054
k=25,200.6559934383202
k=25,22.82736482939633
k=25,43.08437114754097
k=25,473.29734580052474
k=25,217.61051684636138
k=25,37.64391344262294
k=25,27.270657704918044
k=25,577.738306377383
k=25,20.659341894060994
k=25,207.38032480314965
k=25,35.67955278688525
k=25,892.5280438247008
k=25,32.45403803278689
k=25,198.93952187748604
k=25,38.526377049180326
k=25,216.301312992126
k=25,48.71263832570311
k=25,197.61297454256174
k=25,197.89712490055672
k=25,56.93696456692911
k=25,174.55882159315337
k=25,192.26103346456694
k=25,22.61206434668417
k=25,69.69637245901639
k=25,35.414272965879256
k=25,26.85097901639345
k=25,23.715907540983597
k=25,735.799097689769
k=25,40.80397508196721
k=25,45.54414707813526
k=25,200.84129593175862
k=25,131.15796257386742
k=25,190.6952514773474


==> data/availability_uptime/prefix_uptime_heatmap.csv <==
poll_idx,prefix_idx,online_fraction
1,1,1.0
2,1,1.0
3,1,1.0
4,1,1.0
5,1,1.0
6,1,1.0
7,1,1.0
8,1,1.0
9,1,1.0
10,1,1.0
11,1,1.0
12,1,1.0
13,1,1.0
14,1,1.0
15,1,1.0
16,1,1.0
17,1,1.0
18,1,1.0
19,1,1.0
20,1,1.0
21,1,1.0
22,1,1.0
23,1,1.0
24,1,1.0
25,1,1.0
26,1,1.0
27,1,1.0
28,1,1.0
29,1,1.0
30,1,1.0
31,1,1.0
32,1,1.0
33,1,1.0
34,1,1.0
35,1,1.0
36,1,1.0
37,1,1.0
38,1,1.0
39,1,1.0
40,1,1.0
41,1,1.0
42,1,1.0
43,1,1.0
44,1,1.0
45,1,1.0
46,1,1.0
47,1,1.0
48,1,1.0
49,1,1.0
50,1,1.0
51,1,1.0
52,1,1.0
53,1,1.0
54,1,1.0
55,1,1.0
56,1,1.0
57,1,1.0
58,1,1.0
59,1,1.0
60,1,1.0
61,1,1.0
62,1,1.0
63,1,1.0
64,1,1.0
65,1,1.0
66,1,1.0
67,1,1.0
68,1,1.0
69,1,1.0
70,1,1.0
71,1,1.0
72,1,1.0
1,2,1.0
2,2,1.0
3,2,1.0
4,2,1.0
5,2,1.0
6,2,1.0
7,2,1.0
8,2,0.9833333333333333
9,2,1.0
10,2,1.0
11,2,1.0
12,2,1.0
13,2,1.0
14,2,0.9333333333333333
15,2,1.0
16,2,1.0
17,2,1.0
18,2,1.0
19,2,1.0
20,2,1.0
21,2,0.9666666666666667
22,2,0.9833333333333333
23,2,0.5333333333333333
24,2,0.9833333333333333
25,2,0.9833333333333333
26,2,1.0
27,2,0.7666666666666667
28,2,0.9666666666666667
29,2,0.9333333333333333
30,2,0.7166666666666667
31,2,0.9666666666666667
32,2,0.9666666666666667
33,2,0.9666666666666667
34,2,0.9666666666666667
35,2,1.0
36,2,1.0
37,2,0.9
38,2,1.0
39,2,1.0
40,2,0.9666666666666667
41,2,1.0
42,2,1.0
43,2,0.9833333333333333
44,2,1.0
45,2,1.0
46,2,0.9833333333333333
47,2,1.0
48,2,1.0
49,2,0.9833333333333333
50,2,1.0
51,2,1.0
52,2,1.0
53,2,0.9833333333333333
54,2,0.9833333333333333
55,2,0.9666666666666667
56,2,0.9666666666666667
57,2,1.0
58,2,0.9833333333333333
59,2,0.9333333333333333
60,2,1.0
61,2,1.0
62,2,0.9666666666666667
63,2,1.0
64,2,1.0
65,2,0.9666666666666667
66,2,0.9833333333333333
67,2,0.9333333333333333
68,2,0.9833333333333333
69,2,1.0
70,2,1.0
71,2,1.0
72,2,1.0
1,3,0.9905660377358491
2,3,0.9905660377358491
3,3,0.9905660377358491
4,3,0.9905660377358491
5,3,0.9905660377358491
6,3,0.9905660377358491
7,3,0.9905660377358491
8,3,0.9905660377358491
9,3,0.9905660377358491
10,3,0.9905660377358491
11,3,0.9905660377358491
12,3,0.9905660377358491
13,3,0.9905660377358491
14,3,0.9905660377358491
15,3,0.9905660377358491
16,3,0.9905660377358491
17,3,0.9905660377358491
18,3,0.9905660377358491
19,3,0.9905660377358491
20,3,0.9905660377358491
21,3,0.9905660377358491
22,3,0.9905660377358491
23,3,0.9905660377358491
24,3,0.9905660377358491
25,3,0.9905660377358491
26,3,0.9905660377358491
27,3,0.9905660377358491
28,3,0.9905660377358491
29,3,0.9905660377358491
30,3,0.9905660377358491
31,3,0.9905660377358491
32,3,0.9905660377358491
33,3,0.9905660377358491
34,3,0.9905660377358491
35,3,0.9905660377358491
36,3,0.9905660377358491
37,3,0.9905660377358491
38,3,0.9905660377358491
39,3,0.9905660377358491
40,3,0.9811320754716981
41,3,0.9811320754716981
42,3,0.9811320754716981
43,3,0.9905660377358491
44,3,0.9905660377358491
45,3,0.9905660377358491
46,3,0.9905660377358491
47,3,0.9905660377358491
48,3,0.9905660377358491
49,3,0.9905660377358491
50,3,0.9905660377358491
51,3,0.9905660377358491
52,3,0.9905660377358491
53,3,0.9905660377358491
54,3,0.9905660377358491
55,3,0.9905660377358491
56,3,0.9905660377358491
57,3,0.9905660377358491
58,3,0.9905660377358491
59,3,0.9905660377358491
60,3,0.9905660377358491
61,3,0.9905660377358491
62,3,0.9811320754716981
63,3,0.9905660377358491
64,3,0.9905660377358491
65,3,0.9905660377358491
66,3,0.9905660377358491
67,3,0.9905660377358491
68,3,0.9905660377358491
69,3,0.9905660377358491
70,3,0.9905660377358491
71,3,0.9905660377358491
72,3,0.9905660377358491
1,4,0.9714285714285714
2,4,0.9714285714285714
3,4,1.0
4,4,1.0
5,4,1.0
6,4,1.0
7,4,1.0
8,4,1.0
9,4,1.0
10,4,0.9714285714285714
11,4,0.9714285714285714
12,4,1.0
13,4,1.0
14,4,1.0
15,4,0.9714285714285714
16,4,0.9714285714285714
17,4,1.0
18,4,1.0
19,4,1.0
20,4,0.9714285714285714
21,4,0.9714285714285714
22,4,0.9714285714285714
23,4,0.9714285714285714
24,4,1.0
25,4,1.0
26,4,1.0
27,4,1.0
28,4,1.0
29,4,0.9714285714285714
30,4,0.9714285714285714
31,4,0.9714285714285714
32,4,1.0
33,4,1.0
34,4,1.0
35,4,1.0
36,4,1.0
37,4,1.0
38,4,1.0
39,4,0.9714285714285714
40,4,0.9714285714285714
41,4,1.0
42,4,1.0
43,4,1.0
44,4,1.0
45,4,1.0
46,4,1.0
47,4,1.0
48,4,0.9714285714285714
49,4,0.9714285714285714
50,4,1.0
51,4,1.0
52,4,1.0
53,4,1.0
54,4,1.0
55,4,1.0
56,4,1.0
57,4,1.0
58,4,0.9714285714285714
59,4,1.0
60,4,1.0
61,4,1.0
62,4,1.0
63,4,1.0
64,4,1.0
65,4,1.0
66,4,0.9714285714285714
67,4,1.0
68,4,1.0
69,4,1.0
70,4,1.0
71,4,1.0
72,4,1.0
1,5,1.0
2,5,1.0
3,5,1.0
4,5,1.0
5,5,1.0
6,5,1.0
7,5,1.0
8,5,1.0
9,5,1.0
10,5,1.0
11,5,1.0
12,5,1.0
13,5,1.0
14,5,1.0
15,5,1.0
16,5,1.0
17,5,1.0
18,5,1.0
19,5,1.0
20,5,1.0
21,5,1.0
22,5,1.0
23,5,1.0
24,5,1.0
25,5,1.0
26,5,1.0
27,5,1.0
28,5,1.0
29,5,1.0
30,5,1.0
31,5,1.0
32,5,1.0
33,5,1.0
34,5,1.0
35,5,1.0
36,5,1.0
37,5,1.0
38,5,1.0
39,5,1.0
40,5,1.0
41,5,1.0
42,5,1.0
43,5,1.0
44,5,1.0
45,5,1.0
46,5,1.0
47,5,1.0
48,5,1.0
49,5,1.0
50,5,1.0
51,5,1.0
52,5,1.0
53,5,1.0
54,5,1.0
55,5,1.0
56,5,1.0
57,5,1.0
58,5,1.0
59,5,1.0
60,5,1.0
61,5,1.0
62,5,1.0
63,5,1.0
64,5,1.0
65,5,1.0
66,5,1.0
67,5,1.0
68,5,1.0
69,5,1.0
70,5,1.0
71,5,1.0
72,5,1.0
1,6,1.0
2,6,1.0
3,6,1.0
4,6,1.0
5,6,1.0
6,6,1.0
7,6,1.0
8,6,1.0
9,6,1.0
10,6,1.0
11,6,1.0
12,6,1.0
13,6,1.0
14,6,1.0
15,6,1.0
16,6,1.0
17,6,1.0
18,6,1.0
19,6,1.0
20,6,1.0
21,6,1.0
22,6,1.0
23,6,1.0
24,6,1.0
25,6,1.0
26,6,1.0
27,6,1.0
28,6,1.0
29,6,1.0
30,6,1.0
31,6,1.0
32,6,1.0
33,6,1.0
34,6,1.0
35,6,1.0
36,6,1.0
37,6,1.0
38,6,1.0
39,6,1.0
40,6,1.0
41,6,1.0
42,6,1.0
43,6,1.0
44,6,1.0
45,6,1.0
46,6,1.0
47,6,1.0
48,6,1.0
49,6,1.0
50,6,1.0
51,6,1.0
52,6,1.0
53,6,1.0
54,6,1.0
55,6,1.0
56,6,1.0
57,6,1.0
58,6,1.0
59,6,1.0
60,6,1.0
61,6,1.0
62,6,1.0
63,6,1.0
64,6,1.0
65,6,1.0
66,6,1.0
67,6,1.0
68,6,1.0
69,6,1.0
70,6,1.0
71,6,1.0
72,6,1.0
1,7,0.9615384615384616
2,7,0.9615384615384616
3,7,0.9615384615384616
4,7,0.9615384615384616
5,7,0.9615384615384616
6,7,0.9615384615384616
7,7,0.9615384615384616
8,7,0.9615384615384616
9,7,0.9615384615384616
10,7,0.9615384615384616
11,7,0.9615384615384616
12,7,0.9615384615384616
13,7,0.9615384615384616
14,7,0.9615384615384616
15,7,0.9615384615384616
16,7,0.9615384615384616
17,7,0.9615384615384616
18,7,0.9615384615384616
19,7,0.9615384615384616
20,7,0.9615384615384616
21,7,0.9615384615384616
22,7,0.9615384615384616
23,7,0.9615384615384616
24,7,0.9615384615384616
25,7,0.9615384615384616
26,7,0.9615384615384616
27,7,0.9615384615384616
28,7,0.9615384615384616
29,7,0.9615384615384616
30,7,0.9615384615384616
31,7,0.9615384615384616
32,7,0.9615384615384616
33,7,0.9615384615384616
34,7,0.9615384615384616
35,7,0.9615384615384616
36,7,0.9615384615384616
37,7,0.9615384615384616
38,7,0.9615384615384616
39,7,0.9615384615384616
40,7,0.9615384615384616
41,7,0.9615384615384616
42,7,0.9615384615384616
43,7,0.9615384615384616
44,7,0.9615384615384616
45,7,0.9615384615384616
46,7,0.9615384615384616
47,7,0.9615384615384616
48,7,0.9615384615384616
49,7,0.9615384615384616
50,7,0.9615384615384616
51,7,0.9615384615384616
52,7,0.9615384615384616
53,7,0.9615384615384616
54,7,0.9615384615384616
55,7,0.9615384615384616
56,7,0.9615384615384616
57,7,0.9615384615384616
58,7,0.9615384615384616
59,7,0.9615384615384616
60,7,0.9615384615384616
61,7,0.9615384615384616
62,7,0.9615384615384616
63,7,0.9615384615384616
64,7,0.9615384615384616
65,7,0.9615384615384616
66,7,0.9615384615384616
67,7,0.9615384615384616
68,7,0.9615384615384616
69,7,0.9615384615384616
70,7,0.9615384615384616
71,7,0.9615384615384616
72,7,0.9615384615384616
1,8,0.9959839357429718
2,8,1.0
3,8,1.0
4,8,0.9959839357429718
5,8,0.9959839357429718
6,8,1.0
7,8,1.0
8,8,1.0
9,8,1.0
10,8,1.0
11,8,1.0
12,8,1.0
13,8,1.0
14,8,1.0
15,8,1.0
16,8,1.0
17,8,1.0
18,8,1.0
19,8,0.9959839357429718
20,8,1.0
21,8,0.9959839357429718
22,8,1.0
23,8,1.0
24,8,1.0
25,8,1.0
26,8,1.0
27,8,1.0
28,8,0.9959839357429718
29,8,1.0
30,8,1.0
31,8,1.0
32,8,1.0
33,8,1.0
34,8,1.0
35,8,0.9959839357429718
36,8,0.9959839357429718
37,8,1.0
38,8,0.9959839357429718
39,8,1.0
40,8,1.0
41,8,1.0
42,8,1.0
43,8,1.0
44,8,1.0
45,8,0.9959839357429718
46,8,0.9959839357429718
47,8,1.0
48,8,1.0
49,8,1.0
50,8,1.0
51,8,1.0
52,8,1.0
53,8,0.9959839357429718
54,8,1.0
55,8,0.9959839357429718
56,8,1.0
57,8,1.0
58,8,1.0
59,8,0.9959839357429718
60,8,0.9959839357429718
61,8,1.0
62,8,1.0
63,8,1.0
64,8,0.9959839357429718
65,8,1.0
66,8,0.9959839357429718
67,8,1.0
68,8,1.0
69,8,0.9959839357429718
70,8,1.0
71,8,1.0
72,8,1.0
1,9,1.0
2,9,1.0
3,9,1.0
4,9,1.0
5,9,1.0
6,9,1.0
7,9,1.0
8,9,1.0
9,9,1.0
10,9,1.0
11,9,1.0
12,9,1.0
13,9,1.0
14,9,1.0
15,9,1.0
16,9,1.0
17,9,1.0
18,9,1.0
19,9,1.0
20,9,1.0
21,9,1.0
22,9,1.0
23,9,1.0
24,9,1.0
25,9,1.0
26,9,1.0
27,9,1.0
28,9,1.0
29,9,1.0
30,9,1.0
31,9,1.0
32,9,1.0
33,9,1.0
34,9,1.0
35,9,1.0
36,9,1.0
37,9,1.0
38,9,1.0
39,9,1.0
40,9,1.0
41,9,1.0
42,9,1.0
43,9,1.0
44,9,1.0
45,9,1.0
46,9,1.0
47,9,1.0
48,9,1.0
49,9,1.0
50,9,1.0
51,9,1.0
52,9,1.0
53,9,1.0
54,9,1.0
55,9,1.0
56,9,1.0
57,9,1.0
58,9,1.0
59,9,1.0
60,9,1.0
61,9,1.0
62,9,1.0
63,9,1.0
64,9,1.0
65,9,1.0
66,9,1.0
67,9,1.0
68,9,1.0
69,9,1.0
70,9,1.0
71,9,1.0
72,9,1.0
1,10,0.9743589743589743
2,10,0.9743589743589743
3,10,0.9743589743589743
4,10,0.9658119658119658
5,10,0.9743589743589743
6,10,0.9658119658119658
7,10,0.9401709401709402
8,10,0.9743589743589743
9,10,0.9658119658119658
10,10,0.9743589743589743
11,10,0.9658119658119658
12,10,0.9743589743589743
13,10,0.9743589743589743
14,10,0.9743589743589743
15,10,0.9487179487179487
16,10,0.9658119658119658
17,10,0.9743589743589743
18,10,0.9658119658119658
19,10,0.9572649572649573
20,10,0.9487179487179487
21,10,0.9743589743589743
22,10,0.9743589743589743
23,10,0.9743589743589743
24,10,0.9658119658119658
25,10,0.9743589743589743
26,10,0.9743589743589743
27,10,0.9743589743589743
28,10,0.9743589743589743
29,10,0.9743589743589743
30,10,0.9658119658119658
31,10,0.9658119658119658
32,10,0.9743589743589743
33,10,0.9743589743589743
34,10,0.9658119658119658
35,10,0.9743589743589743
36,10,0.9743589743589743
37,10,0.9743589743589743
38,10,0.9743589743589743
39,10,0.9572649572649573
40,10,0.9743589743589743
41,10,0.9743589743589743
42,10,0.9743589743589743
43,10,0.9743589743589743
44,10,0.9743589743589743
45,10,0.9743589743589743
46,10,0.9743589743589743
47,10,0.9743589743589743
48,10,0.9743589743589743
49,10,0.9743589743589743
50,10,0.9743589743589743
51,10,0.9743589743589743
52,10,0.9743589743589743
53,10,0.9743589743589743
54,10,0.9658119658119658
55,10,0.9743589743589743
56,10,0.9743589743589743
57,10,0.9743589743589743
58,10,0.9743589743589743
59,10,0.9743589743589743
60,10,0.9743589743589743
61,10,0.9743589743589743
62,10,0.9743589743589743
63,10,0.9743589743589743
64,10,0.9743589743589743
65,10,0.9658119658119658
66,10,0.9743589743589743
67,10,0.9743589743589743
68,10,0.9743589743589743
69,10,0.9743589743589743
70,10,0.9743589743589743
71,10,0.9743589743589743
72,10,0.9743589743589743
1,11,0.95
2,11,0.95
3,11,0.95
4,11,0.95
5,11,0.95
6,11,0.95
7,11,0.95
8,11,0.95
9,11,0.95
10,11,0.95
11,11,0.95
12,11,0.95
13,11,0.95
14,11,0.95
15,11,0.95
16,11,0.95
17,11,0.95
18,11,0.95
19,11,0.95
20,11,0.95
21,11,0.95
22,11,0.95
23,11,0.95
24,11,0.95
25,11,0.95
26,11,0.95
27,11,0.95
28,11,0.95
29,11,0.95
30,11,0.95
31,11,0.95
32,11,0.95
33,11,0.95
34,11,0.95
35,11,0.95
36,11,0.95
37,11,0.95
38,11,0.95
39,11,0.95
40,11,0.95
41,11,0.95
42,11,0.95
43,11,0.95
44,11,0.95
45,11,0.95
46,11,0.95
47,11,0.95
48,11,0.95
49,11,0.95
50,11,0.95
51,11,0.95
52,11,0.95
53,11,0.95
54,11,0.95
55,11,0.95
56,11,0.95
57,11,0.95
58,11,0.95
59,11,0.95
60,11,0.95
61,11,0.95
62,11,0.95
63,11,0.95
64,11,0.95
65,11,0.95
66,11,0.95
67,11,0.95
68,11,0.95
69,11,0.95
70,11,0.95
71,11,0.95
72,11,0.95
1,12,1.0
2,12,1.0
3,12,1.0
4,12,1.0
5,12,1.0
6,12,1.0
7,12,1.0
8,12,1.0
9,12,1.0
10,12,1.0
11,12,1.0
12,12,1.0
13,12,1.0
14,12,1.0
15,12,1.0
16,12,1.0
17,12,1.0
18,12,1.0
19,12,1.0
20,12,1.0
21,12,1.0
22,12,1.0
23,12,1.0
24,12,0.9591836734693877
25,12,0.9387755102040817
26,12,0.9591836734693877
27,12,0.9591836734693877
28,12,0.9795918367346939
29,12,0.9591836734693877
30,12,0.9795918367346939
31,12,0.9795918367346939
32,12,0.9591836734693877
33,12,0.9387755102040817
34,12,0.9583333333333334
35,12,0.9791666666666666
36,12,0.9791666666666666
37,12,0.9791666666666666
38,12,0.9791666666666666
39,12,0.9791666666666666
40,12,0.9791666666666666
41,12,0.9791666666666666
42,12,1.0
43,12,1.0
44,12,1.0
45,12,1.0
46,12,1.0
47,12,1.0
48,12,1.0
49,12,1.0
50,12,1.0
51,12,1.0
52,12,1.0
53,12,1.0
54,12,1.0
55,12,1.0
56,12,1.0
57,12,1.0
58,12,1.0
59,12,1.0
60,12,1.0
61,12,1.0
62,12,1.0
63,12,1.0
64,12,1.0
65,12,1.0
66,12,1.0
67,12,1.0
68,12,1.0
69,12,1.0
70,12,1.0
71,12,1.0
72,12,1.0
1,13,0.9333333333333333
2,13,0.9333333333333333
3,13,0.9333333333333333
4,13,0.9333333333333333
5,13,0.9333333333333333
6,13,0.9333333333333333
7,13,0.9333333333333333
8,13,0.9333333333333333
9,13,0.9333333333333333
10,13,0.9333333333333333
11,13,0.9333333333333333
12,13,0.9333333333333333
13,13,0.9333333333333333
14,13,0.9333333333333333
15,13,0.9333333333333333
16,13,0.9333333333333333
17,13,0.9333333333333333
18,13,0.9333333333333333
19,13,0.9333333333333333
20,13,0.9333333333333333
21,13,0.9333333333333333
22,13,0.9333333333333333
23,13,0.9333333333333333
24,13,0.9333333333333333
25,13,0.9333333333333333
26,13,0.9333333333333333
27,13,0.9333333333333333
28,13,0.9333333333333333
29,13,0.9333333333333333
30,13,0.9333333333333333
31,13,0.9333333333333333
32,13,0.9333333333333333
33,13,0.9333333333333333
34,13,0.9333333333333333
35,13,0.9333333333333333
36,13,0.9333333333333333
37,13,0.9333333333333333
38,13,0.9333333333333333
39,13,0.9333333333333333
40,13,0.9333333333333333
41,13,0.9333333333333333
42,13,0.9333333333333333
43,13,0.9333333333333333
44,13,0.9333333333333333
45,13,0.9333333333333333
46,13,0.9333333333333333
47,13,0.9333333333333333
48,13,0.9333333333333333
49,13,0.9333333333333333
50,13,0.9333333333333333
51,13,0.9333333333333333
52,13,0.9333333333333333
53,13,0.9333333333333333
54,13,0.9333333333333333
55,13,0.9333333333333333
56,13,0.9333333333333333
57,13,0.9333333333333333
58,13,0.9333333333333333
59,13,0.9333333333333333
60,13,0.9333333333333333
61,13,0.9333333333333333
62,13,0.9333333333333333
63,13,0.9333333333333333
64,13,0.9333333333333333
65,13,0.9333333333333333
66,13,0.9333333333333333
67,13,0.9333333333333333
68,13,0.9333333333333333
69,13,0.9333333333333333
70,13,0.9333333333333333
71,13,0.9333333333333333
72,13,0.9333333333333333
1,14,0.9534883720930233
2,14,0.9534883720930233
3,14,0.9534883720930233
4,14,0.9534883720930233
5,14,0.9534883720930233
6,14,0.9534883720930233
7,14,0.9534883720930233
8,14,0.9534883720930233
9,14,0.9534883720930233
10,14,0.9534883720930233
11,14,0.9534883720930233
12,14,0.9534883720930233
13,14,0.9534883720930233
14,14,0.9534883720930233
15,14,0.9534883720930233
16,14,0.9534883720930233
17,14,0.9534883720930233
18,14,0.9534883720930233
19,14,0.9534883720930233
20,14,0.9534883720930233
21,14,0.9534883720930233
22,14,0.9534883720930233
23,14,0.9534883720930233
24,14,0.9534883720930233
25,14,0.9534883720930233
26,14,0.9534883720930233
27,14,0.9534883720930233
28,14,0.9534883720930233
29,14,0.9534883720930233
30,14,0.9534883720930233
31,14,0.9534883720930233
32,14,0.9534883720930233
33,14,0.9534883720930233
34,14,0.9534883720930233
35,14,0.9534883720930233
36,14,0.9534883720930233
37,14,0.9534883720930233
38,14,0.9534883720930233
39,14,0.9534883720930233
40,14,0.9534883720930233
41,14,0.9534883720930233
42,14,0.9534883720930233
43,14,0.9534883720930233
44,14,0.9534883720930233
45,14,0.9534883720930233
46,14,0.9534883720930233
47,14,0.9534883720930233
48,14,0.9534883720930233
49,14,0.9534883720930233
50,14,0.9534883720930233
51,14,0.9534883720930233
52,14,0.9534883720930233
53,14,0.9534883720930233
54,14,0.9534883720930233
55,14,0.9534883720930233
56,14,0.9534883720930233
57,14,0.9534883720930233
58,14,0.9534883720930233
59,14,0.9534883720930233
60,14,0.9534883720930233
61,14,0.9534883720930233
62,14,0.9534883720930233
63,14,0.9534883720930233
64,14,0.9534883720930233
65,14,0.9534883720930233
66,14,0.9534883720930233
67,14,0.9534883720930233
68,14,0.9534883720930233
69,14,0.9534883720930233
70,14,0.9534883720930233
71,14,0.9534883720930233
72,14,0.9534883720930233
1,15,1.0
2,15,1.0
3,15,1.0
4,15,1.0
5,15,1.0
6,15,1.0
7,15,1.0
8,15,1.0
9,15,1.0
10,15,1.0
11,15,1.0
12,15,1.0
13,15,1.0
14,15,1.0
15,15,1.0
16,15,1.0
17,15,1.0
18,15,1.0
19,15,1.0
20,15,1.0
21,15,1.0
22,15,1.0
23,15,1.0
24,15,1.0
25,15,1.0
26,15,1.0
27,15,1.0
28,15,1.0
29,15,1.0
30,15,1.0
31,15,1.0
32,15,0.9841269841269841
33,15,1.0
34,15,1.0
35,15,1.0
36,15,1.0
37,15,1.0
38,15,1.0
39,15,1.0
40,15,1.0
41,15,1.0
42,15,0.9841269841269841
43,15,1.0
44,15,1.0
45,15,1.0
46,15,1.0
47,15,1.0
48,15,0.9841269841269841
49,15,0.9841269841269841
50,15,1.0
51,15,1.0
52,15,1.0
53,15,1.0
54,15,1.0
55,15,1.0
56,15,0.9841269841269841
57,15,1.0
58,15,1.0
59,15,1.0
60,15,1.0
61,15,1.0
62,15,1.0
63,15,1.0
64,15,1.0
65,15,1.0
66,15,1.0
67,15,1.0
68,15,1.0
69,15,1.0
70,15,0.9841269841269841
71,15,1.0
72,15,1.0
1,16,1.0
2,16,1.0
3,16,1.0
4,16,1.0
5,16,1.0
6,16,1.0
7,16,1.0
8,16,1.0
9,16,1.0
10,16,1.0
11,16,1.0
12,16,1.0
13,16,1.0
14,16,1.0
15,16,1.0
16,16,1.0
17,16,1.0
18,16,1.0
19,16,1.0
20,16,1.0
21,16,1.0
22,16,1.0
23,16,1.0
24,16,1.0
25,16,1.0
26,16,1.0
27,16,1.0
28,16,1.0
29,16,1.0
30,16,1.0
31,16,1.0
32,16,1.0
33,16,1.0
34,16,1.0
35,16,1.0
36,16,1.0
37,16,1.0
38,16,1.0
39,16,1.0
40,16,1.0
41,16,1.0
42,16,1.0
43,16,1.0
44,16,1.0
45,16,1.0
46,16,1.0
47,16,1.0
48,16,1.0
49,16,1.0
50,16,1.0
51,16,1.0
52,16,1.0
53,16,1.0
54,16,1.0
55,16,1.0
56,16,1.0
57,16,1.0
58,16,1.0
59,16,1.0
60,16,1.0
61,16,1.0
62,16,1.0
63,16,1.0
64,16,1.0
65,16,1.0
66,16,1.0
67,16,1.0
68,16,1.0
69,16,1.0
70,16,1.0
71,16,1.0
72,16,1.0
1,17,1.0
2,17,1.0
3,17,1.0
4,17,1.0
5,17,1.0
6,17,1.0
7,17,1.0
8,17,1.0
9,17,1.0
10,17,1.0
11,17,1.0
12,17,1.0
13,17,1.0
14,17,1.0
15,17,1.0
16,17,1.0
17,17,1.0
18,17,1.0
19,17,1.0
20,17,1.0
21,17,1.0
22,17,1.0
23,17,1.0
24,17,1.0
25,17,1.0
26,17,1.0
27,17,1.0
28,17,1.0
29,17,1.0
30,17,1.0
31,17,1.0
32,17,1.0
33,17,1.0
34,17,1.0
35,17,1.0
36,17,1.0
37,17,1.0
38,17,1.0
39,17,1.0
40,17,1.0
41,17,1.0
42,17,1.0
43,17,1.0
44,17,1.0
45,17,1.0
46,17,1.0
47,17,1.0
48,17,1.0
49,17,1.0
50,17,1.0
51,17,1.0
52,17,1.0
53,17,1.0
54,17,1.0
55,17,1.0
56,17,1.0
57,17,1.0
58,17,1.0
59,17,1.0
60,17,1.0
61,17,1.0
62,17,1.0
63,17,1.0
64,17,1.0
65,17,1.0
66,17,1.0
67,17,1.0
68,17,1.0
69,17,1.0
70,17,1.0
71,17,1.0
72,17,1.0
1,18,1.0
2,18,1.0
3,18,1.0
4,18,1.0
5,18,1.0
6,18,1.0
7,18,1.0
8,18,1.0
9,18,1.0
10,18,1.0
11,18,1.0
12,18,1.0
13,18,1.0
14,18,1.0
15,18,1.0
16,18,1.0
17,18,1.0
18,18,1.0
19,18,1.0
20,18,1.0
21,18,1.0
22,18,1.0
23,18,1.0
24,18,1.0
25,18,1.0
26,18,1.0
27,18,1.0
28,18,1.0
29,18,1.0
30,18,1.0
31,18,1.0
32,18,1.0
33,18,1.0
34,18,1.0
35,18,1.0
36,18,1.0
37,18,1.0
38,18,1.0
39,18,1.0
40,18,0.9705882352941176
41,18,0.9705882352941176
42,18,0.9705882352941176
43,18,0.9705882352941176
44,18,0.9705882352941176
45,18,0.9705882352941176
46,18,0.9705882352941176
47,18,0.9705882352941176
48,18,0.9705882352941176
49,18,0.9705882352941176
50,18,1.0
51,18,1.0
52,18,1.0
53,18,1.0
54,18,1.0
55,18,1.0
56,18,1.0
57,18,1.0
58,18,1.0
59,18,1.0
60,18,1.0
61,18,1.0
62,18,1.0
63,18,1.0
64,18,1.0
65,18,1.0
66,18,1.0
67,18,1.0
68,18,1.0
69,18,1.0
70,18,1.0
71,18,1.0
72,18,1.0
1,19,1.0
2,19,1.0
3,19,1.0
4,19,1.0
5,19,1.0
6,19,1.0
7,19,1.0
8,19,1.0
9,19,1.0
10,19,1.0
11,19,1.0
12,19,1.0
13,19,1.0
14,19,1.0
15,19,1.0
16,19,1.0
17,19,1.0
18,19,1.0
19,19,1.0
20,19,1.0
21,19,1.0
22,19,1.0
23,19,1.0
24,19,1.0
25,19,1.0
26,19,1.0
27,19,1.0
28,19,1.0
29,19,1.0
30,19,1.0
31,19,1.0
32,19,1.0
33,19,1.0
34,19,1.0
35,19,1.0
36,19,1.0
37,19,1.0
38,19,1.0
39,19,1.0
40,19,1.0
41,19,1.0
42,19,1.0
43,19,1.0
44,19,1.0
45,19,1.0
46,19,1.0
47,19,1.0
48,19,1.0
49,19,0.95
50,19,1.0
51,19,1.0
52,19,1.0
53,19,1.0
54,19,1.0
55,19,1.0
56,19,1.0
57,19,1.0
58,19,1.0
59,19,1.0
60,19,1.0
61,19,1.0
62,19,1.0
63,19,1.0
64,19,1.0
65,19,1.0
66,19,1.0
67,19,1.0
68,19,1.0
69,19,1.0
70,19,1.0
71,19,1.0
72,19,1.0
1,20,1.0
2,20,1.0
3,20,1.0
4,20,1.0
5,20,1.0
6,20,1.0
7,20,1.0
8,20,1.0
9,20,1.0
10,20,1.0
11,20,1.0
12,20,1.0
13,20,1.0
14,20,1.0
15,20,1.0
16,20,1.0
17,20,1.0
18,20,1.0
19,20,1.0
20,20,1.0
21,20,1.0
22,20,1.0
23,20,1.0
24,20,1.0
25,20,1.0
26,20,1.0
27,20,1.0
28,20,1.0
29,20,1.0
30,20,1.0
31,20,1.0
32,20,1.0
33,20,1.0
34,20,1.0
35,20,1.0
36,20,1.0
37,20,1.0
38,20,1.0
39,20,1.0
40,20,1.0
41,20,1.0
42,20,1.0
43,20,1.0
44,20,1.0
45,20,1.0
46,20,1.0
47,20,1.0
48,20,1.0
49,20,0.9736842105263158
50,20,0.9736842105263158
51,20,1.0
52,20,1.0
53,20,1.0
54,20,1.0
55,20,1.0
56,20,1.0
57,20,1.0
58,20,1.0
59,20,1.0
60,20,1.0
61,20,1.0
62,20,1.0
63,20,1.0
64,20,1.0
65,20,1.0
66,20,1.0
67,20,1.0
68,20,1.0
69,20,1.0
70,20,1.0
71,20,1.0
72,20,1.0
1,21,0.9166666666666666
2,21,0.9166666666666666
3,21,0.9166666666666666
4,21,0.9166666666666666
5,21,0.9166666666666666
6,21,0.9166666666666666
7,21,0.9166666666666666
8,21,0.9166666666666666
9,21,0.9166666666666666
10,21,0.9166666666666666
11,21,0.9166666666666666
12,21,0.9166666666666666
13,21,0.9166666666666666
14,21,0.9166666666666666
15,21,0.9166666666666666
16,21,0.9166666666666666
17,21,0.9166666666666666
18,21,0.9166666666666666
19,21,0.9166666666666666
20,21,0.9166666666666666
21,21,0.9166666666666666
22,21,0.9166666666666666
23,21,0.9166666666666666
24,21,0.9166666666666666
25,21,0.8333333333333334
26,21,0.8333333333333334
27,21,0.8333333333333334
28,21,0.8333333333333334
29,21,0.8333333333333334
30,21,0.8333333333333334
31,21,0.8333333333333334
32,21,0.8333333333333334
33,21,0.9166666666666666
34,21,0.9166666666666666
35,21,0.9166666666666666
36,21,0.9166666666666666
37,21,0.9166666666666666
38,21,0.9166666666666666
39,21,0.9166666666666666
40,21,0.9166666666666666
41,21,0.9166666666666666
42,21,0.9166666666666666
43,21,0.9166666666666666
44,21,0.9166666666666666
45,21,0.9166666666666666
46,21,0.9166666666666666
47,21,0.9166666666666666
48,21,0.9166666666666666
49,21,0.9166666666666666
50,21,0.9166666666666666
51,21,0.9166666666666666
52,21,0.9166666666666666
53,21,0.9166666666666666
54,21,0.9166666666666666
55,21,0.9166666666666666
56,21,0.9166666666666666
57,21,0.9166666666666666
58,21,0.9166666666666666
59,21,0.9166666666666666
60,21,0.9166666666666666
61,21,0.9166666666666666
62,21,0.9166666666666666
63,21,0.9166666666666666
64,21,0.9166666666666666
65,21,0.9166666666666666
66,21,0.9166666666666666
67,21,0.9166666666666666
68,21,0.9166666666666666
69,21,0.9166666666666666
70,21,0.9166666666666666
71,21,0.9166666666666666
72,21,0.9166666666666666
1,22,1.0
2,22,0.9791666666666666
3,22,0.9791666666666666
4,22,1.0
5,22,0.9791666666666666
6,22,0.9791666666666666
7,22,0.9791666666666666
8,22,0.9791666666666666
9,22,0.9791666666666666
10,22,0.9791666666666666
11,22,0.9791666666666666
12,22,0.9791666666666666
13,22,1.0
14,22,0.9791666666666666
15,22,0.9791666666666666
16,22,1.0
17,22,0.9791666666666666
18,22,1.0
19,22,0.9791666666666666
20,22,0.9791666666666666
21,22,0.9791666666666666
22,22,1.0
23,22,1.0
24,22,0.9791666666666666
25,22,1.0
26,22,0.9791666666666666
27,22,0.9791666666666666
28,22,1.0
29,22,1.0
30,22,1.0
31,22,0.9791666666666666
32,22,1.0
33,22,1.0
34,22,0.9583333333333334
35,22,0.9791666666666666
36,22,0.9791666666666666
37,22,0.9791666666666666
38,22,1.0
39,22,0.9791666666666666
40,22,1.0
41,22,1.0
42,22,1.0
43,22,1.0
44,22,1.0
45,22,0.9791666666666666
46,22,0.9791666666666666
47,22,0.9791666666666666
48,22,1.0
49,22,1.0
50,22,0.9791666666666666
51,22,1.0
52,22,0.9791666666666666
53,22,0.9583333333333334
54,22,0.9791666666666666
55,22,0.9791666666666666
56,22,0.9791666666666666
57,22,0.9791666666666666
58,22,1.0
59,22,0.9791666666666666
60,22,0.9791666666666666
61,22,0.9583333333333334
62,22,1.0
63,22,0.9791666666666666
64,22,1.0
65,22,0.9583333333333334
66,22,0.9791666666666666
67,22,0.9791666666666666
68,22,1.0
69,22,0.9791666666666666
70,22,0.9791666666666666
71,22,0.9791666666666666
72,22,0.9791666666666666
1,23,1.0
2,23,1.0
3,23,1.0
4,23,1.0
5,23,1.0
6,23,1.0
7,23,0.9927536231884058
8,23,1.0
9,23,1.0
10,23,1.0
11,23,1.0
12,23,1.0
13,23,1.0
14,23,1.0
15,23,1.0
16,23,1.0
17,23,1.0
18,23,1.0
19,23,1.0
20,23,1.0
21,23,1.0
22,23,1.0
23,23,1.0
24,23,1.0
25,23,1.0
26,23,0.9927536231884058
27,23,0.9927536231884058
28,23,0.9927536231884058
29,23,1.0
30,23,1.0
31,23,1.0
32,23,0.9927536231884058
33,23,0.9927536231884058
34,23,1.0
35,23,1.0
36,23,1.0
37,23,0.9927536231884058
38,23,0.9855072463768116
39,23,1.0
40,23,1.0
41,23,1.0
42,23,1.0
43,23,1.0
44,23,1.0
45,23,1.0
46,23,1.0
47,23,1.0
48,23,1.0
49,23,1.0
50,23,1.0
51,23,1.0
52,23,1.0
53,23,1.0
54,23,1.0
55,23,1.0
56,23,1.0
57,23,1.0
58,23,1.0
59,23,1.0
60,23,0.9927536231884058
61,23,1.0
62,23,1.0
63,23,1.0
64,23,1.0
65,23,1.0
66,23,1.0
67,23,1.0
68,23,1.0
69,23,1.0
70,23,1.0
71,23,1.0
72,23,1.0
1,24,1.0
2,24,1.0
3,24,1.0
4,24,1.0
5,24,1.0
6,24,1.0
7,24,1.0
8,24,1.0
9,24,1.0
10,24,1.0
11,24,1.0
12,24,1.0
13,24,1.0
14,24,1.0
15,24,1.0
16,24,1.0
17,24,1.0
18,24,1.0
19,24,1.0
20,24,1.0
21,24,1.0
22,24,1.0
23,24,1.0
24,24,1.0
25,24,1.0
26,24,1.0
27,24,1.0
28,24,1.0
29,24,1.0
30,24,1.0
31,24,1.0
32,24,1.0
33,24,1.0
34,24,1.0
35,24,1.0
36,24,1.0
37,24,1.0
38,24,1.0
39,24,1.0
40,24,1.0
41,24,1.0
42,24,1.0
43,24,1.0
44,24,1.0
45,24,1.0
46,24,1.0
47,24,1.0
48,24,1.0
49,24,1.0
50,24,1.0
51,24,1.0
52,24,1.0
53,24,1.0
54,24,1.0
55,24,1.0
56,24,1.0
57,24,1.0
58,24,1.0
59,24,1.0
60,24,1.0
61,24,1.0
62,24,1.0
63,24,1.0
64,24,1.0
65,24,1.0
66,24,1.0
67,24,1.0
68,24,1.0
69,24,1.0
70,24,1.0
71,24,1.0
72,24,1.0
1,25,1.0
2,25,1.0
3,25,1.0
4,25,1.0
5,25,1.0
6,25,1.0
7,25,1.0
8,25,1.0
9,25,1.0
10,25,1.0
11,25,1.0
12,25,1.0
13,25,1.0
14,25,1.0
15,25,1.0
16,25,1.0
17,25,1.0
18,25,1.0
19,25,1.0
20,25,1.0
21,25,1.0
22,25,1.0
23,25,1.0
24,25,1.0
25,25,1.0
26,25,1.0
27,25,1.0
28,25,1.0
29,25,1.0
30,25,1.0
31,25,1.0
32,25,1.0
33,25,1.0
34,25,0.9767441860465116
35,25,1.0
36,25,1.0
37,25,1.0
38,25,1.0
39,25,1.0
40,25,1.0
41,25,1.0
42,25,1.0
43,25,1.0
44,25,1.0
45,25,0.9767441860465116
46,25,1.0
47,25,1.0
48,25,1.0
49,25,1.0
50,25,1.0
51,25,1.0
52,25,1.0
53,25,1.0
54,25,1.0
55,25,1.0
56,25,1.0
57,25,1.0
58,25,1.0
59,25,1.0
60,25,1.0
61,25,1.0
62,25,1.0
63,25,1.0
64,25,1.0
65,25,1.0
66,25,1.0
67,25,1.0
68,25,1.0
69,25,1.0
70,25,1.0
71,25,1.0
72,25,1.0
1,26,1.0
2,26,1.0
3,26,1.0
4,26,1.0
5,26,1.0
6,26,1.0
7,26,1.0
8,26,1.0
9,26,1.0
10,26,1.0
11,26,1.0
12,26,1.0
13,26,1.0
14,26,1.0
15,26,1.0
16,26,1.0
17,26,1.0
18,26,1.0
19,26,1.0
20,26,1.0
21,26,1.0
22,26,1.0
23,26,1.0
24,26,1.0
25,26,1.0
26,26,1.0
27,26,1.0
28,26,1.0
29,26,1.0
30,26,1.0
31,26,1.0
32,26,1.0
33,26,1.0
34,26,1.0
35,26,1.0
36,26,1.0
37,26,1.0
38,26,1.0
39,26,1.0
40,26,1.0
41,26,1.0
42,26,1.0
43,26,1.0
44,26,1.0
45,26,1.0
46,26,1.0
47,26,1.0
48,26,1.0
49,26,1.0
50,26,1.0
51,26,1.0
52,26,1.0
53,26,1.0
54,26,1.0
55,26,1.0
56,26,1.0
57,26,1.0
58,26,1.0
59,26,1.0
60,26,1.0
61,26,1.0
62,26,1.0
63,26,1.0
64,26,1.0
65,26,1.0
66,26,1.0
67,26,1.0
68,26,1.0
69,26,1.0
70,26,1.0
71,26,1.0
72,26,1.0
1,27,1.0
2,27,1.0
3,27,1.0
4,27,1.0
5,27,0.9886363636363636
6,27,0.9886363636363636
7,27,0.9886363636363636
8,27,0.9886363636363636
9,27,0.9772727272727273
10,27,1.0
11,27,1.0
12,27,1.0
13,27,1.0
14,27,1.0
15,27,1.0
16,27,1.0
17,27,1.0
18,27,0.9886363636363636
19,27,1.0
20,27,1.0
21,27,1.0
22,27,1.0
23,27,1.0
24,27,1.0
25,27,1.0
26,27,1.0
27,27,1.0
28,27,1.0
29,27,0.9772727272727273
30,27,0.9772727272727273
31,27,0.9659090909090909
32,27,0.9659090909090909
33,27,0.9545454545454546
34,27,0.9659090909090909
35,27,0.9659090909090909
36,27,0.9659090909090909
37,27,0.9659090909090909
38,27,0.9659090909090909
39,27,0.9883720930232558
40,27,0.9883720930232558
41,27,1.0
42,27,0.9882352941176471
43,27,1.0
44,27,1.0
45,27,1.0
46,27,0.9882352941176471
47,27,1.0
48,27,1.0
49,27,1.0
50,27,0.9882352941176471
51,27,1.0
52,27,1.0
53,27,0.9764705882352941
54,27,0.9764705882352941
55,27,0.9764705882352941
56,27,0.9647058823529412
57,27,0.9647058823529412
58,27,0.9529411764705882
59,27,0.9529411764705882
60,27,0.9529411764705882
61,27,0.9529411764705882
62,27,0.9529411764705882
63,27,0.9759036144578314
64,27,0.9759036144578314
65,27,0.963855421686747
66,27,0.9518072289156626
67,27,0.975609756097561
68,27,0.9876543209876543
69,27,0.9382716049382716
70,27,0.9753086419753086
71,27,0.9382716049382716
72,27,0.9506172839506173
1,28,0.92
2,28,0.875
3,28,0.915
4,28,0.905
5,28,0.885
6,28,0.89
7,28,0.895
8,28,0.905
9,28,0.905
10,28,0.91
11,28,0.91
12,28,0.885
13,28,0.855
14,28,0.945
15,28,0.92
16,28,0.885
17,28,0.905
18,28,0.895
19,28,0.88
20,28,0.905
21,28,0.895
22,28,0.905
23,28,0.9
24,28,0.89
25,28,0.875
26,28,0.895
27,28,0.895
28,28,0.845
29,28,0.9
30,28,0.865
31,28,0.92
32,28,0.915
33,28,0.91
34,28,0.91
35,28,0.88
36,28,0.93
37,28,0.875
38,28,0.88
39,28,0.865
40,28,0.89
41,28,0.9
42,28,0.875
43,28,0.885
44,28,0.86
45,28,0.91
46,28,0.895
47,28,0.92
48,28,0.88
49,28,0.91
50,28,0.865
51,28,0.91
52,28,0.91
53,28,0.91
54,28,0.905
55,28,0.92
56,28,0.885
57,28,0.92
58,28,0.92
59,28,0.925
60,28,0.88
61,28,0.91
62,28,0.92
63,28,0.895
64,28,0.91
65,28,0.91
66,28,0.885
67,28,0.94
68,28,0.9
69,28,0.91
70,28,0.87
71,28,0.9
72,28,0.89
1,29,0.9745762711864406
2,29,0.9745762711864406
3,29,0.9745762711864406
4,29,0.9745762711864406
5,29,0.9745762711864406
6,29,0.9745762711864406
7,29,0.9745762711864406
8,29,0.9745762711864406
9,29,0.9745762711864406
10,29,0.9745762711864406
11,29,0.9745762711864406
12,29,0.9745762711864406
13,29,0.9745762711864406
14,29,0.9745762711864406
15,29,0.9745762711864406
16,29,0.9745762711864406
17,29,0.9745762711864406
18,29,0.9745762711864406
19,29,0.9745762711864406
20,29,0.9745762711864406
21,29,0.9745762711864406
22,29,0.9745762711864406
23,29,0.9745762711864406
24,29,0.9745762711864406
25,29,0.9745762711864406
26,29,0.9745762711864406
27,29,0.9745762711864406
28,29,0.9745762711864406
29,29,0.9745762711864406
30,29,0.9745762711864406
31,29,0.9745762711864406
32,29,0.9745762711864406
33,29,0.9745762711864406
34,29,0.9745762711864406
35,29,0.9745762711864406
36,29,0.9745762711864406
37,29,0.9745762711864406
38,29,0.9745762711864406
39,29,0.9745762711864406
40,29,0.9745762711864406
41,29,0.9745762711864406
42,29,0.9745762711864406
43,29,0.9745762711864406
44,29,0.9745762711864406
45,29,0.9745762711864406
46,29,0.9745762711864406
47,29,0.9745762711864406
48,29,0.9745762711864406
49,29,0.9745762711864406
50,29,0.9745762711864406
51,29,0.9745762711864406
52,29,0.9745762711864406
53,29,0.9745762711864406
54,29,0.9661016949152542
55,29,0.9661016949152542
56,29,0.9745762711864406
57,29,0.9745762711864406
58,29,0.9745762711864406
59,29,0.9745762711864406
60,29,0.9745762711864406
61,29,0.9745762711864406
62,29,0.9745762711864406
63,29,0.9745762711864406
64,29,0.9661016949152542
65,29,0.9661016949152542
66,29,0.9661016949152542
67,29,0.9661016949152542
68,29,0.9661016949152542
69,29,0.9745762711864406
70,29,0.9745762711864406
71,29,0.9745762711864406
72,29,0.9745762711864406
1,30,0.9696969696969697
2,30,0.9696969696969697
3,30,0.9696969696969697
4,30,0.9696969696969697
5,30,0.9696969696969697
6,30,0.9696969696969697
7,30,0.9696969696969697
8,30,0.9696969696969697
9,30,0.9696969696969697
10,30,0.9696969696969697
11,30,0.9696969696969697
12,30,0.9696969696969697
13,30,0.9696969696969697
14,30,0.9696969696969697
15,30,0.9696969696969697
16,30,0.9696969696969697
17,30,0.9696969696969697
18,30,0.9696969696969697
19,30,0.9696969696969697
20,30,0.9696969696969697
21,30,0.9696969696969697
22,30,0.9696969696969697
23,30,0.9696969696969697
24,30,0.9393939393939394
25,30,0.9393939393939394
26,30,0.9393939393939394
27,30,0.9393939393939394
28,30,0.9393939393939394
29,30,0.9393939393939394
30,30,0.9393939393939394
31,30,0.9090909090909091
32,30,0.9393939393939394
33,30,0.9393939393939394
34,30,0.96875
35,30,0.96875
36,30,0.96875
37,30,0.96875
38,30,0.96875
39,30,0.96875
40,30,0.96875
41,30,0.96875
42,30,0.96875
43,30,0.96875
44,30,0.96875
45,30,0.96875
46,30,0.96875
47,30,0.96875
48,30,0.96875
49,30,0.96875
50,30,0.96875
51,30,0.96875
52,30,0.96875
53,30,0.96875
54,30,0.96875
55,30,0.96875
56,30,0.96875
57,30,0.96875
58,30,0.96875
59,30,0.96875
60,30,0.96875
61,30,0.96875
62,30,0.96875
63,30,0.96875
64,30,0.96875
65,30,0.96875
66,30,0.96875
67,30,0.96875
68,30,0.96875
69,30,0.96875
70,30,0.96875
71,30,0.96875
72,30,0.96875
1,31,1.0
2,31,1.0
3,31,1.0
4,31,1.0
5,31,1.0
6,31,1.0
7,31,1.0
8,31,1.0
9,31,0.9333333333333333
10,31,1.0
11,31,1.0
12,31,1.0
13,31,1.0
14,31,1.0
15,31,1.0
16,31,0.9333333333333333
17,31,1.0
18,31,1.0
19,31,1.0
20,31,1.0
21,31,0.9333333333333333
22,31,1.0
23,31,0.9333333333333333
24,31,1.0
25,31,1.0
26,31,1.0
27,31,1.0
28,31,1.0
29,31,1.0
30,31,1.0
31,31,1.0
32,31,1.0
33,31,1.0
34,31,1.0
35,31,1.0
36,31,1.0
37,31,1.0
38,31,1.0
39,31,1.0
40,31,1.0
41,31,1.0
42,31,1.0
43,31,1.0
44,31,1.0
45,31,1.0
46,31,1.0
47,31,1.0
48,31,1.0
49,31,1.0
50,31,1.0
51,31,1.0
52,31,1.0
53,31,1.0
54,31,1.0
55,31,1.0
56,31,0.9333333333333333
57,31,1.0
58,31,1.0
59,31,1.0
60,31,1.0
61,31,1.0
62,31,1.0
63,31,1.0
64,31,1.0
65,31,1.0
66,31,1.0
67,31,1.0
68,31,1.0
69,31,1.0
70,31,1.0
71,31,1.0
72,31,1.0
1,32,1.0
2,32,1.0
3,32,1.0
4,32,1.0
5,32,1.0
6,32,1.0
7,32,1.0
8,32,1.0
9,32,0.99
10,32,0.99
11,32,1.0
12,32,1.0
13,32,1.0
14,32,1.0
15,32,1.0
16,32,1.0
17,32,1.0
18,32,0.99
19,32,1.0
20,32,1.0
21,32,1.0
22,32,1.0
23,32,1.0
24,32,0.99
25,32,0.99
26,32,1.0
27,32,1.0
28,32,1.0
29,32,1.0
30,32,1.0
31,32,1.0
32,32,1.0
33,32,1.0
34,32,0.99
35,32,0.99
36,32,1.0
37,32,1.0
38,32,1.0
39,32,1.0
40,32,0.99
41,32,0.99
42,32,0.99
43,32,1.0
44,32,1.0
45,32,1.0
46,32,0.99
47,32,1.0
48,32,1.0
49,32,0.99
50,32,1.0
51,32,1.0
52,32,0.99
53,32,1.0
54,32,1.0
55,32,1.0
56,32,0.99
57,32,1.0
58,32,1.0
59,32,1.0
60,32,1.0
61,32,0.99
62,32,0.99
63,32,1.0
64,32,0.99
65,32,1.0
66,32,0.99
67,32,0.99
68,32,0.99
69,32,0.99
70,32,0.99
71,32,0.99
72,32,0.98
1,33,0.9930555555555556
2,33,0.9930555555555556
3,33,0.9930555555555556
4,33,0.9930555555555556
5,33,0.9930555555555556
6,33,0.9930555555555556
7,33,0.9930555555555556
8,33,0.9930555555555556
9,33,0.9861111111111112
10,33,0.9930555555555556
11,33,0.9930555555555556
12,33,0.9930555555555556
13,33,0.9930555555555556
14,33,0.9930555555555556
15,33,0.9930555555555556
16,33,0.9930555555555556
17,33,0.9930555555555556
18,33,0.9930555555555556
19,33,0.9930555555555556
20,33,0.9930555555555556
21,33,0.9930555555555556
22,33,0.9930555555555556
23,33,0.9930555555555556
24,33,0.9930555555555556
25,33,0.9930555555555556
26,33,0.9861111111111112
27,33,0.9930555555555556
28,33,0.9930555555555556
29,33,0.9930555555555556
30,33,0.9930555555555556
31,33,0.9930555555555556
32,33,0.9930555555555556
33,33,0.9861111111111112
34,33,0.9930555555555556
35,33,0.9930555555555556
36,33,0.9930555555555556
37,33,0.9930555555555556
38,33,0.9930555555555556
39,33,0.9930555555555556
40,33,0.9861111111111112
41,33,0.9861111111111112
42,33,0.9861111111111112
43,33,0.9791666666666666
44,33,0.9791666666666666
45,33,0.9861111111111112
46,33,0.9861111111111112
47,33,0.9861111111111112
48,33,0.9861111111111112
49,33,0.9861111111111112
50,33,0.993006993006993
51,33,0.993006993006993
52,33,0.993006993006993
53,33,0.993006993006993
54,33,0.986013986013986
55,33,0.993006993006993
56,33,0.993006993006993
57,33,0.993006993006993
58,33,0.993006993006993
59,33,0.993006993006993
60,33,0.993006993006993
61,33,0.993006993006993
62,33,0.986013986013986
63,33,0.993006993006993
64,33,0.993006993006993
65,33,0.993006993006993
66,33,0.993006993006993
67,33,0.986013986013986
68,33,0.993006993006993
69,33,0.993006993006993
70,33,0.993006993006993
71,33,0.993006993006993
72,33,0.993006993006993
1,34,1.0
2,34,1.0
3,34,1.0
4,34,0.975609756097561
5,34,1.0
6,34,0.975609756097561
7,34,1.0
8,34,0.9512195121951219
9,34,0.975609756097561
10,34,0.975609756097561
11,34,1.0
12,34,1.0
13,34,1.0
14,34,1.0
15,34,1.0
16,34,1.0
17,34,0.975609756097561
18,34,1.0
19,34,1.0
20,34,1.0
21,34,1.0
22,34,1.0
23,34,1.0
24,34,0.975609756097561
25,34,1.0
26,34,1.0
27,34,0.975609756097561
28,34,0.975609756097561
29,34,1.0
30,34,1.0
31,34,1.0
32,34,1.0
33,34,1.0
34,34,1.0
35,34,1.0
36,34,0.975609756097561
37,34,1.0
38,34,1.0
39,34,1.0
40,34,1.0
41,34,1.0
42,34,1.0
43,34,1.0
44,34,0.975609756097561
45,34,1.0
46,34,1.0
47,34,0.975609756097561
48,34,0.975609756097561
49,34,0.975609756097561
50,34,0.975609756097561
51,34,0.975609756097561
52,34,0.975609756097561
53,34,0.975609756097561
54,34,0.975609756097561
55,34,0.975609756097561
56,34,0.975609756097561
57,34,1.0
58,34,1.0
59,34,1.0
60,34,1.0
61,34,0.9512195121951219
62,34,0.975609756097561
63,34,0.9512195121951219
64,34,0.9512195121951219
65,34,1.0
66,34,0.975609756097561
67,34,0.9512195121951219
68,34,0.975609756097561
69,34,0.975609756097561
70,34,0.9512195121951219
71,34,0.926829268292683
72,34,0.9512195121951219
1,35,1.0
2,35,1.0
3,35,1.0
4,35,1.0
5,35,1.0
6,35,1.0
7,35,1.0
8,35,1.0
9,35,1.0
10,35,1.0
11,35,1.0
12,35,1.0
13,35,1.0
14,35,1.0
15,35,1.0
16,35,1.0
17,35,1.0
18,35,1.0
19,35,1.0
20,35,1.0
21,35,1.0
22,35,1.0
23,35,1.0
24,35,1.0
25,35,1.0
26,35,1.0
27,35,1.0
28,35,1.0
29,35,1.0
30,35,1.0
31,35,1.0
32,35,0.9
33,35,1.0
34,35,1.0
35,35,1.0
36,35,1.0
37,35,1.0
38,35,1.0
39,35,1.0
40,35,1.0
41,35,1.0
42,35,1.0
43,35,1.0
44,35,1.0
45,35,1.0
46,35,1.0
47,35,1.0
48,35,1.0
49,35,1.0
50,35,1.0
51,35,1.0
52,35,1.0
53,35,1.0
54,35,1.0
55,35,1.0
56,35,1.0
57,35,1.0
58,35,1.0
59,35,1.0
60,35,1.0
61,35,1.0
62,35,1.0
63,35,1.0
64,35,1.0
65,35,1.0
66,35,1.0
67,35,1.0
68,35,1.0
69,35,1.0
70,35,1.0
71,35,1.0
72,35,1.0
1,36,0.9772727272727273
2,36,0.9772727272727273
3,36,0.9772727272727273
4,36,0.9772727272727273
5,36,0.9772727272727273
6,36,0.9772727272727273
7,36,0.9772727272727273
8,36,0.9772727272727273
9,36,0.9772727272727273
10,36,0.9772727272727273
11,36,0.9772727272727273
12,36,0.9772727272727273
13,36,0.9772727272727273
14,36,0.9772727272727273
15,36,0.9772727272727273
16,36,0.9772727272727273
17,36,0.9772727272727273
18,36,0.9772727272727273
19,36,0.9772727272727273
20,36,0.9772727272727273
21,36,0.9772727272727273
22,36,0.9772727272727273
23,36,0.9772727272727273
24,36,0.9772727272727273
25,36,0.9772727272727273
26,36,0.9772727272727273
27,36,0.9772727272727273
28,36,0.9772727272727273
29,36,0.9772727272727273
30,36,0.9696969696969697
31,36,0.9696969696969697
32,36,0.9696969696969697
33,36,0.9772727272727273
34,36,0.9696969696969697
35,36,0.9772727272727273
36,36,0.9772727272727273
37,36,0.9772727272727273
38,36,0.9772727272727273
39,36,0.9772727272727273
40,36,0.9696969696969697
41,36,0.9772727272727273
42,36,0.9772727272727273
43,36,0.9772727272727273
44,36,0.9772727272727273
45,36,0.9772727272727273
46,36,0.9772727272727273
47,36,0.9772727272727273
48,36,0.9772727272727273
49,36,0.9772727272727273
50,36,0.9772727272727273
51,36,0.9696969696969697
52,36,0.9772727272727273
53,36,0.9772727272727273
54,36,0.9772727272727273
55,36,0.9772727272727273
56,36,0.9772727272727273
57,36,0.9772727272727273
58,36,0.9772727272727273
59,36,0.9772727272727273
60,36,0.9696969696969697
61,36,0.9772727272727273
62,36,0.9772727272727273
63,36,0.9772727272727273
64,36,0.9772727272727273
65,36,0.9772727272727273
66,36,0.9772727272727273
67,36,0.9772727272727273
68,36,0.9696969696969697
69,36,0.9772727272727273
70,36,0.9772727272727273
71,36,0.9772727272727273
72,36,0.9772727272727273
1,37,1.0
2,37,1.0
3,37,1.0
4,37,1.0
5,37,1.0
6,37,1.0
7,37,1.0
8,37,1.0
9,37,1.0
10,37,1.0
11,37,1.0
12,37,1.0
13,37,1.0
14,37,1.0
15,37,1.0
16,37,1.0
17,37,1.0
18,37,1.0
19,37,1.0
20,37,1.0
21,37,1.0
22,37,1.0
23,37,1.0
24,37,1.0
25,37,1.0
26,37,1.0
27,37,1.0
28,37,1.0
29,37,1.0
30,37,1.0
31,37,1.0
32,37,1.0
33,37,1.0
34,37,1.0
35,37,1.0
36,37,1.0
37,37,1.0
38,37,1.0
39,37,1.0
40,37,1.0
41,37,1.0
42,37,1.0
43,37,1.0
44,37,1.0
45,37,1.0
46,37,1.0
47,37,1.0
48,37,1.0
49,37,1.0
50,37,1.0
51,37,1.0
52,37,1.0
53,37,1.0
54,37,0.9918032786885246
55,37,0.9918032786885246
56,37,0.9918032786885246
57,37,1.0
58,37,1.0
59,37,0.9918032786885246
60,37,0.9918032786885246
61,37,0.9918032786885246
62,37,0.9918032786885246
63,37,0.9918032786885246
64,37,1.0
65,37,1.0
66,37,1.0
67,37,1.0
68,37,1.0
69,37,1.0
70,37,1.0
71,37,1.0
72,37,1.0
1,38,1.0
2,38,1.0
3,38,1.0
4,38,1.0
5,38,1.0
6,38,1.0
7,38,1.0
8,38,1.0
9,38,1.0
10,38,1.0
11,38,1.0
12,38,1.0
13,38,1.0
14,38,1.0
15,38,1.0
16,38,1.0
17,38,1.0
18,38,1.0
19,38,1.0
20,38,1.0
21,38,1.0
22,38,1.0
23,38,1.0
24,38,1.0
25,38,1.0
26,38,1.0
27,38,1.0
28,38,1.0
29,38,1.0
30,38,1.0
31,38,1.0
32,38,1.0
33,38,1.0
34,38,1.0
35,38,1.0
36,38,1.0
37,38,1.0
38,38,1.0
39,38,1.0
40,38,1.0
41,38,1.0
42,38,1.0
43,38,1.0
44,38,1.0
45,38,1.0
46,38,1.0
47,38,1.0
48,38,1.0
49,38,1.0
50,38,1.0
51,38,1.0
52,38,1.0
53,38,1.0
54,38,1.0
55,38,1.0
56,38,1.0
57,38,1.0
58,38,1.0
59,38,1.0
60,38,0.9885057471264368
61,38,0.9885057471264368
62,38,0.9885057471264368
63,38,0.9885057471264368
64,38,0.9885057471264368
65,38,0.9885057471264368
66,38,0.9885057471264368
67,38,0.9885057471264368
68,38,0.9885057471264368
69,38,0.9885057471264368
70,38,0.9885057471264368
71,38,0.9885057471264368
72,38,0.9885057471264368
1,39,1.0
2,39,1.0
3,39,1.0
4,39,1.0
5,39,1.0
6,39,1.0
7,39,1.0
8,39,1.0
9,39,1.0
10,39,1.0
11,39,1.0
12,39,1.0
13,39,1.0
14,39,1.0
15,39,1.0
16,39,1.0
17,39,1.0
18,39,1.0
19,39,1.0
20,39,1.0
21,39,1.0
22,39,1.0
23,39,1.0
24,39,1.0
25,39,1.0
26,39,1.0
27,39,1.0
28,39,1.0
29,39,1.0
30,39,1.0
31,39,1.0
32,39,1.0
33,39,1.0
34,39,1.0
35,39,1.0
36,39,1.0
37,39,1.0
38,39,1.0
39,39,1.0
40,39,1.0
41,39,1.0
42,39,1.0
43,39,1.0
44,39,1.0
45,39,1.0
46,39,1.0
47,39,1.0
48,39,1.0
49,39,1.0
50,39,1.0
51,39,1.0
52,39,1.0
53,39,1.0
54,39,1.0
55,39,1.0
56,39,1.0
57,39,1.0
58,39,1.0
59,39,1.0
60,39,1.0
61,39,1.0
62,39,1.0
63,39,1.0
64,39,1.0
65,39,1.0
66,39,1.0
67,39,1.0
68,39,1.0
69,39,1.0
70,39,1.0
71,39,1.0
72,39,1.0
1,40,1.0
2,40,1.0
3,40,1.0
4,40,1.0
5,40,1.0
6,40,1.0
7,40,1.0
8,40,1.0
9,40,1.0
10,40,1.0
11,40,1.0
12,40,1.0
13,40,1.0
14,40,1.0
15,40,1.0
16,40,1.0
17,40,1.0
18,40,1.0
19,40,1.0
20,40,1.0
21,40,1.0
22,40,1.0
23,40,1.0
24,40,1.0
25,40,1.0
26,40,1.0
27,40,1.0
28,40,1.0
29,40,1.0
30,40,1.0
31,40,1.0
32,40,1.0
33,40,1.0
34,40,1.0
35,40,1.0
36,40,1.0
37,40,1.0
38,40,1.0
39,40,1.0
40,40,1.0
41,40,1.0
42,40,1.0
43,40,1.0
44,40,1.0
45,40,1.0
46,40,1.0
47,40,1.0
48,40,1.0
49,40,1.0
50,40,1.0
51,40,1.0
52,40,1.0
53,40,1.0
54,40,1.0
55,40,1.0
56,40,1.0
57,40,1.0
58,40,1.0
59,40,1.0
60,40,1.0
61,40,1.0
62,40,1.0
63,40,1.0
64,40,1.0
65,40,1.0
66,40,1.0
67,40,1.0
68,40,1.0
69,40,1.0
70,40,1.0
71,40,1.0
72,40,1.0


==> data/availability_uptime/uptime_binned.csv <==
binlabel,witnesscount
0-10,137
10-20,2
20-30,6
30-40,3
40-50,8
50-60,7
60-70,8
70-80,20
80-90,144
90-100,27748


==> data/coverage/africa/witness_coverage_Africa_cas_cdf.csv <==
value,cdf
0.0,0.02123211602534788
0.1,0.04494675638596721
0.2,0.0668321682890181
0.30000000000000004,0.09048147906186713
0.4,0.1174625988110015
0.5,0.14313712680472987
0.6000000000000001,0.1840987783367087
0.7000000000000001,0.22434180440321422
0.8,0.26987652707911414
0.9,0.9219964722022604
1.0,0.9249363036519239
1.1,0.9274188279871954
1.2000000000000002,0.9314039328411837
1.3,0.93493173058078
1.4000000000000001,0.9385901874959169
1.5,0.9417913372966616
1.6,0.9470177043182858
1.7000000000000002,0.9504148428823415
1.8,0.9530280263931534
1.9000000000000001,0.9873260599725616
2.0,0.9880446854380349
2.1,0.9884366629646567
2.2,0.98915528843013
2.3000000000000003,0.9897432547200627
2.4000000000000004,0.9903312210099954
2.5,0.9915724831776311
2.6,0.9922911086431044
2.7,0.9927484157574966
2.8000000000000003,0.9935323708107402
2.9000000000000004,0.9969295093747959
3.0,0.9969948389625661
3.1,0.9971908277258771
3.2,0.9973868164891879
3.3000000000000003,0.9975174756647286
3.4000000000000004,0.9976481348402692
3.5,0.9977134644280394
3.6,0.9981054419546612
3.7,0.9982361011302019
3.8000000000000003,0.9983667603057425
3.9000000000000004,0.9988893970079049
4.2,0.9990200561834455
4.3,0.999150715358986
4.5,0.9992160449467564
4.6000000000000005,0.9992813745345267
4.7,0.9996080224733782
4.9,0.9997386816489188
5.4,0.999804011236689
5.9,0.9998693408244594
6.0,0.9999346704122297
6.4,1.0


==> data/coverage/africa/witness_coverage_Africa_fps_cdf.csv <==
value,cdf
0.0,0.020970797674266677
0.10942785040206886,0.023126674070686613
0.11974454443617563,0.024890572940484745
0.1295664681799877,0.027046449336904685
0.1386240304374982,0.029920951198797934
0.14999452470450597,0.03194616841967727
0.15868297120794936,0.03442869275494872
0.1697759716664179,0.03697654667799046
0.17961026028661758,0.039851048539883714
0.18788628364879187,0.04141895864637094
0.19876961373986873,0.04331351669170967
0.2079284555809552,0.04592670020252172
0.21997273030643424,0.04919317959103678
0.2275316393164599,0.050761089697524006
0.23801576845035177,0.05370092114718756
0.24898298188859064,0.055203501665904486
0.2575387683377514,0.05644476383354021
0.2694055562374381,0.05840465146664925
0.27866312231645757,0.05977657280982557
0.28823880555276327,0.06199777879401581
0.2981435373860985,0.06421898477820605
0.30838862489257823,0.06676683870124779
0.31898576369265846,0.06787744169334292
0.32994705130266094,0.07029463644084406
0.3374630431044478,0.07231985366172339
0.3490592642974992,0.07388776376821063
0.3570106206088826,0.07519435552361664
0.3692785539706043,0.0782648461488208
0.37769049332045107,0.08100868883517345
0.3862940514980491,0.0837525315215261
0.399568249542144,0.08662703338341934
0.4086701696107015,0.08995884235970471
0.4179794258453067,0.09218004834389495
0.4275007412368699,0.0945972430913961
0.43723894636314253,0.09786372247991115
0.4471989818394796,0.1001502580518717
0.45738590082542857,0.10250212321160254
0.46780487158841744,0.10544195466126609
0.4784611801258417,0.10772849023322663
0.4893602328468808,0.10962304827856537
0.49490251137795876,0.1115829359116744
0.5061760875578786,0.11406546024694585
0.5177064689003558,0.11654798458221728
0.5294995052697513,0.1178545763376233
0.5354963835269005,0.12066374861174627
0.5476946632587075,0.1227542954203959
0.5538976118638805,0.12562879728228915
0.5665150603101146,0.12752335532762787
0.5794199265062783,0.13007120925066962
0.5859821814743057,0.13222708564708957
0.5993304967708533,0.1345136212190501
0.6061182500910393,0.13836806689749787
0.6199252527013424,0.1407199320572287
0.6269462531592908,0.14437838897236557
0.6340467703770676,0.14810217547527274
0.6484899675788273,0.1510420069249363
0.6558344794203854,0.15391650878682955
0.66326217196926,0.15809760240412882
0.6783708781306722,0.1619520480825766
0.6860538080085247,0.16508786829555105
0.6938237513673665,0.16985692820278303
0.709628631594584,0.17377670346900112
0.7176655730253265,0.17678186450643496
0.7257935373160346,0.18011367348272034
0.7340135553515427,0.1843600966877899
0.7423266696920329,0.18827987195400797
0.7592364167003041,0.19200365845691514
0.7678351940627615,0.19500881949434898
0.7765313573915698,0.19820996929509374
0.7853260096373046,0.2011498007447573
0.7942202662420742,0.20395897301888025
0.803215255280993,0.20696413405631411
0.8123121176052577,0.21036127262036977
0.8215120069868429,0.21415038871104725
0.8308160902648369,0.21970340367152283
0.8497415720916017,0.2232965309988894
0.8593653709944465,0.22695498791402627
0.8690981648062902,0.23139739988240673
0.8789411879554808,0.23577448226301692
0.8888956888509593,0.23891030247599138
0.8989629300405961,0.24132749722349253
0.9091441883713234,0.2450512837263997
0.919440755151079,0.24825243352714443
0.9298539363125863,0.2540667668387013
0.9403850525789873,0.2573332462272163
0.9510354396313532,0.2605343960279611
0.9618064482780905,0.2636048866531652
0.9726994446262672,0.2659567518128961
0.9837158102548785,0.2696152087280329
0.9948569423900749,0.560723851832495
1.0061242540823747,0.5615078068857385
1.0175191743858856,0.5624224211145228
1.0290431485395506,0.5647089566864834
1.0406976381504551,0.5658848892663487
1.0524841213792004,0.567256810609525
1.0644040931273864,0.5682367544260796
1.0764590652272077,0.5688900503037826
1.0886505666332076,0.5707846083491214
1.1009801436161923,0.5718952113412165
1.1134493599593531,0.5726138368066898
1.1260597971565987,0.5737897693865551
1.1388130546131439,0.5760109753707454
1.1517107498483603,0.5769909191872999
1.164754518700934,0.5780361925916248
1.177946015536338,0.5799307506369635
1.1912869134566615,0.5807800352779774
1.20477890451281,0.5819559678578429
1.2184236999191143,0.5845691513686548
1.232223030270363,0.5856144247729796
1.2461786457613018,0.5875089828183184
1.2602923164086093,0.588488926634873
1.2745658322753954,0.589142222512576
1.2890010036982347,0.5905141438557523
1.303599661516779,0.5914287580845364
1.3183636573059616,0.5929313386032534
1.3332948636108406,0.5943032599464297
1.3483951741840925,0.5963938067550794
1.363666504226205,0.5971124322205527
1.3791107906283813,0.5988110015025805
1.3947299922182035,0.6016855033644738
1.4105260900080703,0.6029267655321094
1.426501087446457,0.6046253348141373
1.4426570106720116,0.6051479715162997
1.4589959087705389,0.6072385183249494
1.4755198540348846,0.6098517018357614
1.4922309422277737,0.6105703273012347
1.5091312928476142,0.612791533285425
1.5262230493973226,0.6148167505063044
1.5435083796561824,0.6167766381394133
1.5609894759547946,0.6180179003070491
1.5786685554531275,0.6200431175279284
1.5965478604217305,0.6228522898020513
1.6146296585261184,0.6251388253740119
1.6329162431143909,0.6274906905337427
1.651409933508095,0.6301692036323251
1.6701130752963957,0.6318024433265826
1.6890280406335645,0.634480956425165
1.7081572285398514,0.6378127654014503
1.72750306520575,0.6402299601489515
1.7470680042997224,0.6432351211863853
1.766854527279396,0.6450643496439538
1.7868651437062988,0.6469589076892924
1.807102391564144,0.6484614882080094
1.8275688375807315,0.6517279675965245
1.8482670775534926,0.6536878552296335
1.869199736678714,0.6574116417325406
1.890369469884503,0.6600248252433527
1.91177896216751,0.6619847128764618
1.9334309289334797,0.6647285555628144
1.9553281163416416,0.666361795257072
1.9774733016530204,0.6683870124779513
1.9998692935826718,0.7173842033056771
2.022518932655926,0.7182988175344613
2.0454250915686485,0.7194747501143268
2.0685906755515964,0.7213693081596655
2.0920186227388875,0.7227412295028418
2.1157119045406585,0.723851832494937
2.1396735260199224,0.7250277650748024
2.163906526273719,0.7267263343568302
2.1884139788185575,0.727967596524466
2.2131989919802466,0.729078199516561
2.2382647092881207,0.7309727575618998
2.2636143098737462,0.7323446789050762
2.2892510088741314,0.733389952309401
2.3151780578395136,0.7349578624158881
2.341398745145753,0.7355458287058209
2.36791639641141,0.7374403867511596
2.3947343749195342,0.739922911086431
2.4218560820442403,0.7410988436662964
2.449284957682106,0.7426014241850134
2.477024480688467,0.7444306526425818
2.5050781693186366,0.7456065852224473
2.5334495816741462,0.7473704840922454
2.562142316154012,0.7484810870843405
2.5911600119111378,0.7503756451296792
2.6205063493138665,0.7527928398771804
2.6501850504127775,0.7548180570980597
2.6801998794127506,0.756843274318939
2.7105546431503984,0.7591298098908996
2.741253191576883,0.7607630495851572
2.772299418246224,0.7618736525772523
2.8036972608091144,0.7637028810348206
2.83545070151235,0.7657934278434703
2.8675637677038943,0.7677533154765793
2.9000405323436875,0.7693865551708369
2.932885114520215,0.7710197948650944
2.9661016799729496,0.7723917162082707
2.99969444162069,0.7899000457307115
3.0336676600959036,0.7911413078983471
3.0680256442851004,0.7926438884170641
3.1027727518753463,0.7935585026458483
3.137913389906947,0.794799764813484
3.173452015332412,0.7962370157444306
3.209393135581727,0.7980009146142287
3.2457413091340506,0.7996341543084863
3.2825011460958633,0.8009407460638923
3.3196773087856886,0.8026393153459201
3.357274512325409,0.8040765662768667
3.395297525238309,0.8060364539099758
3.4337511700538617,0.8075390344286928
3.472640323919391,0.8087802965963284
3.511969919218639,0.8099562291761939
3.5517449441973605,0.8111321617560593
3.5919704435959776,0.812373423923695
3.632651519289429,0.8142026523812634
3.6737933309342354,0.8156399033122101
3.7154010966229234,0.817338472594238
3.757480093545829,0.8192330306395766
3.800035658660431,0.8207356111582936
3.8430731893682313,0.8222381916770105
3.886598144199332,0.8241327497223493
3.9306160435047355,0.8253086823022147
3.975132470156518,0.833409551185732
4.020153070255898,0.834258835826746
4.065683553849358,0.8354347684066113
4.111729695652847,0.8362840530476253
4.158297335784209,0.8373293264519501
4.205392380503885,0.8383745998562749
4.25302080296403,0.8400731691383028
4.30118864396608,0.8409877833670869
4.34990201272694,0.8420330567714118
4.399167087653803,0.842947671000196
4.448990117127793,0.8449728882210753
4.4993774202964385,0.8464754687397923
4.550335387875159,0.8482393676095904
4.601870482957794,0.8501992552426995
4.653989241836347,0.8515058469981054
4.706698274829977,0.8526164499902006
4.760004267123418,0.8539883713333769
4.813913979614853,0.855294963088783
4.868434249773429,0.8564708956686483
4.923571992506452,0.8573855098974326
4.979334201036429,0.8611092964003397
5.035727947788018,0.8623505585679755
5.092760385285056,0.8632651727967596
5.150438747057702,0.8647024237277062
5.2087703485599075,0.865943685895342
5.267762588097221,0.8670542888874371
5.327422947765152,0.8682955510550728
5.387758994398122,0.8694714836349383
5.448778380529195,0.8706474162148037
5.510488845360645,0.8715620304435879
5.572898215745557,0.872672633435683
5.636014407180493,0.8736525772522375
5.699845424809457,0.8746978506565624
5.7643993644391776,0.8756777944731169
5.829684413565938,0.8767230678774417
5.8957088524139865,0.8775723525184556
5.962481054985758,0.8797282289148756
6.0300094901239385,0.8803161952048083
6.098302722585613,0.8811654798458222
6.167369414128518,0.882210753250147
6.237218324609659,0.8830600378911609
6.307858313096312,0.884170640883256
6.37929833898966,0.8856078918142026
6.451547463161107,0.8861305285163651
6.524614849101512,0.8871104723329196
6.598509764083379,0.888286404912785
6.673241580336277,0.8893316783171098
6.748819776235505,0.8905729404847456
6.825253937504284,0.8915528843013001
6.902553758429496,0.8921408505912327
6.980729043091269,0.8939047494610309
7.059789706606406,0.8946233749265042
7.139745776385974,0.8955379891552885
7.220607393407067,0.8965179329718429
7.302384813499037,0.8975632063761678
7.385088408644227,0.8986084797804926
7.468728668293502,0.9003070490625205
7.5533162006966155,0.9009603449402235
7.638861734247687,0.9021362775200888
7.725376118845918,0.9032468805121839
7.812870327271673,0.9041614947409682
7.901355456578213,0.9048147906186712
7.990842729499122,0.9059253936107663
8.081343495871737,0.9072973149539426
8.172869234076643,0.9080159404194159
8.265431552493524,0.9086692362971189
8.359042190973442,0.9095185209381329
8.453713022327864,0.9103678055791468
8.549456053834474,0.9117397269223231
8.646283428760112,0.912589011563337
8.744207427900895,0.9129809890899588
8.843240471139847,0.9138302737309728
8.943395119022101,0.914744887959757
9.04468407434801,0.9156595021885412
9.147120183784239,0.9163781276540145
9.25071643949315,0.91755406023388
9.355485980780609,0.9184686744626641
9.461442095762486,0.9195139478669889
9.568598223049985,0.9202325733324622
9.676967953454122,0.9209511987979356
9.786565031709433,0.9213431763245574
9.89740335821729,0.9221924609655713
10.009496990808863,0.9230417456065853
10.12286014652815,0.9238910302475991
10.237507203435134,0.9245443261253021
10.353452702429342,0.9251322924152349
10.470711349094158,0.9259162474684784
10.589298015561916,0.9265695433461815
10.709227742400188,0.9270921800483439
10.830515740519354,0.927549487162736
10.953177393101907,0.9286600901548311
11.077228257553474,0.9289867380936826
11.202684067476023,0.9295093747958451
11.329560734663337,0.9302280002613184
11.457874351119202,0.9306199777879401
11.58764119109834,0.9313386032534134
11.718877713170533,0.9322532174821977
11.85160056230804,0.9328411837721304
11.98582657199678,0.9336904684131443
12.121572766371315,0.9343437642908473
12.258856362374067,0.9350623897563206
12.39769477193893,0.9360423335728751
12.538105604199739,0.9366956294505782
12.680106667723603,0.9372835957405109
12.82371597276964,0.9376102436793624
12.968951733573194,0.938198209969295
13.115832370656056,0.9386555170836872
13.264376513162723,0.9393088129613902
13.414603001223194,0.9397661200757823
13.566530888342445,0.9401580976024041
13.720179443817102,0.9404194159534853
13.875568155179343,0.9408767230678774
14.032716730668572,0.9413993597700399
14.191645101730991,0.9417913372966616
14.352373425547631,0.9421833148232834
14.514922087590863,0.9424446331743647
14.679311704209956,0.9428366107009865
14.845563125245835,0.9433592474031489
15.013697436675582,0.943816554517541
15.183735963286757,0.9445351799830143
15.355700271382094,0.9450578166851767
15.529612171514723,0.9454497942117985
15.705493721254548,0.9462337492650421
15.88336722798578,0.9469523747305154
16.06325525173626,0.9476710001959887
16.245180608038712,0.9481283073103809
16.429166370824603,0.9484549552492324
16.615235875350564,0.9487816031880839
16.80341272115808,0.9491082511269354
16.99372077506661,0.949696217416868
17.186184174200744,0.9503495132945711
17.38082732905151,0.9506108316456523
17.57767492657242,0.9509374795845038
17.776751933310504,0.9513947866988959
17.978083598572955,0.9519827529888286
18.18169545762949,0.9525053896909911
18.387613334951073,0.9527667080420723
18.595863347485185,0.9530280263931534
18.806471907968426,0.9533546743320049
19.01946572827639,0.9537466518586267
19.234871822811638,0.9540732997974782
19.4527175119299,0.9542692885607892
19.67303042540529,0.9544652773241001
19.89583850593455,0.9547265956751813
20.121170012681127,0.9553798915528843
20.349053524859244,0.9557718690795061
20.579517945358795,0.955967857842817
20.812592504411043,0.9562945057816685
21.048306763296015,0.9565558241327498
21.286690618091704,0.9568171424838309
21.527774303465993,0.9571437904226824
21.771588396511273,0.9574051087737636
22.018163820622643,0.9577970863003854
22.267531849419896,0.9580584046514666
22.519724110714137,0.9585157117658587
22.774772590519117,0.9590383484680212
23.032709637108105,0.9594956555824132
23.29356796511662,0.9600182922845757
23.557380659691788,0.9606715881622787
23.824181180688537,0.9609329065133599
24.094003366913395,0.961586202391063
24.36688144041624,0.9617821911543738
24.642850010830898,0.9623701574443065
24.92194407976464,0.962696805383158
25.20419904523756,0.9630887829097798
25.48965070617205,0.9634807604364016
25.778335266933436,0.9638727379630234
26.070289341921697,0.9643300450774156
26.365549960215425,0.964852681779578
26.664154570268167,0.9650486705428889
26.966141044658247,0.9651793297184295
27.27154768489211,0.9654406480695107
27.580413226262223,0.9657672960083622
27.89277684275984,0.9660939439472137
28.208678152043678,0.9666165806493761
28.52815722046458,0.966812569412687
28.85125456814726,0.967008558175998
29.17801117412946,0.9677271836414713
29.508468481559518,0.968119161168093
29.84266840295261,0.9685111386947148
30.18065332550664,0.9687724570457961
30.522466116478146,0.9688377866335663
30.86815012861944,0.9690991049846476
31.217749205676984,0.9692297641601881
31.571307687952245,0.9696870712745802
31.92887041792532,0.9698830600378912
32.29048274594259,0.9702097079767427
32.65619053596849,0.9702750375645129
33.02604017140243,0.9704710263278239
33.400078560961866,0.970928333442216
33.77835314463171,0.9712549813810675
34.54780334674925,0.9713203109688378
34.93907655599774,0.9714509701443784
35.33478115333592,0.9719082772587705
35.73496732671417,0.972038936434311
36.13968583248941,0.9723655843731626
36.548988001862824,0.9725615731364735
36.96292574739011,0.9727575618997845
37.38155156956578,0.9730188802508656
37.804918563481706,0.9733455281897171
38.23308042556152,0.9737375057163389
38.66609146037085,0.9741294832429608
39.10400658750497,0.9745867903573529
39.546881348554194,0.9747827791206638
39.99477191414855,0.9752400862350559
40.447735091081846,0.9754360749983667
40.905828329516666,0.9756320637616777
41.36910973027072,0.9758280525249886
41.837638052186136,0.9761547004638401
42.790673829790094,0.9765466779904619
43.27530216077955,0.977003985104854
44.261087046494154,0.9772653034559352
44.762368630150604,0.977657280982557
45.269327508308365,0.9777879401580976
45.78202797950528,0.9781799176847195
46.30053507049608,0.97831057686026
46.82491454449993,0.9785718952113412
47.35523290954113,0.9787678839746521
47.891557426884695,0.9790292023257333
48.4339561195671,0.9793558502645848
48.9824977810238,0.9796171686156661
49.537251983814286,0.9796824982034363
50.09828908844635,0.9797478277912066
50.66568025229988,0.9801398053178284
51.23949743865197,0.9804011236689096
51.81981342580395,0.9806624420199909
52.406701816312285,0.9808584307833017
53.00023704632356,0.9809890899588424
53.600494395015424,0.9810544195466127
54.82148083770106,0.9811197491343829
55.44236479167726,0.9813157378976939
56.070280603939985,0.9815770562487751
56.70530791421994,0.9818383745998562
57.347527264212516,0.9820343633631672
57.99702010779283,0.9820996929509375
58.65386882134679,0.9822956817142484
59.31815671421879,0.9823610113020187
59.98996803927837,0.9824916704775593
60.66938800360589,0.9826876592408702
61.35650277929968,0.9828183184164108
62.05139951440511,0.982883648004181
62.75416634396812,0.9831449663552623
64.18366782884908,0.9832102959430326
65.64573248227045,0.9834062847063435
66.38920714443657,0.9834716142941138
67.14110207327329,0.9836676030574247
67.90151263301331,0.9837982622329653
68.67053526794288,0.9838635918207356
69.4482675146337,0.9840595805840465
70.23480801431377,0.9841249101718168
71.03025652537801,0.9841902397595871
71.83471393604124,0.9842555693473575
72.64828227713366,0.9845822172862089
73.47106473504184,0.9846475468739793
74.3031656647957,0.9847782060495198
75.14469060330448,0.985039524400601
75.99574628274195,0.9851701835761416
76.85644064408355,0.9853661723394526
77.72688285079641,0.9855621611027634
78.60718330268531,0.9856274906905338
79.49745364989452,0.9857581498660744
80.39780680706876,0.9858234794538446
81.30835696767403,0.9859541386293853
82.22921961848152,0.9860847978049259
83.16051155421468,0.9862154569804664
84.1023508923626,0.9863461161560071
85.05485708816082,0.9865421049193179
86.01815094974255,0.9866074345070882
86.99235465346062,0.9866727640948586
88.97398722696647,0.9868034232703992
89.98166743090063,0.9871300712092507
94.12781353991005,0.987195400797021
96.27198749780108,0.9873260599725616
97.36232163948073,0.9875220487358725
98.46500442557306,0.9876527079114131
99.58017571138755,0.987848696674724
100.70797693617347,0.9879793558502646
101.84855114105841,0.9881100150258052
103.00204298719109,0.9882406742013458
104.16859877408865,0.988306003789116
107.74813774120658,0.988501992552427
108.96844570757449,0.9885673221401973
110.20257434466592,0.9886326517279675
112.71292151109813,0.9888286404912785
113.98945843244107,0.9890246292545894
116.58606849968025,0.9890899588423597
117.90647097846264,0.9892206180179003
119.24182775434424,0.9892859476056706
120.59230819310974,0.9894819363689815
123.33932713496576,0.9895472659567518
124.73621404758008,0.9898739138956033
129.02251667667082,0.9899392434833736
130.48376889171644,0.9902658914222251
131.96157060595797,0.9903965505977658
133.45610925173622,0.990461880185536
136.49615770519048,0.9905925393610766
139.60545660098975,0.9906578689488469
142.7855834218089,0.9907231985366173
144.40271007090817,0.9907885281243876
149.36481125820782,0.9910498464754688
151.0564513449369,0.9913111648265499
152.76725020245627,0.9914418240020906
154.4974248145682,0.9915724831776311
159.80641004573638,0.9917684719409421
161.61630708287922,0.9918338015287124
165.2978276004115,0.9918991311164826
167.16991801489806,0.9920297902920232
169.0632109011345,0.9920951198797936
172.9143673279005,0.9921604494675639
174.87271931776516,0.9922911086431044
189.21647520325877,0.9924217678186451
191.35945768907382,0.9925524269941857
193.5267106509644,0.9926830861697262
195.71850896565633,0.9928137453452669
202.44397170273433,0.9929444045208075
204.73676298981337,0.9930097341085777
209.40054109020997,0.9930750636963481
211.77211941918196,0.9932057228718887
231.73767803131307,0.993271052459659
239.7008651954362,0.9933363820474292
242.41561165393955,0.9934017116351996
245.16110413552465,0.9935323708107402
247.93769085611092,0.9935977003985105
250.7457239753587,0.9936630299862808
253.58555964133328,0.9937936891618214
256.45755803567647,0.9938590187495917
274.38565572134,0.993924348337362
277.4932268455673,0.9939896779251323
280.63599295207894,0.9940550075129025
283.81435264374744,0.9941203371006729
290.27946981717855,0.9941856666884432
293.56704728178215,0.9942509962762135
300.25432486748366,0.9943163258639838
314.0893463369242,0.9944469850395244
317.6465839794608,0.9945123146272947
328.5618534417319,0.994577644215065
343.7012200384054,0.9946429738028353
355.5118033106407,0.9947083033906056
363.6101445098476,0.994773632978376
367.72823290839915,0.9948389625661462
376.10485689371177,0.9949042921539165
389.0289242884652,0.9949696217416868
393.43489459485687,0.9950349513294571
402.3971005931744,0.9951656105049977
420.9386237782418,0.995230940092768
430.5273478867973,0.9952962696805383
445.3215318952901,0.9953615992683086
455.4656837210746,0.9954269288560789
465.8409131141773,0.9954922584438493
471.11682218555916,0.9955575880316195
545.3953080349133,0.9956229176193898
557.8190792058923,0.9956882472071601
564.1366924882853,0.9957535767949304
590.1308001692297,0.9958189063827008
603.5736184594448,0.9959495655582413
617.3226559192602,0.9960148951460116
631.3848880338624,0.9960802247337819
675.5229124174064,0.9962108839093226
683.173587489555,0.9962762134970928
799.8431625494834,0.9963415430848631
808.9018340362089,0.9964722022604038
827.3281225242055,0.9965375318481741
846.1741505815241,0.9966028614359443
855.7575464390883,0.9966681910237146
865.4494796185488,0.9967335206114849
875.2511793658251,0.9967988501992553
885.163888848734,0.9968641797870256
1048.065537403863,0.9969295093747959
1121.3323246238353,0.9969948389625661
1186.2856016469095,0.9970601685503364
1227.0498586994117,0.9971254981381068
1255.0013031568114,0.9971908277258771
1269.2148953371493,0.9972561573136474
1298.1268335114626,0.9973214869014176
1342.7342837363897,0.9973868164891879
1357.9415010257906,0.9975174756647286
1388.8745769503105,0.9975828052524989
1469.3252633043473,0.9977134644280394
1485.9661942901105,0.9977787940158097
1502.7955931331912,0.9978441236035801
1572.0409214206488,0.9979747827791207
1589.8451647243576,0.9980401123668909
1607.8510510484855,0.9981054419546612
1626.060864113098,0.9981707715424316
1739.7333884790953,0.9982361011302019
1779.3634498282693,0.9983014307179722
1799.5157368042633,0.9983667603057425
1861.3523821814579,0.9984320898935127
1882.4332397054136,0.9984974194812831
2106.829632088331,0.9986280786568237
2130.6906568606796,0.9987587378323642
2357.975308245241,0.9988240674201346
2411.688541976582,0.9988893970079049
2551.385820401984,0.9990200561834455
2580.2816928243246,0.9990853857712158
2639.05892987797,0.999150715358986
2953.6492646954816,0.9992160449467564
3576.8904792339813,0.999346704122297
3914.114362662005,0.9994120337100673
4094.46765570841,0.9994773632978375
4380.698315723193,0.9995426928856079
4531.231974703534,0.9996080224733782
4958.429746649294,0.9996733520611485
5365.139873527743,0.9997386816489188
5740.199015814649,0.999804011236689
6352.5164951195375,0.9998693408244594
6720.486591620189,0.9999346704122297
7692.943113512341,1.0


==> data/coverage/africa/witness_coverage_Africa_ips_cdf.csv <==
value,cdf
0.0,0.021036127262036977
0.1,0.044293460508264194
0.2,0.06611354282354479
0.30000000000000004,0.08865225060429868
0.4,0.11419611942248645
0.5,0.13823740772195728
0.6000000000000001,0.17625922780427256
0.7000000000000001,0.2121251714901679
0.8,0.252498856732214
0.9,0.6418631998432089
1.0,0.65074802377997
1.1,0.6596328477167309
1.2000000000000002,0.6688443195923434
1.3,0.6787090873456588
1.4000000000000001,0.6890964918011367
1.5,0.6989612595544522
1.6,0.7105899261775658
1.7000000000000002,0.7235905141438558
1.8,0.7350885215914288
1.9000000000000001,0.8025739857581499
2.0,0.8076043640164631
2.1,0.8126347422747763
2.2,0.8172078134186973
2.3000000000000003,0.8213889070359967
2.4000000000000004,0.8269419219964722
2.5,0.8307963676749199
2.6,0.8379826223296531
2.7,0.8441236035800614
2.8000000000000003,0.8492846410139152
2.9000000000000004,0.8734565884889266
3.0,0.8762657607630496
3.1,0.878944273861632
3.2,0.8826680603645392
3.3000000000000003,0.8851505846998106
3.4000000000000004,0.8880250865617038
3.5,0.8905076108969753
3.6,0.8935781015221794
3.7,0.8965832625596133
3.8000000000000003,0.899980401123669
3.9000000000000004,0.9094531913503626
4.0,0.9114130789834716
4.1000000000000005,0.9135689553798916
4.2,0.9161821388907035
4.3,0.91755406023388
4.4,0.9194486182792186
4.5,0.9207552100346247
4.6000000000000005,0.9233683935454368
4.7,0.9247403148886131
4.800000000000001,0.92624289540733
4.9,0.9310772849023322
5.0,0.9322532174821977
5.1000000000000005,0.9337557980009146
5.2,0.934474423466388
5.300000000000001,0.9358463448095643
5.4,0.9366302998628079
5.5,0.9376755732671327
5.6000000000000005,0.9386555170836872
5.7,0.9400274384268635
5.800000000000001,0.9412033710067289
5.9,0.9433592474031489
6.0,0.9439472136930815
6.1000000000000005,0.9447311687463252
6.2,0.9455151237995688
6.300000000000001,0.9467563859672046
6.4,0.9474096818449076
6.5,0.9481936368981512
6.6000000000000005,0.949238910302476
6.7,0.9508721499967335
6.800000000000001,0.9519827529888286
6.9,0.9539426406219377
7.0,0.9542039589730189
7.1000000000000005,0.954661266087411
7.2,0.9551839027895734
7.300000000000001,0.955967857842817
7.4,0.95662115372052
7.5,0.9573397791859933
7.6000000000000005,0.9585810413536291
7.7,0.9595609851701836
7.800000000000001,0.9601489514601163
7.9,0.9608675769255896
8.0,0.9614555432155223
8.1,0.9619128503299145
8.200000000000001,0.9627621349709283
8.3,0.9636767491997126
8.4,0.9644607042529562
8.5,0.9652446593061997
8.6,0.9658326255961325
8.700000000000001,0.9660939439472137
8.8,0.9666819102371464
8.9,0.9675965244659306
9.0,0.9680538315803228
9.1,0.9685111386947148
9.200000000000001,0.9688377866335663
9.3,0.9691644345724179
9.4,0.9694257529234991
9.5,0.9698830600378912
9.600000000000001,0.9702750375645129
9.700000000000001,0.9706016855033645
9.8,0.9709936630299862
9.9,0.9712549813810675
10.0,0.9718429476710002
10.100000000000001,0.9721042660220814
10.200000000000001,0.9724962435487032
10.3,0.972888221075325
10.4,0.9733455281897171
10.5,0.973541516953028
10.600000000000001,0.9738681648918796
10.700000000000001,0.9739988240674201
10.8,0.9743254720062716
10.9,0.9746521199451231
11.0,0.9748481087084341
11.100000000000001,0.9749787678839746
11.200000000000001,0.9752400862350559
11.3,0.9755014045861371
11.4,0.9755667341739074
11.5,0.9758280525249886
11.700000000000001,0.9762200300516104
11.8,0.9766773371660025
11.9,0.9770693146926243
12.0,0.9772653034559352
12.100000000000001,0.9773306330437055
12.200000000000001,0.9775919513947867
12.3,0.9779185993336382
12.4,0.9779839289214085
12.5,0.9780492585091788
12.600000000000001,0.9781799176847195
12.700000000000001,0.9784412360358006
12.8,0.9785718952113412
12.9,0.9787025543868818
13.0,0.9787678839746521
13.100000000000001,0.9790292023257333
13.200000000000001,0.9790945319135036
13.3,0.9792905206768145
13.5,0.9795518390278958
13.600000000000001,0.9796824982034363
13.700000000000001,0.9797478277912066
13.8,0.9798131573789769
13.9,0.9800744757300581
14.0,0.9802051349055988
14.100000000000001,0.9802704644933691
14.200000000000001,0.9804664532566799
14.3,0.9806624420199909
14.4,0.9808584307833017
14.600000000000001,0.9809890899588424
14.700000000000001,0.9810544195466127
14.8,0.9811197491343829
14.9,0.9813157378976939
15.0,0.9815117266610047
15.100000000000001,0.9816423858365454
15.200000000000001,0.9819037041876266
15.3,0.9819690337753969
15.4,0.9820996929509375
15.600000000000001,0.9822303521264781
15.8,0.982426340889789
15.9,0.9825570000653295
16.0,0.9826876592408702
16.2,0.9827529888286405
16.3,0.9828183184164108
16.7,0.9829489775919514
16.8,0.9832102959430326
16.900000000000002,0.9834062847063435
17.0,0.9834716142941138
17.1,0.9836022734696545
17.2,0.9836676030574247
17.3,0.983732932645195
17.400000000000002,0.9837982622329653
17.5,0.9838635918207356
17.6,0.983928921408506
17.900000000000002,0.9840595805840465
18.0,0.9842555693473575
18.1,0.9843208989351278
18.2,0.9845168876984386
18.400000000000002,0.9845822172862089
18.5,0.9848435356372901
18.8,0.9851048539883713
18.900000000000002,0.9852355131639119
19.0,0.9853008427516823
19.1,0.9854315019272228
19.200000000000003,0.9855621611027634
19.6,0.9856274906905338
19.700000000000003,0.9856928202783041
19.8,0.9858888090416149
20.0,0.9859541386293853
20.1,0.9860847978049259
20.200000000000003,0.9862154569804664
20.3,0.9862807865682367
20.400000000000002,0.9863461161560071
20.6,0.9864114457437774
20.900000000000002,0.9864767753315477
21.0,0.9865421049193179
21.3,0.9866074345070882
21.400000000000002,0.9866727640948586
21.5,0.9867380936826289
21.6,0.9868687528581694
21.700000000000003,0.9869994120337101
21.8,0.987195400797021
21.900000000000002,0.9873913895603319
22.0,0.9875220487358725
22.1,0.9877180374991834
22.200000000000003,0.9877833670869537
22.3,0.9879793558502646
22.400000000000002,0.9880446854380349
22.5,0.9882406742013458
22.6,0.9883713333768864
22.700000000000003,0.9885673221401973
22.900000000000002,0.9886979813157379
23.3,0.9888286404912785
23.400000000000002,0.9889592996668191
23.6,0.9890899588423597
23.700000000000003,0.9892206180179003
23.900000000000002,0.9892859476056706
24.3,0.989351277193441
24.5,0.9894166067812112
24.6,0.9894819363689815
25.3,0.9895472659567518
25.400000000000002,0.9897432547200627
25.5,0.989808584307833
25.6,0.9900045730711439
25.700000000000003,0.9900699026589143
25.900000000000002,0.9903312210099954
26.1,0.990461880185536
26.3,0.9906578689488469
26.400000000000002,0.9907885281243876
26.5,0.9908538577121578
26.6,0.9909191872999281
27.0,0.9909845168876984
27.200000000000003,0.9910498464754688
27.8,0.9911151760632391
28.1,0.9911805056510093
28.3,0.9913111648265499
28.400000000000002,0.9913764944143203
29.0,0.9914418240020906
29.1,0.9915071535898609
29.5,0.9915724831776311
29.6,0.9916378127654014
29.8,0.9917031423531717
30.0,0.9917684719409421
30.5,0.9918338015287124
30.700000000000003,0.9918991311164826
31.0,0.9920297902920232
32.0,0.9920951198797936
32.2,0.9922911086431044
32.4,0.9923564382308747
32.5,0.9924217678186451
32.6,0.9924870974064154
33.2,0.9925524269941857
33.4,0.992617756581956
33.5,0.9927484157574966
33.7,0.9928790749330372
34.0,0.9929444045208075
34.2,0.9930097341085777
34.300000000000004,0.9930750636963481
34.6,0.9931403932841184
34.7,0.9932057228718887
34.9,0.993271052459659
35.2,0.9934017116351996
35.7,0.9934670412229699
35.9,0.9935977003985105
36.2,0.9936630299862808
36.300000000000004,0.993728359574051
36.4,0.9937936891618214
36.9,0.9938590187495917
37.0,0.993924348337362
37.1,0.9939896779251323
37.300000000000004,0.9941203371006729
37.4,0.9941856666884432
37.7,0.9943163258639838
37.800000000000004,0.994381655451754
38.0,0.9944469850395244
38.1,0.9945123146272947
39.0,0.994577644215065
39.900000000000006,0.9946429738028353
40.0,0.994773632978376
40.300000000000004,0.9948389625661462
40.400000000000006,0.9949696217416868
41.7,0.9951002809172275
41.800000000000004,0.9951656105049977
41.900000000000006,0.9952962696805383
42.5,0.9953615992683086
42.7,0.9954269288560789
44.1,0.9954922584438493
44.5,0.9955575880316195
45.2,0.9956229176193898
45.400000000000006,0.9957535767949304
45.5,0.9958189063827008
45.7,0.995884235970471
46.300000000000004,0.9959495655582413
47.0,0.9960148951460116
47.1,0.9960802247337819
47.400000000000006,0.9961455543215523
47.6,0.9962108839093226
49.0,0.9962762134970928
49.1,0.9964722022604038
49.5,0.9965375318481741
49.900000000000006,0.9966028614359443
51.900000000000006,0.9966681910237146
52.800000000000004,0.9967335206114849
53.0,0.9967988501992553
53.7,0.9968641797870256
53.900000000000006,0.9969295093747959
54.800000000000004,0.9969948389625661
55.2,0.9970601685503364
55.300000000000004,0.9971254981381068
55.7,0.9971908277258771
56.0,0.9972561573136474
56.900000000000006,0.9973214869014176
58.0,0.9973868164891879
58.2,0.9974521460769582
60.2,0.9975174756647286
62.800000000000004,0.9975828052524989
62.900000000000006,0.9976481348402692
63.6,0.9977134644280394
64.5,0.9978441236035801
65.2,0.9979094531913504
66.10000000000001,0.9979747827791207
67.4,0.9980401123668909
67.5,0.9981054419546612
68.9,0.9981707715424316
69.2,0.9982361011302019
71.2,0.9983014307179722
71.3,0.9983667603057425
74.3,0.9984320898935127
75.10000000000001,0.9984974194812831
76.2,0.9985627490690534
80.9,0.9986280786568237
81.7,0.998693408244594
87.10000000000001,0.9987587378323642
87.5,0.9988240674201346
91.10000000000001,0.9988893970079049
116.10000000000001,0.9989547265956752
123.9,0.9990200561834455
134.5,0.9990853857712158
136.20000000000002,0.999150715358986
138.4,0.9992160449467564
140.70000000000002,0.9992813745345267
148.4,0.999346704122297
148.6,0.9994120337100673
149.9,0.9994773632978375
151.0,0.9995426928856079
151.70000000000002,0.9996080224733782
153.4,0.9996733520611485
154.10000000000002,0.9997386816489188
157.9,0.999804011236689
160.4,0.9998693408244594
164.8,0.9999346704122297
172.5,1.0


==> data/coverage/africa_asn/witness_coverage_Africa_asn_cas_cdf.csv <==
value,cdf
0.0,0.01557632398753894
0.1,0.021806853582554516
0.2,0.0264797507788162
0.30000000000000004,0.03582554517133956
0.4,0.04672897196261682
0.5,0.05529595015576324
0.6000000000000001,0.06697819314641744
0.7000000000000001,0.08333333333333333
0.8,0.10202492211838006
0.9,0.4151090342679128
1.0,0.4221183800623053
1.1,0.42757009345794394
1.2000000000000002,0.43457943925233644
1.3,0.44781931464174457
1.4000000000000001,0.45560747663551404
1.5,0.4633956386292835
1.6,0.4735202492211838
1.7000000000000002,0.48286604361370716
1.8,0.4961059190031153
1.9000000000000001,0.5942367601246106
2.0,0.5965732087227414
2.1,0.5989096573208723
2.2,0.602803738317757
2.3000000000000003,0.6082554517133957
2.4000000000000004,0.6129283489096573
2.5,0.6199376947040498
2.6,0.6300623052959502
2.7,0.6409657320872274
2.8000000000000003,0.6503115264797508
2.9000000000000004,0.7009345794392523
3.0,0.7017133956386293
3.1,0.705607476635514
3.2,0.7087227414330218
3.3000000000000003,0.7095015576323987
3.4000000000000004,0.7149532710280374
3.5,0.7219626168224299
3.6,0.7274143302180686
3.7,0.7297507788161994
3.8000000000000003,0.7328660436137072
3.9000000000000004,0.7546728971962616
4.0,0.7562305295950156
4.1000000000000005,0.7585669781931464
4.2,0.7624610591900312
4.3,0.764018691588785
4.4,0.7663551401869159
4.5,0.7686915887850467
4.6000000000000005,0.7749221183800623
4.7,0.7757009345794392
4.800000000000001,0.7780373831775701
4.9,0.7827102803738317
5.0,0.7850467289719626
5.1000000000000005,0.7866043613707165
5.2,0.7873831775700935
5.4,0.7889408099688473
5.5,0.7904984423676013
5.6000000000000005,0.7951713395638629
5.7,0.7982866043613707
5.800000000000001,0.8014018691588785
5.9,0.807632398753894
6.0,0.8099688473520249
6.1000000000000005,0.8130841121495327
6.2,0.8154205607476636
6.300000000000001,0.8169781931464174
6.4,0.8208722741433022
6.5,0.8247663551401869
6.6000000000000005,0.8271028037383178
6.7,0.8302180685358256
6.800000000000001,0.8325545171339563
6.9,0.8341121495327103
7.0,0.8348909657320872
7.1000000000000005,0.8356697819314641
7.2,0.8387850467289719
7.300000000000001,0.8403426791277259
7.4,0.8411214953271028
7.5,0.8434579439252337
7.6000000000000005,0.8442367601246106
7.7,0.8457943925233645
7.9,0.8473520249221184
8.0,0.8481308411214953
8.200000000000001,0.8489096573208723
8.3,0.8496884735202492
8.4,0.8520249221183801
8.5,0.8535825545171339
8.6,0.8543613707165109
8.700000000000001,0.8574766355140186
8.8,0.8582554517133957
8.9,0.8605919003115264
9.0,0.8621495327102804
9.1,0.8629283489096573
9.3,0.8637071651090342
9.4,0.8644859813084113
9.5,0.8660436137071651
9.700000000000001,0.866822429906542
9.8,0.868380062305296
9.9,0.8699376947040498
10.4,0.8707165109034268
10.600000000000001,0.8722741433021807
10.700000000000001,0.8730529595015576
10.8,0.8746105919003115
11.0,0.8753894080996885
11.100000000000001,0.8777258566978193
11.3,0.8785046728971962
11.5,0.8792834890965732
11.600000000000001,0.8800623052959502
11.8,0.8808411214953271
11.9,0.881619937694704
12.100000000000001,0.882398753894081
12.3,0.883177570093458
12.4,0.8847352024922118
12.5,0.8855140186915887
12.600000000000001,0.8870716510903427
12.700000000000001,0.8886292834890965
12.8,0.8894080996884736
12.9,0.8909657320872274
13.0,0.8917445482866043
13.200000000000001,0.8933021806853583
13.3,0.8940809968847352
13.4,0.8979750778816199
13.5,0.8995327102803738
13.8,0.9003115264797508
13.9,0.9018691588785047
14.200000000000001,0.9026479750778816
14.3,0.9034267912772586
14.600000000000001,0.9042056074766355
14.8,0.9049844236760125
15.0,0.9057632398753894
15.5,0.9065420560747663
15.8,0.9073208722741433
16.2,0.9080996884735203
16.3,0.9088785046728972
16.6,0.9096573208722741
16.8,0.9112149532710281
16.900000000000002,0.911993769470405
17.0,0.9127725856697819
17.2,0.9135514018691588
17.400000000000002,0.9151090342679128
17.5,0.9158878504672897
17.900000000000002,0.9166666666666666
18.400000000000002,0.9174454828660437
18.7,0.9182242990654206
18.900000000000002,0.9190031152647975
19.1,0.9197819314641744
19.900000000000002,0.9221183800623053
20.0,0.9236760124610592
20.1,0.9244548286604362
21.0,0.9252336448598131
21.200000000000003,0.92601246105919
21.5,0.926791277258567
22.200000000000003,0.927570093457944
22.400000000000002,0.9283489096573209
23.900000000000002,0.9291277258566978
25.0,0.9299065420560748
25.200000000000003,0.9306853582554517
25.5,0.9314641744548287
26.0,0.9322429906542056
26.400000000000002,0.9330218068535826
26.5,0.9338006230529595
27.3,0.9345794392523364
27.5,0.9353582554517134
28.0,0.9361370716510904
28.1,0.9369158878504673
30.1,0.9376947040498442
30.700000000000003,0.9384735202492211
30.8,0.9392523364485982
31.6,0.9400311526479751
31.700000000000003,0.940809968847352
32.0,0.9415887850467289
32.5,0.942367601246106
32.6,0.9439252336448598
32.800000000000004,0.9447040498442367
33.5,0.9454828660436138
34.2,0.9462616822429907
34.6,0.9470404984423676
35.5,0.9478193146417445
36.2,0.9485981308411215
37.6,0.9493769470404985
38.5,0.9501557632398754
39.1,0.9509345794392523
39.900000000000006,0.9517133956386293
40.1,0.9524922118380063
40.5,0.9532710280373832
42.7,0.9540498442367601
43.2,0.9548286604361371
43.6,0.955607476635514
46.6,0.956386292834891
46.800000000000004,0.9571651090342679
47.300000000000004,0.9579439252336449
47.400000000000006,0.9587227414330218
51.800000000000004,0.9595015576323987
52.800000000000004,0.9602803738317757
53.0,0.9610591900311527
53.2,0.9618380062305296
53.5,0.9626168224299065
54.900000000000006,0.9633956386292835
57.300000000000004,0.9641744548286605
58.0,0.9649532710280374
58.2,0.9657320872274143
63.400000000000006,0.9665109034267912
65.60000000000001,0.9672897196261683
66.0,0.9680685358255452
66.10000000000001,0.9688473520249221
66.3,0.969626168224299
66.8,0.9704049844236761
71.0,0.971183800623053
71.7,0.9719626168224299
72.3,0.9727414330218068
80.10000000000001,0.9735202492211839
84.5,0.9742990654205608
86.0,0.9750778816199377
86.9,0.9758566978193146
88.9,0.9766355140186916
89.30000000000001,0.9774143302180686
91.10000000000001,0.9781931464174455
102.7,0.9789719626168224
102.9,0.9797507788161994
103.2,0.9805295950155763
104.7,0.9813084112149533
119.7,0.9820872274143302
120.9,0.9828660436137072
127.30000000000001,0.9836448598130841
135.9,0.9844236760124611
136.3,0.985202492211838
138.5,0.985981308411215
148.3,0.9867601246105919
152.3,0.9875389408099688
152.6,0.9883177570093458
162.5,0.9890965732087228
173.0,0.9898753894080997
174.3,0.9906542056074766
176.0,0.9914330218068536
200.20000000000002,0.9922118380062306
222.5,0.9929906542056075
258.7,0.9937694704049844
327.70000000000005,0.9945482866043613
446.8,0.9953271028037384
511.3,0.9961059190031153
552.6,0.9968847352024922
569.2,0.9976635514018691
622.5,0.9984423676012462
696.4000000000001,0.9992211838006231
1076.2,1.0


==> data/coverage/africa_asn/witness_coverage_Africa_asn_fps_cdf.csv <==
value,cdf
0.01,0.01557632398753894
0.10969784725410374,0.016355140186915886
0.13917609933805358,0.017133956386292833
0.1486885726860189,0.018691588785046728
0.16970844600400198,0.019470404984423675
0.1789261438900164,0.02102803738317757
0.18864450014818887,0.021806853582554516
0.20969343762254966,0.022585669781931463
0.21817882505319403,0.02336448598130841
0.23933747424765098,0.024143302180685357
0.2590992895010376,0.02570093457943925
0.29966406924690026,0.0264797507788162
0.3076945794513973,0.028037383177570093
0.32872503295789623,0.02881619937694704
0.3375343297757506,0.03115264797507788
0.3558674743616003,0.031931464174454825
0.3654041445119173,0.03426791277258567
0.37519638192844496,0.035046728971962614
0.3852510353987089,0.03582554517133956
0.4061759082509169,0.037383177570093455
0.42823731355508293,0.0381619937694704
0.4397133778196212,0.0397196261682243
0.44556622741605934,0.040498442367601244
0.4575066784185311,0.04127725856697819
0.46976711410873206,0.04361370716510903
0.5085552351512709,0.04439252336448598
0.5291342682820478,0.045171339563862926
0.5433142070103277,0.04672897196261682
0.5578741450589891,0.04906542056074766
0.5728242657924498,0.04984423676012461
0.603937160572762,0.0514018691588785
0.611975927516947,0.0529595015576324
0.6283758881234428,0.053738317757009345
0.6367399492340042,0.05529595015576324
0.6452153410298822,0.056074766355140186
0.6625060639158797,0.05841121495327103
0.6893148219352719,0.059190031152647975
0.6984900169165756,0.05996884735202492
0.7077873392630046,0.06230529595015576
0.7172084145632628,0.0630841121495327
0.7267548900436166,0.0646417445482866
0.7364284348559059,0.06697819314641744
0.7462307403693852,0.06775700934579439
0.7561635204664517,0.06853582554517133
0.7764274743086158,0.06931464174454828
0.7867621911011871,0.07087227414330217
0.7972344691917761,0.07242990654205607
0.8078461396040183,0.07320872274143302
0.8185990577335757,0.07398753894080996
0.8294951036725416,0.0794392523364486
0.8405361825381676,0.08099688473520249
0.8517242248059609,0.08177570093457943
0.8745490502710592,0.08566978193146417
0.8861898242709896,0.08878504672897196
0.9099382718069741,0.0911214953271028
0.9220500976361937,0.0926791277258567
0.9467595422377222,0.09423676012461059
0.9593614813285614,0.09579439252336448
0.9721311598102005,0.09657320872274143
0.9850708103948459,0.09968847352024922
0.9981826955134457,0.23052959501557632
1.011469107711266,0.23130841121495327
1.0249323700487285,0.23286604361370716
1.0385748365075882,0.23442367601246106
1.0523988924025123,0.235202492211838
1.066406954798141,0.23598130841121495
1.0806014729316995,0.2367601246105919
1.1095598367995507,0.2383177570093458
1.1392942377716517,0.24065420560747663
1.1544589294915872,0.24221183800623053
1.1698254723816037,0.2468847352024922
1.1853965532022108,0.25
1.2011748944763188,0.2515576323987539
1.2171632549652538,0.2554517133956386
1.2333644301511149,0.2570093457943925
1.2497812527255518,0.25778816199376947
1.2664165930850426,0.2585669781931464
1.3176630009972738,0.25934579439252337
1.3352018882648613,0.2601246105919003
1.3709831296253001,0.26090342679127726
1.3892317398830545,0.26246105919003115
1.4077232501219554,0.26479750778816197
1.4264608934868857,0.26557632398753894
1.445447946157829,0.26791277258566976
1.4841836027577726,0.2702492211838006
1.5039389794158928,0.27102803738317754
1.5442421006792875,0.27414330218068533
1.5647968920767672,0.2749221183800623
1.606730906526241,0.2772585669781931
1.628117461523675,0.279595015576324
1.6497886844345726,0.2811526479750779
1.671748364360122,0.2834890965732087
1.6940003408367275,0.28738317757009346
1.7165485045073345,0.28894080996884736
1.739396797801685,0.29205607476635514
1.7625492156256322,0.29361370716510904
1.786009806059632,0.29439252336448596
1.809782671066525,0.2967289719626168
1.8338719672087442,0.3014018691588785
1.85828190637507,0.3052959501557632
1.883016756517058,0.3076323987538941
1.908080842395264,0.309190031152648
1.9334785463354094,0.3107476635514019
1.9592143089946097,0.31853582554517135
1.9852926301377951,0.3512461059190031
2.0117180694244747,0.35202492211838005
2.0656288453332605,0.35358255451713394
2.0931236079755724,0.35514018691588783
2.1209843424498827,0.35669781931464173
2.149215920061451,0.3574766355140187
2.1778232769555372,0.3590342679127726
2.2068114149804647,0.3613707165109034
2.2361854025621706,0.3629283489096573
2.265950375590387,0.3637071651090343
2.3266741642641287,0.36838006230529596
2.3576435971498904,0.3707165109034268
2.389025251819002,0.37383177570093457
2.4208246151913952,0.37538940809968846
2.4530472472212144,0.37616822429906543
2.4856987818689324,0.37850467289719625
2.518784928086427,0.3792834890965732
2.552311470815159,0.3808411214953271
2.5862842719976435,0.3847352024922118
2.6207092716023754,0.3870716510903427
2.6555924886624016,0.3901869158878505
2.6909400223277244,0.3909657320872274
2.7267580529316984,0.3956386292834891
2.7630528430716335,0.39641744548286606
2.7998307387037813,0.39797507788161995
2.837098170252884,0.40186915887850466
2.8748616537365086,0.40420560747663553
2.913127791904333,0.4073208722741433
2.951903275392612,0.40965732087227413
2.991194883893988,0.42601246105919005
3.031009487342891,0.42679127725856697
3.071354047116718,0.42990654205607476
3.1122356172529804,0.43146417445482865
3.1536613456826754,0.43302180685358255
3.1956384754800604,0.43457943925233644
3.2381743461290724,0.4369158878504673
3.2812763948065924,0.43769470404984423
3.3249521576827976,0.4384735202492212
3.3692092712388306,0.4439252336448598
3.4140554736019872,0.4447040498442368
3.459498605898692,0.4470404984423676
3.505546613625486,0.4485981308411215
3.5522075480382425,0.45249221183800625
3.5994895675598975,0.45872274143302183
3.6474009392069013,0.46261682242990654
3.695950040034674,0.4680685358255452
3.745145358602276,0.4735202492211838
3.7949954964565955,0.4750778816199377
3.8455091696362915,0.4766355140186916
3.896695210195735,0.4797507788161994
3.948562567749255,0.4867601246105919
4.0011203110359315,0.4883177570093458
4.054377629505223,0.4898753894080997
4.10834383492368,0.4929906542056075
4.163028363003072,0.4945482866043614
4.218440775050172,0.4992211838006231
4.274590759638493,0.5007788161993769
4.331488134302294,0.5038940809968847
4.389142847253117,0.5070093457943925
4.447564979119191,0.5132398753894081
4.506764744707966,0.514797507788162
4.566752494792125,0.5186915887850467
4.627538717919367,0.5210280373831776
4.689134042246267,0.5218068535825545
4.7515492373965555,0.5249221183800623
4.814795216344144,0.5264797507788161
4.943823905751543,0.5350467289719626
5.009629176210036,0.5381619937694704
5.076310354407697,0.5389408099688473
5.212347224642805,0.5397196261682243
5.281726702023092,0.5420560747663551
5.352029661986966,0.5451713395638629
5.423268396643193,0.5482866043613707
5.495455361715901,0.5490654205607477
5.568603178722408,0.5529595015576324
5.642724637180011,0.5545171339563862
5.717832696842179,0.5552959501557633
5.793940489964502,0.5560747663551402
5.871061323600786,0.559190031152648
5.949208681929727,0.5630841121495327
6.108637809182072,0.5654205607476636
6.189947453463408,0.5669781931464174
6.272339378027134,0.5700934579439252
6.355827988674929,0.57398753894081
6.440427882958351,0.5747663551401869
6.5261538527311505,0.5778816199376947
6.613020886735559,0.5809968847352025
6.701044173222979,0.5856697819314641
6.790239102609574,0.588006230529595
6.880621270167206,0.5887850467289719
6.972206478750198,0.5950155763239875
7.065010741558359,0.5957943925233645
7.159050284936823,0.5981308411214953
7.254341551213151,0.6012461059190031
7.350901201572161,0.6035825545171339
7.44874611896907,0.6059190031152648
7.547893411081393,0.6074766355140186
7.648360413300116,0.6082554517133957
7.75016469176071,0.6090342679127726
7.853324046414475,0.6121495327102804
7.957856514140781,0.6137071651090342
8.063780371900705,0.6144859813084113
8.171114139932671,0.6160436137071651
8.279876584990626,0.6191588785046729
8.390086723625299,0.6207165109034268
8.501763825509142,0.6238317757009346
8.614927416805548,0.6261682242990654
8.729597283582898,0.6285046728971962
8.845793475274034,0.6308411214953271
8.963536308181814,0.6347352024922118
9.08284636903132,0.6378504672897196
9.203744518569316,0.6386292834890965
9.326251895211666,0.6394080996884736
9.450389918739255,0.6425233644859814
9.576180294043157,0.6448598130841121
9.703645014919584,0.6464174454828661
9.832806367915415,0.6503115264797508
9.963686936224883,0.6526479750778816
10.096309603638108,0.6549844236760125
10.230697558542248,0.6580996884735203
10.366874297975807,0.660436137071651
10.504863631737038,0.6627725856697819
10.786376910267636,0.6666666666666666
10.929950076177056,0.6705607476635514
11.075434287300345,0.6736760124610592
11.222854980798989,0.677570093457944
11.372237932418445,0.6783489096573209
11.523609260994796,0.6799065420560748
11.676995433021586,0.6845794392523364
11.832423267277312,0.6869158878504673
11.989919939514506,0.6884735202492211
12.149512987211358,0.6900311526479751
12.311230314386455,0.6947040498442367
12.475100196477623,0.6954828660436138
12.641151285285817,0.6962616822429907
12.809412613984696,0.6970404984423676
12.97991360219689,0.6985981308411215
13.327754198828618,0.7009345794392523
13.50515462537656,0.7040498442367601
13.684916358328426,0.705607476635514
14.05164988343682,0.7079439252336449
14.238685797052584,0.7087227414330218
14.428211271201956,0.7110591900311527
14.814863892376113,0.7133956386292835
15.012058643610963,0.7157320872274143
15.211878175619844,0.7180685358255452
15.414357425813977,0.7204049844236761
15.6195317966425,0.7219626168224299
15.827437161782493,0.7227414330218068
16.038109872411262,0.7266355140186916
16.251586763562106,0.7305295950155763
16.467905160564822,0.7328660436137072
16.687102885571807,0.735202492211838
17.134290132087063,0.7390965732087228
17.36235784197142,0.7406542056074766
17.59346127028303,0.7422118380062306
17.82764082426051,0.7437694704049844
18.064937448987077,0.7476635514018691
18.54904842329333,0.75
18.795947417171824,0.7507788161993769
19.0461327851967,0.7531152647975078
19.299648270984985,0.7546728971962616
19.556538200407523,0.7562305295950156
19.816847489339217,0.7585669781931464
20.08062165151228,0.7609034267912772
20.347906806474043,0.7655763239875389
20.618749687650794,0.7679127725856698
21.171298680884373,0.7694704049844237
21.738655089434033,0.7702492211838006
22.321215727973282,0.7718068535825545
22.919388045164155,0.7725856697819314
23.22445888866663,0.7733644859813084
23.533590408630943,0.7741433021806854
23.846836655103782,0.7749221183800623
24.164252397570483,0.7772585669781932
24.4858931345311,0.7811526479750779
24.811815103204182,0.7858255451713395
25.1420752893595,0.7873831775700935
25.47673143728162,0.7881619937694704
25.815842059866362,0.7912772585669782
26.159466448851383,0.7928348909657321
26.507664685182956,0.7951713395638629
26.86049764952101,0.7967289719626168
27.21802703288358,0.7990654205607477
27.58031534743333,0.8006230529595015
27.947425937407438,0.8014018691588785
28.319422990192884,0.8052959501557633
29.07833751698201,0.807632398753894
29.465387683263668,0.8099688473520249
29.857589720113275,0.8107476635514018
30.255012202027558,0.8138629283489096
30.65772461627096,0.8154205607476636
31.065797375025312,0.8185358255451713
31.479301827700937,0.823208722741433
31.89831027341165,0.8247663551401869
32.322895973616056,0.8263239875389408
32.75313316492686,0.8294392523364486
33.189097072090625,0.8302180685358256
33.6308639211407,0.8325545171339563
34.07851095272465,0.8341121495327103
34.532116435609645,0.8364485981308412
35.92948199019464,0.8387850467289719
36.407725011158206,0.8403426791277259
36.892333734448385,0.8419003115264797
37.38339289139288,0.8434579439252337
37.88098834114434,0.8465732087227414
38.38520708569226,0.8481308411214953
38.89613728507509,0.8504672897196262
39.93849057143443,0.8520249221183801
40.470095908489355,0.8543613707165109
41.554628728813334,0.8566978193146417
42.66822526672819,0.8582554517133957
43.81166438264678,0.8598130841121495
44.39482399328396,0.8629283489096573
44.98574580917561,0.8652647975077882
45.58453314994358,0.867601246105919
46.19129071045589,0.868380062305296
46.80612457913236,0.8691588785046729
47.42914225649354,0.8730529595015576
48.06045267395641,0.8738317757009346
49.348394723868864,0.8753894080996885
50.00525154632137,0.8769470404984424
52.02874802645983,0.8785046728971962
53.42303394470065,0.8800623052959502
54.134126666541825,0.8808411214953271
55.584833311818755,0.882398753894081
56.32470088380471,0.8847352024922118
57.07441653828844,0.8862928348909658
57.83411135917261,0.8894080996884736
60.17440797099579,0.8917445482866043
60.97536554284708,0.8933021806853583
62.60940627534254,0.8940809968847352
63.44277513955346,0.8956386292834891
64.28723664471322,0.8964174454828661
65.14293844054639,0.897196261682243
67.77899170623621,0.8987538940809969
68.68117086262653,0.9003115264797508
69.59535856635182,0.9010903426791277
70.52171465840166,0.9018691588785047
71.46040110734543,0.9026479750778816
73.37542375838323,0.9034267912772586
75.34176590521402,0.9042056074766355
76.34461013606237,0.9065420560747663
79.43394665794283,0.9073208722741433
80.49126027652262,0.9096573208722741
81.56264737546024,0.910436137071651
82.64829528124612,0.911993769470405
83.74839381379874,0.9127725856697819
85.99271470559653,0.9135514018691588
87.13732947273631,0.9143302180685359
88.29717975104282,0.9158878504672897
89.47246833433567,0.9174454828660437
90.66340071574194,0.9190031152647975
98.14937164787582,0.9197819314641744
100.77961534897781,0.9205607476635514
103.48034530802556,0.9213395638629284
104.85773095928447,0.9221183800623053
106.25345044221592,0.9228971962616822
107.66774779114947,0.9244548286604362
109.1008702886581,0.9252336448598131
112.02459636090441,0.926791277258567
115.02667354183487,0.9283489096573209
116.55774776831689,0.9291277258566978
118.10920151386874,0.9306853582554517
119.68130604214994,0.9314641744548287
122.8885706030111,0.9322429906542056
124.52429140920357,0.9330218068535826
126.18178464339863,0.9338006230529595
129.56325146972537,0.9345794392523364
131.28781629383414,0.9353582554517134
138.41870138061748,0.9369158878504673
140.26113757060168,0.9392523364485982
142.12809769470957,0.9400311526479751
144.01990818125842,0.942367601246106
145.93689980352275,0.9439252336448598
147.879407737568,0.9454828660436138
149.84777162085507,0.9462616822429907
155.91146351430592,0.9478193146417445
157.98673889217739,0.9485981308411215
160.0896374338427,0.9493769470404985
162.22052682023067,0.9501557632398754
168.7848906595541,0.9509345794392523
197.80834243487487,0.9517133956386293
200.4412904769218,0.9524922118380063
211.32823984805432,0.9532710280373832
225.77220155403793,0.955607476635514
228.77736538440612,0.956386292834891
231.82252975330448,0.9571651090342679
238.03499691860347,0.9587227414330218
254.30432458937926,0.9595015576323987
257.689268142668,0.9602803738317757
264.5949218722251,0.9610591900311527
268.11683946631445,0.9618380062305296
275.3019351661187,0.9626168224299065
278.96636954863726,0.9633956386292835
294.1184010202883,0.9641744548286605
331.28782377076845,0.9657320872274143
335.697464012501,0.9672897196261683
340.1657992187516,0.9680685358255452
344.69361065481013,0.969626168224299
349.2816899850763,0.9704049844236761
353.9308394114804,0.971183800623053
363.41561089150173,0.9727414330218068
378.12147051076846,0.9735202492211839
388.25451160277316,0.9742990654205608
449.0399301148563,0.9750778816199377
486.11663182326225,0.9758566978193146
562.2234175218478,0.9766355140186916
577.2900916912374,0.9774143302180686
624.956259204179,0.9781931464174455
658.9006981814939,0.9789719626168224
694.6888260898587,0.9797507788161994
703.935552299535,0.9805295950155763
713.3053579980206,0.9813084112149533
732.4207827158434,0.9820872274143302
772.202146928875,0.9828660436137072
954.1406249469196,0.9836448598130841
1005.9646810185095,0.9844236760124611
1046.6717253436232,0.985202492211838
1060.6035557001535,0.985981308411215
1074.7208271003137,0.9867601246105919
1118.2101355933326,0.9875389408099688
1242.979928557407,0.9883177570093458
1259.524739200447,0.9890965732087228
1535.838317138836,0.9898753894080997
1556.2812491215604,0.9906542056074766
1576.9962888277262,0.9914330218068536
1799.93381264192,0.9922118380062306
1823.8920145532993,0.9929906542056075
3927.0744441572997,0.9937694704049844
5995.589625956772,0.9945482866043613
6490.638447273737,0.9953271028037384
6577.032749864952,0.9961059190031153
8568.044881226646,0.9968847352024922
9033.417413051598,0.9976635514018691
20506.542211133015,0.9984423676012462
47171.032310613,0.9992211838006231
54556.16462706927,1.0


==> data/coverage/africa_asn/witness_coverage_Africa_asn_ips_cdf.csv <==
value,cdf
0.0,0.01557632398753894
0.1,0.02102803738317757
0.2,0.0264797507788162
0.30000000000000004,0.03582554517133956
0.4,0.04439252336448598
0.5,0.0514018691588785
0.6000000000000001,0.06230529595015576
0.7000000000000001,0.07476635514018691
0.8,0.0911214953271028
0.9,0.26090342679127726
1.0,0.26791277258566976
1.1,0.2811526479750779
1.2000000000000002,0.2897196261682243
1.3,0.29439252336448596
1.4000000000000001,0.3052959501557632
1.5,0.3099688473520249
1.6,0.31931464174454827
1.7000000000000002,0.3263239875389408
1.8,0.3411214953271028
1.9000000000000001,0.3956386292834891
2.0,0.40031152647975077
2.1,0.40420560747663553
2.2,0.4104361370716511
2.3000000000000003,0.42133956386292837
2.4000000000000004,0.4322429906542056
2.5,0.440809968847352
2.6,0.45249221183800625
2.7,0.46417445482866043
2.8000000000000003,0.4696261682242991
2.9000000000000004,0.5
3.0,0.5038940809968847
3.1,0.5070093457943925
3.2,0.5132398753894081
3.3000000000000003,0.5186915887850467
3.4000000000000004,0.5272585669781932
3.5,0.5358255451713395
3.6,0.5467289719626168
3.7,0.5506230529595015
3.8000000000000003,0.557632398753894
3.9000000000000004,0.5716510903426791
4.0,0.5747663551401869
4.1000000000000005,0.5786604361370716
4.2,0.5841121495327103
4.3,0.5848909657320872
4.4,0.589563862928349
4.5,0.5957943925233645
4.6000000000000005,0.6012461059190031
4.7,0.6043613707165109
4.800000000000001,0.6082554517133957
4.9,0.616822429906542
5.0,0.618380062305296
5.1000000000000005,0.6199376947040498
5.2,0.6269470404984424
5.300000000000001,0.6277258566978193
5.4,0.633177570093458
5.5,0.6370716510903427
5.6000000000000005,0.6417445482866043
5.7,0.6456386292834891
5.800000000000001,0.6518691588785047
5.9,0.6588785046728972
6.0,0.6596573208722741
6.1000000000000005,0.6635514018691588
6.2,0.6643302180685359
6.300000000000001,0.6666666666666666
6.4,0.6697819314641744
6.5,0.6736760124610592
6.6000000000000005,0.6814641744548287
6.7,0.6845794392523364
6.800000000000001,0.6869158878504673
6.9,0.6915887850467289
7.0,0.692367601246106
7.1000000000000005,0.6939252336448598
7.2,0.6985981308411215
7.300000000000001,0.7009345794392523
7.4,0.7024922118380063
7.5,0.7048286604361371
7.6000000000000005,0.7133956386292835
7.7,0.7157320872274143
7.800000000000001,0.7188473520249221
7.9,0.7227414330218068
8.0,0.7235202492211839
8.1,0.7242990654205608
8.200000000000001,0.7250778816199377
8.3,0.7266355140186916
8.4,0.7297507788161994
8.5,0.7336448598130841
8.6,0.735202492211838
8.700000000000001,0.7375389408099688
8.8,0.7390965732087228
8.9,0.7429906542056075
9.0,0.7453271028037384
9.1,0.7515576323987538
9.200000000000001,0.7531152647975078
9.3,0.7538940809968847
9.4,0.7554517133956387
9.5,0.7570093457943925
9.600000000000001,0.7577881619937694
9.700000000000001,0.7624610591900312
9.9,0.764797507788162
10.0,0.7655763239875389
10.200000000000001,0.7679127725856698
10.3,0.7686915887850467
10.5,0.7710280373831776
10.600000000000001,0.7718068535825545
10.700000000000001,0.7725856697819314
10.8,0.7749221183800623
10.9,0.7764797507788161
11.0,0.7780373831775701
11.100000000000001,0.778816199376947
11.200000000000001,0.7795950155763239
11.3,0.7827102803738317
11.4,0.7842679127725857
11.5,0.7850467289719626
11.600000000000001,0.7866043613707165
11.700000000000001,0.7873831775700935
11.8,0.7881619937694704
11.9,0.7889408099688473
12.100000000000001,0.7897196261682243
12.200000000000001,0.7912772585669782
12.3,0.7928348909657321
12.4,0.793613707165109
12.8,0.794392523364486
12.9,0.7951713395638629
13.0,0.7967289719626168
13.3,0.7990654205607477
13.4,0.8014018691588785
13.5,0.8021806853582555
13.600000000000001,0.8029595015576324
13.700000000000001,0.8052959501557633
13.9,0.8068535825545171
14.0,0.807632398753894
14.100000000000001,0.809190031152648
14.200000000000001,0.8099688473520249
14.3,0.8107476635514018
14.4,0.8115264797507789
14.5,0.8138629283489096
14.600000000000001,0.8146417445482866
14.700000000000001,0.8154205607476636
14.8,0.8161993769470405
15.100000000000001,0.8169781931464174
15.200000000000001,0.8185358255451713
15.3,0.8200934579439252
15.4,0.8216510903426791
15.600000000000001,0.823208722741433
15.8,0.82398753894081
15.9,0.8255451713395638
16.0,0.8271028037383178
16.400000000000002,0.8278816199376947
16.6,0.8286604361370716
16.7,0.8294392523364486
16.900000000000002,0.8302180685358256
17.0,0.8309968847352025
17.400000000000002,0.8317757009345794
17.5,0.8341121495327103
17.6,0.8364485981308412
17.8,0.838006230529595
18.0,0.8387850467289719
18.1,0.839563862928349
18.2,0.8403426791277259
18.3,0.8426791277258567
18.400000000000002,0.8434579439252337
18.5,0.8450155763239875
18.6,0.8457943925233645
18.7,0.8465732087227414
18.8,0.8481308411214953
19.200000000000003,0.8489096573208723
19.3,0.8504672897196262
19.400000000000002,0.852803738317757
19.6,0.8543613707165109
19.700000000000003,0.8551401869158879
19.8,0.8566978193146417
20.1,0.8574766355140186
20.200000000000003,0.8598130841121495
20.3,0.8605919003115264
20.6,0.8621495327102804
20.700000000000003,0.8637071651090342
20.8,0.8644859813084113
21.0,0.8660436137071651
21.3,0.867601246105919
21.6,0.868380062305296
21.900000000000002,0.8691588785046729
22.0,0.8699376947040498
22.3,0.8707165109034268
22.400000000000002,0.8714953271028038
23.5,0.8722741433021807
23.700000000000003,0.8738317757009346
23.900000000000002,0.8746105919003115
24.3,0.8761682242990654
24.400000000000002,0.8769470404984424
24.5,0.8777258566978193
24.6,0.8785046728971962
24.8,0.8792834890965732
25.1,0.8800623052959502
25.3,0.8808411214953271
25.400000000000002,0.882398753894081
26.1,0.8839563862928349
26.3,0.8847352024922118
27.1,0.8855140186915887
27.200000000000003,0.8870716510903427
27.700000000000003,0.8878504672897196
27.900000000000002,0.8886292834890965
28.400000000000002,0.8894080996884736
28.6,0.8901869158878505
29.1,0.8909657320872274
30.1,0.8917445482866043
30.200000000000003,0.8925233644859814
30.6,0.8933021806853583
31.0,0.8940809968847352
31.700000000000003,0.8948598130841121
32.1,0.8956386292834891
32.2,0.8964174454828661
32.6,0.8995327102803738
32.9,0.9003115264797508
34.1,0.9010903426791277
34.300000000000004,0.9018691588785047
34.5,0.9026479750778816
34.7,0.9034267912772586
34.800000000000004,0.9042056074766355
36.0,0.9049844236760125
36.4,0.9057632398753894
36.6,0.9065420560747663
36.800000000000004,0.9073208722741433
37.1,0.9080996884735203
37.300000000000004,0.9088785046728972
37.9,0.9096573208722741
38.2,0.910436137071651
38.400000000000006,0.9112149532710281
38.800000000000004,0.911993769470405
38.900000000000006,0.9127725856697819
39.2,0.9135514018691588
39.400000000000006,0.9143302180685359
39.7,0.9151090342679128
43.6,0.9166666666666666
43.7,0.9174454828660437
44.300000000000004,0.9182242990654206
44.400000000000006,0.9190031152647975
44.6,0.9197819314641744
45.1,0.9205607476635514
45.2,0.9221183800623053
45.300000000000004,0.9228971962616822
46.0,0.9236760124610592
46.5,0.9244548286604362
46.800000000000004,0.92601246105919
47.800000000000004,0.926791277258567
48.0,0.927570093457944
48.6,0.9283489096573209
49.6,0.9299065420560748
51.0,0.9306853582554517
51.7,0.9314641744548287
52.300000000000004,0.9322429906542056
56.5,0.9330218068535826
56.7,0.9338006230529595
57.0,0.9345794392523364
57.7,0.9353582554517134
58.400000000000006,0.9361370716510904
59.300000000000004,0.9369158878504673
61.1,0.9376947040498442
61.7,0.9384735202492211
62.0,0.9392523364485982
62.900000000000006,0.9400311526479751
69.8,0.940809968847352
70.60000000000001,0.9415887850467289
72.60000000000001,0.942367601246106
72.7,0.9431464174454829
74.5,0.9439252336448598
75.0,0.9454828660436138
77.30000000000001,0.9462616822429907
79.5,0.9470404984423676
79.7,0.9478193146417445
80.0,0.9485981308411215
80.9,0.9493769470404985
81.5,0.9501557632398754
87.4,0.9509345794392523
89.7,0.9517133956386293
90.30000000000001,0.9524922118380063
94.2,0.9532710280373832
97.60000000000001,0.9540498442367601
102.80000000000001,0.9548286604361371
104.4,0.955607476635514
107.4,0.956386292834891
113.30000000000001,0.9571651090342679
113.5,0.9579439252336449
113.80000000000001,0.9587227414330218
122.60000000000001,0.9595015576323987
126.10000000000001,0.9602803738317757
129.3,0.9610591900311527
131.5,0.9618380062305296
133.4,0.9626168224299065
135.4,0.9633956386292835
137.3,0.9641744548286605
138.9,0.9649532710280374
141.6,0.9657320872274143
143.6,0.9665109034267912
153.1,0.9672897196261683
156.60000000000002,0.9680685358255452
158.60000000000002,0.9688473520249221
160.0,0.969626168224299
163.9,0.9704049844236761
165.70000000000002,0.971183800623053
167.20000000000002,0.9719626168224299
167.70000000000002,0.9727414330218068
168.70000000000002,0.9735202492211839
171.9,0.9742990654205608
174.20000000000002,0.9750778816199377
197.20000000000002,0.9758566978193146
197.3,0.9766355140186916
197.9,0.9774143302180686
198.8,0.9781931464174455
210.9,0.9789719626168224
219.3,0.9797507788161994
243.5,0.9805295950155763
247.20000000000002,0.9813084112149533
257.6,0.9820872274143302
257.7,0.9828660436137072
306.90000000000003,0.9836448598130841
308.3,0.9844236760124611
309.8,0.985202492211838
326.0,0.985981308411215
330.70000000000005,0.9867601246105919
377.5,0.9875389408099688
387.3,0.9883177570093458
429.20000000000005,0.9890965732087228
460.6,0.9898753894080997
496.3,0.9906542056074766
520.4,0.9914330218068536
565.0,0.9922118380062306
587.2,0.9929906542056075
617.2,0.9937694704049844
633.1,0.9945482866043613
673.5,0.9953271028037384
675.1,0.9961059190031153
676.7,0.9968847352024922
1262.8000000000002,0.9976635514018691
1817.4,0.9984423676012462
3177.9,0.9992211838006231
4890.2,1.0


==> data/coverage/all/witness_coverage_cas_cdf.csv <==
value,cdf
0.0,0.014717966055239659
0.1,0.03193555127815257
0.2,0.04904780592444853
0.30000000000000004,0.066806201366013
0.4,0.0869962607645301
0.5,0.10850068719706842
0.6000000000000001,0.1438555181613132
0.7000000000000001,0.1769145955900466
0.8,0.21661742745356535
0.9,0.8402661805603926
1.0,0.8443706752879178
1.1,0.8482531829937555
1.2000000000000002,0.8527773011474804
1.3,0.8585070579980735
1.4000000000000001,0.8645324200153013
1.5,0.8702882263633372
1.6,0.877386714416528
1.7000000000000002,0.8842649143282996
1.8,0.8901022669292002
1.9000000000000001,0.9559950370044437
2.0,0.9575636697852445
2.1,0.9589250391733475
2.2,0.9603605929998205
2.3000000000000003,0.962160839790494
2.4000000000000004,0.9643943010495116
2.5,0.9664901530068198
2.6,0.9691466354525732
2.7,0.9714520159762701
2.8000000000000003,0.9734028968173744
2.9000000000000004,0.9875256884853859
3.0,0.9880177974696878
3.1,0.9884578074591037
3.2,0.9889182040117359
3.3000000000000003,0.9894692075119955
3.4000000000000004,0.990115348307264
3.5,0.990784707132862
3.6,0.9915763853377573
3.7,0.9921981755158509
3.8000000000000003,0.9927678666990587
3.9000000000000004,0.9958739861224134
4.0,0.9960302831070708
4.1000000000000005,0.996169591289048
4.2,0.9963309849145096
4.3,0.9965150302768778
4.4,0.9967058711603183
4.5,0.9968785906542331
4.6000000000000005,0.9970915169811577
4.7,0.9972846230382888
4.800000000000001,0.9974329919150288
4.9,0.9981742700053061
5.0,0.9982275015870373
5.1000000000000005,0.9982796005819231
5.2,0.9983203737083555
5.300000000000001,0.9983900277993442
5.4,0.9984551515429514
5.5,0.9985366977958161
5.6000000000000005,0.998602387832846
5.7,0.9986743070975254
5.800000000000001,0.9987292375595245
5.9,0.9989953954681803
6.0,0.9990271078998498
6.1000000000000005,0.9990503259301794
6.2,0.9990780743078903
6.300000000000001,0.9991046900987559
6.4,0.9991375351172709
6.5,0.9991647172015591
6.6000000000000005,0.999197562220074
6.7,0.9992247443043624
6.800000000000001,0.9992547578557639
6.9,0.9993867042232465
7.0,0.9994019941456586
7.1000000000000005,0.999411621133844
7.2,0.9994246458825655
7.300000000000001,0.9994325739904829
7.4,0.9994444661523589
7.5,0.999454659433967
7.6000000000000005,0.9994733471169153
7.7,0.9994959988538221
7.800000000000001,0.9995095898959663
7.9,0.9995571585434707
8.0,0.9995667855316561
8.1,0.9995735810527282
8.200000000000001,0.9995803765738002
8.3,0.9995860395080269
8.4,0.9995951002027896
8.5,0.9996075586580885
8.6,0.9996154867660059
8.700000000000001,0.9996245474607686
8.8,0.9996313429818406
8.9,0.9996607902398196
9.0,0.9996664531740463
9.1,0.9996709835214277
9.200000000000001,0.999675513868809
9.3,0.9996783453359225
9.4,0.9996840082701491
9.5,0.9996913700846439
9.600000000000001,0.9996964667254479
9.700000000000001,0.9997072263004787
9.8,0.9997089251807467
9.9,0.9997242151031588
10.0,0.9997270465702722
10.100000000000001,0.9997287454505402
10.200000000000001,0.9997298780373856
10.3,0.9997327095044989
10.4,0.9997372398518803
10.5,0.9997400713189937
10.600000000000001,0.9997423364926843
10.700000000000001,0.999746300546643
10.8,0.9997513971874471
10.9,0.9997632893493232
11.0,0.9997695185769726
11.100000000000001,0.9997723500440859
11.200000000000001,0.999775747804622
11.3,0.9997814107388487
11.4,0.9997859410862301
11.5,0.9997933029007248
11.600000000000001,0.9998000984217968
11.700000000000001,0.9998051950626009
11.8,0.9998097254099823
11.9,0.9998272805060852
12.0,0.9998346423205798
12.100000000000001,0.9998408715482292
12.200000000000001,0.9998487996561466
12.3,0.999853330003528
12.4,0.9998572940574867
12.5,0.9998640895785588
12.600000000000001,0.9998725839798989
12.700000000000001,0.9998754154470122
12.8,0.9998805120878163
12.9,0.9998952357168057
13.0,0.999898067183919
13.100000000000001,0.9999014649444551
13.200000000000001,0.9999116582260632
13.3,0.9999161885734446
13.4,0.9999235503879393
13.5,0.9999297796155887
13.600000000000001,0.9999348762563928
13.700000000000001,0.9999399728971968
13.8,0.9999428043643102
13.9,0.9999467684182689
14.0,0.9999484672985368
14.100000000000001,0.9999490335919595
14.200000000000001,0.9999495998853822
14.3,0.9999535639393409
14.4,0.9999569616998769
14.5,0.9999592268735676
14.600000000000001,0.9999631909275263
14.700000000000001,0.9999648898077943
14.8,0.9999682875683303
14.9,0.9999728179157118
15.0,0.9999733842091344
15.100000000000001,0.9999762156762478
15.200000000000001,0.9999784808499385
15.3,0.9999796134367838
15.4,0.9999801797302065
15.5,0.9999818786104745
15.600000000000001,0.9999824449038972
15.700000000000001,0.9999847100775878
15.9,0.9999875415447013
16.0,0.9999881078381239
16.1,0.9999886741315466
16.5,0.9999892404249693
16.8,0.9999926381855052
17.6,0.9999949033591959
17.7,0.9999954696526187
17.900000000000002,0.999996602239464
18.1,0.9999971685328867
18.900000000000002,0.9999977348263093
19.400000000000002,0.999998301119732
23.6,0.9999988674131547
24.6,0.9999994337065773
29.0,1.0


==> data/coverage/all/witness_coverage_fps_cdf.csv <==
value,cdf
0.0,0.014421794595182315
0.10883714369715264,0.015720871706791387
0.11845523848154653,0.017150762599037642
0.12892329812296568,0.018884753059258644
0.13795997776348962,0.020722941509251254
0.14763006951892527,0.02245296791551355
0.15797797143404982,0.024312109222145016
0.16905119356607845,0.025926045476759602
0.17786255342240087,0.027564332348549072
0.18713318281051317,0.029296623928502057
0.19688701997675523,0.030792204857778237
0.20714925088715705,0.03239085118998068
0.21794637426162705,0.035331612933915256
0.22930626999788092,0.03693592220034442
0.23720660853786119,0.038340896181993114
0.24957039458417452,0.03975946120578593
0.2581688973934943,0.04139038626308067
0.2670636462807396,0.04271154881817394
0.27626484787613814,0.044027614732463166
0.28578306046115726,0.045665901604252636
0.29562920608402066,0.0469009875590998
0.3058145830926429,0.048258392893244066
0.31635087909936405,0.04938135275040221
0.32725018439236114,0.05105305093412932
0.33852500580912614,0.05238667194452137
0.34430726087258046,0.05380976731569556
0.3561697534363111,0.05568646371842985
0.3684409470232729,0.057434045220794976
0.3747341882756206,0.05933169448016812
0.38764498635327216,0.06143037790458975
0.39426624666403254,0.06317626052668686
0.4078499869758958,0.06502067820432886
0.4148163634971353,0.06679883955151826
0.4291081214311035,0.06883183293890996
0.43643760246008656,0.07077478567209686
0.44389227639377404,0.0726180707628935
0.4591857930465271,0.07450043009985452
0.4670290227381223,0.07616703164277758
0.4750062205378922,0.07789535916877187
0.4831196747192538,0.07986039734544295
0.49976470141495866,0.0813627737957912
0.5083010485848979,0.0830644855309199
0.5169832028172395,0.0848126333267077
0.5258136546034107,0.08668026903467925
0.5347949369742566,0.08836442567370513
0.5439296262266444,0.0901171038168743
0.5532203426624791,0.09220729283995585
0.5626697513403411,0.09384897747228135
0.5722805628399641,0.09565998383798571
0.5820555340397687,0.09806389941722744
0.5919974689076783,0.10022600770498831
0.6021092193054426,0.10292722733113271
0.6123936858066985,0.1058255170683669
0.6228538185290057,0.10904149741571996
0.6334926179800923,0.11209268637707553
0.6443131359185564,0.11506402796583438
0.6553184762292685,0.11833550506860928
0.666511795813726,0.12107070230011399
0.6778963054956163,0.12398258307949231
0.6894752709418472,0.12956963398757212
0.7012520135993097,0.13223177936755218
0.71322991164764,0.13478463011695657
0.7254124009682575,0.13776106834651947
0.7378029761299527,0.14310291420258242
0.750405191391311,0.1458466058354272
0.7632226617202572,0.14832413955961626
0.776259063831017,0.15081922837990813
0.7895181372387877,0.15600874130527237
0.8030036853324256,0.1583237488171546
0.8167195764654545,0.1642664319946723
0.8306697450657096,0.16778594561657745
0.8448581927639358,0.1711446319064438
0.8592889895416622,0.17761000391308754
0.8739662748986835,0.18088544506982115
0.888894259040483,0.1861887829731424
0.9040772240859378,0.18882431256225687
0.9195195252956516,0.19394813545059117
0.9352255923212698,0.19879617344208433
0.9511999304761323,0.20127653863338674
0.9674471220276307,0.20586408165045086
0.9839718275116408,0.42644782823640937
1.0007787870694045,0.4274847114933214
1.0178728218072477,0.42963436132578353
1.0352588351795242,0.43172908069624644
1.0529418143951805,0.4338136067851013
1.0709268318483436,0.4347712089628393
1.089219046573349,0.4367628629303759
1.1078237057246165,0.438726202226779
1.1267461460818076,0.4411403110876288
1.1459917955806889,0.4435691435774681
1.165566174870146,0.4457544698955585
1.1854748988957917,0.44800718513094684
1.2057236785106222,0.45089528158657294
1.2263183221131861,0.45306645056909656
1.247264737313734,0.4553180332176396
1.2685689326288263,0.45862292163235213
1.2902370192048878,0.4606604453671252
1.3122752125712007,0.46282538512199944
1.3346898344228397,0.4649127426779676
1.357487314434062,0.46870124567564186
1.380674192102671,0.47124390314343817
1.4042571186258828,0.4737299312689673
1.428242858808233,0.47745784087041565
1.4526382930020747,0.47985269575489464
1.4774504190812183,0.48350642091797297
1.5026863544482854,0.48590920391036935
1.5283533380763472,0.48951139637198454
1.5544587325854373,0.49328291056697865
1.5810100263545332,0.4960871955960493
1.6080148356696096,0.5008927615808421
1.6354809069083858,0.5058744448200857
1.663416118762384,0.510622248875766
1.6918284844969511,0.5150206498896577
1.720726154249875,0.5195402376960012
1.7501174173692666,0.5239233487874808
1.780010704791375,0.5281201493429014
1.810414591459015,0.5330621920425581
1.8413377987813064,0.5380523696831419
1.872789197135425,0.5425504383394238
1.9047778084110853,0.5466175577010526
1.9373128085984883,0.5517821537158193
1.970403530420467,0.6087003056285603
2.004059466009598,0.6108794027190012
2.0382902696310334,0.6137601373601326
2.0731057604518477,0.6157948296277923
2.1085159253576804,0.6187656049231285
2.1445309218174926,0.6218858816820501
2.181161080797256,0.624135765450325
2.218416909723408,0.627451979733491
2.2563090954969267,0.6304720225565996
2.2948485075588865,0.6333391661555868
2.3340462010083765,0.6364028135722412
2.373913419773677,0.6396204927998623
2.4144615998375984,0.6428579922972769
2.4557023725179152,0.6459941252720331
2.4976475678038277,0.6498126418211091
2.5403092177494186,0.6529612332511642
2.583699559925067,0.6565532324311713
2.6278310409278176,0.6611775845207091
2.67271631995171,0.6648120557074165
2.71836827241909,0.6692212162963391
2.764799993673949,0.6734004617556568
2.8120248027383457,0.6779823418384943
2.860056246132991,0.6812934594808562
2.9089081017630924,0.6852212706605076
2.9585943828705705,0.70651673482008
3.0091293420537832,0.7096426745132284
3.060527475355908,0.7121134127163453
3.1128035264231544,0.7148038727674589
3.1659724907340134,0.7180374082109149
3.220049619900731,0.7205228700430213
3.2750504260442614,0.7236057714360465
3.3309906862439473,0.7261614536525642
3.3878864470632033,0.7293598789038145
3.445754029152501,0.7324218274402008
3.504610031930976,0.7354990658989993
3.5644713383480027,0.7386199089513436
3.625355119726096,0.7420867572849401
3.6872788406865378,0.7458537411325529
3.7502602641591345,0.7489564627953715
3.8143174564775433,0.7522137825625796
3.8794687925616356,0.75564325553028
3.945732961188371,0.7657357369091365
4.013128970352711,0.7682161021004389
4.081676152720093,0.7707576269813899
4.151394171172042,0.7733750351809788
4.222303024446499,0.7758820161631469
4.294423052874503,0.7783935274926962
4.367774944214842,0.7812957812838891
4.44237973958838,0.7837687846606968
4.5182588395137335,0.7865702382226542
4.595434010046059,0.7895183617810834
4.6739273890206725,0.7923571907089371
4.753761492403337,0.7951071115694313
4.834959220749,0.7978162593034931
4.917543865770864,0.8038370909733394
5.001539117021653,0.8059771138176162
5.086969068689004,0.8083125078927146
5.173858226506927,0.8107419066759766
5.26223151478532,0.8129844286297568
5.352114283559549,0.8153175575311645
5.443532315862155,0.8175821649284291
5.536511835118759,0.8200427098499379
5.631079512670301,0.8222835329234501
5.727262475423754,0.8246206258788166
5.825088313633541,0.8269582851276057
5.924585088815839,0.8306827969685181
6.025781341798069,0.832637641863581
6.128706100905897,0.8348014490316099
6.233388890290053,0.8366781454343443
6.339859738395384,0.8386992466598598
6.448149186574573,0.8406342712851294
6.558288297848977,0.842894914628435
6.670308665819112,0.8448865685959718
6.784242423727333,0.8469892160743521
6.900122253675309,0.8496207816095078
7.017981395998946,0.8514153654659548
7.1378536588034365,0.8531669110222786
7.259773427661172,0.855036245610518
7.3837756754753086,0.8567606090825537
7.509895972511803,0.858573314328526
7.638170496602812,0.8603543071428288
7.7686360435243635,0.862220810263955
7.901330037551294,0.8643676286293037
8.036290542192464,0.8660608459630924
8.17355627110935,0.8676861080861604
8.31316659922112,0.8693170331434551
8.455161573999405,0.8709060524874722
8.599581926955986,0.8725970046475702
8.7464690853267,0.8741996150337312
8.895865183954914,0.8760848058378057
9.047813077377988,0.8776987420924203
9.202356352120166,0.8791195722899037
9.359539339195456,0.8806253465007879
9.519407126824053,0.8820914801720853
9.682005573365982,0.883468705776023
9.847381320475648,0.8851058600609671
10.015581806481084,0.8864910137728224
10.186655279991694,0.8879016506886978
10.360650813738488,0.889253959382038
10.537618318650667,0.8906181602372543
10.717608558172655,0.8920027476556868
10.900673162825694,0.8934190475057889
11.086864645018146,0.8946949065870685
11.276236414108773,0.895972464548616
11.468842791727306,0.8972132134376899
11.6647390273567,0.8984341420569703
11.863981314181554,0.8997790889358157
12.06662680520721,0.9010204041183123
12.272733629654217,0.9022118854796137
12.48236090963278,0.9033733532895135
12.695568777102059,0.9045557739560522
12.912418391119116,0.9057631115331884
13.132971955382512,0.9068962646719547
13.357292736075538,0.9080237548764942
13.585445080014239,0.909138786625735
13.817494433105411,0.9102872296869133
14.053507359119877,0.9113495961478456
14.29355155878642,0.912425553650922
14.537695889211864,0.9134545087999166
14.786010383632851,0.9145446236385598
15.038566271505003,0.9156069900994921
15.295435998935222,0.9166399093024454
15.556693249462977,0.9176660329843267
15.82241296519657,0.9186949881333213
16.092671368310395,0.9196690128203168
16.36754598290943,0.9206152891296013
16.647115657267143,0.9215978082179369
16.931460586443265,0.922608641977406
17.2206623352879,0.9234960237707327
17.514803861838526,0.924444565253708
17.81396954111667,0.9254180236472808
18.118245189331034,0.9263348526985864
18.42771808849402,0.9272856593552523
18.742477011458732,0.9282200435026607
19.062612247383637,0.9290694836366684
19.388215627632153,0.9299098630759133
19.719380552114664,0.9307802560665599
20.056202016080427,0.9316138399847327
20.398776637367142,0.9324576171845137
20.747202684115948,0.933261187551285
21.10158010295981,0.9340675893851695
21.46201054769341,0.9348456765479206
21.828597408432678,0.9356520783818052
22.201445841272477,0.9364477206406591
22.58066279845078,0.937182769503287
22.96635705902814,0.9379155531922243
23.35863926009113,0.9386755189654499
23.757621928488813,0.9394609679426956
24.163419513111243,0.9402084752606223
24.576148417719367,0.9409208723863435
24.995927034335615,0.9416321369252193
25.422875777204897,0.9423388711167137
25.857117117335616,0.9430546660029707
26.298775617630707,0.9437393147509809
26.74797796861876,0.9444692669728049
27.20485302479531,0.9451363606247123
27.669531841585133,0.9458227082529904
28.142147712935643,0.9464982963062379
28.622836209552503,0.9471999338569282
29.11173521778833,0.9478477735324647
29.608984979195647,0.9485601706581859
30.114728130755417,0.949203479986341
30.62910974579272,0.9498603803566402
31.152277375591293,0.9504748087202392
31.684381091718876,0.9511577585879814
32.225573529075504,0.9517818139397657
32.77600992967712,0.9523968085967872
33.33584818718701,0.9530067066130047
33.905248892207865,0.9536415215398197
34.48437537834753,0.9542757701732122
35.073393769071494,0.954857353518296
35.67247302535571,0.9554638537739776
36.28178499415338,0.9560822461915351
36.90150445768953,0.9567125307709688
37.53180918359763,0.9572946804094754
38.17287997591252,0.9578785289282501
38.8249007269344,0.9584346290693138
39.488058469978675,0.9590298034565418
40.16254343302674,0.9595796743699561
40.84854909329328,0.9601459677926278
41.546272232725514,0.960747937700928
42.25591299445046,0.9613204603512492
42.97767494018635,0.9618703312646635
43.71176510863466,0.9624185032978098
44.45839407486955,0.9629338303124411
45.217776010741694,0.9634638809560618
45.99012874631384,0.9640256440313523
46.775673832345774,0.9645913711606013
47.57463660384653,0.9651129274028821
48.387246244712166,0.965630519591204
49.213735853467554,0.9661435814321447
50.0543425101311,0.9666668365546934
50.909307344221595,0.9671844287430155
51.77887560392663,0.9676516208167197
52.66329672645248,0.9681352353996814
53.56282440957561,0.9686114881681483
54.47771668441634,0.9690843431760793
55.40823598945554,0.9695809825077625
56.35464924581554,0.9700357161261679
57.31722793382696,0.970520463295975
58.296248170903354,0.9709678350998857
59.29199079074591,0.971414074316951
60.30474142390117,0.9718478550787176
61.3347905796946,0.9722782380799482
62.382433729563765,0.9727329716983536
63.447971391814804,0.973186006436491
64.53170921782664,0.973627715306175
65.63395807972765,0.9740705567627044
66.75503415956986,0.9745133982192337
67.89525904002633,0.9749137676690627
69.05495979663777,0.9753509461913653
70.23446909163468,0.9758062461031933
71.43412526936211,0.9762230380622798
72.65427245333437,0.9766449266621703
73.89526064494748,0.977050959046226
75.15744582387764,0.9774405689210242
76.44119005019469,0.9778516979458839
77.74686156821966,0.9782667910247023
79.07483491215632,0.9786716908219126
80.42549101352697,0.9790443118940306
81.79921731044335,0.9794560072123131
83.19640785874394,0.9798274956975858
84.61746344502957,0.9801938875420544
86.06279170162979,0.9805716052549764
87.53280722353293,0.9809487566744759
89.02793168731338,0.9813185462794806
90.54859397209033,0.9816639852673104
92.09523028255254,0.9820026287340681
93.66828427408407,0.9823452362547844
95.26820718002824,0.9826991696439543
96.89545794112426,0.983037813110712
98.55050333715535,0.9833719262300884
100.23381812084534,0.983695279774434
101.94588515404232,0.9840067411569035
103.68719554622842,0.9843102744314556
105.45824879539552,0.9846143739994303
107.25955293132698,0.9849082802857969
109.09162466132706,0.9851993551050503
110.95498951843923,0.9854779714690047
112.85018201219629,0.9857684799948354
114.77774578194536,0.986060687400934
116.73823375279184,0.9863223149622085
118.73220829420694,0.9865692188944933
120.76024138134436,0.9868070621320154
122.82291475911238,0.987057930118259
124.92082010904842,0.9873059666373893
127.05455921904401,0.9875279536590766
129.2247441559686,0.987741446279424
131.43199744124215,0.9879589029537299
133.67695222940642,0.9881559730648196
135.96025248974658,0.9883751286193936
138.2825531910148,0.9885761627844422
140.6445204893094,0.9887704014284185
143.04683191916268,0.9889601097250136
145.49017658789316,0.9891826630401236
147.97525537327704,0.9893740702169866
150.50278112459634,0.9895745380886125
153.07347886712097,0.9897517879299087
155.6880860100835,0.9899233748369782
158.3473525582064,0.9901057213190786
161.0520413268421,0.9902591868366226
163.80292816078804,0.9904205804620841
166.60080215683902,0.9905746122730509
169.44646589014118,0.9907156193352961
172.34073564441204,0.9908594578646548
175.2844416460928,0.9910078267413948
178.27842830250057,0.9911607259655161
181.32355444404786,0.9913062633751428
184.4206935705997,0.9914461378505427
187.57073410203867,0.9915763853377573
190.77457963310968,0.9917156935197344
194.0331491926178,0.991842543246413
197.34737750705318,0.9919688266796688
200.71821526871915,0.9920939775260792
204.14662940843994,0.9922213935461803
207.6336033729265,0.9923459780991681
211.18013740688,0.9924473446218264
214.78724883991376,0.9925640010668968
218.455972378376,0.9926800912185445
222.18736040215742,0.9927973139570376
225.98248326656798,0.9929049097073452
229.84242960937038,0.9930028784694674
233.76830666305773,0.9931031124052804
237.7612405724652,0.993212407035856
241.8223767178065,0.9933132072650915
245.9528800432285,0.9934123086140592
250.15393539097735,0.9935125425498721
254.4267478412726,0.9936065472580355
258.7725430579867,0.9937033834333124
263.19256764022884,0.9937894600335585
267.6880894799341,0.99387666922065
272.2603981255604,0.9939655772880095
276.9108051519981,0.9940522201816783
281.6406445367972,0.9941348990213883
286.4512730428215,0.9942090834597583
291.34407060743837,0.9942894971257777
296.320440738356,0.9943727422589105
301.3818109162225,0.9944457941104351
306.52963300410084,0.9945086526803517
311.76538366393874,0.9945737764239589
317.0905647801519,0.9946581541439371
322.5067038904409,0.9947198801270083
328.01535462397027,0.9947917993916876
333.6180971470282,0.9948614534826762
339.3165386163006,0.994937903094737
345.1123136398868,0.9949962313172721
351.0070847461897,0.9950653191148381
357.00254286081537,0.9951406361400534
363.1004077916174,0.9952006632428566
369.3024287220275,0.9952629555193505
375.6103847128117,0.9953258140892671
382.0260852123969,0.9953977333539464
388.5513705759145,0.9954560615764816
395.1881125931098,0.9955211853200888
401.93821502526777,0.9955800798360467
408.80361415131074,0.9956446372862313
415.7862793232232,0.9957040980956119
422.88821353096415,0.9957584622641883
430.1114539770283,0.9958128264327648
437.4580726608211,0.995867756894764
444.9301769730155,0.9959170244225365
452.52991030006086,0.9959651593634635
460.2594526390172,0.996016125771504
468.1210212228908,0.9960733214071938
476.1168711566522,0.9961174922941622
484.2492960641164,0.9961650609416667
492.5206287458732,0.9962097981220578
500.9332418484553,0.9962601982366756
509.4895485449361,0.9963173938723654
518.1920032271527,0.9963621310527565
527.0431022097525,0.9964074345265702
536.0453844462656,0.9964567020543427
545.2014322574084,0.9965218257979499
554.5138720718264,0.9965739247928357
563.98537517949,0.9966237586140309
573.6186584979594,0.9966645317404632
583.4164853517365,0.9967126666813902
593.38166626493,0.9967602353288947
603.5170597674588,0.9967987432816364
613.825573215027,0.9968383838212235
624.3101636231033,0.9968751928936971
634.9738385151469,0.9969199300740882
645.8196567853205,0.9969488110386444
656.8507295759398,0.9969850538176954
668.0702211699098,0.9970184651296331
679.4813498984057,0.9970541416152614
691.0873890640564,0.997087552927199
702.8916678798973,0.9971203979457139
714.897572424361,0.9971532429642289
727.1085466125802,0.9971798587550945
739.5280931842804,0.9972211981749496
752.1597747085474,0.9972551757803099
765.0072146057568,0.9972970814935875
778.0740981869577,0.997336155739752
791.364173711012,0.9973639041174629
804.8812534597881,0.9973944839622871
818.6292148317214,0.9974233649268434
832.6120014540523,0.9974556436519357
846.8336243140636,0.9974828257362239
861.2981629096388,0.9975156707547389
876.009766419473,0.9975485157732539
890.972654893273,0.9975717338035834
906.1911204622855,0.9975989158878716
921.6695285705032,0.9976221339182012
937.4123192268994,0.9976453519485308
953.4240082790529,0.9976668710985922
969.7091887085273,0.9976861250749631
986.2725319483753,0.9977133071592513
1003.118789223149,0.9977325611356221
1020.2527929117928,0.9977518151119931
1037.6794579338264,0.9977727679686319
1055.403783159194,0.9977976848792295
1073.4308528422,0.9978248669635177
1091.7658380799362,0.9978531816346513
1110.413998295621,0.9978843277728983
1129.3806827472733,0.9979058469229597
1148.6713320621573,0.9979273660730212
1168.2914797974363,0.9979511503967735
1188.2467540274831,0.9979715369599896
1208.5428789583032,0.9979964538705872
1229.1856765695334,0.9980202381943395
1250.1810682844875,0.9980496854523184
1271.5350766687268,0.9980734697760706
1293.2538271576436,0.9980989529800908
1315.3435498135539,0.9981238698906884
1337.810581112801,0.9981465216275952
1360.6613657633857,0.9981623778434301
1383.9024585536422,0.9981861621671823
1407.5405262324907,0.9982048498501305
1431.5823494218062,0.9982224049462333
1456.0348245614518,0.9982444903897175
1480.9049658875356,0.9982597803121296
1506.1999074444557,0.9982869623964179
1531.9269051313142,0.9983062163727887
1558.093338783285,0.9983209400017782
1584.7067142885317,0.998340193978149
1611.7746657412865,0.9983594479545198
1639.3049576317023,0.998379834517736
1667.3054870731119,0.9983917266796122
1695.7842860673272,0.9984104143625603
1724.7495238086353,0.9984217402310137
1754.2095090271457,0.9984466571416113
1784.172692372163,0.9984642122377141
1814.6476688362734,0.998481767333817
1845.6431802208308,0.9985061179509919
1877.1681176435604,0.9985276371010534
1909.2315240889902,0.9985514214248056
1941.8425970024484,0.9985672776406403
1975.0106909283654,0.9985876642038566
2008.7453201936435,0.9986154125815675
2043.0561616368573,0.9986341002645157
2077.9530573840716,0.9986459924263917
2113.4460176720754,0.9986618486422266
2149.5452237198324,0.9986828014988655
2186.2610306489846,0.9986929947804736
2223.6039704542372,0.9987105498765764
2261.584755024479,0.9987332016134832
2300.2142792155064,0.99874735894905
2339.503623975235,0.9987654803385755
2379.464059522286,0.998786999488637
2420.10704857887,0.9988051208781625
2461.4442496588895,0.99882154338742
2503.487520412205,0.9988306040821827
2546.24892102602,0.9988430625374816
2589.7407176843717,0.9988555209927803
2633.975386086704,0.9988696783283472
2678.9656150265464,0.9988815704902232
2724.724310031315,0.9988945952389446
2771.2645970642884,0.9989081862810888
2818.599826289812,0.9989161143890062
2866.743575902817,0.9989308380179956
2915.709656023751,0.9989455616469851
2965.512112660033,0.998958020102284
3016.1652317351773,0.998971611144428
3067.683543186737,0.9989891662405309
3120.081825134241,0.9990021909892524
3173.375108118325,0.9990152157379738
3227.5786794122673,0.9990259753130045
3282.708087407172,0.9990356023011899
3338.7791460720528,0.9990474944630661
3395.807939490097,0.9990571214512515
3453.810826472414,0.9990690136131276
3512.8044452505906,0.9990746765473543
3572.805718249395,0.9990860024158077
3633.8318569410058,0.9990995934579519
3695.9003667821553,0.999116582260632
3759.0290522355967,0.9991296070093535
3823.236021877351,0.9991375351172709
3888.5396935911804,0.9991454632251883
3954.9587998517927,0.9991567890936417
4022.5123930982854,0.9991652834949818
4091.2198511993715,0.9991743441897445
4161.1008830119545,0.99918397117793
4232.175534034652,0.9991879352318886
4304.46419215788,0.9992003936871875
4377.9875935121545,0.9992066229148369
4452.766828416295,0.9992168161964449
4528.823347427208,0.999225310597785
4606.178967493031,0.999232106118857
4684.855878211351,0.9992394679333518
4764.8766481943385,0.9992507938018053
4846.264231542588,0.9992592882031454
4929.04197442955,0.9992706140715988
5013.233621798412,0.9992762770058254
5098.863324173391,0.9992836388203202
5185.955644587342,0.9992932658085056
5274.535565627717,0.999302892796691
5364.628496602858,0.9993119534914537
5456.260280830707,0.9993164838388352
5549.457203052008,0.9993227130664846
5644.245996970124,0.999330641174402
5740.653852919661,0.9993414007494327
5838.708425666052,0.9993476299770822
5938.437842338381,0.9993521603244635
6039.870710497701,0.9993589558455356
6143.03612634316,0.9993663176600303
6247.963683058301,0.9993714143008343
6354.68347929992,0.9993793424087517
6463.226127831915,0.9993918008640506
6573.622764306617,0.9993957649180092
6685.905056196104,0.999403126732504
6800.1052118760745,0.9994087896667306
6916.255989864873,0.999413320014112
7034.3907082203505,0.9994201155351841
7154.543254097145,0.9994263447628334
7276.748093467363,0.9994308751102149
7401.040281007144,0.9994365380444415
7527.455470152174,0.9994467313260497
7656.029923324936,0.9994535268471217
7786.80052233665,0.9994574909010804
7919.804778966889,0.9994642864221525
8055.0808457238945,0.9994676841826885
8192.667526788699,0.9994722145300698
8332.604289146166,0.9994801426379873
8474.931273906173,0.99948920333275
8619.689307818155,0.9994954325603994
8766.919914982333,0.9995022280814715
8916.665328760977,0.9995061921354302
9068.968503893117,0.9995095898959663
9223.873128816189,0.9995107224828116
9381.423638198146,0.9995141202433476
9541.665225683615,0.9995197831775743
9704.643856857772,0.999525446111801
9870.406282431664,0.9995311090460277
10039.000051652725,0.9995345068065637
10210.473525944362,0.9995390371539452
10384.875892778518,0.9995458326750172
10562.25717978519,0.9995543270763573
10742.668269102933,0.9995605563040066
10926.160911974504,0.9995679181185014
11112.787743591793,0.9995820754540682
11302.60229819432,0.999594533909367
11495.65902442563,0.9995979316699031
11692.01330095198,0.9996035946041297
11891.721452347816,0.9996058597778205
12094.840765252568,0.9996098238317791
12301.42950480343,0.9996143541791606
12511.546931348817,0.9996188845265419
12725.253317447306,0.9996245474607686
12942.609965156918,0.9996285115147273
13163.679223619733,0.9996353070357994
13388.52450694684,0.9996398373831807
13617.210312408804,0.9996438014371395
13849.802238936807,0.9996466329042528
14086.367005939832,0.9996505969582115
14326.972472443234,0.9996556935990155
14571.68765655423,0.999658525066129
14820.582755259858,0.9996630554135103
15073.729164563118,0.9996675857608917
15331.199499963033,0.9996749475753864
15593.067617284545,0.9996811768030358
15859.408633864181,0.9996851408569944
16130.298950097595,0.9996885386175305
16405.816271355165,0.9996908037912212
16686.039630271913,0.9996942015517573
16971.049409418156,0.9996987318991386
17260.92736435739,0.9997021296596746
17555.756647098024,0.999704961126788
17855.62182994567,0.9997072263004787
18160.60892976288,0.9997089251807467
18470.805432643214,0.99971175664786
18786.300319006794,0.9997128892347054
19107.1840891245,0.9997168532886641
19765.48803716396,0.9997179858755094
20103.097050747372,0.9997208173426229
20446.47267357607,0.9997230825163135
20795.71340355992,0.9997298780373856
21150.919421025228,0.9997338420913443
21512.192617451656,0.9997366735584576
21879.63662469997,0.9997383724387257
22253.356844739035,0.9997406376124163
22633.46047988054,0.9997417701992617
23020.05656353019,0.999742902786107
23413.255991464117,0.9997440353729523
23813.171553639546,0.9997451679597977
24219.917966548775,0.9997474331334884
24633.61190612584,0.9997502646006018
25054.372041215174,0.9997513971874471
25482.319067612003,0.9997530960677151
25917.57574268415,0.9997542286545604
26360.26692058518,0.9997553612414057
26810.51958806908,0.9997593252953645
27268.46290091659,0.9997632893493232
27734.2282209838,0.9997655545230139
28207.94915388352,0.9997672534032819
28689.761587310288,0.9997723500440859
29179.80373002,0.9997746152177767
29678.21615147535,0.9997763140980447
30185.1418221684,0.9997780129783127
30700.72615463196,0.999780844445426
31225.117045151397,0.9997848084993847
31758.464916188976,0.9997870736730754
32300.92275953279,0.9997876399664981
33413.79344098611,0.9997882062599207
34565.0060968424,0.9997893388467661
35155.401719298985,0.9997910377270341
35755.88173144262,0.9997927366073022
36366.61838203581,0.9997944354875702
36987.78686197612,0.9997950017809928
38262.1350865447,0.9997955680744155
38915.68038023415,0.9997961343678382
39580.38870625145,0.9998006647152196
40256.4507373655,0.9998012310086422
40944.06040317576,0.9998023635954876
42354.71497616008,0.9998051950626009
43078.16453211446,0.9998057613560236
43813.97113639995,0.9998063276494462
44562.34585645338,0.9998080265297142
45323.50336489802,0.9998091591165597
46097.66200112278,0.9998097254099823
46885.04383391326,0.999810291703405
47685.87472515259,0.9998125568770957
48500.384394610315,0.9998148220507863
50171.37863318973,0.9998159546376316
51028.34252998918,0.9998165209310543
51899.94399785852,0.9998176535178996
52786.43305723342,0.9998193523981677
53688.063999081714,0.9998221838652811
55537.790485639576,0.9998233164521264
59430.62620942457,0.9998244490389717
60445.74483707912,0.9998250153323944
61478.2024344524,0.9998261479192397
62528.29516384776,0.9998267142126624
63596.32424623757,0.9998272805060852
64682.596047669074,0.9998295456797758
65787.42216714603,0.9998301119731985
66911.11952601136,0.9998306782666211
68054.01045885673,0.9998323771468891
69216.42280598471,0.999849932242992
70398.69000745036,0.9999116582260632
71601.15119870917,0.9999263818550527
72824.15130789854,0.9999348762563928
74068.04115478118,0.9999371414300834
75333.1775513783,0.9999394066037741
76619.92340432179,0.9999411054840421
77928.64781895462,0.9999428043643102
80613.54038529536,0.9999439369511555
81990.47870322474,0.9999445032445782
83390.93613621016,0.9999473347116915
89236.09512421222,0.9999507324722275
90760.31299296785,0.9999524313524956
92310.56561938739,0.9999535639393409
98780.93227214192,0.9999546965261863
103929.63499841186,0.9999558291130316
105704.82929100531,0.9999563954064543
109346.70064810984,0.9999580942867223
111214.42238991539,0.9999592268735676
115046.11695028134,0.9999597931669904
119009.82571247863,0.999960359460413
121042.60070847052,0.9999614920472584
123110.0969903696,0.999962058340681
127351.6358018583,0.9999626246341037
136278.1521972147,0.999963757220949
140973.37286418944,0.9999648898077943
143381.30133348488,0.9999665886880623
145830.35898480556,0.999967154981485
148321.24833470694,0.9999694201551758
156052.11296717238,0.9999705527420211
158717.59736236636,0.9999716853288664
166990.3450217554,0.9999722516222891
175694.28843368395,0.9999728179157118
181747.5217716989,0.9999739505025571
184851.9025707564,0.9999745167959798
191220.64517025842,0.9999750830894024
194486.83385587702,0.9999756493828251
201187.53082785476,0.9999762156762478
211673.91483576337,0.9999767819696704
230379.84285918827,0.9999773482630931
234314.89932482928,0.9999801797302065
242387.8012548316,0.9999807460236292
255021.64368200296,0.9999818786104745
277558.27279302216,0.9999830111973198
287121.0480265878,0.9999852763710105
307246.3548318251,0.9999864089578558
312494.34762546804,0.9999881078381239
363949.40234189713,0.9999886741315466
382919.33142597915,0.9999892404249693
389459.87408911355,0.9999898067183919
423877.0028051183,0.9999909393052373
431117.13249625755,0.9999915055986599
445970.50435188715,0.9999920718920826
485381.5586683798,0.9999932044789279
528275.4244873838,0.9999937707723506
728808.6581527748,0.9999943370657732
766795.9400992783,0.9999949033591959
834558.7991897841,0.9999954696526187
955653.2863788984,0.9999960359460413
1151357.133785474,0.999996602239464
1171023.156981495,0.9999977348263093
1535508.8278336164,0.999998301119732
2047833.1971618114,0.9999988674131547
2082811.6881748955,0.9999994337065773
2228803.159472996,1.0


==> data/coverage/all/witness_coverage_ips_cdf.csv <==
value,cdf
0.0,0.014548078028438122
0.1,0.031323954381667046
0.2,0.04781781661040541
0.30000000000000004,0.06463956273087075
0.4,0.08353960571254153
0.5,0.10325737639655037
0.6000000000000001,0.1342642064615212
0.7000000000000001,0.16231271968645467
0.8,0.19462712126437465
0.9,0.4906360551094107
1.0,0.5004606796993435
1.1,0.5115957072693388
1.2000000000000002,0.5233281744002528
1.3,0.5350623404114349
1.4000000000000001,0.5474907821588124
1.5,0.5602657954808652
1.6,0.5769612581680748
1.7000000000000002,0.5924844934703537
1.8,0.6090587693651115
1.9000000000000001,0.689128695276943
2.0,0.6957922699815219
2.1,0.7031614462907497
2.2,0.7107225960702634
2.3000000000000003,0.718237309789118
2.4000000000000004,0.7259802397573093
2.5,0.7338109452060148
2.6,0.7430749393075025
2.7,0.7516910937334537
2.8000000000000003,0.7604601473835262
2.9000000000000004,0.789550074212753
3.0,0.7940243585452827
3.1,0.798694580402057
3.2,0.8034922182789324
3.3000000000000003,0.808249649322798
3.4000000000000004,0.8130495523733641
3.5,0.8177424259670452
3.6,0.8230814403559947
3.7,0.8279963009713631
3.8000000000000003,0.8328902087300927
3.9000000000000004,0.845208789553472
4.0,0.8480646072840058
4.1000000000000005,0.8511027714966399
4.2,0.854177178488325
4.3,0.8571802325087535
4.4,0.8601787561818006
4.5,0.8630764796256121
4.6000000000000005,0.8662590486610275
4.7,0.869155073224571
4.800000000000001,0.87213490921467
4.9,0.877849376142851
5.0,0.8797447602285334
5.1000000000000005,0.8816746882129988
5.2,0.8837025849595864
5.300000000000001,0.8856608276151855
5.4,0.8876179376839392
5.5,0.8894566924273545
5.6000000000000005,0.8914375868198604
5.7,0.8932389661973793
5.800000000000001,0.8950244893590634
5.9,0.8981153188600061
6.0,0.8994296858940273
6.1000000000000005,0.9008182373664184
6.2,0.9022554900731594
6.300000000000001,0.903579484095366
6.4,0.9049034781175727
6.5,0.9062019889357591
6.6000000000000005,0.9075412728803779
6.7,0.908848844393327
6.800000000000001,0.9101190405403798
6.9,0.911992339182578
7.0,0.9130031729420472
7.1000000000000005,0.9140377910252686
7.2,0.9150418292636656
7.300000000000001,0.9160220831783105
7.4,0.9169921438113473
7.5,0.9179599392706933
7.6000000000000005,0.9189577482814411
7.7,0.9199006268301896
7.800000000000001,0.9208248176959899
7.9,0.9220791576272079
8.0,0.9228583773768043
8.1,0.9236511881685447
8.200000000000001,0.9244128528220383
8.3,0.9251835781702946
8.4,0.9259588338659323
8.5,0.9267114378246631
8.6,0.9274521496215178
8.700000000000001,0.9282070187539393
8.8,0.9288899686216815
8.9,0.9298407752783474
9.0,0.9304750239117398
9.1,0.9311104051319775
9.200000000000001,0.9317542807535554
9.3,0.9323755046382263
9.4,0.932967847558341
9.5,0.9335505634902702
9.600000000000001,0.9341355445958902
9.700000000000001,0.934700139138294
9.8,0.9352805898965325
9.9,0.9359720341656148
10.0,0.9364828308328648
10.100000000000001,0.9369789038711253
10.200000000000001,0.9374942308857566
10.3,0.9380044612595838
10.4,0.9384710870398654
10.5,0.938939411700415
10.600000000000001,0.9394139655886139
10.700000000000001,0.939908906040029
10.8,0.9403823273413826
10.9,0.9409910927707548
11.0,0.9413976914482332
11.100000000000001,0.9418405329047624
11.200000000000001,0.942269217025725
11.3,0.9427018652006462
11.4,0.9431078975847019
11.5,0.9435343165319737
11.600000000000001,0.9439369511554934
11.700000000000001,0.9443571408751159
11.8,0.9447818609421197
11.9,0.9452762351001122
12.0,0.9456488561722303
12.100000000000001,0.9460107176693174
12.200000000000001,0.9464122197059918
12.3,0.9467950340597179
12.4,0.947165956251568
12.5,0.9475317818026139
12.600000000000001,0.9479061017549999
12.700000000000001,0.9482724935994686
12.8,0.9486230292281024
12.9,0.9490335919595395
13.0,0.9493790309473693
13.100000000000001,0.9497097463062095
13.200000000000001,0.9500427268387406
13.3,0.9503643815028182
13.4,0.9507115193709159
13.5,0.9510331740349935
13.600000000000001,0.9513570938727618
13.700000000000001,0.9516504338657058
13.8,0.9519618952481753
13.9,0.9523599995243135
14.0,0.952666364265979
14.100000000000001,0.9529551739115416
14.200000000000001,0.953251345371599
14.3,0.9535696022751404
14.4,0.9538538815733217
14.5,0.9541460889794203
14.600000000000001,0.9544337660381376
14.700000000000001,0.9547067194678655
14.8,0.9549757088436345
14.9,0.9553030264419388
15.0,0.9555958001414601
15.100000000000001,0.9558721513317239
15.200000000000001,0.9561490688154104
15.3,0.9564152267240662
15.4,0.9567012049025154
15.5,0.9569707605717072
15.600000000000001,0.9572431477080123
15.700000000000001,0.9575008112153279
15.8,0.9577896208608906
15.9,0.9580976844828241
16.0,0.9583383591874596
16.1,0.958605083389538
16.2,0.9588633131902763
16.3,0.9591096508291385
16.400000000000002,0.9593667480430315
16.5,0.9596295081911512
16.6,0.9598775447102814
16.7,0.9601193520017623
16.8,0.9603792806827687
16.900000000000002,0.9606590296335685
17.0,0.9608832818289466
17.1,0.9611392464559941
17.2,0.9613844515080111
17.3,0.9616030407691624
17.400000000000002,0.9618397514198391
17.5,0.9620515451599184
17.6,0.9622797614092552
17.7,0.9625153394730867
17.8,0.9627299646802793
17.900000000000002,0.963001219229739
18.0,0.9632181096106223
18.1,0.9634174448954028
18.2,0.9636320701025953
18.3,0.9638750099809216
18.400000000000002,0.9640890688946915
18.5,0.9642940671136987
18.6,0.964509258614314
18.7,0.9647295467557333
18.8,0.9649419067892352
18.900000000000002,0.9651525679424691
19.0,0.9653513369338269
19.1,0.9655586003265247
19.200000000000003,0.965766996306068
19.3,0.9659555720158177
19.400000000000002,0.9661350870308046
19.5,0.9663281930879357
19.6,0.9665184676779535
19.700000000000003,0.9667257310706513
19.8,0.9669165719540918
19.900000000000002,0.9671527163113458
20.0,0.9673548830632397
20.1,0.9675434587729894
20.200000000000003,0.9677297693090484
20.3,0.967942695635973
20.400000000000002,0.9681397657470627
20.5,0.9683198470554724
20.6,0.9685186160468302
20.700000000000003,0.9686936007144358
20.8,0.9688867067715669
20.900000000000002,0.9690860420563473
21.0,0.9692740514726743
21.1,0.9694637597692695
21.200000000000003,0.969635346676339
21.3,0.9698154279847486
21.400000000000002,0.9699694597957154
21.5,0.970156336625197
21.6,0.9703471775086374
21.700000000000003,0.970520463295975
21.8,0.9706886524425085
21.900000000000002,0.9708840236733303
22.0,0.9710544779935545
22.1,0.9712266311940466
22.200000000000003,0.9713931214603122
22.3,0.9715698050081858
22.400000000000002,0.9717362952744513
22.5,0.9719095810617888
22.6,0.9720738061543637
22.700000000000003,0.9722533211693506
22.8,0.9724016900460907
22.900000000000002,0.972592530929531
23.0,0.9727686481839819
23.1,0.9729266440489074
23.200000000000003,0.973072181458534
23.3,0.9732233818023874
23.400000000000002,0.9733842091344261
23.5,0.9735342768914342
23.6,0.973698501984009
23.700000000000003,0.9738480034475944
23.8,0.9740088307796332
23.900000000000002,0.9741843817406614
24.0,0.974329919150288
24.1,0.9744924453625948
24.200000000000003,0.9746510075209429
24.3,0.9747942797568789
24.400000000000002,0.9749307564717428
24.5,0.9750847882827095
24.6,0.9752348560397176
24.700000000000003,0.9753752968085402
24.8,0.9755259308589709
24.900000000000002,0.9756890233647003
25.0,0.9758147405045334
25.1,0.975948385752284
25.200000000000003,0.9760797658263438
25.3,0.9762190740083211
25.400000000000002,0.9763646114179477
25.5,0.9765186432289145
25.6,0.9766494570095516
25.700000000000003,0.9767836685507248
25.8,0.9769246756129701
25.900000000000002,0.9770866355318543
26.0,0.9772197144861822
26.1,0.9773516608536646
26.200000000000003,0.9774830409277245
26.3,0.977618385055743
26.400000000000002,0.9777407044350402
26.5,0.977870385628832
26.6,0.9779904398344385
26.700000000000003,0.9781269165493024
26.8,0.9782520673957128
26.900000000000002,0.9783919418711128
27.0,0.9785085983161831
27.1,0.978646773911315
27.200000000000003,0.978790046147251
27.3,0.9789287880358056
27.400000000000002,0.9790460107742986
27.5,0.9791790897286266
27.6,0.9792985776408103
27.700000000000003,0.9794208970201074
27.8,0.9795517108007445
27.900000000000002,0.9796915852761445
28.0,0.9798173024159776
28.1,0.9799373566215841
28.200000000000003,0.9800466512521597
28.3,0.9801689706314568
28.400000000000002,0.9802748675014964
28.5,0.9803892587728761
28.6,0.9805013848705652
28.700000000000003,0.9806146435550995
28.8,0.9807222393054071
28.900000000000002,0.9808575834334257
29.0,0.9809651791837334
29.1,0.9810733412274636
29.200000000000003,0.9811803706843486
29.3,0.981297027129419
29.400000000000002,0.9813910318375825
29.5,0.9814940972405087
29.6,0.9816135851526925
29.700000000000003,0.9817177831424642
29.8,0.9818225474256584
29.900000000000002,0.9819482645654916
30.0,0.982063222130294
30.1,0.9821674201200655
30.200000000000003,0.9822721844032598
30.3,0.9823627913508873
30.400000000000002,0.9824669893406589
30.5,0.9825689221567399
30.6,0.9826691560925528
30.700000000000003,0.9827835473639325
30.8,0.9828718891378693
30.900000000000002,0.9829743882473728
31.0,0.9830717907160724
31.1,0.9831561684360505
31.200000000000003,0.9832626315995128
31.3,0.9833600340682123
31.400000000000002,0.9834568702434892
31.5,0.9835605019398381
31.6,0.9836596032888056
31.700000000000003,0.9837700305062267
31.8,0.9838606374538542
31.900000000000002,0.9839580399225537
32.0,0.9840390198819958
32.1,0.9841290605362006
32.2,0.9842140045496014
32.300000000000004,0.9842938519221981
32.4,0.984388989217207
32.5,0.9844846928056384
32.6,0.9845645401782351
32.7,0.9846523156587493
32.800000000000004,0.9847440551932222
32.9,0.9848408913684991
33.0,0.9849230039147864
33.1,0.9850141771558366
33.2,0.9850951571152786
33.300000000000004,0.985175570781298
33.4,0.9852622136749668
33.5,0.9853431936344089
33.6,0.9854241735938509
33.7,0.9855108164875197
33.800000000000004,0.9855799042850857
33.9,0.9856625831247958
34.0,0.9857401653237018
34.1,0.9858149160554945
34.2,0.9859004263623179
34.300000000000004,0.9859717793335746
34.4,0.9860544581732846
34.5,0.9861297751985
34.6,0.9861965978223752
34.7,0.9862792766620854
34.800000000000004,0.9863630880886408
34.9,0.9864536950362682
35.0,0.9865307109417516
35.1,0.9866043290866989
35.2,0.986678513525069
35.300000000000004,0.9867617586582017
35.4,0.9868359430965717
35.5,0.9869021994270243
35.6,0.9869758175719716
35.7,0.9870601952919498
35.800000000000004,0.9871383437842784
35.9,0.9872227215042565
36.0,0.9872940744755132
36.1,0.9873682589138832
36.2,0.9874401781785626
36.300000000000004,0.9875120974432419
36.4,0.9875902459355705
36.5,0.9876700933081672
36.6,0.9877465429202279
36.7,0.9878218599454432
36.800000000000004,0.9878977432640813
36.9,0.9879753254629874
37.0,0.988044979553976
37.1,0.9881135010581192
37.2,0.9881939147241386
37.300000000000004,0.9882669665756633
37.4,0.9883292588521572
37.5,0.988388153368115
37.6,0.9884527108182997
37.7,0.988528027843515
37.800000000000004,0.9885874886528956
37.9,0.9886514798096575
38.0,0.9887211339006461
38.1,0.9887907879916347
38.2,0.988859309495778
38.300000000000004,0.9889272647064986
38.400000000000006,0.9889940873303739
38.5,0.9890654403016306
38.6,0.9891186718833617
38.7,0.9891854945072369
38.800000000000004,0.9892551485982256
38.900000000000006,0.9893191397549875
39.0,0.9893921916065122
39.1,0.9894550501764288
39.2,0.9895258368542627
39.300000000000004,0.9895858639570659
39.400000000000006,0.9896447584730238
39.5,0.9897042192824043
39.6,0.9897682104391662
39.7,0.9898180442603614
39.800000000000004,0.9898826017105459
39.900000000000006,0.9899488580409985
40.0,0.9900094514372244
40.1,0.9900660807794915
40.2,0.9901357348704802
40.300000000000004,0.9901923642127474
40.400000000000006,0.9902495598484372
40.5,0.9903095869512404
40.6,0.9903701803474663
40.7,0.9904160501147027
40.800000000000004,0.9904789086846193
40.900000000000006,0.9905298750926598
41.0,0.9905836729678136
41.1,0.9906391697232354
41.2,0.9906963653589252
41.300000000000004,0.990745066593275
41.400000000000006,0.9908033948158103
41.5,0.9908532286370053
41.6,0.9909053276318912
41.7,0.9909630895610037
41.800000000000004,0.9910214177835389
41.900000000000006,0.9910888067008368
42.0,0.9911409056957227
42.1,0.991193570984031
42.2,0.9912502003262983
42.300000000000004,0.9913006004409161
42.400000000000006,0.9913583623700286
42.5,0.9914047984306876
42.6,0.9914665244137589
42.7,0.991514659354686
42.800000000000004,0.9915616617087678
42.900000000000006,0.991623387691839
43.0,0.9916766192735701
43.1,0.9917304171487239
43.2,0.9917825161436098
43.300000000000004,0.9918329162582276
43.400000000000006,0.9918844489596906
43.5,0.9919382468348444
43.6,0.9919852491889263
43.7,0.9920277211956267
43.800000000000004,0.9920747235497084
43.900000000000006,0.9921330517722435
44.0,0.9921828855934387
44.1,0.9922395149357058
44.2,0.9922848184095197
44.300000000000004,0.9923261578293746
44.400000000000006,0.9923759916505698
44.5,0.9924241265914969
44.6,0.9924682974784653
44.7,0.9925096368983203
44.800000000000004,0.9925572055458247
44.900000000000006,0.9926047741933292
45.0,0.9926404506789575
45.1,0.9926789586316992
45.2,0.9927219969318223
45.300000000000004,0.992770698166172
45.400000000000006,0.9928103387057591
45.5,0.9928573410598408
45.6,0.9928998130665412
45.7,0.9929377547258602
45.800000000000004,0.9929802267325606
45.900000000000006,0.993020999858993
46.0,0.993058941518312
46.1,0.9930980157644763
46.2,0.9931387888909087
46.300000000000004,0.9931772968436503
46.400000000000006,0.9932214677306187
46.5,0.9932667712044325
46.6,0.9933024476900608
46.7,0.9933386904691118
46.800000000000004,0.9933794635955442
46.900000000000006,0.9934162726680178
47.0,0.9934581783812956
47.1,0.993500650387996
47.2,0.9935408572210056
47.300000000000004,0.9935697381855619
47.400000000000006,0.9936105113119943
47.5,0.993652417025272
47.6,0.993690358684591
47.7,0.9937169744754566
47.800000000000004,0.9937492532005489
47.900000000000006,0.9937871948598679
48.0,0.9938257028126095
48.1,0.9938591141245472
48.2,0.9938902602627941
48.300000000000004,0.9939259367484224
48.400000000000006,0.9939616132340507
48.5,0.9940069167078646
48.6,0.9940363639658435
48.7,0.9940686426909358
48.800000000000004,0.9941088495239454
48.900000000000006,0.9941450923029964
49.0,0.9941745395609753
49.1,0.994207950872913
49.2,0.9942464588256547
49.300000000000004,0.994283834191551
49.400000000000006,0.994318378090334
49.5,0.9943540545759623
49.6,0.9943868995944772
49.7,0.9944197446129922
49.800000000000004,0.9944508907512392
49.900000000000006,0.9944854346500221
50.0,0.9945177133751144
50.1,0.9945505583936294
50.2,0.994580571945031
50.300000000000004,0.9946088866161646
50.400000000000006,0.9946321046464942
50.5,0.9946672148386998
50.6,0.994696095803256
50.7,0.9947181812467403
50.800000000000004,0.9947464959178739
50.900000000000006,0.9947793409363889
51.0,0.9948082219009451
51.1,0.9948405006260373
51.2,0.9948716467642843
51.300000000000004,0.9948988288485726
51.400000000000006,0.9949299749868196
51.5,0.9949656514724479
51.6,0.9949871706225094
51.7,0.9950166178804883
51.800000000000004,0.9950381370305499
51.900000000000006,0.9950670179951061
52.0,0.9950919349057037
52.1,0.9951174181097239
52.2,0.9951434676071668
52.300000000000004,0.9951683845177643
52.400000000000006,0.995198398069166
52.5,0.9952227486863409
52.6,0.9952544611180104
52.7,0.9952725825075359
52.800000000000004,0.9953048612326283
52.900000000000006,0.9953314770234938
53.0,0.9953524298801326
53.1,0.9953716838565035
53.2,0.9953943355934104
53.300000000000004,0.9954113243960906
53.400000000000006,0.9954334098395747
53.5,0.995462290804131
53.6,0.9954860751278832
53.7,0.9955160886792849
53.800000000000004,0.9955313786016969
53.900000000000006,0.9955551629254492
54.0,0.9955806461294694
54.1,0.9956021652795309
54.2,0.9956242507230151
54.300000000000004,0.995645203579654
54.400000000000006,0.9956655901428701
54.5,0.9956888081731997
54.6,0.9957165565509106
54.7,0.9957375094075495
54.800000000000004,0.995753931916807
54.900000000000006,0.9957782825339818
55.0,0.9957930061629713
55.1,0.9958184893669916
55.2,0.9958366107565171
55.300000000000004,0.9958592624934239
55.400000000000006,0.9958734198289907
55.5,0.9958932400987842
55.6,0.995912494075155
55.7,0.995933446931794
55.800000000000004,0.9959498694410513
55.900000000000006,0.9959742200582263
56.0,0.9959934740345971
56.1,0.9960081976635866
56.2,0.9960280179333801
56.300000000000004,0.9960450067360602
56.400000000000006,0.9960642607124311
56.5,0.9960846472756473
56.6,0.9961016360783275
56.7,0.9961169260007395
56.800000000000004,0.9961327822165744
56.900000000000006,0.9961554339534813
57.0,0.9961701575824707
57.1,0.9961905441456869
57.2,0.9962086655352124
57.300000000000004,0.9962273532181606
57.400000000000006,0.9962505712484901
57.5,0.9962703915182837
57.6,0.9962851151472731
57.7,0.9963004050696852
57.800000000000004,0.9963196590460561
57.900000000000006,0.996344009663231
58.0,0.9963587332922205
58.1,0.9963694928672512
58.2,0.9963915783107354
58.300000000000004,0.9964017715923434
58.400000000000006,0.9964193266884463
58.5,0.9964329177305904
58.6,0.9964493402398479
58.7,0.9964606661083013
58.800000000000004,0.9964731245636002
58.900000000000006,0.9964935111268163
59.0,0.9965082347558057
59.1,0.9965223920913726
59.2,0.9965314527861353
59.300000000000004,0.9965456101217022
59.400000000000006,0.9965603337506916
59.5,0.9965824191941758
59.6,0.9965937450626292
59.7,0.9966050709310826
59.800000000000004,0.9966214934403401
59.900000000000006,0.996645844057515
60.0,0.9966583025128138
60.1,0.9966701946746899
60.2,0.9966832194234113
60.300000000000004,0.9966973767589782
60.400000000000006,0.9967104015076996
60.5,0.9967228599629984
60.6,0.9967392824722558
60.7,0.9967602353288947
60.800000000000004,0.9967760915447296
60.900000000000006,0.9968027073355951
61.0,0.9968140332040486
61.1,0.9968281905396154
61.2,0.9968429141686048
61.300000000000004,0.9968531074502129
61.400000000000006,0.996863300731821
61.5,0.9968757591871198
61.6,0.9968904828161093
61.7,0.9969018086845627
61.800000000000004,0.9969131345530161
61.900000000000006,0.9969255930083148
62.0,0.9969380514636137
62.1,0.9969522087991805
62.2,0.9969669324281699
62.300000000000004,0.9969799571768914
62.400000000000006,0.9969873189913862
62.5,0.9969986448598396
62.6,0.997009970728293
62.7,0.997023561770437
62.800000000000004,0.9970348876388906
62.900000000000006,0.997047912387612
63.0,0.9970575393757974
63.1,0.9970643348968695
63.2,0.9970796248192816
63.300000000000004,0.9970954810351165
63.400000000000006,0.9971085057838379
63.5,0.9971209642391367
63.6,0.9971311575207448
63.7,0.9971396519220849
63.800000000000004,0.9971464474431568
63.900000000000006,0.9971606047787237
64.0,0.9971713643537544
64.10000000000001,0.9971894857432799
64.2,0.9972013779051561
64.3,0.9972127037736095
64.4,0.9972268611091762
64.5,0.9972404521513204
64.60000000000001,0.9972500791395058
64.7,0.9972625375948045
64.8,0.9972732971698354
64.9,0.9972891533856701
65.0,0.9972993466672783
65.10000000000001,0.9973078410686184
65.2,0.9973140702962677
65.3,0.9973259624581439
65.4,0.9973367220331746
65.5,0.997349746781896
65.60000000000001,0.9973656029977309
65.7,0.9973729648122256
65.8,0.9973865558543697
65.9,0.9973950502557098
66.0,0.9974069424175859
66.10000000000001,0.9974177019926167
66.2,0.9974324256216062
66.3,0.9974437514900596
66.4,0.997451679597977
66.5,0.9974647043466984
66.60000000000001,0.9974748976283065
66.7,0.9974839583230692
66.8,0.9974935853112546
66.9,0.9975026460060175
67.0,0.9975162370481615
67.10000000000001,0.9975269966231923
67.2,0.997536057317955
67.3,0.9975462505995631
67.4,0.997558709054862
67.5,0.9975660708693567
67.60000000000001,0.9975779630312328
67.7,0.9975887226062635
67.8,0.9975983495944489
67.9,0.9976136395168611
68.0,0.9976193024510879
68.10000000000001,0.9976277968524279
68.2,0.9976328934932319
68.3,0.9976391227208813
68.4,0.9976498822959121
68.5,0.9976617744577883
68.60000000000001,0.997674232913087
68.7,0.9976827273144271
68.8,0.9976923543026125
68.9,0.9977025475842206
69.0,0.997712174572406
69.10000000000001,0.9977195363869007
69.2,0.9977285970816635
69.3,0.997743320710653
69.4,0.9977506825251476
69.5,0.9977574780462197
69.60000000000001,0.9977659724475598
69.7,0.9977744668488999
69.8,0.9977818286633946
69.9,0.9977857927173533
70.0,0.9977976848792295
70.10000000000001,0.9978090107476829
70.2,0.9978129748016416
70.3,0.9978175051490229
70.4,0.997824300670095
70.5,0.997827698430631
70.60000000000001,0.9978367591253938
70.7,0.9978424220596205
70.8,0.9978463861135792
70.9,0.9978548805149193
71.0,0.9978662063833728
71.10000000000001,0.9978724356110221
71.2,0.9978860266531663
71.3,0.9978973525216197
71.4,0.9979064132163824
71.5,0.9979109435637638
71.60000000000001,0.9979154739111452
71.7,0.9979251008993306
71.8,0.9979324627138253
71.9,0.9979381256480521
72.0,0.9979454874625467
72.10000000000001,0.9979500178099281
72.2,0.9979568133310002
72.3,0.9979653077323403
72.4,0.9979738021336804
72.5,0.9979805976547524
72.60000000000001,0.9979885257626698
72.7,0.9979924898166286
72.8,0.9980026830982366
72.9,0.9980111774995767
73.0,0.998015707846958
73.10000000000001,0.9980242022482981
73.2,0.9980338292364835
73.3,0.9980411910509783
73.4,0.9980457213983597
73.5,0.998050251745741
73.60000000000001,0.9980547820931224
73.7,0.9980627102010399
73.8,0.9980706383089573
73.9,0.9980774338300293
74.0,0.9980825304708334
74.10000000000001,0.9980893259919054
74.2,0.9980961215129774
74.3,0.9981029170340495
74.4,0.9981080136748536
74.5,0.9981153754893483
74.60000000000001,0.9981216047169977
74.7,0.9981255687709564
74.8,0.9981317979986057
74.9,0.9981408586933685
75.0,0.9981470879210179
75.10000000000001,0.998155582322358
75.2,0.998158980082894
75.3,0.9981697396579248
75.4,0.9981742700053061
75.5,0.9981816318198009
75.60000000000001,0.9981872947540276
75.7,0.9981946565685224
75.8,0.9981997532093264
75.9,0.9982082476106665
76.0,0.9982178745988519
76.10000000000001,0.998222971239656
76.2,0.9982303330541507
76.3,0.9982342971081094
76.4,0.9982405263357588
76.5,0.9982439240962948
76.60000000000001,0.9982478881502534
76.7,0.9982529847910575
76.80000000000001,0.998255816258171
76.9,0.9982637443660883
77.0,0.9982699735937377
77.10000000000001,0.998274503941119
77.2,0.9982801668753458
77.30000000000001,0.9982886612766859
77.4,0.9982954567977579
77.5,0.9982982882648713
77.60000000000001,0.9983011197319847
77.7,0.998307348959634
77.80000000000001,0.9983084815464793
77.9,0.9983175422412421
78.0,0.9983192411215102
78.10000000000001,0.9983220725886235
78.2,0.9983237714688915
78.30000000000001,0.9983300006965409
78.4,0.9983339647504996
78.5,0.998336796217613
78.60000000000001,0.9983396276847263
78.7,0.9983469894992211
78.80000000000001,0.9983509535531798
78.9,0.9983526524334477
79.0,0.9983577490742518
79.10000000000001,0.9983628457150558
79.2,0.9983668097690146
79.30000000000001,0.9983702075295506
79.4,0.9983775693440453
79.5,0.9983843648651174
79.60000000000001,0.9983888952124987
79.7,0.9983922929730348
79.80000000000001,0.9983979559072615
79.9,0.9984081491888697
80.0,0.9984115469494056
80.10000000000001,0.998414378416519
80.2,0.9984189087639004
80.30000000000001,0.9984234391112817
80.4,0.9984257042849725
80.5,0.9984324998060445
80.60000000000001,0.9984358975665806
80.7,0.9984409942073845
80.80000000000001,0.9984443919679206
80.9,0.9984494886087246
81.0,0.9984551515429514
81.10000000000001,0.998460814477178
81.2,0.9984642122377141
81.30000000000001,0.9984659111179821
81.4,0.9984704414653636
81.5,0.9984744055193222
81.60000000000001,0.9984795021601263
81.7,0.9984840325075076
81.80000000000001,0.9984896954417344
81.9,0.9984964909628065
82.0,0.9985015876036104
82.10000000000001,0.9985072505378372
82.2,0.9985095157115279
82.30000000000001,0.9985123471786412
82.4,0.998514612352332
82.5,0.9985180101128679
82.60000000000001,0.9985214078734039
82.7,0.9985253719273627
82.80000000000001,0.9985327337418574
82.9,0.9985355652089708
83.0,0.9985372640892388
83.10000000000001,0.9985400955563521
83.2,0.9985429270234655
83.30000000000001,0.9985457584905788
83.4,0.9985525540116509
83.5,0.9985553854787643
83.60000000000001,0.9985599158261457
83.7,0.9985655787603723
83.80000000000001,0.9985672776406403
83.9,0.9985706754011764
84.0,0.9985746394551351
84.10000000000001,0.9985780372156712
84.2,0.9985837001498978
84.30000000000001,0.9985848327367433
84.4,0.9985876642038566
84.5,0.998593893431506
84.60000000000001,0.9985950260183513
84.7,0.9985967248986193
84.80000000000001,0.9986018215394233
84.9,0.9986080507670727
85.0,0.9986125811144542
85.10000000000001,0.9986137137012995
85.2,0.9986176777552582
85.30000000000001,0.9986199429289488
85.4,0.9986216418092169
85.5,0.9986239069829076
85.60000000000001,0.9986273047434436
85.7,0.998630136210557
85.80000000000001,0.9986329676776703
85.9,0.9986374980250516
86.0,0.9986380643184743
86.10000000000001,0.9986397631987424
86.2,0.9986431609592784
86.30000000000001,0.9986454261329691
86.4,0.9986482576000825
86.5,0.9986516553606185
86.60000000000001,0.9986556194145771
86.80000000000001,0.9986612823488039
86.9,0.9986635475224946
87.0,0.9986669452830306
87.10000000000001,0.9986692104567213
87.2,0.9986720419238346
87.30000000000001,0.9986743070975254
87.4,0.9986765722712161
87.5,0.9986788374449067
87.60000000000001,0.9986822352054427
87.7,0.9986833677922881
87.80000000000001,0.9986867655528241
87.9,0.9986941273673189
88.0,0.9986958262475869
88.10000000000001,0.9986992240081229
88.2,0.9987031880620816
88.30000000000001,0.998707718409463
88.4,0.998709417289731
88.5,0.9987133813436897
88.60000000000001,0.998714513930535
88.7,0.998717911691071
88.80000000000001,0.9987196105713391
88.9,0.9987252735055658
89.0,0.9987292375595245
89.10000000000001,0.9987326353200605
89.2,0.9987360330805966
89.30000000000001,0.9987377319608646
89.4,0.9987411297214006
89.5,0.9987416960148233
89.60000000000001,0.9987439611885139
89.7,0.9987467926556274
89.80000000000001,0.9987484915358954
89.9,0.998750756709586
90.0,0.998752455589854
90.10000000000001,0.9987547207635448
90.2,0.9987581185240808
90.30000000000001,0.9987609499911941
90.4,0.9987615162846168
90.5,0.9987649140451529
90.60000000000001,0.9987677455122662
90.7,0.9987694443925342
90.9,0.9987722758596476
91.0,0.9987734084464929
91.10000000000001,0.9987756736201836
91.2,0.9987779387938743
91.30000000000001,0.9987796376741424
91.4,0.9987864331952143
91.60000000000001,0.9987875657820597
91.7,0.9987903972491731
91.80000000000001,0.9987954938899771
91.9,0.9987971927702451
92.0,0.9987994579439358
92.10000000000001,0.9988005905307812
92.2,0.9988022894110492
92.30000000000001,0.9988056871715852
92.4,0.9988085186386986
92.5,0.9988119163992346
92.60000000000001,0.9988153141597707
92.7,0.9988170130400387
92.80000000000001,0.9988175793334613
92.9,0.9988209770939973
93.0,0.998823242267688
93.10000000000001,0.9988249411479561
93.2,0.9988289052019147
93.30000000000001,0.9988306040821827
93.4,0.9988334355492962
93.5,0.9988345681361415
93.60000000000001,0.9988390984835228
93.7,0.9988402310703682
93.80000000000001,0.9988441951243269
93.9,0.9988481591782856
94.0,0.9988492917651309
94.10000000000001,0.998850990645399
94.2,0.9988532558190897
94.30000000000001,0.9988549546993577
94.5,0.9988566535796257
94.60000000000001,0.9988583524598937
94.7,0.9988606176335844
94.80000000000001,0.9988634491006977
94.9,0.9988657142743884
95.0,0.9988662805678111
95.10000000000001,0.9988668468612337
95.2,0.9988674131546564
95.30000000000001,0.9988685457415017
95.4,0.9988730760888832
95.5,0.9988759075559965
95.60000000000001,0.9988770401428418
95.7,0.9988776064362646
95.80000000000001,0.9988821367836459
95.9,0.9988838356639139
96.0,0.9988855345441819
96.10000000000001,0.9988861008376047
96.30000000000001,0.9988866671310273
96.4,0.99888723342445
96.5,0.9988894985981406
96.7,0.998892330065254
96.80000000000001,0.9988928963586766
96.9,0.9988968604126354
97.0,0.9988991255863261
97.10000000000001,0.9989019570534394
97.2,0.99890422222713
97.30000000000001,0.9989059211073981
97.4,0.9989070536942435
97.5,0.9989087525745115
97.7,0.9989110177482021
97.80000000000001,0.9989138492153156
97.9,0.9989161143890062
98.0,0.9989172469758516
98.10000000000001,0.9989183795626969
98.2,0.9989195121495422
98.30000000000001,0.9989212110298102
98.4,0.9989229099100783
98.5,0.9989246087903463
98.60000000000001,0.9989257413771916
98.7,0.998928572844305
98.80000000000001,0.9989308380179956
98.9,0.9989331031916864
99.0,0.998935368365377
99.10000000000001,0.998937067245645
99.2,0.9989381998324904
99.30000000000001,0.9989398987127585
99.4,0.9989432964732945
99.5,0.9989461279404078
99.60000000000001,0.9989483931140984
99.7,0.9989495257009439
99.80000000000001,0.9989517908746345
99.9,0.9989591526891293
100.0,0.99896141786282
100.10000000000001,0.9989642493299333
100.2,0.9989670807970467
100.30000000000001,0.9989676470904694
100.4,0.9989687796773147
100.5,0.9989704785575827
100.60000000000001,0.9989710448510054
100.7,0.998973310024696
100.80000000000001,0.998975008904964
100.9,0.9989789729589228
101.0,0.9989795392523454
101.10000000000001,0.9989801055457681
101.30000000000001,0.9989806718391908
101.4,0.9989812381326134
101.5,0.9989818044260361
101.60000000000001,0.9989823707194588
101.7,0.9989829370128814
101.80000000000001,0.9989852021865722
101.9,0.9989857684799949
102.0,0.9989863347734175
102.10000000000001,0.9989874673602629
102.2,0.9989891662405309
102.30000000000001,0.9989914314142215
102.4,0.998992564001067
102.5,0.9989936965879123
102.60000000000001,0.9989948291747576
102.7,0.9989976606418709
102.80000000000001,0.9989987932287163
102.9,0.9990010584024069
103.0,0.9990038898695204
103.10000000000001,0.999006155043211
103.2,0.9990067213366337
103.30000000000001,0.999007853923479
103.4,0.9990101190971697
103.5,0.9990106853905923
103.60000000000001,0.9990112516840151
103.7,0.9990118179774378
103.80000000000001,0.9990135168577058
103.9,0.9990152157379738
104.0,0.9990169146182418
104.10000000000001,0.9990174809116644
104.2,0.9990197460853552
104.4,0.9990208786722005
104.5,0.9990237101393138
104.60000000000001,0.9990259753130045
104.7,0.9990265416064272
104.80000000000001,0.9990282404866953
104.9,0.9990288067801179
105.0,0.9990293730735406
105.10000000000001,0.9990316382472313
105.2,0.9990327708340766
105.30000000000001,0.9990344697143446
105.4,0.9990356023011899
105.5,0.9990384337683033
105.60000000000001,0.9990412652354167
105.7,0.9990429641156847
105.80000000000001,0.9990446629959527
105.9,0.9990452292893753
106.0,0.9990480607564888
106.10000000000001,0.9990503259301794
106.2,0.9990520248104474
106.30000000000001,0.9990531573972927
106.4,0.9990542899841381
106.5,0.9990559888644062
106.60000000000001,0.9990571214512515
106.7,0.9990576877446742
106.80000000000001,0.9990605192117875
106.9,0.9990622180920555
107.0,0.9990633506789008
107.2,0.9990650495591689
107.4,0.9990678810262822
107.5,0.9990690136131276
107.60000000000001,0.9990718450802409
107.7,0.9990724113736636
107.80000000000001,0.999073543960509
107.9,0.999076941721045
108.0,0.999078640601313
108.10000000000001,0.9990792068947357
108.30000000000001,0.999080339481581
108.4,0.9990809057750037
108.5,0.9990826046552717
108.60000000000001,0.9990831709486944
108.7,0.9990848698289624
108.80000000000001,0.9990871350026531
108.9,0.9990877012960757
109.0,0.9990894001763437
109.10000000000001,0.9990899664697664
109.2,0.9990905327631892
109.30000000000001,0.9990910990566118
109.5,0.9990916653500345
109.60000000000001,0.9990922316434572
109.7,0.9990933642303025
109.80000000000001,0.9990944968171478
109.9,0.9990961956974158
110.0,0.9990967619908385
110.10000000000001,0.9990978945776838
110.30000000000001,0.9990984608711065
110.4,0.9991001597513746
110.5,0.9991012923382199
110.60000000000001,0.9991029912184879
110.7,0.9991041238053332
110.80000000000001,0.9991058226856012
110.9,0.999108087859292
111.0,0.9991092204461373
111.10000000000001,0.999111485619828
111.2,0.9991137507935186
111.30000000000001,0.9991143170869413
111.4,0.9991160159672093
111.5,0.9991171485540546
111.60000000000001,0.9991182811409001
111.7,0.9991199800211681
111.80000000000001,0.9991205463145907
111.9,0.9991233777817041
112.0,0.9991239440751267
112.10000000000001,0.9991245103685494
112.2,0.9991250766619721
112.30000000000001,0.9991262092488175
112.4,0.9991273418356628
112.5,0.9991279081290855
112.60000000000001,0.9991296070093535
112.7,0.9991301733027761
112.80000000000001,0.9991313058896215
112.9,0.9991318721830441
113.10000000000001,0.9991330047698895
113.2,0.9991335710633121
113.30000000000001,0.9991347036501576
113.4,0.9991358362370029
113.5,0.9991375351172709
113.7,0.9991392339975389
113.9,0.9991403665843842
114.10000000000001,0.9991431980514975
114.2,0.9991437643449202
114.30000000000001,0.999144330638343
114.4,0.9991465958120336
114.5,0.9991471621054563
114.60000000000001,0.9991499935725696
114.7,0.9991516924528376
114.9,0.9991539576265284
115.0,0.9991562228002191
115.10000000000001,0.9991573553870644
115.2,0.999159620560755
115.4,0.9991607531476004
115.5,0.9991618857344458
115.60000000000001,0.9991624520278685
115.7,0.9991641509081365
115.80000000000001,0.9991647172015591
115.9,0.9991658497884045
116.0,0.9991669823752498
116.10000000000001,0.9991681149620951
116.2,0.9991703801357859
116.60000000000001,0.9991715127226312
116.7,0.9991726453094765
116.80000000000001,0.9991749104831672
116.9,0.9991771756568579
117.10000000000001,0.9991777419502805
117.2,0.999178874537126
117.30000000000001,0.999180573417394
117.4,0.9991811397108166
117.5,0.9991817060042393
117.60000000000001,0.9991834048845073
117.7,0.9991845374713526
117.80000000000001,0.9991862363516206
117.9,0.9991868026450433
118.10000000000001,0.9991885015253114
118.2,0.9991896341121567
118.30000000000001,0.9991913329924247
118.4,0.9991918992858474
118.7,0.99919246557927
118.80000000000001,0.999194164459538
118.9,0.9991947307529607
119.0,0.9991952970463834
119.10000000000001,0.9991964296332287
119.2,0.9991969959266515
119.30000000000001,0.999197562220074
119.4,0.9991986948069195
119.5,0.9991992611003421
119.60000000000001,0.9991998273937648
120.0,0.9992003936871875
120.2,0.9992020925674554
120.4,0.9992026588608781
120.80000000000001,0.9992032251543008
120.9,0.9992049240345688
121.0,0.9992060566214142
121.10000000000001,0.9992077555016822
121.2,0.9992083217951049
121.30000000000001,0.9992094543819502
121.4,0.9992100206753729
121.5,0.9992111532622182
121.60000000000001,0.9992117195556409
121.80000000000001,0.9992128521424862
121.9,0.9992168161964449
122.0,0.9992173824898676
122.10000000000001,0.9992179487832903
122.2,0.9992185150767129
122.30000000000001,0.9992190813701356
122.4,0.9992207802504036
122.60000000000001,0.9992213465438263
122.80000000000001,0.9992219128372489
122.9,0.999223611717517
123.0,0.9992241780109397
123.10000000000001,0.999225310597785
123.2,0.999227009478053
123.4,0.9992292746517437
123.5,0.9992298409451664
123.60000000000001,0.9992315398254344
123.80000000000001,0.9992326724122798
123.9,0.9992349375859704
124.0,0.9992372027596611
124.10000000000001,0.9992383353465064
124.30000000000001,0.9992394679333518
124.4,0.9992400342267744
124.5,0.9992417331070425
124.60000000000001,0.9992422994004652
124.80000000000001,0.9992434319873105
124.9,0.9992456971610012
125.2,0.9992468297478465
125.30000000000001,0.9992473960412692
125.4,0.9992490949215372
125.5,0.9992496612149598
125.60000000000001,0.9992502275083825
125.80000000000001,0.9992507938018053
125.9,0.9992519263886506
126.10000000000001,0.9992541915623413
126.2,0.9992564567360319
126.30000000000001,0.9992570230294546
126.4,0.9992581556162999
126.5,0.9992592882031454
126.7,0.9992609870834134
126.80000000000001,0.9992621196702587
126.9,0.9992643848439493
127.30000000000001,0.999264951137372
127.4,0.9992660837242173
127.5,0.99926665001764
127.60000000000001,0.999268348897908
127.7,0.9992689151913308
127.9,0.9993130860782992
128.0,0.9993147849585672
128.1,0.9993153512519898
128.20000000000002,0.9993159175454125
128.3,0.9993164838388352
128.5,0.9993181827191032
128.6,0.9993187490125258
128.70000000000002,0.9993198815993712
128.9,0.9993215804796391
129.0,0.9993227130664846
129.1,0.9993238456533299
129.3,0.9993244119467526
129.4,0.9993255445335979
129.70000000000002,0.9993272434138659
130.20000000000002,0.9993278097072886
130.5,0.9993283760007112
130.70000000000002,0.9993300748809792
130.8,0.9993317737612473
130.9,0.9993329063480927
131.1,0.9993334726415153
131.20000000000002,0.9993346052283607
131.3,0.9993351715217833
131.4,0.9993363041086286
131.5,0.9993368704020513
131.6,0.999337436695474
131.70000000000002,0.9993380029888966
132.0,0.999339135575742
132.1,0.9993402681625874
132.20000000000002,0.9993408344560101
132.3,0.9993419670428554
132.8,0.9993425333362781
132.9,0.9993436659231234
133.1,0.9993442322165461
133.20000000000002,0.9993447985099687
133.4,0.9993464973902367
133.5,0.9993476299770822
133.6,0.9993481962705048
133.70000000000002,0.9993493288573502
133.8,0.9993510277376181
133.9,0.9993515940310408
134.1,0.9993521603244635
134.4,0.9993532929113088
134.5,0.9993544254981541
134.9,0.9993549917915768
135.0,0.9993561243784221
135.1,0.9993572569652676
135.4,0.9993578232586902
135.5,0.9993583895521129
135.70000000000002,0.9993589558455356
135.9,0.9993595221389582
136.1,0.9993600884323809
136.20000000000002,0.9993623536060716
136.5,0.9993629198994942
136.6,0.9993634861929169
136.70000000000002,0.9993640524863396
136.8,0.9993646187797622
136.9,0.9993663176600303
137.1,0.999368582833721
137.3,0.9993691491271436
137.4,0.9993697154205663
137.5,0.999370281713989
137.8,0.9993708480074116
137.9,0.999371980594257
138.0,0.9993725468876796
138.1,0.999373679474525
138.20000000000002,0.9993753783547931
138.3,0.9993765109416384
138.4,0.9993776435284837
138.5,0.9993787761153291
138.6,0.9993799087021744
138.70000000000002,0.9993816075824424
139.0,0.9993827401692877
139.1,0.9993833064627105
139.3,0.999383872756133
139.4,0.9993844390495558
139.70000000000002,0.9993855716364011
139.8,0.9993861379298238
139.9,0.9993867042232465
140.3,0.9993884031035145
140.4,0.9993889693969371
140.5,0.9993895356903598
140.70000000000002,0.9993901019837825
140.9,0.9993923671574731
141.20000000000002,0.9993934997443186
141.4,0.9993940660377412
141.5,0.9993963312114319
141.6,0.9993968975048545
141.8,0.9993974637982772
141.9,0.9993980300916999
142.0,0.9993985963851225
142.20000000000002,0.9993991626785452
142.3,0.9993997289719679
142.6,0.9994002952653905
142.70000000000002,0.9994008615588132
143.0,0.9994019941456586
143.1,0.9994025604390813
143.20000000000002,0.9994036930259266
143.3,0.999404825612772
143.4,0.9994053919061946
143.5,0.9994059581996173
143.6,0.99940652449304
143.70000000000002,0.9994070907864626
143.8,0.9994076570798853
144.0,0.999408223373308
144.1,0.9994087896667306
144.20000000000002,0.9994093559601533
144.3,0.999409922253576
144.4,0.9994104885469987
144.5,0.9994110548404214
144.70000000000002,0.999411621133844
144.8,0.999413320014112
144.9,0.9994138863075347
145.1,0.9994144526009574
145.20000000000002,0.99941501889438
145.3,0.9994155851878027
145.4,0.9994161514812254
145.5,0.999416717774648
145.9,0.9994172840680707
146.0,0.9994178503614934
146.4,0.999418416654916
146.5,0.9994189829483388
146.6,0.9994195492417615
146.8,0.9994201155351841
146.9,0.9994212481220295
147.0,0.9994218144154521
147.3,0.9994223807088748
147.5,0.9994229470022975
147.6,0.9994252121759881
147.70000000000002,0.9994263447628334
147.9,0.9994269110562561
148.20000000000002,0.9994274773496788
148.4,0.9994280436431014
148.5,0.9994291762299469
148.6,0.9994303088167922
148.8,0.9994314414036375
149.0,0.9994320076970602
149.1,0.9994325739904829
149.20000000000002,0.9994331402839055
149.3,0.9994342728707509
149.70000000000002,0.999435971751019
149.8,0.9994371043378643
149.9,0.999437670631287
150.0,0.9994382369247096
150.20000000000002,0.9994388032181323
150.3,0.999439369511555
150.4,0.9994399358049776
150.5,0.9994410683918229
150.8,0.9994416346852456
150.9,0.9994422009786683
151.0,0.9994427672720909
151.3,0.9994438998589363
151.4,0.9994444661523589
151.70000000000002,0.999446165032627
151.8,0.9994472976194724
151.9,0.9994484302063177
152.5,0.9994489964997404
152.70000000000002,0.999449562793163
152.9,0.9994506953800084
153.0,0.9994518279668537
153.20000000000002,0.9994523942602764
153.3,0.999452960553699
153.4,0.9994540931405445
153.8,0.999454659433967
154.0,0.9994552257273898
154.10000000000002,0.9994557920208124
154.20000000000002,0.9994569246076578
154.4,0.9994574909010804
154.70000000000002,0.9994586234879258
154.9,0.9994597560747711
155.10000000000002,0.9994603223681938
155.4,0.9994614549550391
155.60000000000002,0.9994620212484618
155.70000000000002,0.9994625875418844
155.9,0.9994631538353071
156.0,0.9994642864221525
156.10000000000002,0.9994648527155752
156.20000000000002,0.9994654190089979
156.3,0.9994659853024205
156.60000000000002,0.9994671178892659
157.10000000000002,0.9994676841826885
157.20000000000002,0.9994682504761112
157.9,0.9994693830629565
158.20000000000002,0.9994699493563792
158.3,0.9994705156498018
158.5,0.9994710819432245
158.70000000000002,0.9994716482366472
158.8,0.9994722145300698
158.9,0.9994727808234926
159.20000000000002,0.9994733471169153
159.5,0.9994744797037606
159.8,0.9994761785840286
159.9,0.9994795763445646
160.20000000000002,0.99948070893141
160.3,0.9994812752248327
160.4,0.9994829741051007
160.5,0.9994835403985234
160.60000000000002,0.999484106691946
160.8,0.999485805572214
160.9,0.9994863718656367
161.0,0.9994869381590593
161.4,0.9994880707459047
161.5,0.9994886370393273
161.60000000000002,0.99948920333275
161.8,0.9994903359195954
161.9,0.9994914685064408
162.0,0.9994920347998634
162.20000000000002,0.9994926010932861
162.3,0.9994937336801314
162.4,0.9994948662669768
162.5,0.9994954325603994
162.70000000000002,0.9994971314406674
162.8,0.9994988303209354
162.9,0.9994993966143582
163.0,0.9994999629077809
163.20000000000002,0.9995010954946262
163.60000000000002,0.9995016617880488
163.9,0.9995022280814715
164.3,0.9995027943748942
164.5,0.9995033606683168
164.60000000000002,0.9995044932551622
164.8,0.9995050595485848
164.9,0.9995061921354302
165.9,0.9995073247222755
166.0,0.9995078910156983
166.3,0.9995084573091209
166.60000000000002,0.9995090236025436
166.9,0.9995107224828116
167.0,0.9995112887762343
167.4,0.9995118550696569
167.5,0.9995124213630796
167.60000000000002,0.9995129876565023
168.5,0.9995135539499249
168.60000000000002,0.9995146865367703
169.0,0.9995152528301929
169.20000000000002,0.9995158191236156
169.3,0.9995163854170382
169.60000000000002,0.999516951710461
170.3,0.9995175180038837
170.4,0.9995180842973063
170.60000000000002,0.999518650590729
170.8,0.9995192168841517
170.9,0.9995209157644197
171.10000000000002,0.9995214820578423
171.70000000000002,0.999522048351265
171.9,0.9995226146446877
172.0,0.9995231809381103
172.5,0.999523747231533
172.8,0.9995243135249557
173.5,0.9995248798183783
174.60000000000002,0.9995260124052238
174.70000000000002,0.9995265786986464
174.9,0.9995271449920691
175.0,0.9995277112854918
175.9,0.9995282775789144
176.3,0.9995288438723371
176.4,0.9995294101657598
176.5,0.9995299764591824
176.8,0.9995305427526051
177.0,0.9995311090460277
177.4,0.9995316753394504
178.0,0.9995322416328731
178.70000000000002,0.9995328079262957
179.0,0.9995333742197184
179.60000000000002,0.9995339405131412
180.10000000000002,0.9995345068065637
180.60000000000002,0.9995350730999865
180.70000000000002,0.9995356393934092
181.20000000000002,0.9995362056868318
181.5,0.9995367719802545
181.8,0.9995384708605225
181.9,0.9995396034473678
182.60000000000002,0.9995407360342132
182.70000000000002,0.9995413023276358
182.9,0.9995418686210585
183.3,0.9995424349144812
183.5,0.9995430012079038
183.70000000000002,0.9995435675013266
185.0,0.9995441337947493
185.70000000000002,0.9995447000881719
185.9,0.9995452663815946
186.0,0.9995458326750172
186.3,0.9995463989684399
186.70000000000002,0.9995469652618626
186.9,0.9995475315552852
187.10000000000002,0.9995480978487079
187.9,0.9995492304355532
188.20000000000002,0.9995497967289759
188.8,0.9995503630223986
188.9,0.9995509293158212
189.4,0.9995520619026667
190.3,0.9995526281960893
190.70000000000002,0.999553194489512
191.5,0.9995537607829347
191.60000000000002,0.9995543270763573
191.70000000000002,0.99955489336978
191.9,0.9995554596632027
192.0,0.9995560259566253
192.20000000000002,0.999556592250048
192.60000000000002,0.9995571585434707
192.70000000000002,0.999558291130316
193.0,0.9995588574237387
193.10000000000002,0.9995594237171613
193.3,0.999559990010584
193.8,0.9995611225974294
194.0,0.9995616888908521
194.3,0.9995622551842747
194.4,0.9995628214776974
194.5,0.9995633877711201
194.9,0.9995639540645427
195.10000000000002,0.9995645203579654
195.5,0.9995656529448107
195.9,0.9995673518250787
196.0,0.9995684844119241
196.4,0.9995690507053467
196.60000000000002,0.9995696169987695
196.8,0.9995701832921922
196.9,0.9995718821724602
197.3,0.9995724484658828
197.5,0.9995730147593055
197.9,0.9995735810527282
198.20000000000002,0.9995741473461508
198.70000000000002,0.9995747136395735
198.8,0.9995752799329961
198.9,0.9995775451066868
199.4,0.9995781114001095
199.60000000000002,0.9995786776935321
199.70000000000002,0.9995798102803776
199.9,0.9995837743343362
200.10000000000002,0.9995843406277589
200.20000000000002,0.9995849069211816
200.60000000000002,0.9995860395080269
200.8,0.9995866058014496
200.9,0.9995871720948722
201.3,0.999587738388295
201.5,0.9995883046817177
201.8,0.9995888709751403
201.9,0.999589437268563
202.0,0.9995905698554083
202.4,0.9995917024422536
202.60000000000002,0.9995922687356763
202.9,0.9995939676159443
203.3,0.999594533909367
203.5,0.9995951002027896
203.9,0.9995967990830577
204.0,0.9995973653764804
204.4,0.9995979316699031
204.60000000000002,0.9995984979633257
204.8,0.9995990642567484
204.9,0.9995996305501711
205.10000000000002,0.9996007631370164
205.3,0.9996013294304391
205.8,0.9996018957238617
205.9,0.9996024620172844
206.10000000000002,0.9996030283107071
206.20000000000002,0.9996035946041297
206.5,0.9996052934843977
206.70000000000002,0.9996058597778205
206.9,0.9996064260712431
207.3,0.9996069923646658
207.5,0.9996081249515111
207.60000000000002,0.9996098238317791
207.70000000000002,0.9996103901252018
207.9,0.9996120890054698
208.20000000000002,0.9996126552988925
208.4,0.9996137878857378
208.5,0.9996143541791606
208.60000000000002,0.9996149204725832
208.70000000000002,0.9996154867660059
208.8,0.9996160530594286
209.10000000000002,0.9996171856462739
209.20000000000002,0.9996177519396966
209.3,0.9996183182331192
209.4,0.9996188845265419
209.60000000000002,0.9996194508199646
209.9,0.9996205834068099
210.4,0.9996217159936552
210.60000000000002,0.9996228485805005
210.70000000000002,0.9996234148739233
210.8,0.999623981167346
210.9,0.9996245474607686
211.10000000000002,0.9996251137541913
211.20000000000002,0.9996262463410366
211.5,0.9996268126344593
211.60000000000002,0.999627378927882
211.8,0.9996279452213046
211.9,0.99962907780815
212.9,0.9996296441015726
213.20000000000002,0.9996302103949953
213.3,0.999630776688418
213.4,0.9996313429818406
214.0,0.9996319092752634
214.10000000000002,0.9996330418621087
214.20000000000002,0.9996341744489541
214.3,0.999635873329222
214.8,0.9996364396226447
214.9,0.9996381385029127
215.0,0.9996387047963354
215.20000000000002,0.999639271089758
215.3,0.9996398373831807
215.60000000000002,0.9996421025568715
215.8,0.9996426688502941
215.9,0.9996438014371395
216.10000000000002,0.9996449340239848
216.3,0.9996460666108301
216.4,0.9996466329042528
216.5,0.9996471991976755
216.60000000000002,0.9996483317845208
216.70000000000002,0.9996488980779435
216.9,0.9996494643713661
217.10000000000002,0.9996511632516342
217.20000000000002,0.9996517295450569
217.3,0.9996522958384795
217.4,0.9996534284253249
217.9,0.9996539947187475
218.0,0.9996545610121702
218.10000000000002,0.9996562598924382
218.4,0.9996568261858609
218.60000000000002,0.9996573924792835
218.70000000000002,0.9996579587727062
219.0,0.9996590913595516
219.20000000000002,0.999660223946397
219.3,0.9996607902398196
219.4,0.9996613565332423
219.9,0.9996624891200876
220.0,0.9996630554135103
220.4,0.9996641880003556
220.8,0.9996647542937783
220.9,0.9996658868806236
221.0,0.9996664531740463
221.70000000000002,0.9996670194674689
221.9,0.9996675857608917
222.0,0.9996681520543144
222.20000000000002,0.999668718347737
222.60000000000002,0.9996692846411597
222.9,0.999670417228005
223.0,0.9996715498148504
223.10000000000002,0.999672116108273
223.20000000000002,0.9996726824016957
223.3,0.9996732486951184
223.4,0.999673814988541
223.60000000000002,0.9996743812819637
223.8,0.9996749475753864
223.9,0.999675513868809
224.60000000000002,0.9996760801622318
224.8,0.9996772127490771
225.10000000000002,0.9996777790424998
225.70000000000002,0.9996783453359225
226.3,0.9996789116293451
226.8,0.9996794779227678
227.0,0.9996806105096131
227.4,0.9996811768030358
227.5,0.9996823093898811
227.60000000000002,0.9996828756833038
227.9,0.9996834419767264
228.10000000000002,0.9996840082701491
228.4,0.9996845745635718
228.5,0.9996851408569944
228.70000000000002,0.9996857071504172
228.8,0.9996862734438399
228.9,0.9996885386175305
229.0,0.9996891049109532
229.60000000000002,0.9996896712043759
229.8,0.9996902374977985
229.9,0.9996908037912212
230.10000000000002,0.9996913700846439
230.60000000000002,0.9996919363780665
231.0,0.9996925026714892
231.20000000000002,0.999693068964912
231.4,0.9996942015517573
231.5,0.9996947678451799
232.60000000000002,0.9996953341386026
232.9,0.9996964667254479
233.0,0.9996970330188706
233.3,0.9996981656057159
233.70000000000002,0.9996987318991386
233.8,0.9996992981925613
234.4,0.9997009970728293
234.5,0.9997021296596746
234.70000000000002,0.9997026959530974
234.9,0.9997055274202107
235.0,0.999706660007056
235.4,0.9997072263004787
235.70000000000002,0.999708358887324
235.9,0.9997089251807467
236.0,0.9997094914741693
236.60000000000002,0.999710057767592
236.70000000000002,0.9997111903544373
236.9,0.99971175664786
237.10000000000002,0.9997123229412828
237.20000000000002,0.9997134555281281
237.3,0.9997140218215508
238.0,0.9997145881149734
238.10000000000002,0.9997151544083961
238.20000000000002,0.9997157207018188
238.4,0.9997162869952414
238.60000000000002,0.9997168532886641
238.9,0.9997191184623548
239.0,0.9997202510492001
239.3,0.9997213836360455
239.70000000000002,0.9997219499294682
239.9,0.9997230825163135
240.10000000000002,0.9997236488097362
240.3,0.9997242151031588
240.4,0.9997253476900042
240.5,0.9997259139834268
240.70000000000002,0.9997264802768495
240.8,0.9997276128636948
240.9,0.9997287454505402
241.0,0.9997293117439628
241.10000000000002,0.9997298780373856
241.60000000000002,0.9997310106242309
241.9,0.9997315769176536
242.4,0.9997327095044989
243.20000000000002,0.9997338420913443
243.70000000000002,0.9997344083847669
243.8,0.9997355409716123
244.10000000000002,0.9997361072650349
244.3,0.9997372398518803
244.4,0.9997378061453029
244.70000000000002,0.9997383724387257
244.9,0.9997389387321483
245.10000000000002,0.999739505025571
245.4,0.9997400713189937
245.5,0.9997406376124163
245.60000000000002,0.999741203905839
245.70000000000002,0.9997417701992617
245.9,0.9997423364926843
246.10000000000002,0.999742902786107
246.20000000000002,0.9997440353729523
246.60000000000002,0.999744601666375
246.8,0.9997451679597977
246.9,0.999746300546643
247.0,0.9997468668400658
247.20000000000002,0.9997474331334884
247.4,0.9997479994269111
247.5,0.9997491320137564
247.60000000000002,0.9997496983071791
247.8,0.9997502646006018
247.9,0.9997513971874471
248.0,0.9997525297742924
248.3,0.9997536623611378
248.5,0.9997542286545604
248.60000000000002,0.9997553612414057
248.70000000000002,0.9997576264150965
248.9,0.9997627230559005
249.20000000000002,0.9997638556427458
249.3,0.9997649882295913
249.4,0.9997661208164366
249.5,0.9997678196967046
249.60000000000002,0.9997683859901273
249.70000000000002,0.9997695185769726
249.9,0.9997921703138795
250.10000000000002,0.9997933029007248
250.3,0.9997938691941475
250.4,0.9997944354875702
250.5,0.9997950017809928
250.60000000000002,0.9997955680744155
250.8,0.9997967006612608
250.9,0.9998023635954876
251.0,0.9998029298889102
251.10000000000002,0.9998034961823329
251.3,0.9998040624757556
251.4,0.9998051950626009
251.60000000000002,0.9998063276494462
251.70000000000002,0.9998068939428689
251.8,0.9998074602362916
251.9,0.999810291703405
252.10000000000002,0.9998108579968277
252.3,0.9998114242902503
252.4,0.9998125568770957
252.5,0.999813689463941
252.60000000000002,0.9998148220507863
252.70000000000002,0.9998159546376316
252.8,0.999817087224477
252.9,0.9998731502733216
253.10000000000002,0.9998742828601669
253.3,0.9998759817404349
253.4,0.9998765480338575
253.5,0.9998776806207029
253.60000000000002,0.9998793795009709
253.70000000000002,0.999881078381239
253.8,0.9998850424351976
253.9,0.9999807460236292
254.20000000000002,0.9999813123170518
254.3,0.9999818786104745
254.4,0.9999824449038972
254.5,0.9999835774907425
254.60000000000002,0.9999841437841652
254.70000000000002,0.9999847100775878
254.8,0.9999858426644332
254.9,0.9999920718920826
255.9,1.0


==> data/coverage/asia/witness_coverage_Asia_cas_cdf.csv <==
value,cdf
0.0,0.015152573648975817
0.1,0.03347538369255452
0.2,0.05159102023314246
0.30000000000000004,0.07054739575679758
0.4,0.09172004596360973
0.5,0.11492347829857556
0.6000000000000001,0.1514245587324836
0.7000000000000001,0.18420133410099948
0.8,0.2267465810349521
0.9,0.7829158947847684
1.0,0.7876182515038146
1.1,0.792101389748766
1.2000000000000002,0.7974300849652262
1.3,0.8037103328989114
1.4000000000000001,0.8107349600468309
1.5,0.8171910645586361
1.6,0.8255334115453457
1.7000000000000002,0.8329338417917136
1.8,0.839741659459759
1.9000000000000001,0.9269785671784173
2.0,0.9290527112025458
2.1,0.9309437716658918
2.2,0.9329167379327457
2.3000000000000003,0.9354991797374678
2.4000000000000004,0.9389319965021404
2.5,0.9421311408273931
2.6,0.9462890648525334
2.7,0.9496086588888273
2.8000000000000003,0.9525355868671271
2.9000000000000004,0.9794657332617059
3.0,0.9802558833661358
3.1,0.9809279927537454
3.2,0.981653100014213
3.3000000000000003,0.9825396098874759
3.4000000000000004,0.983667019182821
3.5,0.9848980152296615
3.6,0.9862325980279973
3.7,0.9873286903984717
3.8000000000000003,0.9883404679712173
3.9000000000000004,0.9945002661938614
4.0,0.994750801592827
4.1000000000000005,0.9949796560438051
4.2,0.995239827419654
4.3,0.9955674506336859
4.4,0.9958782108881721
4.5,0.996179335165775
4.6000000000000005,0.9965455022873401
4.7,0.9968369905880595
4.800000000000001,0.9970778900101419
4.9,0.9983377939876322
5.0,0.9984004278373736
5.1000000000000005,0.9984582436986734
5.2,0.9985064235830898
5.300000000000001,0.9986051923461435
5.4,0.9987063701034181
5.5,0.998843682774005
5.6000000000000005,0.9989569055023837
5.7,0.9990508562769957
5.800000000000001,0.9991231261036205
5.9,0.9994049784274568
6.0,0.9994170233985609
6.1000000000000005,0.9994483403234315
6.2,0.9994892932251855
6.300000000000001,0.9995230191442771
6.4,0.9995639720460311
6.5,0.9996001069593434
6.6000000000000005,0.9996386508668765
6.7,0.9996531048322015
6.800000000000001,0.9996940577339555
6.9,0.9997711455490218
7.0,0.999783190520126
7.1000000000000005,0.9998024624738925
7.2,0.9998120984507758
7.300000000000001,0.99982414342188
7.4,0.9998337793987632
7.5,0.9998482333640881
7.6000000000000005,0.9998602783351923
7.7,0.9998699143120756
7.800000000000001,0.999877141294738
7.9,0.999891595260063
8.1,0.9998964132485046
8.200000000000001,0.9998988222427254
8.3,0.9999012312369463
8.4,0.9999036402311671
8.5,0.9999132762080504
8.700000000000001,0.9999156852022713
8.8,0.999918094196492
8.9,0.9999253211791544
9.0,0.999932548161817
9.1,0.9999349571560378
9.3,0.9999397751444794
9.4,0.9999445931329211
9.5,0.9999494111213627
9.600000000000001,0.9999542291098044
9.700000000000001,0.9999614560924668
9.9,0.9999710920693501
11.0,0.9999951820115583
12.0,1.0


==> data/coverage/asia/witness_coverage_Asia_fps_cdf.csv <==
value,cdf
0.0,0.014906856238451885
0.1087172787646444,0.01607280944133015
0.11985244795774265,0.01770610752304805
0.1284978081944039,0.020028377951921292
0.13969932034116816,0.021989299247671106
0.14977630224471644,0.02338892488996919
0.15835878214602508,0.025523293769618247
0.16978173379715905,0.02736135636010609
0.17951056470088012,0.02893924757474507
0.18979687695807979,0.030613498558216958
0.19789660721966099,0.03238892729896341
0.20923647626800257,0.033899366675419346
0.21816580664380678,0.037782665359385806
0.2274762031816034,0.03970504274760245
0.2371839281780826,0.04124439005470826
0.24730593793617273,0.042417570240248996
0.2578599123823,0.04413759211391652
0.2688642859475874,0.04551312781400638
0.2764602152640975,0.04679230374526332
0.2882583713116938,0.048177475422236465
0.2964022205613587,0.049536148162780555
0.30905141729187685,0.05091650185131206
0.31778270978259465,0.051860827585874625
0.3267606779534517,0.053650710291946006
0.33599229086329424,0.054910614269436366
0.3454847144601844,0.056430689622775594
0.355245317143896,0.058976996514185365
0.36528167548556245,0.06100055165967657
0.3756015801089144,0.06267721163736928
0.3862130417376746,0.06491034928007208
0.3971242974138027,0.06702303721173374
0.40834381689141763,0.06888278075020898
0.41988030921136016,0.07058834865855157
0.42577020885220584,0.07323824230145672
0.4377990300105042,0.0754689709499387
0.4439402857280316,0.07711190500853989
0.4564824462431653,0.07938358655877585
0.4693789467347429,0.08119274121861382
0.475963191885429,0.08273690651416127
0.4894100606284463,0.08468578283880697
0.49627529359385003,0.08640821370669531
0.5032368290823543,0.08794515201958031
0.5174542301391812,0.08950858926889435
0.5247128546028417,0.09149600950107321
0.5395369943764834,0.09322807634584485
0.5471053863198203,0.09516008971094478
0.5547799443967215,0.09734986545767277
0.5625621578598584,0.0989542556087408
0.5784556127015322,0.10086699702007415
0.5865699382146654,0.10426849685987603
0.5947980879817036,0.10700029630628916
0.6031416586801229,0.10964055397231103
0.6116022693849011,0.11232899152274933
0.6288812009904565,0.11637851080795257
0.6377028748784402,0.11960174507541356
0.6466482953978436,0.12241545032533467
0.6557191984129696,0.12621925220001398
0.6649173441380744,0.12917749710318446
0.6742445174789407,0.13200324732420968
0.6837025283792385,0.13524334455121642
0.6932932121717453,0.13813172862198303
0.7030184299344949,0.1407527143342383
0.7128800688519198,0.1430388498497992
0.7228800425810602,0.1464620306375885
0.7330202916229116,0.14933355174880936
0.7433027836989786,0.1519617644437271
0.753729514133114,0.15494650828332662
0.7643025062387113,0.15764458181064825
0.7750238117113306,0.16000298715283381
0.7858955110268314,0.16286969027561302
0.7969197138450902,0.16531000142130658
0.8080985594193805,0.1676202268790757
0.8194342170114973,0.17576021835123617
0.8309288863127035,0.1794507974975368
0.84258479787058,0.18267162277077698
0.8544042135218672,0.18655733044896425
0.8663894268313732,0.19009132497091139
0.8785427635370434,0.19635952793349248
0.8908665820012709,0.19900219459373517
0.903363273668537,0.2017869919130064
0.9160352635294741,0.20395508671174697
0.9288850105914359,0.20912960629807448
0.9419150083556688,0.2113747889118814
0.9551277853011781,0.21410899735251535
0.9685259053753811,0.2188137630657824
0.9821119684916408,0.2213817509051796
0.9958886110337836,0.4556371669264365
1.0098585063676877,0.45748245649958685
1.024024365360056,0.4584677351359034
1.0383889369044563,0.4603009797379496
1.0529550084547494,0.46132480228179934
1.0677254065659938,0.4631026400167666
1.0827029974429436,0.4641023726184081
1.097890687496234,0.4658778013591545
1.113291423906373,0.46687271597235436
1.1289081951956454,0.46937084297934767
1.1447440318080349,0.4715726636971798
1.1608020066972842,0.47259889523525034
1.1770852359232058,0.47481276092418656
1.1935968792563516,0.4768001811563654
1.2103401407911702,0.47920676638296744
1.2273182695677658,0.48128331940131674
1.2445345602023707,0.4833141015294704
1.2619923535266726,0.4842054293911749
1.2796950372361038,0.48617839565802884
1.2976460465472237,0.48799236830630843
1.3158488648643263,0.49002074144024127
1.3343070244553976,0.49186121302494995
1.3530241071375526,0.4943304321012934
1.37200374497209,0.4967081093972456
1.391249620969295,0.4988858401728694
1.4107654698031324,0.5014755089602541
1.4305550785359593,0.5037712804526981
1.4506222873534067,0.5060260990433884
1.470970990309574,0.5082977805936244
1.4916051360826679,0.5103526526639862
1.512528728741247,0.5125617003644808
1.5337458285212169,0.5147587030938713
1.5552605526137164,0.5170665195574196
1.577077075964064,0.5198175909575993
1.5991996320819102,0.5237731594681905
1.6216325138627476,0.5269265329032475
1.6443800744209536,0.5300172724885633
1.6674467279345162,0.5343414171149403
1.6908369505016032,0.5370274456711578
1.7145552810091542,0.5398604228748455
1.7386063220136578,0.54382562736232
1.762994740634274,0.5463068914097675
1.7877252694584962,0.5500336054693805
1.8128027074605098,0.5535049661415862
1.8382319209324403,0.5581254170571245
1.8640178444286553,0.5626663711633756
1.8901654817233196,0.5650994553264067
1.9166799067813833,0.568821351397578
1.9435662647431835,0.572126491468547
1.9708297729228634,0.5743596291112497
1.9984757218207987,0.6276369452989682
2.026509476150217,0.6294581449299104
2.054936475878225,0.6314503831505308
2.083762237281443,0.6332282208854981
2.1129923540164333,0.6353553627824847
2.142632498205158,0.6373789179279759
2.172688421535657,0.6393807921254797
2.2031659563781663,0.6420620026932555
2.2340710169168894,0.6439747441045889
2.2654096002976574,0.6457766717817643
2.297187787791668,0.6475954624184856
2.3294117459755657,0.6503489428128862
2.3620877279280728,0.6523556349988316
2.395222074443395,0.6542924663523733
2.428821215261662,0.6572531202497646
2.4628916703166204,0.6592068145628519
2.4974400510008357,0.6619289780323817
2.5324730614486275,0.663979032114302
2.567997499837018,0.6668939151214976
2.604020259704924,0.6701316033542836
2.640548331290845,0.6726321393554977
2.677588802889327,0.6757662408367883
2.7151488622264557,0.6787678476359336
2.7532357978546287,0.681711638573779
2.7918570005669094,0.6846698834769496
2.8310199648312193,0.6878690278022023
2.870732290244634,0.690593600265953
2.9110016830080947,0.693149543134246
2.9518359574218063,0.6958114817482552
2.993243037401598,0.713604313063253
3.035230958016567,0.715521872463028
3.0778078670482945,0.71772369318086
3.120982026571919,0.7197014774361556
3.164761814559402,0.7215106320959936
3.2091557265052755,0.724102709877599
3.2541723770752045,0.7259070465489953
3.2998205017776594,0.7281715011165688
3.3461089586590504,0.7304311376957007
3.3930467300226415,0.7328184509685362
3.4406429241715637,0.7347143294203238
3.4889067771762896,0.7368246083577645
3.5378476546669053,0.7391227888444296
3.587475053650506,0.7414595132386277
3.6377986043540997,0.7438685074594507
3.6888280720933664,0.7467279835995674
3.7405733591676116,0.7490622989995447
3.7930445067813174,0.751220757821402
3.8462516969926535,0.7539646022389193
3.9002052546892965,0.7558291637658361
3.9549156495919897,0.7644172281630697
4.010393498286203,0.7660408902679042
4.066649566282275,0.7679512226850168
4.123694770104478,0.7699964587784954
4.181540179409369,0.7721621445830151
4.240197019133872,0.7737761707109665
4.299676671673473,0.775686503128079
4.359990679090986,0.7781725851639681
4.421150745356304,0.7801937313152386
4.483168738617548,0.7819980679866348
4.546056693504095,0.7839975331899178
4.609826813461914,0.7863679835032076
4.674491473121634,0.7886493010303268
4.740063220699859,0.7904897726150355
4.806554780434166,0.792754227182609
4.8739790550522315,0.7949464119235577
4.942349128275623,0.800111295533002
5.011678267358713,0.8019662210830356
5.0819799256631795,0.8038476455694983
5.153267745268648,0.8058856546803144
5.225555559619955,0.8075189527620323
5.298857396211516,0.809455784115574
5.373187479309385,0.8114191144055446
5.448560232711472,0.8132692219671365
5.524990282546507,0.8150783766269745
5.602492460112224,0.8170898868013615
5.6810818047534,0.8190628530682155
5.7607735667802515,0.8209442775546781
5.841583210427753,0.8228522009775698
5.923526416856489,0.826181430990747
6.0066190871956,0.8279857676621434
6.090877345628391,0.8296624276398361
6.176317542521245,0.8316378029009108
6.262956257596434,0.8333915506936699
6.350810303149404,0.8350128038042837
6.439896727311221,0.8368388214236674
6.530232817356779,0.8385684792742182
6.621836103059391,0.8404113598531477
6.714724360092456,0.8420832018423988
6.808915613478856,0.8439212644328866
6.9044281410886965,0.8465591131046877
7.001280477186152,0.8480936424233518
7.099491416026062,0.8496353987246784
7.199080015500943,0.8514686433267247
7.300065600839204,0.8530995324142218
7.402467768355205,0.8547352394901605
7.506306389251953,0.856428762427399
7.611601613477099,0.8580211076073628
7.718373873633054,0.859704994567718
7.826643888941966,0.8613334746609943
7.936432669266271,0.863390755725577
8.047761519185679,0.8650312807899574
8.16065204213136,0.8666669878658961
8.275126144578069,0.8683219668956014
8.39120604029513,0.8698564962142655
8.508914254657043,0.8713621176022799
8.62827362901452,0.8729592807706854
8.749307325126876,0.8747226645403278
8.872038829656596,0.8763029647491876
8.996491958726908,0.8782976119640289
9.122690862543335,0.879902002115097
9.250660030080061,0.8814196684742154
9.380424293832016,0.8828698829951507
9.512008834633644,0.8842646906490071
9.645439186545257,0.8856763612624093
9.78074124180795,0.8870326250087326
9.917941255867985,0.8887213299575294
10.057065852471684,0.8902197243628812
10.198142028831773,0.8917036648029082
10.341197160866257,0.8931635153007268
10.486259008510656,0.8945872308852331
10.633355721104893,0.8959073597182441
10.782515842855672,0.8971528097304095
10.9337683183755,0.8986536131299822
11.087142498299412,0.9000098768763054
11.24266814498046,0.9013685496168494
11.400375438265165,0.9025995456636899
11.56029498134987,0.9038425866816345
11.722457806719348,0.9051169446244498
11.886895382168666,0.9065719771338269
12.053639616909532,0.9077861102211215
12.222722867762283,0.909031560233287
12.394177945434791,0.9101951044419444
12.568038120889335,0.9113827385928102
12.744337131798893,0.9125896446974424
12.923109189093951,0.9138471396807119
13.104388983601151,0.9149865939471611
13.288211692775059,0.916116412236727
13.474612987524418,0.9173112733702552
13.663629039134033,0.9184675905962502
13.855296526283889,0.9195805459262704
14.049652642166647,0.9206549573487574
14.246735101705015,0.9218594544591687
14.446582148870348,0.9229410928643182
14.649232564103901,0.9239625064139471
14.854725671842251,0.9250875067150713
15.063101348148148,0.9260824213282712
15.274400028448541,0.9270652909703669
15.488662715381086,0.9280650235720085
15.705930986750733,0.9290406662314417
15.926247003597902,0.9300548527984082
16.149653518379935,0.9310449494231663
16.37619388326713,0.9318977333773376
16.605912058555326,0.9327986972159253
16.8388526211964,0.9336635261412007
17.07506077344846,0.9345066741184888
17.314582351647356,0.9353040512055811
17.557463835101316,0.9361592441539732
17.803752355110174,0.9370385270445736
18.053495704111292,0.9378407221201076
18.30674234495372,0.9386573711609666
18.563541420302407,0.9394089773578633
18.8239427621744,0.940256943323593
19.087996901608726,0.9410639563875687
19.355755078472068,0.9417770186769322
19.627269251401774,0.9425382608507122
19.902592107888534,0.943222415209426
20.181777074500395,0.9439523404583352
20.464878327250243,0.9446967196725695
20.751950802108645,0.9453447391179709
21.043050205664294,0.9460313024709054
21.3382330259338,0.9467082298469566
21.637556543323292,0.9473634762750204
21.941078841743693,0.9480066777319801
22.248858819881946,0.9487317849924478
22.560956202630315,0.9492954896401203
22.87743155267613,0.9499073741722094
23.198346282253866,0.9505433486465066
23.52376266506234,0.9511022353057375
23.853743848348902,0.9516563039765268
24.188353865163226,0.9522175996299785
24.527657646782956,0.9527692593065469
24.871721035313623,0.9533329639542195
25.220610796465458,0.9539014865903337
25.574394632509165,0.9544025573882648
25.93314119541369,0.9549373541052875
26.296920100168144,0.9555275576893891
26.665801938290645,0.9560430824526452
27.03985829152661,0.9565561982216805
27.419161745739355,0.9570813589618199
27.803785904995244,0.9575872477481927
28.193805405846735,0.9581220444652153
28.589295931815606,0.9586881581071087
28.99033422807939,0.9591940468934815
29.396998116363797,0.9597240256220625
29.809366510044192,0.9601889615066813
30.22751942945859,0.9607093042583791
30.65153801743578,0.9612103750563102
31.081504555041114,0.9616825379235915
31.517502477543193,0.9621595187793145
31.959616390604527,0.9626798615310121
32.4079320866993,0.9631399794271893
32.862536561761544,0.9635735983869375
33.323518032066616,0.964040943265777
33.7909659513497,0.9645347870810458
34.26497102816434,0.9649322711274816
34.745625243484504,0.9654212969543086
35.23302186855351,0.9658404619487317
35.72725548298348,0.9662837168853632
36.228421993108405,0.9667655157295277
36.73661865059492,0.9671822717297301
37.251944071314064,0.9676086637068158
37.774498254477706,0.9680278287012389
38.30438260204345,0.968434948724558
38.841699938391855,0.9688324327709937
39.386554530279405,0.9692299168174295
39.939052107071625,0.9696153558927613
40.49929988125994,0.9699791140201055
41.06740656926626,0.9703790070607621
41.64348241253952,0.9707789001014187
42.22763919894818,0.9711715661594128
42.81999028447254,0.9715545962405236
43.420650615201644,0.9719207633620887
44.02973674963866,0.9722965664605371
44.64736688131909,0.9726458706225564
45.2736608617463,0.9730096287499006
45.90874022364875,0.973426384750103
46.55272820456366,0.9738238687965387
47.205749770751055,0.974187626923883
47.86793164144375,0.9745586120338897
48.53940231343719,0.9749127341843506
49.220292086024436,0.9752909462770198
49.91073308628064,0.97564265943326
50.61085929470271,0.9759847366126169
51.32080657120791,0.9763075418382071
52.040712681497816,0.9765869851678226
52.77071732379177,0.9769242443587378
53.510962155935395,0.9772253686363407
54.26159082288934,0.9775289019081643
55.022748984603886,0.9778950690297294
55.79458434428405,0.9782082382784364
56.57724667705163,0.9784780456311686
57.370887859009194,0.9787767609145506
58.17566189671165,0.9790730672037118
58.99172495705136,0.9793067396431316
59.81923539756236,0.9796078639207344
60.65835379714993,0.9799113971925582
61.50924298725074,0.980186022533732
62.372068083430555,0.9804196949731517
63.24699651742502,0.9807256372391963
64.13419806962983,0.9809858086150451
65.03384490204671,0.9812652519446606
65.94611159169175,0.9814820614245346
66.87117516447186,0.9817157338639545
67.809215129537,0.9819759052398034
68.76041351411389,0.982185487737015
69.72495489882866,0.9824215691706556
70.7030264535246,0.9826383786505296
71.694817973583,0.9828551881304036
72.70052191675254,0.9830744066044985
73.72033344049616,0.983300852061256
74.75445043986143,0.9835007985815842
75.80307358588213,0.9837320620267832
76.8664063645187,0.9839368265355531
77.9446551161446,0.984170498974973
79.03802907558726,0.9843656275068596
80.14674041272959,0.9845487110676422
81.27100427368208,0.9847462485937496
82.411038822532,0.9849389681314155
83.56706528367815,0.9851172337037564
84.73930798475959,0.9853195892183054
85.92799440018689,0.9855002637848672
87.13335519528313,0.9857411632069495
88.35562427104502,0.9859700176579277
89.59503880953145,0.9861362382591644
90.85183931988875,0.9863434117621552
92.12626968502165,0.9865505852651459
93.41857720891922,0.9867336688259285
94.72901266464372,0.9869432513231401
96.05783034299382,0.9871094719243768
97.40528810184964,0.9872901464909386
98.77164741621027,0.9874563670921753
100.15717342893319,0.9876225876934122
101.56213500218526,0.9877863993004281
102.98680476961601,0.987923711971015
104.43145918926177,0.9880899325722518
105.89637859719286,0.9882802431156967
107.38184726191301,0.988427191763167
108.88815343952164,0.9885958213586246
110.41558942965024,0.9887668599483029
111.96445163218354,0.9889138085957732
113.53504060477557,0.9890438942836977
115.1276611211734,0.9892173418675969
116.74262223035863,0.9893618815208463
118.38023731651847,0.9895208751394206
120.04082415985808,0.9896509608273449
121.72470499826643,0.9897979094748152
123.43220658984606,0.9899424491280645
125.16366027632122,0.9900797617986514
126.91940204733471,0.9902339374287841
128.69977260564698,0.9903664321109293
130.50511743324964,0.9904868818219705
132.33578685840635,0.9906217854983366
134.19213612363473,0.9907350082267152
136.07452545464062,0.9908843658684063
137.98332013022068,0.9909903616141225
139.91889055314468,0.9910963573598387
141.88161232203257,0.991199944111334
143.8718663042393,0.9913444837645834
145.89003870976305,0.9914673424698455
147.93652116618867,0.9915877921808866
150.01171079468372,0.9916937879266028
152.11601028706002,0.9918142376376439
154.2498279839162,0.9919443233255684
156.4135779538763,0.9920214111406347
158.6076800739407,0.9921563148170007
160.8325601109625,0.9922550835800545
163.08864980426844,0.9923658973142123
165.3763869494382,0.9924574390946036
167.69621548325864,0.9925537988634365
170.04858556987026,0.9926405226553862
172.43395368812148,0.9927344734299982
174.85278272014938,0.9928404691757144
177.30554204120122,0.9929633278809764
179.7927076107177,0.993038006701822
182.31476206469307,0.9931271394879924
184.87219480933072,0.9932524071874752
187.46550211601286,0.993336721985204
190.09518721760276,0.9933993558349453
192.7617604060965,0.9934812616384533
195.46573913164602,0.9935583494535196
198.20764810297052,0.9936426642512485
200.98801938917654,0.9937269790489772
203.80739252300603,0.993825747812031
206.66631460553387,0.9939269255693055
209.56534041233186,0.9940232853381384
212.50503250112422,0.9940883281821007
215.48596132095187,0.9941678249913879
218.5087053228686,0.9942617757659999
221.57385107218974,0.9943581355348329
224.68199336231527,0.9944352233498992
227.83373533015083,0.9944906302169781
231.0296885731454,0.9945484460782779
234.27047326797305,0.9946207159049025
237.55671829087845,0.9946929857315272
240.88906133971054,0.9947556195812687
244.26814905766813,0.9948254804136725
247.6946371587822,0.9948881142634138
251.1691905551563,0.9949531571073761
254.69248348599402,0.9950157909571175
258.2651996484353,0.9950808338010797
261.8880323302283,0.9951362406681586
265.56168454426216,0.9951699665872502
269.2868691649877,0.9952470544023165
273.0643090667502,0.9953265512116036
276.894737264064,0.9953675041133576
280.77889705385485,0.9954205019862158
284.7175421596964,0.9954686818706322
288.71143687807137,0.9955337247145944
292.76135622668295,0.9955794956047901
296.86808609484893,0.9956324934776482
301.0324233960022,0.9956879003447271
305.25517622233326,0.9957553521829101
309.5371640016011,0.9957914870962224
313.8792176561432,0.9958324399979764
318.2821797641165,0.9958878468650554
322.7469047230015,0.9959191637899261
327.2742589153963,0.9959625256859009
331.8651208771406,0.9959962516049924
336.5203814677952,0.9960468404836297
341.24094404351416,0.9961022473507086
346.0277246323412,0.9961456092466834
350.88165211196673,0.9961986071195416
355.8036683899755,0.9962636499635037
360.794728586625,0.9963046028652577
365.85580122018763,0.9963359197901285
370.9878683948915,0.9963672367149992
376.1919259914988,0.9964105986109739
381.4689838605567,0.9964515515127279
386.8200660183606,0.9964828684375986
392.2462108456633,0.9965214123451318
397.7484712891747,0.9965744102179899
403.3279150658863,0.9966225901024064
408.98562487026254,0.996668360992602
414.72269858433776,0.9967141318827976
420.5402494907626,0.9967526757903308
426.4394064888346,0.9967936286920848
432.42131431356364,0.9968297636053971
438.4871337578078,0.9968562625418261
444.63804189752614,0.9968875794666968
450.87523232019043,0.996914078403126
457.19991535640344,0.996940577339555
463.6133183147614,0.9969718942644257
470.11668572001616,0.9970104381719588
476.71127955457507,0.997034528114167
483.3983795033899,0.9970586180563753
490.1792832022795,0.9970827079985836
497.05530648973934,0.9971092069350126
504.0277836622774,0.9971453418483249
511.0980677333372,0.9971766587731956
518.2675306958506,0.9972152026807287
525.537563788474,0.9972537465882619
532.9095777655585,0.9972971084842367
540.3850031709076,0.9973260164148866
547.965290615377,0.9973597423339782
555.6519110583632,0.9974006952357322
563.4463560932469,0.9974368301490445
571.3501382368362,0.9974826010392401
579.3647912228716,0.9975163269583316
587.4918702996481,0.9975669158369689
595.7329525318131,0.9976054597445021
604.0896371063948,0.9976319586809311
612.5635456431262,0.9976560486231394
621.1563225091223,0.9976994105191141
629.8696351379695,0.9977379544266474
638.7051743532915,0.997769271351518
647.664654696858,0.9977764983341805
656.7498147612879,0.997810224253272
665.9624175274273,0.9978319052012594
675.3042507064562,0.9978439501723635
684.7771270867948,0.9978559951434677
694.3828848858767,0.9978728581030134
704.1233881068547,0.99789213005678
714.0005269003151,0.9979258559758715
724.0162179310582,0.9979523549123006
734.1724047500311,0.9979788538487296
744.471058171474,0.9979981258024962
754.9141766553583,0.9980101707736003
765.5037866951882,0.9980294427273669
776.2419432112454,0.9980607596522376
787.1307299493438,0.9980848495944459
798.1722598851846,0.9980993035597707
809.3686756343794,0.9981402564615247
820.7221498682261,0.9981667553979539
832.2348857353167,0.9981860273517204
843.9091172890624,0.998205299305487
855.7471099212084,0.9982438432130202
867.7511608014382,0.9982679331552283
879.9235993231388,0.9982968410858782
892.266787555422,0.9983088860569823
904.7831207014849,0.998340202981853
917.4750275633997,0.9983498389587363
930.3449710134282,0.9983715199067238
943.3954484719372,0.9983835648778279
956.6289923920294,0.9984028368315945
970.0481707509655,0.9984196997911402
983.6555875484823,0.9984413807391276
997.4538833120994,0.9984582436986734
1011.4457356095199,0.9984775156524399
1025.6338595682043,0.9984991966004274
1040.0210084022503,0.9985232865426356
1054.6099739466597,0.9985377405079605
1069.4035871990832,0.9985714664270521
1084.404718869186,0.9985883293865978
1099.616279935709,0.9986076013403644
1115.041222211345,0.9986244642999101
1130.6825389155415,0.9986437362536768
1146.543265255335,0.9986461452478975
1162.6264790143355,0.9986605992132225
1178.9353011499725,0.9986726441843266
1195.4728963991183,0.9986919161380932
1212.2424738922073,0.9987111880918598
1229.2472877759694,0.9987256420571847
1246.4906378448975,0.9987545499878345
1263.9758701815838,0.9987714129473804
1281.7063778060144,0.9987882759069261
1299.6856013339966,0.9987930938953677
1317.9170296448112,0.998817183837576
1336.4042005582298,0.998831637802901
1355.1507015210327,0.9988340467971217
1374.1601703031538,0.9988485007624467
1393.4362957035924,0.998872590704655
1412.9828182662275,0.9988942716526423
1432.803531005672,0.9989135436064089
1452.9022801433098,0.9989352245543963
1473.2829658536539,0.9989376335486171
1493.9495430211903,0.9989424515370587
1514.9060220078077,0.9989472695255004
1536.1564694310218,0.9989593144966046
1557.705008953103,0.9989761774561503
1579.5558220812752,0.998980995444592
1601.7131489791393,0.9989882224272544
1624.1812892894802,0.9990026763925793
1646.9646029686153,0.9990123123694626
1670.0675111324451,0.999021948346346
1693.4944969143758,0.99903399331745
1717.2501063352722,0.9990412203001126
1741.3389491856167,0.999048447282775
1765.765699920038,0.9990629012480999
1790.5350985644063,0.9990797642076457
1815.6519516356173,0.9990869911903081
1841.1211330743124,0.9990990361614123
1866.9475851906684,0.9991086721382956
1893.1363196234545,0.9991279440920621
1919.692418312544,0.9991375800689454
1946.621034485068,0.9991472160458287
1973.9273936554025,0.9991664879995953
2001.6167946391818,0.999183350959141
2029.6946105815382,0.9992026229129076
2058.1662899997627,0.9992074409013493
2087.0373578405943,0.9992122588897909
2116.313416552334,0.9992218948666742
2146.0001471720216,0.9992291218493367
2176.1033104278167,0.9992363488319992
2206.628747856892,0.9992459848088825
2237.582382938979,0.999265256762649
2268.9702222458254,0.999279710727974
2300.7983566067733,0.9992965736875197
2333.072962290688,0.9993038006701822
2365.8003022044672,0.9993182546355072
2398.986727108362,0.9993375265892737
2432.6386768483453,0.9993543895488195
2466.762681605768,0.9993640255257028
2501.36536316454,0.9993688435141445
2536.4534361961114,0.9993712525083652
2572.0337095624277,0.9993760704968069
2608.1130876372144,0.9993857064736902
2644.6985716457702,0.9993953424505735
2681.797261023558,0.9994025694332359
2719.416354793856,0.9994146144043401
2757.563152964731,0.9994194323927816
2796.2450579456117,0.9994290683696649
2835.4695759837277,0.9994362953523275
2875.2443186207033,0.9994411133407691
2915.577004169583,0.9994603852945356
2956.4754592125705,0.9994844752367439
2997.9476201197813,0.9994965202078481
3040.00153458932,0.9995133831673938
3082.6453632089065,0.9995350641153812
3125.8873810394675,0.9995495180807061
3169.73597922091,0.9995591540575894
3214.199666600428,0.9995711990286935
3305.0069428089423,0.9995832439997977
3351.3681528452153,0.9995976979651225
3398.3796979135236,0.9996097429362267
3446.050700632831,0.9996169699188892
3494.3904115902615,0.9996241969015517
3543.4082111361795,0.9996266058957725
3593.1136112044455,0.9996338328784349
3643.5162571582428,0.9996458778495391
3694.625929661722,0.9996579228206431
3746.4525465779725,0.9996675587975264
3799.0061648935857,0.9996723767859681
3852.2969826702156,0.9996771947744097
3906.3353410235222,0.9996820127628514
3961.131726129869,0.999686830751293
4016.696771261173,0.9996892397455138
4073.0412588482977,0.9996916487397347
4130.17612257339,0.9996940577339555
4188.1124494915675,0.9996988757223971
4246.861482182361,0.9997036937108388
4306.434620931376,0.9997205566703845
4366.843425942476,0.9997350106357095
4428.099619581081,0.999742237618372
4490.215088648889,0.9997470556068137
4553.20188669052,0.9997518735952552
4617.072236332511,0.9997566915836968
4681.838531655126,0.9997615095721385
4747.513340597435,0.9997639185663594
4814.109407396127,0.9997759635374635
4881.639655058542,0.9997783725316843
4950.117187870386,0.9997807815259051
5019.5552939386225,0.999783190520126
5089.967447770033,0.9997855995143468
5307.1857920754155,0.9997928264970092
5381.632702313618,0.9998000534796717
5457.123921656712,0.9998024624738925
5611.298089617503,0.9998072804623341
5690.01095582643,0.9998120984507758
5769.827972128237,0.9998169164392174
5850.764627063568,0.9998193254334383
5932.836626439628,0.99982414342188
6016.059896377904,0.9998265524161007
6360.7920894679,0.9998313704045424
6450.018533817289,0.999836188392984
6540.496608193136,0.9998434153756465
6632.2438699209015,0.9998458243698674
6725.278122612625,0.9998530513525298
6819.617419621728,0.9998554603467507
6915.280067546273,0.9998578693409714
7210.395056412939,0.9998602783351923
7311.539364258404,0.9998626873294131
7518.104308390164,0.9998747323005173
7623.565028729727,0.9998819592831797
7730.5051065081225,0.9998867772716213
7948.906632627526,0.9998891862658421
8060.41046191775,0.9998940042542838
8288.132444088049,0.9998964132485046
8404.394786557514,0.9999012312369463
8641.834982534967,0.9999036402311671
8885.983317301443,0.999906049225388
9137.029308582965,0.9999084582196087
9265.199609648285,0.9999108672138296
9526.95918507946,0.999918094196492
9796.113968192783,0.9999229121849337
10072.872887722082,0.9999277301733753
11260.338632007506,0.999932548161817
11418.293799252744,0.9999373661502586
11578.464693366848,0.9999421841387003
11740.882395609415,0.9999445931329211
12241.933740402534,0.9999494111213627
12587.791737353555,0.9999518201155836
12764.367843463733,0.9999542291098044
13124.985601107408,0.9999566381040252
13685.10463341155,0.999959047098246
14878.073353539288,0.9999614560924668
15513.006777666731,0.9999686830751293
16175.036482575602,0.999973501063571
17101.898231958512,0.9999759100577917
17831.735123165454,0.9999783190520126
19386.177182424814,0.9999807280462334
19658.118103490153,0.9999831370404543
20784.567354754825,0.999985546034675
22596.416031094104,0.9999879550288959
27462.257382439868,0.9999903640231167
66976.27888344579,0.9999927730173376
73836.2022163855,0.9999951820115583
78067.1634032608,0.9999975910057792
110589.1333976336,1.0


==> data/coverage/asia/witness_coverage_Asia_ips_cdf.csv <==
value,cdf
0.0,0.015008033995726444
0.1,0.032882771114232094
0.2,0.05044192998980995
0.30000000000000004,0.06848770569799403
0.4,0.08859317146498165
0.5,0.10997058618056375
0.6000000000000001,0.14277626947972952
0.7000000000000001,0.1714746176323923
0.8,0.2072650447711576
0.9,0.5187985864021912
1.0,0.5275095095046867
1.1,0.5379380454866288
1.2000000000000002,0.5492290013996256
1.3,0.5597105352544259
1.4000000000000001,0.5710472620576184
1.5,0.5825116655545143
1.6,0.5971655773997798
1.7000000000000002,0.610463225498722
1.8,0.6257555208125055
1.9000000000000001,0.6962836446155366
2.0,0.7020652307455114
2.1,0.7086032410608247
2.2,0.7157073650180313
2.3000000000000003,0.7221297436107451
2.4000000000000004,0.7288291565388535
2.5,0.7356538371664446
2.6,0.7434204345343776
2.7,0.7506136912777547
2.8000000000000003,0.7583248817786086
2.9000000000000004,0.7827713551315191
3.0,0.786975050046855
3.1,0.7912943766847903
3.2,0.7961003201553319
3.3000000000000003,0.8004124198106048
3.4000000000000004,0.8050738236278971
3.5,0.80938592328317
3.6,0.8141364598866327
3.7,0.8184365145708016
3.8000000000000003,0.8229196528157529
3.9000000000000004,0.833716764913481
4.0,0.8366051489842475
4.1000000000000005,0.8396958885695633
4.2,0.8429986196463115
4.3,0.8460845412431856
4.4,0.8493390924355172
4.5,0.852321427280896
4.6000000000000005,0.8555542975252403
4.7,0.8585462683475023
4.800000000000001,0.8618345454589255
4.9,0.8676715384559792
5.0,0.8699480379946568
5.1000000000000005,0.8721402227356057
5.2,0.8746094418119491
5.300000000000001,0.876950984194589
5.4,0.8793117985309953
5.5,0.8814726663470734
5.6000000000000005,0.8839587483829626
5.7,0.8861605691007948
5.800000000000001,0.8884659765701222
5.9,0.8920722409186941
6.0,0.893922348480286
6.1000000000000005,0.8957652290592155
6.2,0.8977502402971735
6.300000000000001,0.8994461722286329
6.4,0.9011637851080795
6.5,0.9029223508892802
6.6000000000000005,0.9047170515837932
6.7,0.9064418914459024
6.800000000000001,0.9081643223137907
6.9,0.9105516355866262
7.0,0.9119801691595741
7.1000000000000005,0.9134159297151846
7.2,0.9149022791494323
7.300000000000001,0.9162633608841972
7.4,0.9175979436825331
7.5,0.9189421624577523
7.6000000000000005,0.9203586510595961
7.7,0.9216185550370865
7.800000000000001,0.922943501858539
7.9,0.9246466607726608
8.0,0.9258150229697599
8.1,0.9270074751090672
8.200000000000001,0.9281276574217499
8.3,0.9292526577228741
8.4,0.9303439321049068
8.5,0.9313966625794065
8.6,0.9324132581405937
8.700000000000001,0.9335021235284057
8.8,0.9344392222803057
8.9,0.9356678093329254
9.0,0.9365615461888507
9.1,0.9374480560621135
9.200000000000001,0.9383514288949221
9.3,0.9391993948606517
9.4,0.9400112259130691
9.5,0.9408086030001614
9.600000000000001,0.9416372970121245
9.700000000000001,0.942364813266813
9.8,0.9430971475099431
9.9,0.9440197922965183
10.0,0.9446846747014654
10.100000000000001,0.9453061952104377
10.200000000000001,0.946009621522918
10.3,0.9466696859394235
10.4,0.9472526625408626
10.5,0.9478645470729515
10.600000000000001,0.9484812495934822
10.700000000000001,0.9491027701024545
10.8,0.9497387445767518
10.9,0.9505168497100775
11.0,0.9509890125773588
11.100000000000001,0.9514780384041859
11.200000000000001,0.9520321070749751
11.3,0.9525813577573228
11.4,0.953067974589929
11.5,0.9535907263358475
11.600000000000001,0.9540797521626746
11.700000000000001,0.9545398700588518
11.8,0.9549831249954831
11.9,0.9555805555622472
12.0,0.9559732216202413
12.100000000000001,0.9563610696897938
12.200000000000001,0.9567995066379835
12.3,0.9572210806266276
12.4,0.9576282006499467
12.5,0.9580160487194991
12.600000000000001,0.9583918518179475
12.700000000000001,0.9587821088817208
12.8,0.9591820019223773
12.9,0.9596613917723211
13.0,0.9599673340383656
13.100000000000001,0.9603214561888266
13.200000000000001,0.9606418524201961
13.3,0.9609742936226696
13.4,0.9613163708020265
13.5,0.961622313068071
13.600000000000001,0.9619403003052196
13.700000000000001,0.9622293796117183
13.8,0.9625184589182171
13.9,0.9629014889993279
14.0,0.9632002042827099
14.100000000000001,0.9634290587336881
14.200000000000001,0.9636795941326537
14.3,0.9639566284680483
14.4,0.9642119818554555
14.5,0.9644793802139668
14.600000000000001,0.9647299156129324
14.700000000000001,0.964965997046573
14.8,0.9652309864108636
14.9,0.9655754725844413
15.0,0.965770601116328
15.100000000000001,0.9660355904806185
15.200000000000001,0.9662523999604925
15.3,0.9664812544114707
15.4,0.9667558797526444
15.5,0.9669726892325186
15.600000000000001,0.9672184066430425
15.700000000000001,0.9674207621575915
15.8,0.9676664795681155
15.9,0.9679362869208477
16.0,0.9681265974642926
16.1,0.9683482249326084
16.2,0.9685505804471575
16.3,0.968748117973265
16.400000000000002,0.9689552914762557
16.5,0.9691504200081424
16.6,0.9693142316151584
16.7,0.9694804522163951
16.8,0.9696852167251651
16.900000000000002,0.9698972082165975
17.0,0.9700658378120551
17.1,0.9702537393612792
17.2,0.9704416409105034
17.3,0.9706199064828444
17.400000000000002,0.9707957630609644
17.5,0.9709403027142138
17.6,0.9711041143212298
17.7,0.9712847888877915
17.8,0.9714534184832491
17.900000000000002,0.9716389110382524
18.0,0.9718171766105933
18.1,0.9719617162638426
18.2,0.9721158918939753
18.3,0.9722821124952121
18.400000000000002,0.9724627870617738
18.5,0.9726169626919065
18.6,0.9727711383220392
18.7,0.9729349499290552
18.8,0.9731011705302919
18.900000000000002,0.9732987080563994
19.0,0.9734577016749737
19.1,0.9736215132819896
19.200000000000003,0.9737877338832264
19.3,0.9739370915249175
19.400000000000002,0.9740888581608292
19.5,0.9742333978140787
19.6,0.9743731194788864
19.700000000000003,0.9745128411436941
19.8,0.974650153814281
19.900000000000002,0.9748645542999342
20.0,0.9750090939531836
20.1,0.9751801325428621
20.200000000000003,0.9753126272250073
20.3,0.9754595758724774
20.400000000000002,0.9756257964737143
20.5,0.9757558821616387
20.6,0.9759172847744338
20.700000000000003,0.9760642334219041
20.8,0.9762135910635951
20.900000000000002,0.9763822206590527
21.0,0.9765243513180812
21.1,0.9766953899077596
21.200000000000003,0.9768110216303592
21.3,0.9769218353645169
21.400000000000002,0.9770471030639998
21.5,0.9771820067403658
21.6,0.9773506363358234
21.700000000000003,0.977478313029527
21.8,0.9775939447521266
21.900000000000002,0.9777529383707009
22.0,0.9778854330528461
22.1,0.9779986557812248
22.200000000000003,0.9781287414691492
22.3,0.9782660541397361
22.400000000000002,0.9783744588796731
22.5,0.9784756366369477
22.6,0.9785744054000014
22.700000000000003,0.9786996730994842
22.8,0.978824940798967
22.900000000000002,0.9789911614002038
23.0,0.9791140201054658
23.1,0.9792416967991694
23.200000000000003,0.9793476925448856
23.3,0.9794560972848226
23.400000000000002,0.9795910009611887
23.5,0.9797210866491132
23.6,0.9798078104410628
23.700000000000003,0.9798969432272332
23.8,0.9800198019324952
23.900000000000002,0.9801643415857445
24.0,0.9802462473892525
24.1,0.9803666971002937
24.200000000000003,0.980470283851789
24.3,0.9805907335628302
24.400000000000002,0.9806943203143256
24.5,0.9807954980716002
24.6,0.9809111297941996
24.700000000000003,0.9809954445919284
24.8,0.981096622349203
24.900000000000002,0.9812580249619981
25.0,0.981368838696156
25.1,0.9814748344418722
25.200000000000003,0.9815398772858344
25.3,0.9816458730315506
25.400000000000002,0.9817398238061626
25.5,0.9818506375403205
25.6,0.9819542242918159
25.700000000000003,0.9820602200375321
25.8,0.9821276718757151
25.900000000000002,0.9822890744885103
26.0,0.9823782072746807
26.1,0.9824745670435137
26.200000000000003,0.9825829717834507
26.3,0.9826648775869586
26.400000000000002,0.9827540103731291
26.5,0.9828720510899495
26.6,0.9829563658876782
26.700000000000003,0.9830527256565111
26.8,0.9831418584426816
26.900000000000002,0.9832430361999561
27.0,0.9833153060265808
27.1,0.9834237107665179
27.200000000000003,0.98351766154113
27.3,0.9836092033215212
27.400000000000002,0.98369351811925
27.5,0.9837898778880829
27.6,0.9838669657031492
27.700000000000003,0.9839512805008781
27.8,0.9840452312754902
27.900000000000002,0.9841608629980897
28.0,0.9842716767322475
28.1,0.9843487645473139
28.200000000000003,0.9844186253797177
28.3,0.9845270301196547
28.400000000000002,0.9846017089405003
28.5,0.9846836147440082
28.6,0.9847607025590746
28.700000000000003,0.9848474263510242
28.8,0.9849172871834281
28.900000000000002,0.9850232829291442
29.0,0.9851100067210938
29.1,0.9851991395072643
29.200000000000003,0.9852569553685641
29.3,0.9853484971489553
29.400000000000002,0.9854279939582425
29.5,0.9855074907675296
29.6,0.985570124617271
29.700000000000003,0.9856640753918832
29.8,0.9857387542127286
29.900000000000002,0.9858182510220158
30.0,0.9859218377735112
30.1,0.9859868806174734
30.200000000000003,0.9860711954152022
30.3,0.9861506922244894
30.400000000000002,0.9862133260742307
30.5,0.986278368918193
30.6,0.9863434117621552
30.700000000000003,0.9864204995772216
30.8,0.9864759064443004
30.900000000000002,0.9865578122478084
31.0,0.9866108101206665
31.1,0.9866710349761871
31.200000000000003,0.9867649857507992
31.3,0.9868420735658655
31.400000000000002,0.9869071164098278
31.5,0.9870107031613231
31.6,0.9870853819821687
31.700000000000003,0.9871239258897018
31.8,0.9871841507452224
31.900000000000002,0.9872612385602887
32.0,0.9873335083869134
32.1,0.9874105962019797
32.2,0.9874708210575003
32.300000000000004,0.987502137982371
32.4,0.9875744078089956
32.5,0.9876466776356203
32.6,0.9877117204795826
32.7,0.9877743543293239
32.800000000000004,0.9878490331501695
32.9,0.9879020310230275
33.0,0.9879550288958857
33.1,0.988005617774523
33.2,0.9880634336358227
33.300000000000004,0.9881212494971224
33.4,0.9881742473699806
33.5,0.988222427254397
33.6,0.9882657891503718
33.7,0.9883211960174507
33.800000000000004,0.9883838298671922
33.9,0.9884440547227127
34.0,0.9885066885724542
34.1,0.9885596864453122
34.2,0.9886367742603785
34.300000000000004,0.9886897721332366
34.4,0.9887379520176531
34.5,0.9887957678789528
34.6,0.9888319027922652
34.7,0.9888969456362274
34.800000000000004,0.9889427165264231
34.9,0.9890173953472685
35.0,0.9890824381912308
35.1,0.989133027069868
35.2,0.9892004789080511
35.300000000000004,0.9892655217520133
35.4,0.9893016566653257
35.5,0.989352245543963
35.6,0.9894028344226002
35.7,0.989472695255004
35.800000000000004,0.9895329201105246
35.9,0.9895883269776036
36.0,0.9896485518331242
36.1,0.9897184126655281
36.2,0.9897882734979319
36.300000000000004,0.9898292263996858
36.4,0.9898653613129982
36.5,0.9899039052205314
36.6,0.9899617210818311
36.7,0.9900147189546892
36.800000000000004,0.9900677168275474
36.9,0.9901158967119638
37.0,0.9901616676021594
37.1,0.9901905755328093
37.2,0.9902508003883299
37.300000000000004,0.9903134342380713
37.4,0.9903592051282669
37.5,0.9904049760184626
37.6,0.9904459289202165
37.7,0.9905013357872955
37.800000000000004,0.9905422886890495
37.9,0.9905904685734659
38.0,0.9906145585156741
38.1,0.9906555114174281
38.2,0.9906916463307405
38.300000000000004,0.9907253722498319
38.400000000000006,0.9907783701226901
38.5,0.9908289590013274
38.6,0.9908795478799647
38.7,0.9909469997181477
38.800000000000004,0.9909759076487975
38.900000000000006,0.9910216785389931
39.0,0.9910746764118513
39.1,0.9911252652904886
39.2,0.9911710361806843
39.300000000000004,0.9912023531055549
39.400000000000006,0.9912481239957506
39.5,0.9912842589090629
39.6,0.9913300297992585
39.7,0.9913517107472459
39.800000000000004,0.9913950726432207
39.900000000000006,0.9914432525276372
40.0,0.9914842054293912
40.1,0.991513113360041
40.2,0.9915492482733534
40.300000000000004,0.9915757472097825
40.400000000000006,0.9916191091057572
40.5,0.9916552440190696
40.6,0.9916913789323819
40.7,0.9917154688745902
40.800000000000004,0.9917684667474482
40.900000000000006,0.9918286916029688
41.0,0.9918479635567354
41.1,0.9918696445047228
41.2,0.9919057794180351
41.300000000000004,0.9919467323197891
41.400000000000006,0.9919804582388807
41.5,0.9920262291290763
41.6,0.992057546053947
41.7,0.9920888629788177
41.800000000000004,0.9921274068863509
41.900000000000006,0.9921900407360923
42.0,0.9922165396725213
42.1,0.9922599015684961
42.2,0.9923056724586917
42.300000000000004,0.9923249444124583
42.400000000000006,0.9923683063084332
42.5,0.9924068502159663
42.6,0.9924357581466162
42.7,0.9924598480888245
42.800000000000004,0.9924983919963576
42.900000000000006,0.992561025846099
43.0,0.9925827067940864
43.1,0.9926140237189571
43.2,0.9926597946091528
43.300000000000004,0.9927055654993484
43.400000000000006,0.9927272464473358
43.5,0.9927778353259731
43.6,0.9928115612450645
43.7,0.9928452871641561
43.800000000000004,0.9928790130832477
43.900000000000006,0.99291514799656
44.0,0.9929368289445474
44.1,0.9929633278809764
44.2,0.9929922358116263
44.300000000000004,0.9930211437422761
44.400000000000006,0.9930524606671468
44.5,0.9930837775920176
44.6,0.9931102765284466
44.7,0.993146411441759
44.800000000000004,0.9931680923897463
44.900000000000006,0.9931970003203963
45.0,0.9932162722741628
45.1,0.9932379532221502
45.2,0.9932668611528
45.300000000000004,0.9932981780776708
45.400000000000006,0.9933246770140999
45.5,0.9933511759505289
45.6,0.993389719858062
45.7,0.9934138098002703
45.800000000000004,0.9934403087366993
45.900000000000006,0.9934788526442325
46.0,0.9935149875575449
46.1,0.9935342595113115
46.2,0.9935511224708572
46.300000000000004,0.9935824393957279
46.400000000000006,0.9936065293379361
46.5,0.9936450732454692
46.6,0.9936739811761192
46.7,0.9936812081587816
46.800000000000004,0.9937149340778731
46.900000000000006,0.9937390240200814
47.0,0.9937751589333937
47.1,0.9938112938467061
47.2,0.9938353837889143
47.300000000000004,0.9938426107715768
47.400000000000006,0.9938883816617724
47.5,0.9939269255693055
47.6,0.9939461975230721
47.7,0.9939678784710595
47.800000000000004,0.9939871504248261
47.900000000000006,0.9940088313728135
48.0,0.9940473752803467
48.1,0.9940811011994383
48.2,0.9940907371763215
48.300000000000004,0.994124463095413
48.400000000000006,0.9941509620318421
48.5,0.9941870969451544
48.6,0.9942039599047002
48.7,0.99423286783535
48.800000000000004,0.9942593667717791
48.900000000000006,0.9942930926908706
49.0,0.9943075466561956
49.1,0.994329227604183
49.2,0.9943581355348329
49.300000000000004,0.994382225477041
49.400000000000006,0.9944087244134702
49.5,0.9944400413383409
49.6,0.9944713582632115
49.7,0.9944954482054198
49.800000000000004,0.9945147201591863
49.900000000000006,0.9945388101013946
50.0,0.9945653090378236
50.1,0.9945942169684735
50.2,0.9946158979164609
50.300000000000004,0.9946423968528899
50.400000000000006,0.9946544418239941
50.5,0.9946713047835398
50.6,0.9947002127141897
50.7,0.9947170756737355
50.800000000000004,0.9947387566217228
50.900000000000006,0.9947676645523728
51.0,0.9948013904714642
51.1,0.9948230714194517
51.2,0.9948471613616598
51.300000000000004,0.9948712513038681
51.400000000000006,0.9948929322518555
51.5,0.9949290671651678
51.6,0.9949483391189344
51.7,0.9949748380553635
51.800000000000004,0.9949892920206884
51.900000000000006,0.9950278359282216
52.0,0.9950543348646507
52.1,0.9950663798357547
52.2,0.9951001057548463
52.300000000000004,0.9951145597201713
52.400000000000006,0.9951410586566003
52.5,0.995157921616146
52.6,0.9951820115583543
52.7,0.9952012835121209
52.800000000000004,0.9952181464716666
52.900000000000006,0.9952422364138749
53.0,0.9952518723907582
53.1,0.9952759623329663
53.2,0.9952904162982913
53.300000000000004,0.9953000522751746
53.400000000000006,0.995321733223162
53.5,0.9953361871884869
53.6,0.9953554591422535
53.7,0.9953723221017993
53.800000000000004,0.995389185061345
53.900000000000006,0.995430137963099
54.0,0.9954494099168656
54.1,0.9954638638821905
54.2,0.9954807268417363
54.300000000000004,0.9954927718128405
54.400000000000006,0.9955096347723862
54.5,0.9955240887377111
54.6,0.9955481786799193
54.7,0.9955626326452442
54.800000000000004,0.9955794956047901
54.900000000000006,0.9956084035354399
55.0,0.9956204485065441
55.1,0.9956421294545315
55.2,0.9956517654314148
55.300000000000004,0.9956614014082981
55.400000000000006,0.9956662193967397
55.5,0.9956879003447271
55.6,0.9957095812927145
55.7,0.9957192172695978
55.800000000000004,0.9957360802291435
55.900000000000006,0.9957625791655725
56.0,0.9957770331308975
56.1,0.9957914870962224
56.2,0.9958107590499891
56.300000000000004,0.9958276220095348
56.400000000000006,0.9958493029575222
56.5,0.9958709839055097
56.6,0.9958854378708345
56.7,0.9959023008303803
56.800000000000004,0.9959239817783677
56.900000000000006,0.99596011669168
57.0,0.9959721616627841
57.1,0.9959914336165507
57.2,0.9960179325529798
57.300000000000004,0.9960323865183047
57.400000000000006,0.9960588854547338
57.5,0.9960733394200587
57.6,0.9960877933853837
57.7,0.9960998383564877
57.800000000000004,0.9961263372929169
57.900000000000006,0.9961552452235667
58.0,0.9961696991888916
58.1,0.9961817441599957
58.2,0.9961937891310999
58.300000000000004,0.9962082430964249
58.400000000000006,0.9962226970617497
58.5,0.996232333038633
58.6,0.9962540139866205
58.7,0.9962636499635037
58.800000000000004,0.9962708769461662
58.900000000000006,0.9963094208536993
59.0,0.9963311018016868
59.1,0.9963503737554533
59.2,0.996355191743895
59.300000000000004,0.9963624187265575
59.400000000000006,0.9963744636976616
59.5,0.9963937356514282
59.6,0.9964057806225323
59.7,0.9964298705647405
59.800000000000004,0.9964467335242863
59.900000000000006,0.9964732324607153
60.0,0.9964876864260402
60.1,0.9964973224029235
60.2,0.9965093673740276
60.300000000000004,0.9965214123451318
60.400000000000006,0.9965286393277942
60.5,0.9965503202757816
60.6,0.9965647742411066
60.7,0.9965912731775356
60.800000000000004,0.9966033181486398
60.900000000000006,0.9966442710503938
61.0,0.9966563160214978
61.1,0.9966707699868228
61.2,0.9966900419405894
61.300000000000004,0.9966972689232518
61.400000000000006,0.9967069049001351
61.5,0.9967189498712392
61.6,0.996735812830785
61.7,0.9967526757903308
61.800000000000004,0.9967574937787724
61.900000000000006,0.9967791747267598
62.0,0.9968008556747472
62.1,0.9968201276285138
62.2,0.9968369905880595
62.300000000000004,0.9968466265649428
62.400000000000006,0.9968514445533845
62.5,0.9968658985187094
62.6,0.9968875794666968
62.7,0.9969044424262427
62.800000000000004,0.9969116694089051
62.900000000000006,0.9969309413626717
63.0,0.9969429863337758
63.1,0.9969478043222174
63.2,0.9969598492933216
63.300000000000004,0.9969718942644257
63.400000000000006,0.996993575212413
63.5,0.9970032111892964
63.6,0.997008029177738
63.7,0.9970176651546213
63.800000000000004,0.9970273011315046
63.900000000000006,0.9970393461026087
64.0,0.9970586180563753
64.10000000000001,0.9970827079985836
64.2,0.9970947529696876
64.3,0.9971067979407917
64.4,0.9971188429118959
64.5,0.997142932854104
64.60000000000001,0.9971501598367666
64.7,0.9971622048078707
64.8,0.997183885755858
64.9,0.9972079756980663
65.0,0.9972176116749496
65.10000000000001,0.9972272476518329
65.2,0.9972320656402746
65.3,0.9972441106113786
65.4,0.9972537465882619
65.5,0.997265791559366
65.60000000000001,0.9972922904957952
65.7,0.9972995174784576
65.8,0.9973163804380033
65.9,0.9973236074206658
66.0,0.9973404703802116
66.10000000000001,0.9973573333397573
66.2,0.9973741962993031
66.3,0.9973838322761863
66.4,0.997388650264628
66.5,0.9973982862415113
66.60000000000001,0.9974103312126155
66.7,0.9974175581952779
66.8,0.9974368301490445
66.9,0.9974609200912528
67.0,0.9974777830507985
67.10000000000001,0.9974850100334609
67.2,0.9974946460103442
67.3,0.9975066909814483
67.4,0.9975163269583316
67.5,0.9975307809236565
67.60000000000001,0.9975452348889815
67.7,0.9975596888543065
67.8,0.9975717338254105
67.9,0.9975885967849563
68.0,0.9975934147733979
68.10000000000001,0.9976030507502812
68.3,0.9976054597445021
68.4,0.997619913709827
68.5,0.9976271406924895
68.60000000000001,0.9976415946578144
68.7,0.9976464126462561
68.8,0.9976560486231394
68.9,0.9976680935942435
69.0,0.9976777295711268
69.10000000000001,0.9976849565537892
69.2,0.9976921835364517
69.3,0.9977138644844391
69.4,0.9977259094555432
69.5,0.9977355454324265
69.60000000000001,0.9977499993977514
69.7,0.9977548173861931
69.8,0.9977572263804139
69.9,0.9977620443688555
70.0,0.9977716803457388
70.10000000000001,0.9977885433052847
70.2,0.9977933612937263
70.3,0.9977981792821679
70.60000000000001,0.997810224253272
70.7,0.9978174512359345
70.8,0.9978198602301553
70.9,0.9978343141954803
71.0,0.9978463591665844
71.10000000000001,0.9978559951434677
71.2,0.9978680401145718
71.3,0.9978849030741175
71.4,0.9978945390510008
71.5,0.9978993570394424
71.60000000000001,0.9979041750278841
71.7,0.997918628993209
71.8,0.9979282649700923
71.9,0.997933082958534
72.0,0.9979499459180797
72.10000000000001,0.997959581894963
72.2,0.9979692178718463
72.3,0.9979764448545088
72.4,0.998000534796717
72.5,0.9980053527851587
72.60000000000001,0.9980101707736003
72.7,0.9980125797678211
72.8,0.9980294427273669
72.9,0.9980390787042502
73.0,0.9980438966926918
73.10000000000001,0.9980583506580167
73.2,0.9980703956291209
73.3,0.9980776226117833
73.4,0.9980800316060042
73.7,0.9980872585886666
73.8,0.9981017125539916
73.9,0.9981185755135373
74.0,0.9981282114904206
74.10000000000001,0.9981330294788623
74.2,0.9981402564615247
74.3,0.9981426654557456
74.4,0.9981523014326289
74.5,0.9981595284152913
74.60000000000001,0.9981691643921746
74.7,0.998176391374837
74.8,0.9981860273517204
74.9,0.9981932543343829
75.0,0.9982028903112662
75.10000000000001,0.9982149352823703
75.2,0.9982197532708119
75.3,0.9982366162303576
75.4,0.9982438432130202
75.5,0.9982534791899034
75.60000000000001,0.9982655241610076
75.7,0.9982775691321116
75.8,0.9982847961147742
75.9,0.9982944320916574
76.0,0.998313704045424
76.2,0.9983257490165282
76.3,0.9983305670049698
76.4,0.9983329759991906
76.5,0.998340202981853
76.60000000000001,0.9983498389587363
76.7,0.998354656947178
76.80000000000001,0.9983570659413988
76.9,0.9983618839298405
77.0,0.9983691109125029
77.10000000000001,0.9983763378951654
77.2,0.9983883828662695
77.30000000000001,0.9983956098489319
77.4,0.9983980188431528
77.60000000000001,0.9984052458258152
77.7,0.9984100638142569
77.9,0.998422108785361
78.10000000000001,0.9984269267738026
78.30000000000001,0.9984341537564652
78.4,0.9984365627506859
78.5,0.9984389717449068
78.7,0.9984413807391276
78.80000000000001,0.9984461987275692
78.9,0.9984510167160109
79.0,0.9984702886697775
79.10000000000001,0.9984775156524399
79.2,0.9984799246466608
79.30000000000001,0.9984847426351025
79.4,0.9984967876062065
79.5,0.9985112415715315
79.60000000000001,0.9985136505657523
79.7,0.9985208775484148
79.80000000000001,0.9985281045310772
79.9,0.9985401495021814
80.0,0.9985449674906229
80.2,0.9985521944732855
80.30000000000001,0.9985546034675062
80.4,0.9985570124617271
80.5,0.9985594214559479
80.7,0.9985690574328312
80.80000000000001,0.9985762844154937
80.9,0.9985811024039354
81.0,0.9985859203923769
81.10000000000001,0.9985931473750395
81.2,0.9985979653634811
81.4,0.9986003743577019
81.5,0.9986051923461435
81.60000000000001,0.9986100103345852
81.7,0.9986148283230268
81.80000000000001,0.9986172373172477
81.9,0.9986268732941309
82.0,0.9986292822883518
82.10000000000001,0.9986316912825726
82.2,0.9986341002767934
82.30000000000001,0.9986365092710142
82.4,0.9986389182652351
82.5,0.9986413272594559
82.80000000000001,0.9986509632363392
82.9,0.9986557812247808
83.0,0.9986581902190017
83.4,0.998667826195885
83.5,0.9986750531785474
83.60000000000001,0.9986798711669891
83.7,0.9986919161380932
83.80000000000001,0.998694325132314
83.9,0.9986991431207557
84.0,0.9987015521149765
84.10000000000001,0.9987063701034181
84.2,0.9987111880918598
84.5,0.9987232330629638
84.60000000000001,0.9987256420571847
84.7,0.9987280510514055
84.80000000000001,0.9987304600456264
84.9,0.9987328690398471
85.0,0.9987376870282888
85.10000000000001,0.9987400960225097
85.4,0.9987425050167305
85.5,0.9987473230051721
85.7,0.998749731999393
85.80000000000001,0.9987569589820554
85.9,0.9987641859647178
86.10000000000001,0.9987665949589387
86.2,0.9987738219416011
86.30000000000001,0.9987810489242637
86.4,0.9987834579184844
86.5,0.9987882759069261
86.60000000000001,0.998790684901147
86.80000000000001,0.9987955028895885
86.9,0.9988003208780302
87.2,0.9988075478606927
87.30000000000001,0.9988099568549135
87.4,0.9988123658491344
87.60000000000001,0.9988220018260177
87.9,0.9988364557913425
88.0,0.9988388647855634
88.10000000000001,0.9988460917682258
88.2,0.9988533187508883
88.30000000000001,0.9988557277451091
88.4,0.9988605457335508
88.5,0.9988629547277716
88.60000000000001,0.9988653637219924
88.7,0.998872590704655
88.80000000000001,0.9988749996988757
88.9,0.9988870446699798
89.0,0.9988918626584214
89.10000000000001,0.9988966806468631
89.2,0.9989014986353048
89.4,0.9989039076295256
89.60000000000001,0.9989087256179673
89.9,0.9989111346121881
90.0,0.9989159526006297
90.10000000000001,0.9989207705890714
90.2,0.9989231795832921
90.30000000000001,0.998925588577513
90.4,0.9989279975717338
90.5,0.9989304065659547
90.60000000000001,0.9989352245543963
90.9,0.9989376335486171
91.0,0.998940042542838
91.10000000000001,0.9989448605312796
91.30000000000001,0.9989472695255004
91.4,0.9989496785197213
91.80000000000001,0.9989544965081629
92.0,0.9989569055023837
92.2,0.9989593144966046
92.30000000000001,0.9989617234908253
92.4,0.9989641324850461
92.60000000000001,0.9989689504734878
92.7,0.9989713594677087
92.9,0.998980995444592
93.0,0.9989858134330336
93.10000000000001,0.9989882224272544
93.2,0.9989954494099169
93.30000000000001,0.9990002673983586
93.4,0.9990026763925793
93.5,0.9990050853868001
93.60000000000001,0.9990099033752418
93.80000000000001,0.9990123123694626
93.9,0.9990171303579043
94.2,0.999021948346346
94.30000000000001,0.9990243573405667
94.5,0.9990267663347876
94.80000000000001,0.9990291753290084
94.9,0.99903399331745
95.30000000000001,0.9990364023116709
95.4,0.9990412203001126
95.5,0.9990436292943333
95.80000000000001,0.9990460382885541
96.30000000000001,0.999048447282775
96.5,0.9990508562769957
96.7,0.9990532652712166
96.9,0.9990580832596583
97.0,0.999060492253879
97.30000000000001,0.9990629012480999
97.4,0.9990653102423207
97.80000000000001,0.9990677192365416
97.9,0.9990701282307624
98.2,0.9990725372249832
98.30000000000001,0.999074946219204
98.7,0.9990797642076457
98.80000000000001,0.9990845821960873
98.9,0.999089400184529
99.10000000000001,0.9990918091787497
99.2,0.9990966271671914
99.4,0.999101445155633
99.5,0.9991038541498539
99.80000000000001,0.9991062631440747
99.9,0.9991183081151789
100.0,0.9991255350978413
100.2,0.9991279440920621
100.60000000000001,0.999130353086283
100.7,0.9991327620805037
100.9,0.9991399890631663
101.0,0.999142398057387
101.5,0.9991448070516079
101.80000000000001,0.9991496250400496
101.9,0.9991520340342703
102.0,0.9991544430284912
102.4,0.999156852022712
102.9,0.9991592610169329
103.0,0.9991616700111536
103.10000000000001,0.9991640790053745
103.4,0.9991664879995953
103.9,0.9991688969938161
104.10000000000001,0.9991713059880369
104.2,0.9991737149822577
104.5,0.9991761239764786
104.60000000000001,0.9991785329706994
104.80000000000001,0.999183350959141
105.0,0.9991857599533619
105.10000000000001,0.9991881689475827
105.80000000000001,0.9991929869360243
105.9,0.9991953959302452
106.0,0.999197804924466
106.2,0.9992002139186869
106.7,0.9992026229129076
106.80000000000001,0.9992050319071285
106.9,0.9992122588897909
107.0,0.9992146678840117
107.60000000000001,0.9992170768782326
107.9,0.999224303860895
108.5,0.9992267128551159
108.60000000000001,0.9992291218493367
108.9,0.9992315308435575
109.30000000000001,0.9992339398377783
109.9,0.9992363488319992
110.0,0.99923875782622
110.10000000000001,0.9992411668204408
110.4,0.9992435758146616
110.5,0.9992459848088825
110.80000000000001,0.9992508027973241
111.0,0.9992532117915449
111.4,0.9992556207857657
111.5,0.9992604387742073
111.60000000000001,0.9992628477684282
111.7,0.9992676657568699
111.9,0.9992724837453115
112.60000000000001,0.9992748927395323
112.7,0.9992773017337532
112.80000000000001,0.999279710727974
113.10000000000001,0.9992845287164156
113.30000000000001,0.9992869377106365
113.4,0.9992917556990781
113.7,0.9992941646932989
114.10000000000001,0.9992965736875197
114.4,0.9993013916759613
114.5,0.9993038006701822
114.60000000000001,0.9993086186586239
114.9,0.9993134366470655
115.10000000000001,0.9993158456412863
115.2,0.9993206636297279
115.5,0.9993230726239488
115.9,0.9993254816181696
116.0,0.9993278906123905
116.10000000000001,0.9993302996066112
116.60000000000001,0.9993327086008321
116.80000000000001,0.9993351175950529
116.9,0.9993399355834945
117.30000000000001,0.9993423445777153
117.60000000000001,0.9993447535719362
117.80000000000001,0.999347162566157
117.9,0.9993495715603778
118.4,0.9993519805545986
118.7,0.9993543895488195
118.80000000000001,0.9993567985430403
119.30000000000001,0.9993592075372612
119.4,0.9993616165314819
120.0,0.9993640255257028
120.2,0.9993664345199236
120.4,0.9993688435141445
121.10000000000001,0.9993712525083652
121.4,0.9993736615025861
121.5,0.9993760704968069
121.80000000000001,0.9993784794910276
121.9,0.9993905244621318
122.2,0.9993929334563526
122.4,0.9993953424505735
122.80000000000001,0.9993977514447943
122.9,0.9994001604390151
123.4,0.9994073874216776
124.30000000000001,0.9994122054101192
124.5,0.9994170233985609
125.2,0.9994194323927816
125.4,0.9994242503812233
125.60000000000001,0.9994266593754442
125.9,0.9994290683696649
126.10000000000001,0.9994338863581066
126.2,0.9994362953523275
126.7,0.9994387043465482
126.80000000000001,0.9994411133407691
126.9,0.9994459313292108
127.30000000000001,0.9994483403234315
127.4,0.9994507493176524
127.60000000000001,0.9994531583118732
127.9,0.9994676122771982
128.5,0.9994700212714189
128.70000000000002,0.9994724302656398
128.9,0.9994748392598606
129.0,0.9994772482540815
129.4,0.9994796572483022
129.70000000000002,0.9994844752367439
130.20000000000002,0.9994868842309648
130.70000000000002,0.9994892932251855
130.9,0.9994917022194064
132.1,0.9994941112136272
133.20000000000002,0.9994965202078481
133.4,0.9994989292020688
133.8,0.9995013381962896
135.0,0.9995037471905105
135.1,0.9995061561847313
136.9,0.9995085651789521
137.1,0.9995109741731729
137.9,0.9995157921616146
138.0,0.9995182011558355
138.3,0.9995206101500562
138.5,0.9995230191442771
138.70000000000002,0.9995254281384979
139.9,0.9995278371327188
140.9,0.9995302461269395
141.5,0.9995326551211604
141.6,0.9995350641153812
142.0,0.9995374731096021
142.3,0.9995398821038228
143.4,0.9995422910980436
143.5,0.9995447000922645
143.8,0.9995471090864853
144.1,0.9995495180807061
144.20000000000002,0.9995519270749269
144.3,0.9995543360691478
145.9,0.9995567450633686
146.8,0.9995591540575894
147.6,0.9995615630518102
148.20000000000002,0.9995639720460311
149.1,0.9995663810402519
150.4,0.9995687900344727
150.9,0.9995711990286935
151.70000000000002,0.9995736080229144
151.9,0.9995760170171352
153.0,0.9995808350055768
153.20000000000002,0.9995832439997977
153.3,0.9995856529940185
154.0,0.9995880619882392
155.10000000000002,0.9995904709824601
155.4,0.9995952889709018
155.9,0.9995976979651225
156.10000000000002,0.9996001069593434
158.3,0.9996025159535642
158.5,0.9996049249477851
158.9,0.9996073339420058
159.20000000000002,0.9996097429362267
159.5,0.9996121519304475
159.8,0.99961937891311
159.9,0.9996338328784349
160.20000000000002,0.9996362418726558
160.4,0.9996386508668765
160.5,0.9996410598610974
160.8,0.9996434688553182
160.9,0.9996458778495391
161.4,0.9996506958379807
161.5,0.9996531048322015
161.60000000000002,0.9996555138264224
161.8,0.9996579228206431
161.9,0.999660331814864
162.3,0.9996651498033057
162.4,0.9996675587975264
162.5,0.9996699677917472
162.70000000000002,0.9996747857801889
163.20000000000002,0.9996771947744097
163.9,0.9996796037686305
164.5,0.9996820127628514
164.60000000000002,0.9996844217570722
164.9,0.999686830751293
165.9,0.9996892397455138
166.60000000000002,0.9996916487397347
166.9,0.9996940577339555
167.0,0.9996964667281764
167.5,0.9996988757223971
169.20000000000002,0.999701284716618
170.9,0.9997036937108388
171.9,0.9997061027050597
175.0,0.9997085116992804
175.9,0.9997109206935012
176.4,0.9997133296877221
176.8,0.9997157386819429
177.0,0.9997181476761637
180.10000000000002,0.9997205566703845
181.8,0.999727783653047
185.9,0.9997301926472678
186.3,0.9997326016414887
186.70000000000002,0.9997350106357095
187.9,0.9997374196299303
188.20000000000002,0.9997398286241511
190.70000000000002,0.999742237618372
191.5,0.9997446466125928
191.60000000000002,0.9997470556068137
191.70000000000002,0.9997494646010344
192.20000000000002,0.9997518735952552
193.0,0.9997542825894761
193.10000000000002,0.9997566915836968
194.3,0.9997591005779177
195.9,0.9997615095721385
196.60000000000002,0.9997639185663594
196.8,0.9997663275605801
196.9,0.9997735545432427
197.5,0.9997759635374635
197.9,0.9997783725316843
198.70000000000002,0.9997807815259051
198.9,0.9997880085085676
199.9,0.9997976444854508
200.20000000000002,0.9998000534796717
200.60000000000002,0.9998024624738925
200.9,0.9998048714681134
202.9,0.999809689456555
210.4,0.9998120984507758
210.70000000000002,0.9998145074449967
213.20000000000002,0.9998169164392174
215.0,0.9998193254334383
216.60000000000002,0.9998217344276591
217.9,0.99982414342188
219.20000000000002,0.9998289614103216
220.4,0.9998313704045424
223.10000000000002,0.9998337793987632
228.5,0.999836188392984
231.0,0.9998385973872048
231.4,0.9998410063814257
233.3,0.9998434153756465
234.4,0.9998482333640881
235.4,0.999850642358309
236.60000000000002,0.9998530513525298
236.70000000000002,0.9998554603467507
238.0,0.9998578693409714
240.5,0.9998602783351923
241.0,0.9998626873294131
241.60000000000002,0.999865096323634
243.20000000000002,0.9998699143120756
244.10000000000002,0.9998723233062964
245.70000000000002,0.9998747323005173
247.60000000000002,0.999877141294738
247.9,0.9998795502889588
248.70000000000002,0.9998867772716213
248.9,0.9998988222427254
249.4,0.9999036402311671
249.9,0.9999132762080504
250.10000000000002,0.9999156852022713
251.9,0.999918094196492
252.10000000000002,0.9999205031907128
252.5,0.9999253211791544
252.60000000000002,0.9999277301733753
252.70000000000002,0.9999301391675961
252.9,0.9999373661502586
253.3,0.9999421841387003
253.4,0.9999445931329211
253.5,0.9999470021271419
253.60000000000002,0.9999494111213627
253.8,0.9999518201155836
253.9,0.9999975910057792
254.9,1.0


==> data/coverage/asia_asn/witness_coverage_Asia_asn_cas_cdf.csv <==
value,cdf
0.0,0.007332722273143905
0.1,0.01626947754353804
0.2,0.02910174152153987
0.30000000000000004,0.03838221814848763
0.4,0.050756186984417966
0.5,0.06209899175068744
0.6000000000000001,0.07791017415215398
0.7000000000000001,0.09395050412465628
0.8,0.11044912923923006
0.9,0.39848762603116406
1.0,0.40513290559120074
1.1,0.4113198900091659
1.2000000000000002,0.4180797433547204
1.3,0.4264436296975252
1.4000000000000001,0.43480751604032997
1.5,0.44305682859761686
1.6,0.45210815765352885
1.7000000000000002,0.4641384051329056
1.8,0.47296058661778184
1.9000000000000001,0.56519248395967
2.0,0.5696608615948671
2.1,0.5735563703024747
2.2,0.5780247479376719
2.3000000000000003,0.5819202566452796
2.4000000000000004,0.586961503208066
2.5,0.5916590284142988
2.6,0.6001374885426215
2.7,0.6066681943171403
2.8000000000000003,0.6126260311640697
2.9000000000000004,0.6468835930339139
3.0,0.6496333638863429
3.1,0.6526122823098075
3.2,0.6566223648029331
3.3000000000000003,0.661205316223648
3.4000000000000004,0.6647571035747021
3.5,0.6689963336388635
3.6,0.673923006416132
3.7,0.6799954170485792
3.8000000000000003,0.6834326306141155
3.9000000000000004,0.7035976168652612
4.0,0.7066911090742438
4.1000000000000005,0.7102428964252979
4.2,0.7125343721356554
4.3,0.7158570119156737
4.4,0.7183776351970669
4.5,0.7206691109074244
4.6000000000000005,0.7231897341888176
4.7,0.7258249312557287
4.800000000000001,0.7284601283226397
4.9,0.7385426214482127
5.0,0.7407195233730522
5.1000000000000005,0.7425527039413382
5.2,0.7443858845096242
5.300000000000001,0.7464482126489459
5.4,0.7485105407882676
5.5,0.7496562786434464
5.6000000000000005,0.7516040329972502
5.7,0.7538955087076077
5.800000000000001,0.7559578368469294
5.9,0.7623739688359303
6.0,0.7644362969752521
6.1000000000000005,0.766384051329056
6.2,0.7675297891842346
6.300000000000001,0.7703941338221815
6.4,0.7721127406049496
6.5,0.7737167736021998
6.6000000000000005,0.7770394133822182
6.7,0.7793308890925756
6.800000000000001,0.7816223648029331
6.9,0.7864344637946837
7.0,0.7879239230064161
7.1000000000000005,0.7896425297891843
7.2,0.7912465627864345
7.300000000000001,0.7926214482126489
7.4,0.7947983501374886
7.5,0.7962878093492209
7.6000000000000005,0.7976626947754354
7.7,0.7992667277726856
7.800000000000001,0.800756186984418
7.9,0.8037351054078826
8.0,0.8046516956920257
8.1,0.8053391384051329
8.200000000000001,0.8060265811182401
8.3,0.8076306141154904
8.4,0.8084326306141155
8.5,0.8102658111824015
8.6,0.8116406966086159
8.700000000000001,0.8123281393217232
8.8,0.8141613198900092
8.9,0.8167965169569202
9.0,0.8181714023831348
9.1,0.8193171402383135
9.200000000000001,0.819775435380385
9.3,0.8208065994500459
9.4,0.821494042163153
9.5,0.8230980751604033
9.600000000000001,0.8239000916590284
9.700000000000001,0.8247021081576535
9.8,0.8256186984417965
9.9,0.8272227314390468
10.0,0.827910174152154
10.100000000000001,0.8293996333638863
10.200000000000001,0.8305453712190651
10.3,0.8313473877176902
10.4,0.8329514207149404
10.5,0.8340971585701191
10.600000000000001,0.8350137488542622
10.700000000000001,0.8355866177818515
10.8,0.8361594867094408
10.9,0.8373052245646196
11.0,0.8385655362053163
11.100000000000001,0.8389092575618698
11.200000000000001,0.8398258478460129
11.3,0.840627864344638
11.4,0.8415444546287809
11.5,0.8421173235563703
11.600000000000001,0.8429193400549955
11.700000000000001,0.8433776351970669
11.8,0.8440650779101742
11.9,0.8461274060494959
12.0,0.846929422548121
12.100000000000001,0.8476168652612283
12.200000000000001,0.8491063244729606
12.3,0.8500229147571036
12.4,0.8512832263978002
12.5,0.8519706691109075
12.600000000000001,0.8526581118240146
12.700000000000001,0.8535747021081577
12.8,0.854147571035747
12.9,0.85506416131989
13.0,0.8558661778185152
13.100000000000001,0.8563244729605867
13.200000000000001,0.8565536205316223
13.3,0.8574702108157654
13.4,0.8579285059578369
13.5,0.8590742438130156
13.600000000000001,0.8595325389550871
13.700000000000001,0.8599908340971586
13.8,0.8605637030247479
13.9,0.861480293308891
14.0,0.8623968835930339
14.100000000000001,0.8630843263061412
14.200000000000001,0.8636571952337305
14.3,0.8643446379468378
14.4,0.8646883593033914
14.5,0.8648029330889092
14.600000000000001,0.8657195233730522
14.700000000000001,0.8664069660861595
14.8,0.8669798350137489
14.9,0.8676672777268561
15.100000000000001,0.8683547204399633
15.200000000000001,0.8685838680109991
15.3,0.8689275893675527
15.4,0.8693858845096242
15.5,0.8697296058661779
15.600000000000001,0.8700733272227315
15.700000000000001,0.8708753437213566
15.8,0.8712190650779101
15.9,0.8716773602199817
16.0,0.8720210815765352
16.1,0.8727085242896425
16.2,0.8730522456461961
16.3,0.8737396883593034
16.400000000000002,0.8747708524289642
16.5,0.8755728689275893
16.6,0.8760311640696609
16.7,0.8766040329972502
16.900000000000002,0.8770623281393217
17.0,0.877749770852429
17.2,0.8784372135655362
17.3,0.8787809349220899
17.400000000000002,0.8791246562786434
17.5,0.879582951420715
17.6,0.8806141154903758
17.7,0.8810724106324473
17.8,0.8814161319890009
17.900000000000002,0.8817598533455545
18.0,0.8821035747021082
18.1,0.8824472960586618
18.2,0.8831347387717691
18.3,0.8833638863428047
18.400000000000002,0.8834784601283227
18.5,0.8835930339138405
18.6,0.8843950504124656
18.7,0.884967919340055
18.8,0.8851970669110908
18.900000000000002,0.8854262144821264
19.0,0.8859990834097159
19.1,0.8865719523373052
19.200000000000003,0.8871448212648946
19.3,0.8877176901924839
19.400000000000002,0.8884051329055912
19.5,0.888519706691109
19.6,0.8888634280476627
19.700000000000003,0.8892071494042163
19.8,0.8895508707607699
19.900000000000002,0.8897800183318056
20.0,0.8900091659028414
20.1,0.891384051329056
20.3,0.8918423464711274
20.400000000000002,0.8920714940421631
20.5,0.8925297891842346
20.6,0.8928735105407882
20.700000000000003,0.8937901008249313
20.8,0.894019248395967
21.1,0.8942483959670028
21.200000000000003,0.8947066911090742
21.3,0.8951649862511457
21.400000000000002,0.8955087076076994
21.5,0.8959670027497708
21.6,0.8960815765352887
21.700000000000003,0.8964252978918423
21.8,0.8967690192483959
21.900000000000002,0.8973418881759854
22.0,0.8979147571035747
22.1,0.898487626031164
22.200000000000003,0.8989459211732356
22.3,0.8996333638863429
22.400000000000002,0.8997479376718607
22.5,0.8999770852428964
22.6,0.900435380384968
22.700000000000003,0.9007791017415215
22.8,0.9010082493125573
22.900000000000002,0.9015811182401466
23.0,0.9018102658111824
23.1,0.902153987167736
23.200000000000003,0.9023831347387717
23.3,0.9024977085242897
23.400000000000002,0.9026122823098075
23.5,0.9029560036663611
23.6,0.9034142988084326
23.700000000000003,0.9035288725939505
23.8,0.9038725939505041
23.900000000000002,0.903987167736022
24.0,0.9041017415215399
24.1,0.9043308890925756
24.200000000000003,0.9046746104491292
24.3,0.9055912007332723
24.400000000000002,0.9059349220898258
24.5,0.9062786434463794
24.6,0.9065077910174152
24.700000000000003,0.906736938588451
24.8,0.9073098075160403
24.900000000000002,0.9074243813015582
25.1,0.907653528872594
25.200000000000003,0.9079972502291476
25.3,0.9085701191567369
25.400000000000002,0.9087992667277727
25.5,0.9092575618698442
25.8,0.9096012832263978
25.900000000000002,0.9099450045829515
26.0,0.910288725939505
26.1,0.9108615948670944
26.3,0.911205316223648
26.400000000000002,0.9115490375802017
26.5,0.9116636113657195
26.6,0.9118927589367553
26.700000000000003,0.9120073327222732
26.8,0.9123510540788268
26.900000000000002,0.9126947754353804
27.0,0.9128093492208983
27.1,0.9131530705774519
27.200000000000003,0.9134967919340055
27.400000000000002,0.9138405132905592
27.5,0.9140696608615949
27.6,0.9142988084326306
27.700000000000003,0.9144133822181485
27.8,0.9147571035747021
27.900000000000002,0.9149862511457378
28.1,0.9152153987167736
28.3,0.9154445462878094
28.400000000000002,0.9157882676443629
28.5,0.9159028414298809
28.700000000000003,0.9162465627864345
28.8,0.916704857928506
28.900000000000002,0.9169340054995417
29.0,0.9172777268560953
29.1,0.9176214482126489
29.200000000000003,0.9177360219981668
29.3,0.9178505957836847
29.400000000000002,0.9180797433547204
29.6,0.918423464711274
29.8,0.9186526122823098
30.0,0.9187671860678277
30.1,0.9189963336388635
30.200000000000003,0.9192254812098992
30.3,0.9195692025664528
30.400000000000002,0.9197983501374886
30.5,0.9200274977085243
30.900000000000002,0.9203712190650779
31.1,0.9204857928505957
31.200000000000003,0.9207149404216315
31.400000000000002,0.9208295142071494
31.5,0.921173235563703
31.6,0.9214023831347388
31.8,0.9216315307057745
31.900000000000002,0.9217461044912924
32.0,0.9218606782768103
32.1,0.922089825847846
32.2,0.9222043996333639
32.4,0.9225481209899175
32.5,0.9226626947754354
32.6,0.9227772685609532
32.7,0.9228918423464711
32.800000000000004,0.9231209899175069
32.9,0.9232355637030247
33.0,0.9234647112740605
33.1,0.9235792850595783
33.2,0.9238084326306141
33.4,0.9241521539871678
33.5,0.9246104491292392
33.6,0.9248395967002749
33.7,0.9249541704857929
33.800000000000004,0.9250687442713107
33.9,0.9251833180568286
34.0,0.9255270394133822
34.1,0.9256416131989
34.2,0.925756186984418
34.4,0.9258707607699358
34.5,0.9259853345554537
34.6,0.9260999083409716
34.9,0.9263290559120073
35.1,0.9265582034830431
35.300000000000004,0.9266727772685609
35.4,0.9267873510540788
35.6,0.9270164986251146
35.7,0.9271310724106324
35.9,0.9272456461961504
36.0,0.9273602199816682
36.1,0.9274747937671861
36.5,0.9275893675527039
36.6,0.9278185151237397
36.7,0.9279330889092575
37.1,0.9280476626947755
37.2,0.9281622364802933
37.4,0.9282768102658112
37.6,0.928505957836847
37.800000000000004,0.9288496791934006
38.1,0.9289642529789184
38.2,0.9291934005499541
38.300000000000004,0.9294225481209899
38.5,0.9296516956920257
38.6,0.9297662694775435
38.7,0.9304537121906508
38.900000000000006,0.9305682859761687
39.1,0.9306828597616865
39.300000000000004,0.9310265811182401
39.5,0.931141154903758
39.6,0.9312557286892759
39.800000000000004,0.9313703024747938
40.0,0.9314848762603116
40.1,0.9315994500458296
40.2,0.9317140238313474
40.300000000000004,0.9318285976168652
40.5,0.9319431714023831
40.6,0.9321723189734189
40.7,0.9322868927589367
40.800000000000004,0.9324014665444547
41.2,0.9325160403299725
41.5,0.9326306141154904
41.7,0.9328597616865261
41.800000000000004,0.9330889092575618
41.900000000000006,0.9332034830430798
42.0,0.9333180568285976
42.300000000000004,0.9335472043996333
42.400000000000006,0.9336617781851513
42.5,0.9337763519706691
42.7,0.9338909257561869
42.800000000000004,0.9341200733272227
42.900000000000006,0.9342346471127406
43.0,0.9345783684692942
43.1,0.9349220898258478
43.2,0.9352658111824015
43.6,0.9356095325389551
43.800000000000004,0.9358386801099908
44.0,0.9361824014665444
44.1,0.9364115490375802
44.300000000000004,0.9365261228230981
44.400000000000006,0.9366406966086159
44.6,0.9368698441796517
44.800000000000004,0.9369844179651695
45.2,0.9370989917506874
45.300000000000004,0.9372135655362053
45.400000000000006,0.937442713107241
45.6,0.937557286892759
45.7,0.9377864344637947
45.800000000000004,0.9381301558203483
45.900000000000006,0.9382447296058661
46.0,0.9384738771769019
46.1,0.9385884509624198
46.7,0.9388175985334556
47.1,0.9390467461044913
47.2,0.9391613198900092
47.300000000000004,0.939275893675527
47.5,0.9393904674610449
47.6,0.9395050412465628
47.800000000000004,0.9396196150320807
47.900000000000006,0.9397341888175985
48.300000000000004,0.9400779101741522
48.400000000000006,0.94019248395967
48.5,0.9403070577451879
48.800000000000004,0.9404216315307058
48.900000000000006,0.9405362053162236
49.0,0.9406507791017416
49.300000000000004,0.9408799266727773
49.5,0.9409945004582951
49.6,0.9413382218148487
49.800000000000004,0.9414527956003667
50.1,0.9416819431714024
50.2,0.9417965169569202
50.300000000000004,0.942025664527956
50.400000000000006,0.9422548120989918
50.5,0.9424839596700275
50.7,0.9427131072410633
50.900000000000006,0.9428276810265811
51.1,0.9430568285976169
51.400000000000006,0.9432859761686526
51.800000000000004,0.9434005499541704
51.900000000000006,0.9436296975252062
52.1,0.9437442713107241
52.2,0.943858845096242
52.5,0.9440879926672777
52.6,0.9443171402383135
52.900000000000006,0.9445462878093492
53.0,0.9446608615948671
53.1,0.944775435380385
53.300000000000004,0.9448900091659028
53.6,0.9451191567369386
53.7,0.9452337305224565
53.800000000000004,0.9453483043079743
53.900000000000006,0.9456920256645279
54.0,0.9458065994500459
54.1,0.9459211732355637
54.2,0.9460357470210816
54.400000000000006,0.9461503208065994
54.5,0.946608615948671
54.900000000000006,0.9467231897341888
55.400000000000006,0.9468377635197067
55.7,0.9469523373052245
55.800000000000004,0.9471814848762603
55.900000000000006,0.9472960586617782
56.0,0.9474106324472961
56.1,0.9475252062328139
56.2,0.9476397800183318
56.7,0.9477543538038496
56.900000000000006,0.9480980751604033
57.0,0.9482126489459212
57.1,0.9483272227314391
57.900000000000006,0.9484417965169569
58.1,0.9485563703024747
58.2,0.9486709440879927
58.400000000000006,0.9487855178735105
58.7,0.9490146654445463
58.800000000000004,0.9491292392300642
59.0,0.949243813015582
59.2,0.9493583868011
59.300000000000004,0.9497021081576535
59.400000000000006,0.9498166819431714
59.5,0.9499312557286893
59.900000000000006,0.9500458295142071
60.2,0.9501604032997251
60.400000000000006,0.9505041246562786
60.7,0.9506186984417965
61.1,0.9507332722273144
61.2,0.9508478460128322
61.300000000000004,0.9509624197983502
61.400000000000006,0.951076993583868
61.7,0.9511915673693859
62.7,0.9513061411549038
63.1,0.9514207149404217
63.2,0.9515352887259395
63.5,0.9516498625114573
63.6,0.9517644362969753
64.0,0.9518790100824931
64.10000000000001,0.951993583868011
64.3,0.9522227314390468
64.60000000000001,0.9523373052245646
65.0,0.9524518790100825
66.60000000000001,0.9525664527956004
67.0,0.9526810265811182
67.4,0.9527956003666361
67.8,0.952910174152154
68.10000000000001,0.9530247479376719
68.2,0.9531393217231897
68.60000000000001,0.9532538955087076
68.9,0.9533684692942255
69.2,0.9534830430797434
69.60000000000001,0.9535976168652612
70.0,0.9537121906507791
70.2,0.9540559120073328
70.3,0.9542850595783685
70.4,0.9545142071494043
70.5,0.9546287809349221
71.10000000000001,0.9547433547204399
71.4,0.9548579285059579
71.60000000000001,0.9549725022914757
71.8,0.9552016498625114
72.5,0.9553162236480294
73.10000000000001,0.9554307974335472
73.3,0.9555453712190651
73.5,0.955659945004583
73.9,0.9557745187901008
74.0,0.9558890925756187
74.2,0.9560036663611365
74.60000000000001,0.9561182401466545
74.8,0.9562328139321723
75.10000000000001,0.9563473877176902
75.5,0.9564619615032081
76.3,0.956576535288726
76.7,0.9566911090742438
76.9,0.9568056828597616
77.10000000000001,0.9569202566452796
77.4,0.9570348304307974
77.5,0.9571494042163153
77.60000000000001,0.9573785517873511
77.7,0.9574931255728689
77.80000000000001,0.9576076993583869
78.10000000000001,0.9577222731439047
78.2,0.9578368469294225
78.4,0.9579514207149404
78.7,0.9580659945004583
79.30000000000001,0.9581805682859762
79.9,0.958295142071494
80.0,0.958409715857012
80.4,0.9585242896425298
81.60000000000001,0.9586388634280477
81.7,0.9587534372135655
81.80000000000001,0.9589825847846013
82.2,0.9590971585701191
82.5,0.9592117323556371
82.60000000000001,0.9593263061411549
83.60000000000001,0.9594408799266728
84.30000000000001,0.9596700274977086
85.5,0.9597846012832264
85.60000000000001,0.9598991750687442
85.80000000000001,0.9600137488542622
87.0,0.96012832263978
87.10000000000001,0.9602428964252979
88.0,0.9603574702108157
89.0,0.9604720439963337
89.30000000000001,0.9605866177818515
89.7,0.9607011915673694
90.4,0.9608157653528873
91.4,0.9609303391384051
92.0,0.961044912923923
92.7,0.9611594867094408
93.30000000000001,0.9612740604949588
93.5,0.9613886342804766
93.80000000000001,0.9615032080659945
93.9,0.9616177818515124
94.30000000000001,0.9617323556370303
94.4,0.9618469294225481
94.5,0.961961503208066
95.30000000000001,0.9620760769935839
95.5,0.9621906507791017
96.4,0.9624197983501375
97.4,0.9625343721356554
97.5,0.9626489459211732
97.7,0.9627635197066912
98.0,0.962878093492209
98.4,0.9629926672777268
98.5,0.9631072410632447
99.4,0.9632218148487626
100.2,0.9633363886342805
100.9,0.9634509624197983
101.60000000000001,0.9635655362053163
101.80000000000001,0.9636801099908341
102.4,0.963794683776352
103.4,0.9639092575618698
103.60000000000001,0.9640238313473877
104.5,0.9641384051329056
105.0,0.9642529789184234
105.10000000000001,0.9643675527039414
105.80000000000001,0.9644821264894592
107.7,0.9645967002749771
108.0,0.964711274060495
108.30000000000001,0.9648258478460129
108.7,0.9649404216315307
108.9,0.9650549954170485
109.10000000000001,0.9651695692025665
109.2,0.9652841429880843
110.2,0.96551329055912
110.4,0.965627864344638
110.7,0.9657424381301558
111.10000000000001,0.9658570119156737
111.2,0.9660861594867094
112.60000000000001,0.9662007332722273
112.7,0.9663153070577452
114.4,0.9664298808432631
115.10000000000001,0.9665444546287809
115.60000000000001,0.9666590284142988
115.9,0.9667736021998167
116.0,0.9668881759853346
116.10000000000001,0.9670027497708524
116.2,0.9671173235563703
116.80000000000001,0.9672318973418882
117.10000000000001,0.967346471127406
118.5,0.967461044912924
118.7,0.9675756186984418
120.4,0.9676901924839597
121.0,0.9678047662694775
125.5,0.9679193400549955
126.7,0.9680339138405133
127.4,0.9681484876260311
127.7,0.968263061411549
128.0,0.9683776351970669
128.5,0.9684922089825848
128.9,0.9686067827681026
129.1,0.9687213565536206
129.9,0.9688359303391384
130.9,0.9689505041246563
131.0,0.9690650779101742
132.3,0.969179651695692
132.6,0.9692942254812099
132.70000000000002,0.9694087992667277
133.20000000000002,0.9695233730522457
133.4,0.9696379468377635
134.4,0.9697525206232814
134.70000000000002,0.9698670944087993
136.20000000000002,0.9699816681943172
136.9,0.970096241979835
138.3,0.9702108157653528
138.6,0.9703253895508708
139.6,0.9704399633363886
139.9,0.9705545371219065
141.20000000000002,0.9706691109074244
141.9,0.9707836846929423
142.8,0.9708982584784601
143.20000000000002,0.971012832263978
143.5,0.9711274060494959
143.6,0.9713565536205316
144.70000000000002,0.9715857011915674
145.70000000000002,0.9717002749770852
145.9,0.9718148487626032
146.3,0.971929422548121
146.6,0.9720439963336389
148.3,0.9721585701191567
149.5,0.9722731439046746
149.8,0.9723877176901925
150.0,0.9725022914757103
150.20000000000002,0.9726168652612283
152.5,0.9727314390467461
155.4,0.972846012832264
156.70000000000002,0.9729605866177818
157.10000000000002,0.9730751604032998
157.20000000000002,0.9731897341888176
157.4,0.9733043079743354
159.10000000000002,0.9734188817598534
159.8,0.9735334555453712
162.60000000000002,0.9736480293308891
163.10000000000002,0.9737626031164069
164.0,0.9739917506874427
164.70000000000002,0.9741063244729606
167.20000000000002,0.9742208982584785
167.3,0.9743354720439963
167.4,0.9744500458295142
169.0,0.974564619615032
170.3,0.97467919340055
171.4,0.9747937671860678
173.70000000000002,0.9749083409715857
174.8,0.9750229147571036
175.0,0.9751374885426215
175.60000000000002,0.9752520623281393
177.8,0.9753666361136571
178.20000000000002,0.9754812098991751
178.4,0.9755957836846929
183.8,0.9757103574702108
184.70000000000002,0.9758249312557287
185.5,0.9759395050412466
186.3,0.9760540788267644
189.20000000000002,0.9761686526122824
189.9,0.9762832263978002
190.4,0.976397800183318
190.5,0.976512373968836
191.9,0.9766269477543538
192.5,0.9767415215398717
192.8,0.9768560953253895
193.10000000000002,0.9769706691109075
193.70000000000002,0.9770852428964253
194.10000000000002,0.9771998166819432
197.0,0.977314390467461
199.0,0.9774289642529789
200.5,0.9775435380384968
201.20000000000002,0.9776581118240146
201.8,0.9777726856095326
203.3,0.9778872593950504
204.10000000000002,0.9780018331805683
211.0,0.9781164069660861
211.60000000000002,0.9782309807516041
213.0,0.9783455545371219
213.20000000000002,0.9784601283226397
213.8,0.9786892758936755
216.4,0.9788038496791934
217.10000000000002,0.9789184234647113
217.3,0.9790329972502292
225.0,0.979147571035747
226.70000000000002,0.979262144821265
227.5,0.9793767186067828
229.10000000000002,0.9794912923923006
230.3,0.9796058661778185
230.70000000000002,0.9797204399633364
232.20000000000002,0.9798350137488543
234.0,0.9799495875343721
235.5,0.98006416131989
236.70000000000002,0.9801787351054079
242.70000000000002,0.9802933088909258
243.0,0.9804078826764436
245.10000000000002,0.9805224564619615
245.4,0.9806370302474794
246.4,0.9807516040329972
246.70000000000002,0.9808661778185152
246.9,0.980980751604033
247.3,0.9810953253895509
247.60000000000002,0.9812098991750687
248.0,0.9813244729605867
250.0,0.9814390467461045
256.0,0.9815536205316223
257.0,0.9816681943171403
260.6,0.9817827681026581
265.0,0.981897341888176
269.7,0.9820119156736938
270.0,0.9821264894592118
271.1,0.9822410632447296
271.3,0.9823556370302475
274.0,0.9824702108157654
284.5,0.9825847846012832
285.40000000000003,0.9826993583868011
288.8,0.9828139321723189
292.6,0.9829285059578369
299.6,0.9830430797433547
312.8,0.9831576535288726
322.40000000000003,0.9832722273143905
330.3,0.9833868010999084
332.90000000000003,0.9835013748854262
333.70000000000005,0.983615948670944
340.90000000000003,0.983730522456462
346.20000000000005,0.9838450962419798
347.20000000000005,0.9839596700274977
349.5,0.9840742438130156
356.3,0.9841888175985335
359.70000000000005,0.9843033913840513
373.20000000000005,0.9844179651695693
378.5,0.9845325389550871
391.5,0.9846471127406049
393.1,0.9847616865261228
408.1,0.9848762603116407
408.40000000000003,0.9849908340971586
414.3,0.9851054078826764
415.70000000000005,0.9852199816681944
418.1,0.9853345554537122
418.6,0.9854491292392301
424.5,0.9855637030247479
427.5,0.9856782768102658
433.40000000000003,0.9857928505957837
436.1,0.9859074243813015
440.20000000000005,0.9860219981668195
445.8,0.9861365719523373
448.90000000000003,0.9862511457378552
452.6,0.986365719523373
459.40000000000003,0.986480293308891
460.6,0.9865948670944088
465.90000000000003,0.9867094408799266
466.1,0.9868240146654446
477.40000000000003,0.9869385884509624
483.3,0.9870531622364803
487.20000000000005,0.9871677360219981
493.0,0.9872823098075161
501.5,0.9873968835930339
507.6,0.9875114573785518
514.2,0.9876260311640697
521.4,0.9877406049495875
529.1,0.9878551787351054
531.4,0.9879697525206232
532.2,0.9880843263061412
534.6,0.988198900091659
536.0,0.9883134738771769
540.0,0.9884280476626948
555.5,0.9885426214482127
562.6,0.9886571952337305
563.9,0.9887717690192483
567.1,0.9888863428047663
583.5,0.9890009165902841
600.6,0.989115490375802
604.1,0.9892300641613199
616.1,0.9893446379468378
624.8000000000001,0.9894592117323556
626.5,0.9895737855178736
633.3000000000001,0.9896883593033914
637.0,0.9898029330889092
644.3000000000001,0.9899175068744271
644.5,0.990032080659945
664.4000000000001,0.9901466544454629
682.8000000000001,0.9902612282309807
686.2,0.9903758020164987
691.7,0.9904903758020165
694.5,0.9906049495875344
699.2,0.9907195233730522
703.8000000000001,0.9908340971585701
729.1,0.990948670944088
732.4000000000001,0.9910632447296058
733.7,0.9911778185151238
744.1,0.9912923923006416
755.3000000000001,0.9914069660861595
765.1,0.9915215398716773
778.8000000000001,0.9916361136571953
805.9000000000001,0.9917506874427131
822.8000000000001,0.9918652612282309
841.4000000000001,0.9919798350137489
857.4000000000001,0.9920944087992667
882.9000000000001,0.9922089825847846
883.0,0.9923235563703025
883.5,0.9924381301558204
886.3000000000001,0.9925527039413382
927.3000000000001,0.9926672777268561
950.9000000000001,0.992781851512374
971.5,0.9928964252978918
1012.8000000000001,0.9930109990834097
1015.0,0.9931255728689276
1018.2,0.9932401466544455
1027.5,0.9933547204399633
1028.8,0.9934692942254812
1038.8,0.9935838680109991
1058.4,0.993698441796517
1065.7,0.9938130155820348
1081.5,0.9939275893675527
1082.1000000000001,0.9940421631530706
1086.9,0.9941567369385884
1098.4,0.9942713107241063
1125.5,0.9943858845096242
1150.4,0.9945004582951421
1158.7,0.9946150320806599
1273.0,0.9947296058661779
1287.1000000000001,0.9948441796516957
1319.1000000000001,0.9949587534372135
1347.1000000000001,0.9950733272227315
1394.4,0.9951879010082493
1509.7,0.9953024747937672
1517.9,0.995417048579285
1621.0,0.995531622364803
1627.0,0.9956461961503208
1725.3000000000002,0.9957607699358387
1743.5,0.9958753437213566
1770.8000000000002,0.9959899175068744
1786.4,0.9961044912923923
1868.7,0.9962190650779101
1868.9,0.9963336388634281
1969.0,0.9964482126489459
2178.2000000000003,0.9965627864344638
2384.5,0.9966773602199817
2586.0,0.9967919340054996
2680.9,0.9969065077910174
2787.9,0.9970210815765352
2994.8,0.9971356553620532
3071.4,0.997250229147571
3172.0,0.9973648029330889
3340.2000000000003,0.9974793767186068
3375.6000000000004,0.9975939505041247
3441.2000000000003,0.9977085242896425
3765.4,0.9978230980751605
3937.2000000000003,0.9979376718606783
3982.4,0.9980522456461961
4175.1,0.998166819431714
4242.900000000001,0.9982813932172319
5061.8,0.9983959670027498
6247.200000000001,0.9985105407882676
6536.900000000001,0.9986251145737856
7178.200000000001,0.9987396883593034
7935.1,0.9988542621448213
11143.400000000001,0.9989688359303391
11150.900000000001,0.999083409715857
11398.900000000001,0.9991979835013749
11976.6,0.9993125572868927
17717.0,0.9994271310724107
23485.0,0.9995417048579285
23788.600000000002,0.9996562786434464
26905.300000000003,0.9997708524289642
40014.700000000004,0.9998854262144822
50548.700000000004,1.0


==> data/coverage/asia_asn/witness_coverage_Asia_asn_fps_cdf.csv <==
value,cdf
0.0,0.007218148487626031
0.10943725332005945,0.007905591200733272
0.11976512414238863,0.008707607699358386
0.1291124204163799,0.009395050412465628
0.13918924415723125,0.010540788267644362
0.1478140782368702,0.011342804766269478
0.15935050833403522,0.01237396883593034
0.16922463117455197,0.013863428047662696
0.17971060209066592,0.01466544454628781
0.1879993256539146,0.015123739688359304
0.19964866681290092,0.015582034830430797
0.20885698613147075,0.01626947754353804
0.21849001725015585,0.019133822181484877
0.228567348989339,0.020394133822181484
0.23910947365709465,0.02211274060494959
0.24640632126831444,0.02314390467461045
0.25777122605117025,0.024404216315307058
0.26966031000304475,0.025664527956003668
0.2778894703068657,0.026351970669110908
0.28636975796163144,0.02738313473877177
0.29957788109407124,0.027956003666361137
0.3087200288835413,0.02910174152153987
0.3278498046237852,0.03001833180568286
0.3378547200590417,0.030820348304307976
0.34816495314724455,0.03104949587534372
0.35878982119545183,0.032080659945004586
0.3697389258447912,0.03357011915673694
0.37533814728528464,0.0346012832263978
0.38679225331266,0.03563244729605866
0.39859590160168734,0.036319890009165905
0.4046321248996309,0.03689275893675527
0.41698018835708667,0.037694775435380384
0.429705074764987,0.039184234647112744
0.4362124065592135,0.04090284142988084
0.4495241980499626,0.04216315307057745
0.456331665026806,0.04342346471127406
0.4632422223530495,0.0445692025664528
0.477378876379734,0.045829514207149404
0.48460816670602797,0.0462878093492209
0.4993968402350307,0.04731897341888176
0.5069595643619799,0.04789184234647113
0.5146368162384306,0.048235563703024745
0.522430330240143,0.049381301558203486
0.5383732138446146,0.04983959670027498
0.5465261851203831,0.050756186984417966
0.5548026226810898,0.0523602199816682
0.5632043962651401,0.05316223648029331
0.5717334039257284,0.05442254812098992
0.5891808578424763,0.055568285976168655
0.5981032456706508,0.056943171402383135
0.6071607516098378,0.05774518790100825
0.6163554218503928,0.058318056828597614
0.6256893335695981,0.06060953253895509
0.6351645954009194,0.06209899175068744
0.6447833479103702,0.06313015582034831
0.6545477640800876,0.06507791017415215
0.664460049799235,0.0665673693858845
0.6745224443623354,0.06771310724106325
0.6847372209751529,0.06851512373968836
0.6951066872682349,0.06943171402383135
0.705633185818232,0.0704628780934922
0.7163190946771105,0.07160861594867095
0.727166827909382,0.07321264894592118
0.7381788361374662,0.07538955087076077
0.7493576070953133,0.07825389550870761
0.7607056661904117,0.07951420714940421
0.7722255770743042,0.08043079743354721
0.783919942221746,0.08169110907424382
0.7957914035186311,0.08237855178735105
0.8078426428588252,0.08570119156736938
0.8200763827500338,0.08719065077910174
0.8324953869288466,0.08879468377635197
0.8451024609850972,0.08936755270394134
0.8579004529956759,0.09200274977085243
0.8708922541679409,0.0930339138405133
0.8840807994928757,0.09417965169569202
0.8974690684081348,0.09658570119156737
0.911060085471131,0.09830430797433547
0.9248569210423174,0.09956461961503207
0.9388626919788153,0.10139780018331805
0.9530805623385454,0.10219981668194317
0.9675137440950252,0.10460586617781852
0.9821654978629881,0.105980751604033
0.9970391336349919,0.2183776351970669
1.0274655425483854,0.2202108157653529
1.0430251893506808,0.22078368469294227
1.0588204670316648,0.22238771769019247
1.0748549439185415,0.2236480293308891
1.0911322423762522,0.2249083409715857
1.1076560396258048,0.22605407882676443
1.1244300685749997,0.22811640696608615
1.1414581186617343,0.22868927589367552
1.158744036710079,0.23017873510540787
1.1762917277993172,0.2317827681026581
1.194105156146144,0.2336159486709441
1.21218834600023,0.2361365719523373
1.2305453825533408,0.23648029330889092
1.249180412862227,0.2387717690192484
1.2680976467854919,0.2395737855178735
1.2873013579346428,0.2414069660861595
1.306795884639547,0.24312557286892758
1.3265856309285105,0.2443858845096242
1.3466750675231942,0.24576076993583867
1.3670687328486,0.24725022914757103
1.3877712340583515,0.24931255728689275
1.4087872480755004,0.25183318056828596
1.430121522649093,0.25320806599450046
1.451778877426743,0.25458295142071496
1.4737642050434396,0.2567598533455545
1.496082472226849,0.258134738771769
1.5187387209193532,0.25973877176901927
1.541738069417079,0.26099908340971584
1.5650857135261795,0.26237396883593034
1.5887869277366202,0.2642071494042163
1.6128470664137493,0.2655820348304308
1.637271565007905,0.26833180568285975
1.6620659412823433,0.2701649862511457
1.6872357965597629,0.27222731439046743
1.712786816987705,0.2746333638863428
1.738724774823115,0.27784142988084326
1.7650555297363624,0.28093492208982584
1.791785030135003,0.2825389550870761
1.8189193145075886,0.2856324472960587
1.8464645127878305,0.2887259395050413
1.8744268477394168,0.2919340054995417
1.9028126363618056,0.29502749770852427
1.9316282913173002,0.297089825847846
1.9608803223797466,0.30029789184234645
1.9905753379051587,0.33741979835013747
2.0207200463246195,0.3391384051329056
2.0513212576597906,0.3407424381301558
2.082385885061371,0.34188817598533455
2.11392094637085,0.3439505041246563
2.145933565705922,0.34486709440879926
2.178430975069898,0.34635655362053164
2.2114205159854965,0.3481897341888176
2.2449096411533747,0.34967919340055
2.2789059161357734,0.3511686526122823
2.313417021065665,0.3519706691109074
2.348450752381774,0.35368927589367555
2.3840150245898855,0.3564390467461045
2.4201178720508136,0.35895967002749773
2.456767450795456,0.3607928505957837
2.493972040367328,0.3625114573785518
2.531740045693005,0.36526122823098073
2.5700799989808845,0.36709440879926675
2.6090005616487106,0.3698441796516957
2.6485105262802815,0.37247937671860676
2.6886188186117903,0.3751145737855179
2.729334499548248,0.3780934922089826
2.7706667672104426,0.38118698441796517
2.812624959012892,0.3841659028414299
2.8552185537732733,0.386801099908341
2.8984571738537914,0.3906966086159487
2.9423505873349747,0.393102658111824
2.986908710222393,0.4106324472960587
3.0321416086867927,0.41189275893675525
3.0780595013381564,0.4136113657195234
3.1246727615341947,0.4164757103574702
3.17199191972381,0.4183088909257562
3.2200276658260334,0.42025664527956
3.268790851645001,0.42243354720439963
3.3182924933214912,0.42449587534372135
3.3685437738215973,0.42587076076993585
3.4195560454630742,0.42827681026581116
3.4713408324799624,0.4298808432630614
3.5239098336260337,0.432974335472044
3.5772749248176683,0.43572410632447295
3.631448161816757,0.43721356553620533
3.686441782954232,0.4404216315307058
3.7422682118948316,0.442942254812099
3.798940060443757,0.44660861594867096
3.856470131395808,0.4494729605866178
3.914871421427678,0.45279560036663613
3.974157124034047,0.46035747021081574
4.034340632508137,0.4623052245646196
4.095435542967406,0.4658570119156737
4.1574556574250545,0.4680339138405133
4.22041498690806,0.4702108157653529
4.28432775462242,0.4723877176901925
4.349208399166329,0.4753666361136572
4.415071577792019,0.4783455545371219
4.481932169716993,0.48006416131989
4.549805279485399,0.48258478460128323
4.618706240380328,0.4851054078826764
4.6886506178877525,0.48716773602199814
4.759654213212958,0.4908340971585701
4.831733066850197,0.49358386801099907
4.90490346220642,0.4970210815765353
4.979181929279876,0.5017186067827681
5.054585248394413,0.5038955087076077
5.131130453990353,0.5057286892758937
5.208834838472748,0.5067598533455545
5.287715956117927,0.5089367552703942
5.367791627039206,0.5111136571952337
5.4490799412126405,0.513519706691109
5.53159926256375,0.5155820348304307
5.615368233116139,0.5173006416131989
5.70040577720293,0.5192483959670028
5.78673110574198,0.5210815765352887
5.874363720575837,0.523602199816682
5.963323418877422,0.5276122823098075
6.053630297622432,0.5294454628780935
6.1453047581294555,0.5323098075160403
6.2383675106688745,0.5354032997250229
6.332839579141528,0.5383822181484876
6.428742305828248,0.5397571035747021
6.526097356211314,0.5413611365719523
6.62492672386893,0.5446837763519706
6.725252735443799,0.547089825847846
6.827098055686983,0.5498395967002749
6.930485692578101,0.5522456461961504
7.03543900252309,0.5546516956920257
7.141981695630678,0.5574014665444547
7.250137841068756,0.5591200733272227
7.359931872501858,0.5617552703941339
7.471388593611017,0.5646196150320807
7.584533183697173,0.5674839596700275
7.6993912033694585,0.5690879926672777
7.815988600319622,0.5711503208065994
7.9343517151839,0.5739000916590284
8.054507287493653,0.5756186984417965
8.176482461716116,0.5774518790100825
8.300304793386646,0.5797433547204399
8.426002255333808,0.5814619615032081
8.553603243998754,0.5842117323556371
8.683136585850287,0.5859303391384051
8.814631543897079,0.5889092575618698
8.9481178242985,0.592346471127406
9.08362558307558,0.5955545371219065
9.221185432923582,0.5980751604032998
9.36082845012774,0.6007103574702108
9.50258618158374,0.6034601283226397
9.646490651924514,0.6063244729605867
9.792574370754942,0.6082722273143905
9.94087033999615,0.6099908340971586
10.091412061340996,0.6122823098075161
10.24423354382249,0.6152612282309807
10.399369311496766,0.6178964252978918
10.55685441124248,0.6207607699358387
10.716724420678302,0.624083409715857
10.879015456200237,0.6261457378551787
11.043764181140785,0.6283226397800183
11.211007814051527,0.6306141154903758
11.380784137111233,0.6327910174152154
11.553131504661309,0.6343950504124656
11.728088851870382,0.6372593950504125
11.90569570353028,0.6388634280476627
12.085992182985024,0.6409257561869844
12.269019021195223,0.6426443629697525
12.45481756593957,0.6442483959670028
12.643429791155786,0.6459670027497708
12.834898306423048,0.6478001833180568
13.029266366587862,0.6502062328139322
13.226577881535912,0.6522685609532539
13.42687742611169,0.6541017415215399
13.630210250188542,0.6565077910174152
13.836622288891029,0.6585701191567369
14.046160172972204,0.6605178735105408
14.258871239348071,0.6616636113657195
14.4748035417914,0.6644133822181485
14.694005861787735,0.6657882676443629
14.916527719555551,0.6668194317140238
15.142419385233476,0.6702566452795601
15.371731890236902,0.6722043996333639
15.604517038786442,0.6748395967002749
15.840827419611202,0.6772456461961504
16.08071641782902,0.6801099908340972
16.324238227006887,0.6817140238313474
16.571447861403755,0.6843492208982584
16.822401168398912,0.6862969752520623
17.077154841108566,0.6877864344637947
17.33576643119334,0.6896196150320807
17.598294361859942,0.6913382218148487
17.8647979410595,0.6937442713107241
18.135337374885992,0.6950045829514208
18.409973781177367,0.696494042163153
18.688769203322767,0.6991292392300642
18.97178662427889,0.7009624197983502
19.259089980798397,0.7027956003666361
19.550744177874062,0.7039413382218148
19.846815103401415,0.7058890925756187
20.14736964306359,0.708295142071494
20.452475695441606,0.7104720439963337
20.76220218735324,0.7123052245646196
21.07661908942454,0.7139092575618698
21.3957974318968,0.7157424381301558
21.719809320673214,0.718263061411549
22.048727953608275,0.721012832263978
22.38262763704401,0.7225022914757103
22.721583802596697,0.7247937671860678
23.06567302419753,0.7255957836846929
23.414973035391686,0.7274289642529789
23.76956274689902,0.7294912923923006
24.129522264441032,0.730980751604033
24.4949329068375,0.7322410632447296
24.865877224377332,0.7340742438130156
25.24243901746768,0.7359074243813015
25.624703355565202,0.7378551787351054
26.012756596394375,0.7394592117323556
26.406686405456465,0.740948670944088
26.806581775834346,0.742781851512374
27.212533048296805,0.7445004582951421
27.62463193170762,0.7466773602199817
28.042971523743677,0.7477085242896425
28.46764633192657,0.749083409715857
28.89875229497311,0.7508020164986251
29.336386804468738,0.7522914757103575
29.780648726869455,0.7535517873510541
30.231638425836916,0.7550412465627865
30.68945778491149,0.7568744271310724
31.15421023052911,0.7585930339138405
31.6260007553862,0.7601970669110908
32.10493594215893,0.761801099908341
32.5911239875812,0.7632905591200734
33.08467472688756,0.7647800183318056
33.58569965862631,0.766384051329056
34.094311969848,0.7678735105407882
34.61062656167593,0.7695921173235564
35.134760075263266,0.7710815765352887
35.66683091814388,0.7718835930339139
36.20695929098165,0.7732584784601283
36.7552672147252,0.7749770852428964
37.31187855817393,0.7758936755270394
37.87691906596105,0.7770394133822182
38.45051638696099,0.778070577451879
39.03280010312643,0.7795600366636114
39.623901758762365,0.7812786434463794
40.2239548902436,0.7820806599450045
40.833095056181726,0.7834555453712191
41.45145986804971,0.7842575618698442
42.07918902126945,0.7850595783684693
42.71642432677088,0.7865490375802017
43.36330974302829,0.7879239230064161
44.01999140858231,0.78987167736022
44.68661767505429,0.7921631530705775
45.36333914066032,0.7939963336388635
46.05030868423332,0.7956003666361137
46.74768149975972,0.7974335472043996
47.45561513143986,0.7986938588450962
48.17426950927865,0.8006416131989
48.9038069852156,0.8016727772685609
49.64439236980214,0.8029330889092575
50.39619296943373,0.8046516956920257
51.15937862414663,0.8065994500458296
51.93412174598628,0.8075160403299725
52.72059735795741,0.8090054995417049
53.51898313356336,0.8100366636113657
54.32945943694461,0.8109532538955087
55.15220936362521,0.812442713107241
55.987418781875675,0.8135884509624198
56.83527637470312,0.81519248395967
57.69597368247645,0.8166819431714024
58.56970514619759,0.8181714023831348
59.45666815142805,0.8190879926672777
60.35706307288004,0.8204628780934922
61.27109331968386,0.821494042163153
62.198965381339725,0.8230980751604033
63.14088887436655,0.8241292392300642
64.0970765896562,0.8256186984417965
65.06774454054539,0.826993583868011
66.05311201161582,0.8285976168652612
67.0534016082324,0.8296287809349221
68.06883930683287,0.8311182401466545
69.09965450597772,0.8318056828597616
70.14608007817453,0.8328368469294225
71.20835242248585,0.8339825847846013
72.28671151793459,0.8352428964252979
73.38140097771816,0.8361594867094408
74.49266810424285,0.8370760769935839
75.62076394499276,0.8382218148487626
76.76594334924366,0.8393675527039414
77.92846502563648,0.8402841429880843
79.1085916006227,0.8420027497708524
80.30658967779397,0.8428047662694775
81.52272989811142,0.8436067827681026
82.75728700104587,0.844179651695692
84.01053988664508,0.8456691109074244
85.28277167853977,0.8462419798350137
86.5742697879047,0.846929422548121
87.88532597838814,0.8475022914757103
89.21623643202399,0.8477314390467461
90.56730181614324,0.8483043079743354
91.9388273512973,0.8494500458295142
93.33112288021145,0.851512373968836
94.74450293778101,0.852314390467461
96.1792868221286,0.8532309807516041
97.63579866673732,0.8547204399633364
99.11436751367543,0.8554078826764436
100.61532738793139,0.8567827681026581
102.13901737287303,0.8579285059578369
103.68578168685052,0.8589596700274977
105.25596976095949,0.8598762603116407
106.8499363179805,0.8607928505957837
108.46804145251575,0.8621677360219981
110.11065071233757,0.8626260311640697
111.77813518097052,0.8636571952337305
113.47087156152247,0.8649175068744271
115.18924226178635,0.8657195233730522
116.93363548063057,0.8664069660861595
118.7044452956967,0.8667506874427131
120.50207175242679,0.8683547204399633
122.32692095443714,0.8692713107241063
124.17940515526259,0.8700733272227315
126.05994285148817,0.8709899175068744
127.96895887729254,0.8717919340054996
129.90688450042305,0.8725939505041247
131.87415751962303,0.8733959670027498
133.87122236353633,0.8744271310724107
135.89853019110777,0.8752291475710358
137.9565389935052,0.875916590284143
140.0457136975854,0.8769477543538039
142.16652627092495,0.8771769019248395
144.31945582844418,0.877749770852429
146.50498874064326,0.8791246562786434
148.72361874348,0.8798120989917507
150.97584704990896,0.8814161319890009
153.26218246311166,0.8823327222731439
155.5831414914411,0.8830201649862511
157.93924846510566,0.8841659028414299
160.33103565462244,0.8848533455545371
162.75904339106154,0.8853116406966086
165.2238201881143,0.8861136571952337
167.72592286600732,0.8865719523373052
170.26591667729483,0.8871448212648946
172.8443754345559,0.8882905591200734
175.4618816400239,0.8887488542621448
178.1190266171816,0.8901237396883593
180.8164106443461,0.8909257561869844
183.55464309027988,0.8919569202566453
186.3343425518526,0.8932172318973419
189.15613699378943,0.8944775435380385
192.02066389053593,0.8950504124656279
194.92857037026903,0.8956232813932172
197.88051336109208,0.8963107241063245
200.87715973944069,0.8972273143904674
203.91918648073815,0.8982584784601283
207.00728081233214,0.8991750687442713
210.14214036874563,0.9005499541704858
213.3244733492818,0.9013519706691109
216.5549986780123,0.9019248395967002
219.83444616619207,0.9026122823098075
223.16355667712995,0.9035288725939505
226.54308229355863,0.9045600366636114
229.9737864875392,0.9047891842346472
233.4564442929361,0.9052474793767186
236.99184248050784,0.9059349220898258
240.58077973564522,0.9063932172318974
244.22406683880502,0.9074243813015582
247.92252684867265,0.907653528872594
251.67699528810078,0.9083409715857012
255.4883203328641,0.9092575618698442
259.35736300326954,0.9098304307974335
263.28499735867246,0.9106324472960586
267.2721106949345,0.9115490375802017
271.31960374487414,0.9120073327222732
275.4283908817531,0.9132676443629697
279.5994003258413,0.9138405132905592
283.8335743541144,0.9140696608615949
288.13186951312207,0.9146425297891843
292.495256835085,0.9152153987167736
296.9247220572596,0.9157882676443629
301.4212658446275,0.9163611365719523
305.9859040159582,0.916704857928506
310.61966777329127,0.9175068744271311
315.3236039348987,0.9183088909257562
320.09877517177034,0.9191109074243813
324.9462602476855,0.9199129239230064
329.867154262915,0.9202566452795601
334.862568901618,0.9207149404216315
339.933632682984,0.921173235563703
345.0814912161759,0.9216315307057745
350.3073074591381,0.9222043996333639
355.61226198131897,0.9233501374885427
360.99755323037743,0.9238084326306141
366.4643978029225,0.9242667277726856
372.01403071935744,0.9247250229147571
377.6477057028853,0.9251833180568286
383.36669546273623,0.9255270394133822
389.17229198168974,0.9259853345554537
395.0658068079448,0.9266727772685609
401.04857135141447,0.9274747937671861
407.1219371845072,0.9279330889092575
413.28727634745894,0.9281622364802933
419.5459816582957,0.9288496791934006
425.899467027483,0.9296516956920257
432.349167777347,0.9301099908340972
438.89654096632705,0.9306828597616865
445.5430657181422,0.9309120073327223
452.29024355594305,0.9318285976168652
459.139598741519,0.9326306141154904
466.09267861964986,0.932974335472044
473.15105396766387,0.9337763519706691
480.3163193502976,0.9349220898258478
487.59009347992253,0.9351512373968836
494.974019582231,0.9356095325389551
502.46976576746096,0.9364115490375802
510.07902540723654,0.937442713107241
517.8035175171237,0.9380155820348305
525.6449871449712,0.9385884509624198
533.6052057651373,0.9389321723189734
541.6859716786871,0.9395050412465628
549.8891104196454,0.94019248395967
558.2164751674081,0.9407653528872594
575.2514361460358,0.9412236480293309
583.962880762218,0.9416819431714024
592.80624902523,0.942025664527956
601.783538749369,0.9424839596700275
610.896778003263,0.942942254812099
620.1480255680384,0.9432859761686526
629.5393714024169,0.9435151237396884
639.0729371148649,0.9437442713107241
648.7508764428837,0.9444317140238313
658.5753757395647,0.9448900091659028
668.5486544675124,0.9453483043079743
678.6729657002409,0.9461503208065994
688.9505966311732,0.9462648945921174
699.3838690903393,0.9467231897341888
709.9751400689042,0.9471814848762603
720.7268022516412,0.9476397800183318
731.6412845574602,0.9477543538038496
742.7210526881331,0.9482126489459212
753.9686096853177,0.9487855178735105
765.3864964960272,0.9495875343721356
776.977292546654,0.9505041246562786
788.7436163256922,0.951076993583868
800.6881259752851,0.9516498625114573
812.8135198917241,0.9521081576535289
825.1225373350518,0.9524518790100825
850.3026078836208,0.9525664527956004
863.1793494441459,0.952910174152154
876.2510927272091,0.9532538955087076
889.5207907835984,0.9534830430797434
902.9914413842623,0.9537121906507791
916.666087697546,0.9540559120073328
930.5478189766703,0.9547433547204399
944.6397712576307,0.9549725022914757
958.9451280676653,0.9553162236480294
973.4671211444421,0.9558890925756187
988.2090311661518,0.9564619615032081
1003.1741884926413,0.9566911090742438
1018.3659739177854,0.9569202566452796
1033.787819433244,0.9571494042163153
1049.443209003779,0.9573785517873511
1065.3356793543326,0.9580659945004583
1097.8462779021431,0.9585242896425298
1114.471750601698,0.9586388634280477
1131.3489947450787,0.9589825847846013
1148.481823087627,0.9593263061411549
1183.5297729624365,0.9596700274977086
1201.4528122126128,0.9597846012832264
1219.647272886482,0.9602428964252979
1256.866962067244,0.9603574702108157
1275.900598911877,0.9605866177818515
1295.222475755227,0.9609303391384051
1314.8369576220932,0.9612740604949588
1334.7484756399767,0.9615032080659945
1354.9615280401079,0.9618469294225481
1375.4806811736632,0.9620760769935839
1396.3105705433472,0.9626489459211732
1417.4559018505938,0.9629926672777268
1438.9214520586536,0.9631072410632447
1460.712070471751,0.9632218148487626
1482.832679830602,0.9635655362053163
1505.288277424502,0.9640238313473877
1551.2248060083684,0.9641384051329056
1574.7161145661075,0.9644821264894592
1598.5631688388564,0.9652841429880843
1622.7713561388396,0.96551329055912
1647.3461453622124,0.9657424381301558
1672.2930882245332,0.9660861594867094
1697.6178205149765,0.9666590284142988
1723.3260633695095,0.9667736021998167
1749.42362456335,0.9671173235563703
1775.916399823027,0.967461044912924
1830.1116232141287,0.9680339138405133
1857.8263146434479,0.968263061411549
1885.9607095002955,0.9683776351970669
1914.5211636543602,0.9686067827681026
1943.5141292268067,0.9689505041246563
1972.9461560479056,0.9690650779101742
2002.823893136695,0.9697525206232814
2033.1540902030758,0.9703253895508708
2063.94359917263,0.9704399633363886
2095.199375734569,0.9706691109074244
2126.928480913089,0.9714711274060495
2159.138082662523,0.9715857011915674
2191.8354574866826,0.971929422548121
2225.0279920826915,0.9725022914757103
2258.7231850097046,0.972846012832264
2292.9286483829455,0.9731897341888176
2327.6521095933463,0.9734188817598534
2362.9014130532614,0.9735334555453712
2398.684521968586,0.9738771769019249
2435.0095201377635,0.9739917506874427
2471.884613777987,0.9741063244729606
2509.318133379061,0.974564619615032
2547.3185355853793,0.9749083409715857
2585.8944051063577,0.9750229147571036
2625.05445665582,0.9752520623281393
2705.1626265597847,0.9758249312557287
2746.1288422322314,0.9759395050412466
2829.9318107054905,0.9761686526122824
2872.787495519936,0.9767415215398717
2916.2921746719776,0.9770852428964253
2960.4556763478067,0.9771998166819432
3005.287977568898,0.977314390467461
3050.799206445909,0.9775435380384968
3096.999644466715,0.9781164069660861
3143.8997288191454,0.9782309807516041
3191.510054748838,0.9783455545371219
3288.9046170093684,0.9789184234647113
3338.710855844568,0.9793767186067828
3389.271346236381,0.9794912923923006
3440.597510356472,0.9798350137488543
3492.7009433506555,0.9799495875343721
3545.5934159583385,0.9801787351054079
3599.2868771716753,0.9802933088909258
3653.793456934947,0.9806370302474794
3709.1254688848917,0.9808661778185152
3765.2954131324727,0.9810953253895509
3822.315979086765,0.9813244729605867
3880.200048321678,0.9814390467461045
3938.9606974860253,0.9815536205316223
3998.611201257657,0.9823556370302475
4059.165035342404,0.9826993583868011
4120.635879518357,0.9828139321723189
4183.037620726295,0.9831576535288726
4246.384356206866,0.9832722273143905
4310.690396685355,0.9835013748854262
4375.970269604617,0.9839596700274977
4442.23872240695,0.9840742438130156
4509.510725865766,0.9843033913840513
4577.801477467617,0.9845325389550871
4717.501169264031,0.9847616865261228
4788.941669157685,0.9851054078826764
4935.084676560973,0.9852199816681944
5162.7037049842465,0.9853345554537122
5320.252720591937,0.9855637030247479
5400.821119047472,0.9857928505957837
5482.609622481198,0.9859074243813015
5565.636707816912,0.9860219981668195
5822.338447101555,0.9862511457378552
6183.118501378074,0.986365719523373
6566.254220607145,0.986480293308891
6665.691712431284,0.9865948670944088
6766.63505743259,0.9867094408799266
6869.107059824553,0.9870531622364803
6973.130869161194,0.9871677360219981
7078.729985566826,0.9872823098075161
7294.749924867622,0.9876260311640697
7405.219549046457,0.9877406049495875
7631.202893623203,0.9878551787351054
7746.767666147779,0.9879697525206232
7864.082518814988,0.988198900091659
7983.17395434223,0.9883134738771769
8351.378842062135,0.9885426214482127
8477.84975491859,0.9887717690192483
8736.566303394518,0.9888863428047663
8868.870385931912,0.9890009165902841
9003.17804397577,0.9893446379468378
9139.519619105391,0.9895737855178736
9277.9259123843,0.9898029330889092
9418.428191318644,0.9899175068744271
9561.058196920818,0.9901466544454629
9705.848150880047,0.9903758020164987
10002.039237796886,0.9906049495875344
10153.507283583449,0.9907195233730522
10307.269118501285,0.9908340971585701
10621.813627738908,0.990948670944088
10782.667361127867,0.9910632447296058
10945.957017839526,0.9911778185151238
11279.992215594515,0.9912923923006416
11450.81321886823,0.9914069660861595
12531.455469539686,0.9916361136571953
12913.874950915599,0.9918652612282309
13509.496680258531,0.9919798350137489
13714.08066689057,0.9920944087992667
15700.535905880515,0.9924381301558204
15938.300369198998,0.9926672777268561
16424.68573568883,0.992781851512374
16673.41651867173,0.9928964252978918
17182.235251925358,0.9931255728689276
17442.438149952286,0.9934692942254812
18246.929072647425,0.9935838680109991
18523.25539196392,0.9938130155820348
18803.76631869812,0.9939275893675527
19088.525223357985,0.9940421631530706
19377.5964361166,0.9941567369385884
19671.0452613449,0.9943858845096242
19968.937992364747,0.9945004582951421
20578.325379905647,0.9947296058661779
20889.957703749733,0.9948441796516957
21853.45725602977,0.9949587534372135
22184.399815397308,0.9951879010082493
23207.602427526144,0.9953024747937672
23915.823376472224,0.995417048579285
24277.99782351112,0.9956461961503208
25018.883777188323,0.9957607699358387
27379.979217092856,0.9958753437213566
27794.613857798657,0.9959899175068744
28642.81555650639,0.9962190650779101
29076.57423261453,0.9963336388634281
30878.29842386969,0.9965627864344638
31820.604199741512,0.9967919340054996
33792.36166705422,0.9969065077910174
34823.59522604454,0.9970210815765352
35350.953876690386,0.9971356553620532
35886.2986971904,0.9973648029330889
38109.986122678514,0.9974793767186068
41706.52205331521,0.9975939505041247
44290.858471884356,0.9977085242896425
48470.69898350512,0.9978230980751605
49949.8679126256,0.9979376718606783
57184.99939624317,0.9980522456461961
87106.98498081129,0.998166819431714
91124.58722872846,0.9983959670027498
92504.5521361328,0.9985105407882676
93905.41484075719,0.9986251145737856
95327.49181291665,0.9987396883593034
102767.50672053221,0.9988542621448213
104323.78869896058,0.9989688359303391
112465.93666045801,0.999083409715857
114169.08891156486,0.9991979835013749
124943.51504535321,0.9993125572868927
187480.90879469604,0.9994271310724107
190320.06651066526,0.9995417048579285
214637.1172589601,0.9996562786434464
238450.1181944534,0.9997708524289642
257060.4099408381,0.9998854262144822
331896.91720688465,1.0


==> data/coverage/asia_asn/witness_coverage_Asia_asn_ips_cdf.csv <==
value,cdf
0.0,0.007103574702108158
0.1,0.01535288725939505
0.2,0.027612282309807515
0.30000000000000004,0.03689275893675527
0.4,0.048235563703024745
0.5,0.05820348304307974
0.6000000000000001,0.07218148487626032
0.7000000000000001,0.08558661778185152
0.8,0.09979376718606783
0.9,0.2536663611365719
1.0,0.2604262144821265
1.1,0.2686755270394134
1.2000000000000002,0.27715398716773604
1.3,0.2850595783684693
1.4000000000000001,0.2930797433547204
1.5,0.300756186984418
1.6,0.31038038496791936
1.7000000000000002,0.320692025664528
1.8,0.3321494042163153
1.9000000000000001,0.393102658111824
2.0,0.39860219981668193
2.1,0.404903758020165
2.2,0.4109761686526123
2.3000000000000003,0.41681943171402386
2.4000000000000004,0.42323556370302473
2.5,0.4295371219065078
2.6,0.4359532538955087
2.7,0.4419110907424381
2.8000000000000003,0.4493583868010999
2.9000000000000004,0.47731439046746105
3.0,0.48120989917506873
3.1,0.4859074243813016
3.2,0.49117781851512377
3.3000000000000003,0.4956461961503208
3.4000000000000004,0.4982813932172319
3.5,0.5034372135655362
3.6,0.5089367552703942
3.7,0.5137488542621448
3.8000000000000003,0.51993583868011
3.9000000000000004,0.5356324472960586
4.0,0.5388405132905592
4.1000000000000005,0.5426214482126489
4.2,0.5458295142071494
4.3,0.5492667277726856
4.4,0.5532768102658112
4.5,0.5568285976168652
4.6000000000000005,0.5596929422548121
4.7,0.5633593033913841
4.800000000000001,0.5682859761686526
4.9,0.5755041246562786
5.0,0.5783684692942255
5.1000000000000005,0.5807745187901008
5.2,0.5840971585701191
5.300000000000001,0.5873052245646196
5.4,0.5893675527039414
5.5,0.5929193400549955
5.6000000000000005,0.5954399633363886
5.7,0.5980751604032998
5.800000000000001,0.6018560953253895
5.9,0.6078139321723189
6.0,0.6106782768102658
6.1000000000000005,0.6136571952337305
6.2,0.6160632447296058
6.300000000000001,0.6192713107241063
6.4,0.6221356553620532
6.5,0.6243125572868927
6.6000000000000005,0.6283226397800183
6.7,0.6310724106324473
6.800000000000001,0.6347387717690193
6.9,0.6384051329055912
7.0,0.6409257561869844
7.1000000000000005,0.6433318056828597
7.2,0.6455087076076994
7.300000000000001,0.6472273143904674
7.4,0.6489459211732356
7.5,0.6519248395967002
7.6000000000000005,0.6542163153070577
7.7,0.6570806599450045
7.800000000000001,0.6590284142988084
7.9,0.6633822181484876
8.0,0.6656736938588451
8.1,0.6675068744271311
8.200000000000001,0.6697983501374886
8.3,0.6719752520623281
8.4,0.6735792850595783
8.5,0.6758707607699358
8.6,0.6777039413382218
8.700000000000001,0.6797662694775435
8.8,0.682057745187901
8.9,0.6845783684692942
9.0,0.6864115490375802
9.1,0.687442713107241
9.200000000000001,0.689275893675527
9.3,0.6911090742438131
9.4,0.6923693858845096
9.5,0.6951191567369386
9.600000000000001,0.6967231897341888
9.700000000000001,0.6983272227314391
9.8,0.6995875343721356
9.9,0.7015352887259395
10.0,0.7024518790100825
10.100000000000001,0.7039413382218148
10.200000000000001,0.7055453712190651
10.3,0.7062328139321723
10.4,0.7070348304307974
10.5,0.708295142071494
10.600000000000001,0.71012832263978
10.700000000000001,0.7113886342804766
10.8,0.7132218148487626
10.9,0.7158570119156737
11.0,0.7171173235563703
11.100000000000001,0.718263061411549
11.200000000000001,0.7190650779101742
11.3,0.7202108157653528
11.4,0.7212419798350137
11.5,0.7218148487626032
11.600000000000001,0.7227314390467461
11.700000000000001,0.7236480293308891
11.8,0.7241063244729606
11.9,0.7253666361136571
12.0,0.7260540788267644
12.100000000000001,0.7268560953253895
12.200000000000001,0.7276581118240146
12.3,0.7293767186067828
12.4,0.7305224564619615
12.5,0.7314390467461045
12.600000000000001,0.7320119156736938
12.700000000000001,0.7328139321723189
12.8,0.7338450962419798
12.9,0.7347616865261228
13.0,0.7357928505957837
13.100000000000001,0.7368240146654446
13.200000000000001,0.7376260311640697
13.3,0.7387717690192483
13.4,0.7393446379468378
13.5,0.740948670944088
13.600000000000001,0.742781851512374
13.700000000000001,0.743698441796517
13.8,0.7441567369385884
13.9,0.7451879010082493
14.0,0.7459899175068744
14.100000000000001,0.747250229147571
14.200000000000001,0.7480522456461961
14.3,0.7483959670027498
14.4,0.7494271310724107
14.5,0.7503437213565536
14.600000000000001,0.7510311640696609
14.700000000000001,0.751833180568286
14.8,0.7522914757103575
14.9,0.7533226397800183
15.0,0.7542392300641613
15.100000000000001,0.7546975252062328
15.200000000000001,0.7559578368469294
15.3,0.7568744271310724
15.4,0.7577910174152154
15.5,0.7587076076993584
15.600000000000001,0.7595096241979835
15.700000000000001,0.7604262144821264
15.8,0.7607699358386801
15.9,0.761801099908341
16.0,0.7627176901924839
16.1,0.7638634280476627
16.2,0.7645508707607699
16.3,0.7650091659028414
16.400000000000002,0.7655820348304307
16.5,0.766384051329056
16.6,0.7668423464711274
16.7,0.7677589367552704
16.8,0.7684463794683777
16.900000000000002,0.7695921173235564
17.0,0.7702795600366636
17.1,0.770737855178735
17.2,0.7715398716773603
17.3,0.7719981668194317
17.400000000000002,0.772685609532539
17.5,0.7732584784601283
17.6,0.7737167736021998
17.7,0.7744042163153071
17.8,0.77532080659945
17.900000000000002,0.7761228230980751
18.0,0.7763519706691109
18.1,0.7764665444546288
18.2,0.777153987167736
18.3,0.7777268560953254
18.400000000000002,0.7787580201649863
18.5,0.7794454628780935
18.6,0.7796746104491292
18.7,0.7805912007332723
18.8,0.7813932172318974
18.900000000000002,0.7823098075160403
19.0,0.7828826764436297
19.1,0.7837992667277727
19.200000000000003,0.784372135655362
19.3,0.7847158570119157
19.400000000000002,0.7851741521539871
19.5,0.7856324472960586
19.6,0.7865490375802017
19.700000000000003,0.7873510540788268
19.8,0.788038496791934
19.900000000000002,0.7888405132905592
20.0,0.7895279560036663
20.1,0.7901008249312558
20.200000000000003,0.7903299725022914
20.3,0.7909028414298809
20.400000000000002,0.7914757103574702
20.5,0.791590284142988
20.6,0.7922777268560953
20.700000000000003,0.7925068744271311
20.8,0.7933088909257562
20.900000000000002,0.7938817598533455
21.0,0.7942254812098992
21.1,0.7949129239230064
21.200000000000003,0.7953712190650779
21.3,0.7957149404216315
21.400000000000002,0.7964023831347388
21.5,0.797089825847846
21.6,0.7975481209899175
21.700000000000003,0.7982355637030247
21.8,0.7984647112740605
21.900000000000002,0.7990375802016498
22.0,0.7997250229147571
22.1,0.8000687442713107
22.200000000000003,0.8005270394133822
22.3,0.8013290559120073
22.400000000000002,0.8014436296975253
22.5,0.8015582034830431
22.6,0.8017873510540788
22.700000000000003,0.8020164986251146
22.8,0.8022456461961504
22.900000000000002,0.8027039413382218
23.0,0.8030476626947755
23.1,0.8036205316223648
23.200000000000003,0.8040788267644363
23.3,0.8046516956920257
23.400000000000002,0.8053391384051329
23.5,0.8056828597616865
23.6,0.8059120073327223
23.700000000000003,0.8063703024747938
23.8,0.8077451879010082
23.900000000000002,0.8084326306141155
24.0,0.8090054995417049
24.1,0.8092346471127406
24.3,0.8095783684692942
24.400000000000002,0.80980751604033
24.5,0.8100366636113657
24.6,0.8102658111824015
24.700000000000003,0.8104949587534372
24.8,0.8110678276810266
24.900000000000002,0.8114115490375802
25.0,0.8119844179651695
25.1,0.8126718606782768
25.200000000000003,0.8127864344637947
25.3,0.8131301558203483
25.400000000000002,0.8133593033913841
25.6,0.8138175985334556
25.700000000000003,0.8141613198900092
25.8,0.8143904674610449
25.900000000000002,0.8146196150320807
26.0,0.8150779101741522
26.1,0.8153070577451879
26.200000000000003,0.8154216315307058
26.3,0.8156507791017416
26.400000000000002,0.8159945004582951
26.5,0.8164527956003667
26.6,0.8172548120989918
26.700000000000003,0.8175985334555453
26.8,0.8177131072410633
26.900000000000002,0.8181714023831348
27.0,0.8184005499541704
27.1,0.8186296975252062
27.200000000000003,0.818858845096242
27.3,0.8192025664527957
27.400000000000002,0.819775435380385
27.5,0.8202337305224565
27.6,0.8204628780934922
27.700000000000003,0.8209211732355637
27.8,0.821608615948671
27.900000000000002,0.8218377635197067
28.0,0.8221814848762603
28.1,0.8227543538038496
28.200000000000003,0.8232126489459212
28.400000000000002,0.8233272227314391
28.5,0.8236709440879927
28.6,0.8239000916590284
28.700000000000003,0.8243583868011
28.8,0.8245875343721356
28.900000000000002,0.8247021081576535
29.0,0.8252749770852429
29.1,0.8255041246562786
29.200000000000003,0.8257332722273144
29.3,0.8259624197983502
29.5,0.826993583868011
29.6,0.8272227314390468
29.700000000000003,0.8276810265811182
29.8,0.8281393217231897
29.900000000000002,0.8284830430797434
30.1,0.8287121906507791
30.200000000000003,0.8290559120073328
30.3,0.8291704857928506
30.400000000000002,0.8295142071494043
30.5,0.8300870760769936
30.6,0.8304307974335472
30.700000000000003,0.830659945004583
30.8,0.8310036663611365
30.900000000000002,0.8314619615032081
31.0,0.8320348304307974
31.1,0.8326076993583869
31.200000000000003,0.8331805682859762
31.3,0.8336388634280477
31.400000000000002,0.8342117323556371
31.5,0.83512832263978
31.700000000000003,0.8352428964252979
31.8,0.8354720439963337
31.900000000000002,0.8358157653528873
32.0,0.836044912923923
32.1,0.8365032080659945
32.300000000000004,0.8367323556370303
32.4,0.8368469294225481
32.5,0.8370760769935839
32.6,0.8377635197066912
32.7,0.8383363886342805
32.800000000000004,0.838794683776352
32.9,0.8390238313473877
33.0,0.8392529789184234
33.1,0.8398258478460129
33.2,0.8400549954170485
33.300000000000004,0.8402841429880843
33.4,0.8408570119156737
33.5,0.8412007332722273
33.6,0.8421173235563703
33.7,0.842346471127406
33.800000000000004,0.8425756186984418
33.9,0.8430339138405133
34.0,0.8437213565536206
34.1,0.8438359303391384
34.2,0.8440650779101742
34.300000000000004,0.8444087992667277
34.4,0.8447525206232814
34.5,0.845096241979835
34.6,0.8453253895508708
34.7,0.8456691109074244
34.800000000000004,0.846012832263978
34.9,0.8463565536205316
35.0,0.8465857011915674
35.1,0.8471585701191567
35.300000000000004,0.8475022914757103
35.4,0.8479605866177818
35.5,0.8480751604032998
35.6,0.8483043079743354
35.7,0.8488771769019249
35.800000000000004,0.8491063244729606
35.9,0.849564619615032
36.2,0.8503666361136571
36.300000000000004,0.8505957836846929
36.4,0.8511686526122824
36.5,0.851512373968836
36.800000000000004,0.8518560953253895
36.9,0.8521998166819432
37.0,0.852314390467461
37.1,0.8528872593950504
37.2,0.8531164069660861
37.300000000000004,0.8532309807516041
37.5,0.8533455545371219
37.6,0.8535747021081577
37.7,0.8539184234647113
37.800000000000004,0.8544912923923006
37.9,0.8547204399633364
38.1,0.8548350137488543
38.2,0.85506416131989
38.300000000000004,0.8554078826764436
38.400000000000006,0.8557516040329972
38.6,0.855980751604033
38.7,0.8564390467461045
38.900000000000006,0.8566681943171403
39.1,0.8567827681026581
39.2,0.856897341888176
39.300000000000004,0.8570119156736938
39.400000000000006,0.8572410632447296
39.5,0.8574702108157654
39.6,0.8575847846012832
39.7,0.8580430797433547
39.800000000000004,0.8583868010999084
40.0,0.8585013748854262
40.2,0.858615948670944
40.300000000000004,0.858730522456462
40.400000000000006,0.8588450962419798
40.5,0.8590742438130156
40.6,0.8593033913840513
40.7,0.8594179651695693
40.800000000000004,0.8596471127406049
40.900000000000006,0.8597616865261228
41.0,0.8598762603116407
41.1,0.8601054078826764
41.2,0.8603345554537122
41.5,0.8605637030247479
41.6,0.8606782768102658
41.7,0.8610219981668195
41.800000000000004,0.8611365719523373
41.900000000000006,0.8615948670944088
42.0,0.8622823098075161
42.1,0.8625114573785518
42.2,0.8627406049495875
42.300000000000004,0.8628551787351054
42.5,0.8629697525206232
42.6,0.863198900091659
42.7,0.8633134738771769
42.800000000000004,0.8636571952337305
43.1,0.8637717690192483
43.2,0.8638863428047663
43.300000000000004,0.8642300641613199
43.6,0.8643446379468378
43.800000000000004,0.8649175068744271
44.0,0.8652612282309807
44.1,0.8654903758020165
44.2,0.8656049495875344
44.300000000000004,0.8658340971585701
44.400000000000006,0.865948670944088
44.5,0.8662923923006416
44.6,0.8666361136571953
44.7,0.8667506874427131
44.800000000000004,0.8669798350137489
44.900000000000006,0.8674381301558204
45.0,0.867781851512374
45.1,0.8678964252978918
45.2,0.8682401466544455
45.300000000000004,0.8685838680109991
45.400000000000006,0.8691567369385884
45.5,0.8692713107241063
45.7,0.8695004582951421
45.800000000000004,0.8697296058661779
45.900000000000006,0.8699587534372135
46.0,0.8700733272227315
46.2,0.8703024747937672
46.300000000000004,0.870417048579285
46.400000000000006,0.8706461961503208
46.5,0.8709899175068744
46.800000000000004,0.8711044912923923
47.1,0.8714482126489459
47.2,0.8717919340054996
47.300000000000004,0.8720210815765352
47.400000000000006,0.872250229147571
47.6,0.8723648029330889
47.7,0.8727085242896425
47.800000000000004,0.873166819431714
48.0,0.8733959670027498
48.2,0.8735105407882676
48.300000000000004,0.8736251145737856
48.400000000000006,0.8738542621448213
48.5,0.8739688359303391
48.6,0.8741979835013749
48.7,0.8743125572868927
48.800000000000004,0.8744271310724107
48.900000000000006,0.8747708524289642
49.0,0.8748854262144822
49.1,0.8753437213565536
49.300000000000004,0.8756874427131073
49.400000000000006,0.8758020164986251
49.5,0.875916590284143
49.6,0.8761457378551787
49.7,0.8762603116406966
49.900000000000006,0.8763748854262144
50.0,0.8764894592117324
50.1,0.8766040329972502
50.2,0.8769477543538039
50.300000000000004,0.8770623281393217
50.400000000000006,0.8772914757103575
50.7,0.8776351970669111
50.900000000000006,0.877749770852429
51.1,0.8778643446379468
51.300000000000004,0.8779789184234648
51.400000000000006,0.8782080659945004
51.5,0.8784372135655362
51.6,0.8786663611365719
51.7,0.8787809349220899
51.800000000000004,0.8788955087076077
52.0,0.8790100824931256
52.1,0.8793538038496792
52.300000000000004,0.879582951420715
52.5,0.8798120989917507
52.7,0.8799266727772685
52.800000000000004,0.8802703941338221
53.0,0.8803849679193401
53.1,0.8806141154903758
53.2,0.8807286892758937
53.300000000000004,0.8808432630614116
53.5,0.8811869844179652
53.7,0.8814161319890009
53.800000000000004,0.8817598533455545
53.900000000000006,0.8818744271310724
54.0,0.8819890009165903
54.1,0.882218148487626
54.300000000000004,0.8823327222731439
54.5,0.8825618698441796
54.800000000000004,0.8827910174152154
55.0,0.8829055912007333
55.1,0.8832493125572869
55.2,0.8833638863428047
55.5,0.8835930339138405
55.6,0.8838221814848762
55.800000000000004,0.8839367552703942
55.900000000000006,0.8841659028414299
56.0,0.8848533455545371
56.1,0.8851970669110908
56.2,0.8853116406966086
56.400000000000006,0.8857699358386801
56.5,0.885884509624198
56.7,0.8859990834097159
56.800000000000004,0.8862282309807517
57.2,0.8863428047662695
57.300000000000004,0.886801099908341
57.400000000000006,0.8870302474793768
57.6,0.8872593950504125
57.7,0.8874885426214482
57.800000000000004,0.8876031164069661
57.900000000000006,0.8878322639780019
58.1,0.8879468377635197
58.2,0.8880614115490376
58.300000000000004,0.8881759853345554
58.400000000000006,0.8882905591200734
58.5,0.888519706691109
58.7,0.888634280476627
58.800000000000004,0.8887488542621448
58.900000000000006,0.8889780018331805
59.0,0.8892071494042163
59.1,0.8894362969752521
59.300000000000004,0.8895508707607699
59.400000000000006,0.8896654445462878
59.6,0.8897800183318056
59.7,0.8898945921173236
59.800000000000004,0.8900091659028414
59.900000000000006,0.8902383134738772
60.0,0.8903528872593951
60.1,0.8905820348304307
60.2,0.8906966086159487
60.300000000000004,0.8908111824014665
60.5,0.8909257561869844
60.6,0.8910403299725023
60.800000000000004,0.8911549037580202
61.0,0.891384051329056
61.1,0.8916131989000916
61.300000000000004,0.8918423464711274
61.400000000000006,0.8919569202566453
61.5,0.8921860678276811
62.0,0.8923006416131989
62.1,0.8924152153987168
62.2,0.8925297891842346
62.400000000000006,0.8926443629697525
62.7,0.8927589367552704
62.800000000000004,0.8929880843263062
63.1,0.893102658111824
63.2,0.8932172318973419
63.5,0.8933318056828597
63.6,0.8934463794683777
63.800000000000004,0.8936755270394133
63.900000000000006,0.8937901008249313
64.10000000000001,0.8941338221814848
64.2,0.8942483959670028
64.3,0.8944775435380385
64.5,0.8945921173235564
64.60000000000001,0.8947066911090742
64.7,0.89493583868011
64.9,0.8951649862511457
65.0,0.8953941338221815
65.2,0.8955087076076994
65.4,0.8956232813932172
65.5,0.895737855178735
65.8,0.8959670027497708
66.2,0.8960815765352887
66.3,0.8961961503208066
66.4,0.8964252978918423
66.7,0.8965398716773603
67.0,0.8967690192483959
67.4,0.8969981668194317
67.7,0.8971127406049496
67.9,0.8974564619615032
68.0,0.897685609532539
68.4,0.8980293308890925
68.5,0.8981439046746105
68.8,0.8982584784601283
69.0,0.898487626031164
69.10000000000001,0.898602199816682
69.3,0.8987167736021998
69.5,0.8988313473877176
69.60000000000001,0.8990604949587534
69.7,0.8991750687442713
70.10000000000001,0.8992896425297892
70.2,0.8994042163153071
70.3,0.8995187901008249
70.4,0.8998625114573785
70.60000000000001,0.8999770852428964
70.7,0.9002062328139322
70.8,0.90032080659945
70.9,0.9005499541704858
71.0,0.9007791017415215
71.10000000000001,0.9008936755270394
71.3,0.9010082493125573
71.60000000000001,0.9012373968835931
71.9,0.9013519706691109
72.10000000000001,0.9014665444546288
72.2,0.9015811182401466
72.4,0.9016956920256646
72.60000000000001,0.9019248395967002
72.7,0.902153987167736
72.8,0.9022685609532539
73.3,0.9023831347387717
73.5,0.9024977085242897
73.7,0.9026122823098075
73.8,0.9027268560953254
74.0,0.9028414298808433
75.3,0.9031851512373968
75.4,0.9034142988084326
75.5,0.9035288725939505
75.8,0.9036434463794684
76.0,0.9037580201649863
76.2,0.9038725939505041
76.3,0.903987167736022
76.4,0.9041017415215399
76.5,0.9042163153070577
76.60000000000001,0.9043308890925756
76.9,0.9044454628780935
77.10000000000001,0.9047891842346472
77.2,0.904903758020165
77.30000000000001,0.9051329055912007
77.5,0.9052474793767186
77.60000000000001,0.9057057745187901
77.7,0.9060494958753437
77.80000000000001,0.9061640696608616
77.9,0.9062786434463794
78.10000000000001,0.9065077910174152
78.2,0.9066223648029331
78.30000000000001,0.9068515123739689
78.4,0.9069660861594867
78.60000000000001,0.9070806599450045
78.7,0.9071952337305225
79.0,0.9074243813015582
79.2,0.907538955087076
79.30000000000001,0.9078826764436297
79.4,0.9079972502291476
79.80000000000001,0.9082263978001833
79.9,0.9083409715857012
80.10000000000001,0.9084555453712191
80.2,0.9085701191567369
80.5,0.9086846929422548
80.60000000000001,0.9089138405132906
80.7,0.9091429880843263
80.80000000000001,0.9092575618698442
80.9,0.909372135655362
81.10000000000001,0.90948670944088
81.30000000000001,0.9096012832263978
81.4,0.9097158570119157
81.5,0.9098304307974335
81.9,0.9099450045829515
82.2,0.9100595783684693
82.30000000000001,0.9101741521539871
82.4,0.910288725939505
82.5,0.9105178735105408
82.80000000000001,0.9106324472960586
83.10000000000001,0.9108615948670944
83.5,0.9109761686526123
83.7,0.9110907424381302
84.0,0.911205316223648
84.10000000000001,0.9114344637946837
84.2,0.9118927589367553
84.5,0.9120073327222732
84.7,0.912121906507791
85.5,0.9122364802933088
85.7,0.9123510540788268
85.80000000000001,0.9124656278643446
85.9,0.9126947754353804
86.2,0.9128093492208983
86.9,0.9129239230064161
87.7,0.913038496791934
88.5,0.9131530705774519
88.7,0.9132676443629697
88.9,0.9133822181484876
89.10000000000001,0.9136113657195234
89.2,0.9138405132905592
89.7,0.913955087076077
90.0,0.9140696608615949
90.2,0.9141842346471127
90.30000000000001,0.9142988084326306
90.9,0.9144133822181485
91.0,0.9145279560036663
91.30000000000001,0.9146425297891843
91.4,0.9147571035747021
91.80000000000001,0.91487167736022
92.10000000000001,0.9149862511457378
92.30000000000001,0.9152153987167736
92.4,0.9153299725022914
92.60000000000001,0.9154445462878094
92.9,0.9155591200733272
93.2,0.9159028414298809
93.30000000000001,0.9160174152153987
93.7,0.9162465627864345
93.80000000000001,0.9163611365719523
94.0,0.9164757103574702
94.30000000000001,0.916590284142988
94.4,0.9170485792850596
94.5,0.9171631530705775
94.60000000000001,0.9172777268560953
94.7,0.9173923006416131
94.80000000000001,0.9175068744271311
95.10000000000001,0.9176214482126489
95.30000000000001,0.9177360219981668
95.4,0.9178505957836847
95.5,0.9179651695692026
96.7,0.9180797433547204
96.9,0.9181943171402384
97.0,0.9185380384967919
97.10000000000001,0.9186526122823098
97.4,0.9187671860678277
97.60000000000001,0.9188817598533455
98.0,0.9189963336388635
98.30000000000001,0.9191109074243813
98.7,0.9192254812098992
98.80000000000001,0.919340054995417
99.0,0.9194546287809349
99.2,0.9195692025664528
99.30000000000001,0.9197983501374886
99.4,0.9199129239230064
99.80000000000001,0.9200274977085243
99.9,0.9202566452795601
100.30000000000001,0.9203712190650779
100.80000000000001,0.9204857928505957
100.9,0.9206003666361137
101.10000000000001,0.9207149404216315
101.2,0.9208295142071494
101.30000000000001,0.9209440879926672
101.5,0.9210586617781852
101.60000000000001,0.921173235563703
101.7,0.9212878093492209
101.9,0.9215169569202566
102.10000000000001,0.9216315307057745
102.7,0.9217461044912924
102.80000000000001,0.9218606782768103
103.10000000000001,0.9219752520623281
103.5,0.922089825847846
103.80000000000001,0.9222043996333639
103.9,0.9223189734188818
104.30000000000001,0.9224335472043996
104.4,0.9225481209899175
104.9,0.9226626947754354
105.2,0.9227772685609532
106.2,0.9228918423464711
106.80000000000001,0.923006416131989
106.9,0.9231209899175069
107.0,0.9232355637030247
107.10000000000001,0.9233501374885427
107.30000000000001,0.9234647112740605
107.80000000000001,0.9235792850595783
107.9,0.9236938588450962
108.30000000000001,0.9238084326306141
108.60000000000001,0.923923006416132
108.7,0.9240375802016498
108.80000000000001,0.9241521539871678
108.9,0.9242667277726856
109.0,0.9243813015582035
109.5,0.9244958753437214
109.60000000000001,0.9246104491292392
109.7,0.9247250229147571
110.10000000000001,0.9249541704857929
110.30000000000001,0.9250687442713107
110.5,0.9251833180568286
110.60000000000001,0.9252978918423465
110.7,0.9254124656278644
111.2,0.9255270394133822
111.30000000000001,0.9256416131989
111.4,0.9258707607699358
111.60000000000001,0.9259853345554537
111.9,0.9260999083409716
112.0,0.9262144821264895
112.30000000000001,0.9263290559120073
112.60000000000001,0.9265582034830431
113.0,0.9266727772685609
113.10000000000001,0.9267873510540788
113.5,0.9270164986251146
114.2,0.9271310724106324
114.30000000000001,0.9273602199816682
114.5,0.9274747937671861
114.7,0.9277039413382218
114.80000000000001,0.9278185151237397
115.10000000000001,0.9279330889092575
115.2,0.9280476626947755
115.9,0.9281622364802933
116.30000000000001,0.928391384051329
116.9,0.928505957836847
117.0,0.9286205316223648
117.2,0.9287351054078826
117.30000000000001,0.9288496791934006
117.4,0.9289642529789184
117.5,0.9290788267644363
117.80000000000001,0.9291934005499541
118.4,0.9293079743354721
118.7,0.9295371219065078
118.9,0.9296516956920257
119.10000000000001,0.9297662694775435
120.0,0.9298808432630614
120.7,0.9299954170485792
120.9,0.9301099908340972
121.30000000000001,0.930224564619615
121.9,0.9303391384051329
122.10000000000001,0.9304537121906508
122.2,0.9305682859761687
122.60000000000001,0.9306828597616865
123.0,0.9307974335472043
123.30000000000001,0.9310265811182401
123.5,0.931141154903758
123.60000000000001,0.9312557286892759
123.80000000000001,0.9313703024747938
123.9,0.9314848762603116
124.0,0.9315994500458296
124.30000000000001,0.9317140238313474
125.60000000000001,0.9318285976168652
125.9,0.9319431714023831
126.10000000000001,0.932057745187901
126.30000000000001,0.9321723189734189
126.60000000000001,0.9322868927589367
126.7,0.9324014665444547
127.10000000000001,0.9325160403299725
127.2,0.9326306141154904
127.30000000000001,0.9327451879010082
128.5,0.9328597616865261
129.0,0.932974335472044
129.20000000000002,0.9330889092575618
129.70000000000002,0.9332034830430798
130.3,0.9333180568285976
130.4,0.9334326306141155
130.5,0.9335472043996333
130.6,0.9337763519706691
131.1,0.9338909257561869
131.20000000000002,0.9340054995417049
132.9,0.9341200733272227
133.20000000000002,0.9342346471127406
133.8,0.9343492208982584
134.3,0.9344637946837764
135.3,0.9345783684692942
135.4,0.9346929422548121
136.5,0.93480751604033
136.70000000000002,0.9349220898258478
137.0,0.9350366636113657
137.4,0.9351512373968836
137.5,0.9352658111824015
138.0,0.9354949587534372
138.4,0.9356095325389551
138.70000000000002,0.935724106324473
139.1,0.9358386801099908
140.70000000000002,0.9359532538955087
141.5,0.9361824014665444
141.6,0.9362969752520623
142.0,0.9364115490375802
142.3,0.9365261228230981
142.70000000000002,0.9366406966086159
142.8,0.9367552703941339
142.9,0.9368698441796517
143.9,0.9369844179651695
144.3,0.9370989917506874
144.4,0.9372135655362053
144.6,0.9373281393217232
144.70000000000002,0.937557286892759
145.5,0.9379010082493126
145.8,0.9380155820348305
146.0,0.9382447296058661
146.3,0.9383593033913841
146.70000000000002,0.9384738771769019
147.20000000000002,0.9385884509624198
147.4,0.9387030247479377
148.4,0.9388175985334556
148.6,0.9389321723189734
148.8,0.9390467461044913
149.0,0.9391613198900092
150.8,0.9393904674610449
150.9,0.9395050412465628
151.8,0.9396196150320807
152.4,0.9397341888175985
152.9,0.9399633363886343
153.4,0.9400779101741522
153.70000000000002,0.94019248395967
153.8,0.9403070577451879
154.10000000000002,0.9405362053162236
155.8,0.9406507791017416
156.20000000000002,0.9407653528872594
156.70000000000002,0.9408799266727773
156.8,0.9409945004582951
157.20000000000002,0.9411090742438131
157.70000000000002,0.9412236480293309
157.8,0.9414527956003667
158.20000000000002,0.9415673693858845
158.4,0.9416819431714024
159.5,0.9417965169569202
159.8,0.942025664527956
159.9,0.9421402383134739
160.8,0.9422548120989918
161.10000000000002,0.9423693858845096
161.20000000000002,0.9424839596700275
161.4,0.9425985334555453
161.5,0.9427131072410633
161.70000000000002,0.9428276810265811
161.8,0.942942254812099
162.3,0.9431714023831348
162.4,0.9432859761686526
163.5,0.9435151237396884
164.4,0.9436296975252062
164.60000000000002,0.943858845096242
164.8,0.9439734188817599
165.5,0.9440879926672777
165.60000000000002,0.9442025664527957
165.70000000000002,0.9443171402383135
166.8,0.9444317140238313
167.10000000000002,0.9445462878093492
169.10000000000002,0.9446608615948671
169.3,0.944775435380385
170.10000000000002,0.9448900091659028
171.3,0.9450045829514208
172.20000000000002,0.9451191567369386
172.3,0.9452337305224565
173.0,0.9453483043079743
173.5,0.9454628780934922
174.10000000000002,0.9455774518790101
174.8,0.9456920256645279
175.60000000000002,0.9459211732355637
176.3,0.9460357470210816
176.8,0.9461503208065994
176.9,0.9462648945921174
177.20000000000002,0.9463794683776352
177.5,0.946494042163153
177.60000000000002,0.946608615948671
178.3,0.9467231897341888
178.4,0.9468377635197067
178.8,0.9469523373052245
179.4,0.9470669110907425
180.3,0.9471814848762603
182.0,0.9472960586617782
182.20000000000002,0.9475252062328139
182.3,0.9476397800183318
182.60000000000002,0.9477543538038496
182.70000000000002,0.9478689275893676
184.0,0.9479835013748854
184.5,0.9480980751604033
185.70000000000002,0.9482126489459212
186.10000000000002,0.9483272227314391
187.10000000000002,0.9484417965169569
188.0,0.9485563703024747
188.10000000000002,0.9486709440879927
188.8,0.9489000916590284
190.10000000000002,0.9490146654445463
191.10000000000002,0.9491292392300642
191.70000000000002,0.949243813015582
193.0,0.9493583868011
193.20000000000002,0.9494729605866178
193.4,0.9495875343721356
195.10000000000002,0.9497021081576535
196.10000000000002,0.9498166819431714
197.9,0.9500458295142071
198.10000000000002,0.9501604032997251
198.4,0.9502749770852429
200.20000000000002,0.9503895508707608
200.8,0.9505041246562786
200.9,0.9506186984417965
201.4,0.9507332722273144
202.4,0.9508478460128322
203.3,0.9509624197983502
204.4,0.951076993583868
207.4,0.9511915673693859
207.70000000000002,0.9514207149404217
210.0,0.9515352887259395
211.70000000000002,0.9516498625114573
211.9,0.9517644362969753
214.5,0.9518790100824931
215.20000000000002,0.951993583868011
216.8,0.9521081576535289
216.9,0.9522227314390468
217.0,0.9523373052245646
219.70000000000002,0.9524518790100825
220.20000000000002,0.9525664527956004
221.20000000000002,0.9526810265811182
221.4,0.9527956003666361
221.5,0.952910174152154
223.10000000000002,0.9530247479376719
223.9,0.9531393217231897
224.70000000000002,0.9532538955087076
226.5,0.9533684692942255
226.60000000000002,0.9534830430797434
227.4,0.9535976168652612
228.4,0.9537121906507791
229.20000000000002,0.953826764436297
229.8,0.9539413382218148
230.20000000000002,0.9540559120073328
230.70000000000002,0.9541704857928506
231.20000000000002,0.9542850595783685
231.60000000000002,0.9543996333638863
235.9,0.9545142071494043
236.8,0.9546287809349221
238.70000000000002,0.9547433547204399
239.0,0.9548579285059579
240.8,0.9549725022914757
241.3,0.9550870760769936
241.4,0.9552016498625114
241.60000000000002,0.9553162236480294
242.60000000000002,0.9554307974335472
243.4,0.9555453712190651
246.10000000000002,0.955659945004583
248.0,0.9557745187901008
248.20000000000002,0.9558890925756187
249.5,0.9560036663611365
249.9,0.9561182401466545
250.0,0.9562328139321723
250.3,0.9563473877176902
250.60000000000002,0.9564619615032081
251.0,0.956576535288726
252.9,0.9566911090742438
253.0,0.9568056828597616
254.10000000000002,0.9569202566452796
254.20000000000002,0.9570348304307974
254.5,0.9571494042163153
254.9,0.9572639780018332
257.3,0.9573785517873511
257.90000000000003,0.9574931255728689
260.1,0.9576076993583869
260.90000000000003,0.9578368469294225
261.0,0.9579514207149404
261.5,0.9580659945004583
262.40000000000003,0.9581805682859762
263.5,0.958295142071494
264.1,0.958409715857012
265.0,0.9585242896425298
266.90000000000003,0.9586388634280477
267.6,0.9587534372135655
268.5,0.9588680109990834
268.90000000000003,0.9589825847846013
269.0,0.9590971585701191
269.2,0.9592117323556371
273.2,0.9593263061411549
273.8,0.9594408799266728
275.6,0.9595554537121906
276.40000000000003,0.9596700274977086
277.8,0.9597846012832264
278.2,0.9598991750687442
279.0,0.9600137488542622
279.5,0.96012832263978
281.3,0.9602428964252979
281.40000000000003,0.9603574702108157
281.90000000000003,0.9604720439963337
283.0,0.9605866177818515
288.2,0.9607011915673694
289.40000000000003,0.9608157653528873
289.6,0.9609303391384051
290.2,0.961044912923923
293.40000000000003,0.9611594867094408
295.1,0.9612740604949588
295.7,0.9613886342804766
296.1,0.9615032080659945
298.3,0.9616177818515124
300.40000000000003,0.9617323556370303
301.0,0.9618469294225481
303.6,0.961961503208066
304.1,0.9620760769935839
305.5,0.9621906507791017
306.90000000000003,0.9623052245646196
309.3,0.9624197983501375
309.40000000000003,0.9625343721356554
310.8,0.9626489459211732
310.90000000000003,0.962878093492209
312.8,0.9629926672777268
313.0,0.9631072410632447
314.5,0.9632218148487626
315.6,0.9634509624197983
316.0,0.9635655362053163
317.6,0.9636801099908341
317.70000000000005,0.963794683776352
318.8,0.9639092575618698
320.6,0.9640238313473877
324.3,0.9641384051329056
326.0,0.9642529789184234
328.5,0.9643675527039414
329.3,0.9644821264894592
331.0,0.9645967002749771
331.40000000000003,0.964711274060495
332.20000000000005,0.9648258478460129
337.5,0.9649404216315307
340.90000000000003,0.9650549954170485
344.5,0.9651695692025665
346.8,0.9652841429880843
347.90000000000003,0.9653987167736022
353.70000000000005,0.96551329055912
354.20000000000005,0.965627864344638
356.5,0.9657424381301558
359.8,0.9658570119156737
361.8,0.9659715857011916
365.5,0.9660861594867094
367.90000000000003,0.9662007332722273
368.40000000000003,0.9663153070577452
368.90000000000003,0.9664298808432631
369.70000000000005,0.9665444546287809
371.70000000000005,0.9666590284142988
372.8,0.9667736021998167
379.3,0.9668881759853346
380.0,0.9670027497708524
380.70000000000005,0.9671173235563703
381.6,0.9672318973418882
385.20000000000005,0.967346471127406
385.3,0.967461044912924
385.90000000000003,0.9675756186984418
395.70000000000005,0.9676901924839597
402.3,0.9678047662694775
402.5,0.9679193400549955
402.90000000000003,0.9680339138405133
405.6,0.9681484876260311
407.8,0.968263061411549
415.20000000000005,0.9683776351970669
416.0,0.9684922089825848
416.90000000000003,0.9686067827681026
418.3,0.9687213565536206
418.6,0.9688359303391384
421.90000000000003,0.9689505041246563
424.6,0.9690650779101742
424.8,0.9692942254812099
427.3,0.9694087992667277
430.90000000000003,0.9695233730522457
431.90000000000003,0.9696379468377635
433.1,0.9697525206232814
433.8,0.9698670944087993
435.40000000000003,0.9699816681943172
439.0,0.970096241979835
440.8,0.9702108157653528
441.1,0.9703253895508708
443.1,0.9704399633363886
443.70000000000005,0.9705545371219065
447.0,0.9706691109074244
450.6,0.9707836846929423
451.40000000000003,0.9708982584784601
454.8,0.971012832263978
459.1,0.9711274060494959
463.90000000000003,0.9712419798350137
469.3,0.9713565536205316
470.0,0.9714711274060495
475.0,0.9715857011915674
476.0,0.9717002749770852
479.0,0.9718148487626032
479.20000000000005,0.971929422548121
489.8,0.9720439963336389
495.40000000000003,0.9721585701191567
496.5,0.9722731439046746
497.8,0.9723877176901925
498.3,0.9725022914757103
504.8,0.9726168652612283
506.70000000000005,0.9727314390467461
510.3,0.972846012832264
517.0,0.9729605866177818
525.2,0.9730751604032998
526.9,0.9731897341888176
528.5,0.9733043079743354
530.8000000000001,0.9734188817598534
532.0,0.9735334555453712
532.8000000000001,0.9736480293308891
538.3000000000001,0.9737626031164069
542.2,0.9738771769019249
544.7,0.9739917506874427
546.3000000000001,0.9741063244729606
547.1,0.9742208982584785
549.0,0.9743354720439963
554.4,0.9744500458295142
556.2,0.974564619615032
559.9,0.9747937671860678
560.1,0.9749083409715857
564.8000000000001,0.9750229147571036
572.2,0.9751374885426215
575.0,0.9752520623281393
578.9,0.9753666361136571
593.3000000000001,0.9754812098991751
593.8000000000001,0.9755957836846929
594.3000000000001,0.9757103574702108
595.2,0.9758249312557287
599.7,0.9759395050412466
600.3000000000001,0.9760540788267644
603.8000000000001,0.9761686526122824
604.8000000000001,0.9762832263978002
607.9,0.976397800183318
610.5,0.976512373968836
614.4000000000001,0.9766269477543538
620.8000000000001,0.9767415215398717
624.4000000000001,0.9768560953253895
625.0,0.9769706691109075
626.4000000000001,0.9770852428964253
634.3000000000001,0.9771998166819432
641.5,0.977314390467461
648.9000000000001,0.9774289642529789
649.1,0.9775435380384968
651.4000000000001,0.9776581118240146
655.7,0.9777726856095326
656.3000000000001,0.9778872593950504
660.4000000000001,0.9781164069660861
670.8000000000001,0.9782309807516041
689.7,0.9783455545371219
701.1,0.9784601283226397
705.6,0.9785747021081577
706.9000000000001,0.9786892758936755
731.5,0.9788038496791934
739.8000000000001,0.9789184234647113
758.7,0.9790329972502292
762.3000000000001,0.979147571035747
767.7,0.979262144821265
768.4000000000001,0.9793767186067828
769.3000000000001,0.9794912923923006
780.1,0.9796058661778185
791.2,0.9797204399633364
814.6,0.9798350137488543
821.1,0.9799495875343721
829.9000000000001,0.98006416131989
833.2,0.9801787351054079
834.9000000000001,0.9802933088909258
844.5,0.9804078826764436
848.8000000000001,0.9805224564619615
859.1,0.9806370302474794
861.0,0.9807516040329972
865.5,0.9808661778185152
867.0,0.980980751604033
888.3000000000001,0.9810953253895509
889.3000000000001,0.9812098991750687
893.3000000000001,0.9813244729605867
894.7,0.9814390467461045
898.7,0.9815536205316223
933.7,0.9816681943171403
935.6,0.9817827681026581
936.3000000000001,0.981897341888176
970.6,0.9820119156736938
971.4000000000001,0.9821264894592118
971.9000000000001,0.9822410632447296
973.9000000000001,0.9823556370302475
987.7,0.9824702108157654
992.3000000000001,0.9825847846012832
1001.0,0.9826993583868011
1009.2,0.9828139321723189
1013.0,0.9829285059578369
1023.1,0.9830430797433547
1031.6000000000001,0.9831576535288726
1038.8,0.9832722273143905
1048.0,0.9833868010999084
1054.3,0.9835013748854262
1074.1000000000001,0.983615948670944
1100.8,0.983730522456462
1110.7,0.9838450962419798
1111.5,0.9839596700274977
1115.9,0.9840742438130156
1120.4,0.9841888175985335
1124.9,0.9843033913840513
1130.2,0.9844179651695693
1133.8,0.9845325389550871
1141.6000000000001,0.9846471127406049
1145.8,0.9847616865261228
1148.7,0.9848762603116407
1197.9,0.9849908340971586
1210.2,0.9851054078826764
1213.2,0.9852199816681944
1219.0,0.9853345554537122
1219.3,0.9854491292392301
1229.0,0.9855637030247479
1232.6000000000001,0.9856782768102658
1235.6000000000001,0.9857928505957837
1238.6000000000001,0.9859074243813015
1257.4,0.9860219981668195
1296.8000000000002,0.9861365719523373
1305.7,0.9862511457378552
1308.0,0.986365719523373
1310.6000000000001,0.986480293308891
1327.7,0.9865948670944088
1327.9,0.9867094408799266
1341.3000000000002,0.9868240146654446
1356.9,0.9869385884509624
1368.2,0.9870531622364803
1377.2,0.9871677360219981
1377.9,0.9872823098075161
1387.5,0.9873968835930339
1425.1000000000001,0.9875114573785518
1426.6000000000001,0.9876260311640697
1448.6000000000001,0.9877406049495875
1460.3000000000002,0.9878551787351054
1492.7,0.9879697525206232
1508.4,0.9880843263061412
1524.1000000000001,0.988198900091659
1565.2,0.9883134738771769
1603.7,0.9884280476626948
1614.5,0.9885426214482127
1620.7,0.9886571952337305
1667.8000000000002,0.9887717690192483
1700.6000000000001,0.9888863428047663
1709.4,0.9890009165902841
1725.0,0.989115490375802
1748.6000000000001,0.9892300641613199
1751.5,0.9893446379468378
1761.2,0.9894592117323556
1771.9,0.9895737855178736
1786.8000000000002,0.9896883593033914
1799.5,0.9898029330889092
1851.2,0.9899175068744271
1858.6000000000001,0.990032080659945
1951.1000000000001,0.9901466544454629
1967.2,0.9902612282309807
1968.4,0.9903758020164987
2043.1000000000001,0.9904903758020165
2055.8,0.9906049495875344
2131.4,0.9907195233730522
2159.5,0.9908340971585701
2164.3,0.990948670944088
2229.3,0.9910632447296058
2243.1,0.9911778185151238
2283.6,0.9912923923006416
2294.3,0.9914069660861595
2448.0,0.9915215398716773
2487.2000000000003,0.9916361136571953
2499.8,0.9917506874427131
2513.7000000000003,0.9918652612282309
2517.2000000000003,0.9919798350137489
2566.1000000000004,0.9920944087992667
2690.6000000000004,0.9922089825847846
2691.6000000000004,0.9923235563703025
2712.9,0.9924381301558204
2825.3,0.9925527039413382
2871.9,0.9926672777268561
2969.1000000000004,0.992781851512374
3027.1000000000004,0.9928964252978918
3155.2000000000003,0.9930109990834097
3231.1000000000004,0.9931255728689276
3233.7000000000003,0.9932401466544455
3262.9,0.9933547204399633
3418.1000000000004,0.9934692942254812
3474.4,0.9935838680109991
3540.9,0.993698441796517
3542.8,0.9938130155820348
3635.7000000000003,0.9939275893675527
3636.1000000000004,0.9940421631530706
3647.8,0.9941567369385884
3669.3,0.9942713107241063
4287.5,0.9943858845096242
4512.6,0.9945004582951421
4551.5,0.9946150320806599
4656.3,0.9947296058661779
4677.6,0.9948441796516957
5098.0,0.9949587534372135
5115.900000000001,0.9950733272227315
5387.700000000001,0.9951879010082493
5431.0,0.9953024747937672
5624.400000000001,0.995417048579285
6242.700000000001,0.995531622364803
6247.8,0.9956461961503208
6466.200000000001,0.9957607699358387
6517.700000000001,0.9958753437213566
7094.8,0.9959899175068744
7206.700000000001,0.9961044912923923
7551.0,0.9962190650779101
7832.3,0.9963336388634281
8109.5,0.9964482126489459
8746.800000000001,0.9965627864344638
9022.1,0.9966773602199817
9335.800000000001,0.9967919340054996
9798.2,0.9969065077910174
10099.900000000001,0.9970210815765352
10479.2,0.9971356553620532
10887.800000000001,0.997250229147571
11822.900000000001,0.9973648029330889
11854.7,0.9974793767186068
11896.0,0.9975939505041247
12644.7,0.9977085242896425
13780.300000000001,0.9978230980751605
13961.900000000001,0.9979376718606783
14167.1,0.9980522456461961
14489.1,0.998166819431714
15496.7,0.9982813932172319
16425.600000000002,0.9983959670027498
16457.5,0.9985105407882676
16990.9,0.9986251145737856
21804.2,0.9987396883593034
25822.100000000002,0.9988542621448213
25940.2,0.9989688359303391
28525.300000000003,0.999083409715857
32676.2,0.9991979835013749
36943.1,0.9993125572868927
38422.1,0.9994271310724107
45084.3,0.9995417048579285
56500.5,0.9996562786434464
58743.3,0.9997708524289642
98117.90000000001,0.9998854262144822
112682.90000000001,1.0


==> data/coverage/asn/witness_coverage_asn_cas_cdf.csv <==
value,cdf
0.0,0.008267791149436179
0.1,0.01743580024637544
0.2,0.0278356865346347
0.30000000000000004,0.03821188287690704
0.4,0.050412205060172466
0.5,0.06284942670330712
0.6000000000000001,0.07921917938027101
0.7000000000000001,0.0938358760542026
0.8,0.11051359802899649
0.9,0.40765659054297354
1.0,0.4140528759594428
1.1,0.4199279825641998
1.2000000000000002,0.42698758646830287
1.3,0.43478157869800055
1.4000000000000001,0.44252819103572444
1.5,0.45041694304936986
1.6,0.461148488581446
1.7000000000000002,0.4723301430872738
1.8,0.4826352695915853
1.9000000000000001,0.5763763858618403
2.0,0.5802141571117218
2.1,0.584478347389368
2.2,0.5887425376670141
2.3000000000000003,0.5926987586468303
2.4000000000000004,0.598336965791718
2.5,0.6040225528285795
2.6,0.6110821567326826
2.7,0.6179522410688904
2.8000000000000003,0.6244669762152942
2.9000000000000004,0.6642423955273382
3.0,0.6669904292618213
3.1,0.6698569127262389
3.2,0.6728892258125652
3.3000000000000003,0.6762768880886951
3.4000000000000004,0.6804463185823937
3.5,0.6848052686439875
3.6,0.6893774282194637
3.7,0.6940443475788876
3.8000000000000003,0.6981427082346252
3.9000000000000004,0.7183265422154838
4.0,0.7209087463280583
4.1000000000000005,0.7236804700085284
4.2,0.7264521936889984
4.3,0.7293897469913768
4.4,0.7319956410499384
4.5,0.7346015351084999
4.6000000000000005,0.7378470577087084
4.7,0.7407135411731262
4.800000000000001,0.7434141950156353
4.9,0.7539799109258031
5.0,0.7557803468208093
5.1000000000000005,0.7579835117975932
5.2,0.7599023974225338
5.300000000000001,0.7618686629394485
5.4,0.7642376575381408
5.5,0.7661565431630816
5.6000000000000005,0.7684781578698
5.7,0.7705391831706624
5.800000000000001,0.7730976973372501
5.9,0.7801573012413532
6.0,0.7817682175684639
6.1000000000000005,0.7834502037335355
6.2,0.7847768407088032
6.300000000000001,0.7868378660096655
6.4,0.788827821472567
6.5,0.7907467070975078
6.6000000000000005,0.793186771534161
6.7,0.7948924476452194
6.800000000000001,0.7969534729460817
6.9,0.8012413531697148
7.0,0.8027811996588647
7.1000000000000005,0.8041315265801194
7.2,0.8053870937174263
7.300000000000001,0.8068321804226286
7.4,0.808561546479674
7.5,0.8104567421586278
7.6000000000000005,0.811949208755804
7.7,0.8131100161091632
7.800000000000001,0.8144840329764048
7.9,0.8179901449824695
8.0,0.8191746422818156
8.1,0.8204775893110964
8.200000000000001,0.821519946934521
8.3,0.8226570643418933
8.4,0.823983701317161
8.5,0.8255946176442718
8.6,0.8269686345115134
8.700000000000001,0.8282478915948072
8.8,0.8296455984080356
8.9,0.8322041125746233
9.0,0.8336255093338387
9.1,0.8346204870652895
9.200000000000001,0.835686534634701
9.3,0.8367052023121387
9.4,0.8377001800435895
9.5,0.8387188477210272
9.600000000000001,0.8398085852364257
9.700000000000001,0.8408035629678764
9.8,0.8420117502132095
9.9,0.8439069458921634
10.0,0.8448545437316403
10.100000000000001,0.845873211409078
10.200000000000001,0.846797119302568
10.3,0.8475551975741495
10.4,0.8485264853596134
10.5,0.8494740831990903
10.600000000000001,0.8502795413626457
10.700000000000001,0.8510849995262011
10.8,0.8519615275277173
10.9,0.8534303041789064
11.0,0.8545437316402918
11.100000000000001,0.8551833601819387
11.200000000000001,0.8559414384535203
11.3,0.8568179664550365
11.4,0.8575049748886573
11.5,0.858191983322278
11.600000000000001,0.8590448213778072
11.700000000000001,0.859731829811428
11.8,0.8605372879749834
11.9,0.8621245143561073
12.0,0.862835212735715
12.100000000000001,0.863759120629205
12.200000000000001,0.864683028522695
12.3,0.8655358665782242
12.4,0.8664123945797404
12.5,0.8670520231213873
12.600000000000001,0.8679285511229035
12.700000000000001,0.8688050791244196
12.8,0.8694920875580404
12.9,0.8707476546953473
13.0,0.8714346631289681
13.100000000000001,0.8720979816166019
13.200000000000001,0.8725717805363403
13.3,0.8732587889699611
13.4,0.8739457974035819
13.5,0.8747275656211504
13.600000000000001,0.8753198142708235
13.700000000000001,0.8758409930825358
13.8,0.8765753814081304
13.9,0.8775229792476074
14.0,0.8783047474651757
14.100000000000001,0.8790154458447835
14.200000000000001,0.8795603146024827
14.3,0.8801999431441296
14.4,0.8806974320098551
14.5,0.8811949208755804
14.600000000000001,0.8818582393632143
14.700000000000001,0.8824504880128873
14.8,0.8829479768786127
14.9,0.8835165355822989
15.0,0.8840140244480242
15.100000000000001,0.8846536529896711
15.200000000000001,0.8851037619634228
15.3,0.8857670804510566
15.4,0.8861224296408604
15.5,0.8865962285605988
15.600000000000001,0.8869752676963897
15.700000000000001,0.8874490666161281
15.8,0.887804415805932
15.9,0.8883019046716574
16.0,0.8889415332133043
16.1,0.8894153321330427
16.2,0.8898180612148204
16.3,0.8903392400265328
16.400000000000002,0.8908367288922582
16.5,0.8915474272718659
16.6,0.8920686060835781
16.7,0.8925187150573297
16.8,0.893039893869042
16.900000000000002,0.8935373827347673
17.0,0.8940111816545059
17.1,0.8943191509523358
17.2,0.8949350895479958
17.3,0.8953378186297736
17.400000000000002,0.8958353074954989
17.5,0.8961906566853027
17.6,0.896711835497015
17.7,0.8970671846868189
17.8,0.8974699137685966
17.900000000000002,0.8979200227423482
18.0,0.898275371932152
18.1,0.8988439306358381
18.2,0.8994361792855112
18.3,0.8998862882592628
18.400000000000002,0.9003363972330143
18.5,0.9007865062067658
18.6,0.9013787548564389
18.7,0.9017814839382167
18.8,0.9020657632900597
18.900000000000002,0.9023737325878897
19.0,0.9027527717236805
19.1,0.9031081209134844
19.200000000000003,0.9036529896711836
19.3,0.9039846489150005
19.400000000000002,0.904411067942765
19.5,0.9048137970245428
19.6,0.9051691462143466
19.700000000000003,0.9053823557282289
19.8,0.9059272244859282
19.900000000000002,0.9064484032976404
20.0,0.9068274424334313
20.1,0.9073012413531697
20.200000000000003,0.9077039704349474
20.3,0.9080119397327774
20.400000000000002,0.9084620487065289
20.5,0.9086752582204113
20.6,0.9089595375722543
20.700000000000003,0.9093148867620582
20.8,0.9095754761679143
20.900000000000002,0.9098597555197574
21.0,0.9100966549796267
21.1,0.9104046242774566
21.200000000000003,0.9107836634132475
21.3,0.9111153226570643
21.400000000000002,0.9113522221169336
21.5,0.9116838813607505
21.6,0.9119444707666067
21.700000000000003,0.9122761300104236
21.8,0.9124893395243059
21.900000000000002,0.9128920686060836
22.0,0.9132947976878613
22.1,0.9136027669856913
22.200000000000003,0.913981806121482
22.3,0.9142660854733251
22.400000000000002,0.9145029849331944
22.5,0.9146688145551028
22.6,0.914905714014972
22.700000000000003,0.9151189235288544
22.8,0.9152847531507629
22.900000000000002,0.9155927224485928
23.0,0.9159480716383966
23.1,0.916137591206292
23.200000000000003,0.9163508007201744
23.3,0.9165877001800435
23.400000000000002,0.9168956694778736
23.5,0.9171799488297167
23.6,0.9174642281815597
23.700000000000003,0.9175352980195205
23.8,0.9177958874253767
23.900000000000002,0.9181275466691936
24.0,0.9185065858049843
24.1,0.9188382450488013
24.200000000000003,0.9191225244006443
24.3,0.9193831138065005
24.400000000000002,0.9196437032123567
24.5,0.9198569127262389
24.6,0.9201175021320951
24.700000000000003,0.9204017814839383
24.8,0.9206623708897944
24.900000000000002,0.9209703401876244
25.0,0.9213019994314413
25.1,0.9214204491613759
25.200000000000003,0.9216573486212452
25.3,0.9219179380271013
25.400000000000002,0.9220600777030228
25.5,0.9223206671088789
25.6,0.9226049464607221
25.700000000000003,0.9227470861366436
25.8,0.9230313654884866
25.900000000000002,0.9231735051644082
26.0,0.9233630247323036
26.1,0.9237183739221074
26.200000000000003,0.9239078934900028
26.3,0.9240500331659244
26.400000000000002,0.9242158627878329
26.5,0.9244290723017151
26.6,0.9245475220316498
26.700000000000003,0.9246896617075713
26.8,0.9249976310054013
26.900000000000002,0.9252582204112575
27.0,0.925400360087179
27.1,0.9257320193309959
27.200000000000003,0.926039988628826
27.3,0.9261347484127737
27.400000000000002,0.9262531981427082
27.5,0.9264190277646167
27.6,0.9265611674405382
27.700000000000003,0.9267980669004074
27.8,0.9270349663602767
27.900000000000002,0.927271865820146
28.0,0.9274376954420543
28.1,0.9276035250639628
28.200000000000003,0.9277219747938975
28.3,0.927864114469819
28.400000000000002,0.9280299440917275
28.5,0.928148393821662
28.6,0.9284326731735052
28.700000000000003,0.9285511229034398
28.8,0.9286932625793614
28.900000000000002,0.9288827821472567
29.0,0.9291670614990998
29.1,0.9294276509049559
29.200000000000003,0.9294750307969298
29.3,0.9295461006348905
29.400000000000002,0.9296645503648252
29.5,0.9298303799867337
29.6,0.9300672794466028
29.700000000000003,0.9301857291765375
29.8,0.930327868852459
29.900000000000002,0.9304463185823937
30.0,0.9305173884203544
30.1,0.930635838150289
30.200000000000003,0.9307779778262105
30.3,0.9310148772860798
30.400000000000002,0.931275466691936
30.5,0.9314649862598313
30.6,0.9316308158817398
30.700000000000003,0.9317255756656875
30.8,0.9318203354496352
30.900000000000002,0.9320572349095044
31.0,0.9321283047474652
31.1,0.9323178243153606
31.200000000000003,0.932507343883256
31.3,0.9325547237752297
31.400000000000002,0.9326494835591775
31.5,0.9328153131810859
31.6,0.9329337629110206
31.700000000000003,0.9330995925329291
31.8,0.9333128020468113
31.900000000000002,0.9334549417227329
32.0,0.9335733914526675
32.1,0.933739221074576
32.2,0.9338813607504974
32.300000000000004,0.934023500426419
32.4,0.9342603998862883
32.5,0.9343788496162229
32.6,0.9345683691841182
32.7,0.9347105088600398
32.800000000000004,0.9348289585899744
32.9,0.9350421681038568
33.0,0.9352790675637259
33.1,0.9355159670235952
33.2,0.9357054865914906
33.300000000000004,0.9358476262674121
33.4,0.9360371458353075
33.5,0.9361555955652421
33.6,0.9362977352411637
33.7,0.9365583246470198
33.800000000000004,0.9366293944849806
33.9,0.9367004643229413
34.0,0.9368426039988629
34.1,0.9369136738368237
34.2,0.937103193404719
34.300000000000004,0.9372927129726144
34.4,0.9373637828105752
34.5,0.937434852648536
34.6,0.9376006822704445
34.7,0.9376480621624182
34.800000000000004,0.9376954420543921
34.9,0.9377665118923529
35.0,0.9379086515682744
35.1,0.9379797214062352
35.2,0.9380744811901829
35.300000000000004,0.9381692409741306
35.4,0.9382640007580783
35.5,0.9384061404339998
35.6,0.9385482801099213
35.7,0.938666729839856
35.800000000000004,0.9387614896238037
35.9,0.9389273192457122
36.0,0.9390220790296598
36.1,0.9391642187055813
36.2,0.9393063583815029
36.300000000000004,0.9394011181654506
36.4,0.9396617075713067
36.5,0.9397564673552544
36.6,0.9398275371932152
36.7,0.939898607031176
36.800000000000004,0.9399222969771629
36.9,0.9400407467070975
37.0,0.9401118165450583
37.1,0.940206576329006
37.2,0.9402539562209798
37.300000000000004,0.940514545626836
37.4,0.9406566853027575
37.5,0.9407277551407183
37.6,0.9407988249786791
37.7,0.9408462048706528
37.800000000000004,0.9410120344925613
37.9,0.9410831043305221
38.0,0.9412726238984175
38.1,0.9413673836823652
38.2,0.9414147635743391
38.300000000000004,0.9414858334122999
38.400000000000006,0.9415805931962475
38.5,0.9417701127641429
38.6,0.9418411826021037
38.7,0.9420780820619729
38.800000000000004,0.9421017720079599
38.900000000000006,0.9421965317919075
39.0,0.942338671467829
39.1,0.9425281910357244
39.2,0.9425518809817114
39.300000000000004,0.9426466407656591
39.400000000000006,0.9426940206576329
39.5,0.9428598502795413
39.6,0.942978300009476
39.7,0.9430256799014498
39.800000000000004,0.9431204396853975
39.900000000000006,0.9432625793613191
40.0,0.9433810290912537
40.1,0.9434757888752013
40.2,0.943594238605136
40.300000000000004,0.9436653084430967
40.400000000000006,0.9437126883350706
40.5,0.9437837581730314
40.6,0.943902207902966
40.7,0.9439732777409268
40.800000000000004,0.9441154174168482
40.900000000000006,0.944210177200796
41.0,0.9442575570927698
41.1,0.9443049369847437
41.2,0.9443286269307306
41.300000000000004,0.9444233867146783
41.400000000000006,0.9444707666066522
41.5,0.9445418364446129
41.6,0.9446839761205345
41.7,0.944802425850469
41.800000000000004,0.9448971856344167
41.900000000000006,0.9450156353643514
42.0,0.9451103951482991
42.2,0.9452288448782337
42.300000000000004,0.9453946745001421
42.400000000000006,0.9454657443381029
42.5,0.9455368141760637
42.6,0.9456315739600114
42.7,0.9458684734198806
42.800000000000004,0.946057992987776
42.900000000000006,0.9461764427177106
43.0,0.9462475125556714
43.1,0.9464844120155406
43.2,0.9467213114754098
43.300000000000004,0.9468871410973183
43.400000000000006,0.9470055908272529
43.5,0.9471003506112006
43.6,0.9473135601250829
43.7,0.9473372500710698
43.800000000000004,0.9474320098550175
43.900000000000006,0.9474793897469914
44.0,0.9476452193688999
44.1,0.9476689093148868
44.2,0.9477873590448214
44.300000000000004,0.9478584288827822
44.400000000000006,0.9479768786127167
44.5,0.9480716383966644
44.6,0.948213778072586
44.7,0.9482611579645598
44.800000000000004,0.9483322278025206
44.900000000000006,0.9484269875864683
45.0,0.9485691272623898
45.1,0.9486638870463375
45.2,0.9487349568842983
45.300000000000004,0.9489481663981806
45.400000000000006,0.9490903060741022
45.5,0.949137685966076
45.6,0.9492324457500236
45.7,0.9493035155879844
45.800000000000004,0.9494219653179191
45.900000000000006,0.9495404150478537
46.0,0.9496588647777883
46.1,0.949753624561736
46.2,0.9498246943996967
46.300000000000004,0.9498957642376575
46.400000000000006,0.9500379039135791
46.5,0.9501089737515398
46.6,0.9502037335354876
46.7,0.9502984933194353
46.800000000000004,0.9504169430493699
46.900000000000006,0.9504643229413436
47.0,0.9505590827252914
47.1,0.9506538425092391
47.2,0.9508433620771345
47.300000000000004,0.9509144319150953
47.400000000000006,0.9510328816450299
47.5,0.9511039514829907
47.6,0.9511750213209514
47.7,0.9512460911589121
47.800000000000004,0.9513408509428598
47.900000000000006,0.9514593006727945
48.0,0.9515066805647683
48.1,0.9515303705107553
48.2,0.951601440348716
48.300000000000004,0.9517198900786507
48.400000000000006,0.9517909599166114
48.5,0.9518146498625983
48.6,0.9518857197005591
48.7,0.9520515493224675
48.800000000000004,0.9521936889983891
48.900000000000006,0.952241068890363
49.0,0.9523358286743107
49.1,0.9523595186202976
49.2,0.9524305884582583
49.300000000000004,0.9525016582962191
49.400000000000006,0.9525490381881929
49.5,0.9525964180801668
49.6,0.9527148678101014
49.7,0.9527385577560883
49.800000000000004,0.9528806974320099
49.900000000000006,0.9529991471619444
50.0,0.9530228371079313
50.1,0.9530939069458921
50.2,0.9531886667298398
50.300000000000004,0.9532597365678006
50.400000000000006,0.9533781862977352
50.5,0.9534966360276699
50.6,0.9535677058656307
50.7,0.9536624656495784
50.800000000000004,0.9537335354875391
50.900000000000006,0.9538282952714868
51.0,0.9539230550554345
51.1,0.9539941248933952
51.2,0.954065194731356
51.300000000000004,0.9541362645693168
51.400000000000006,0.9542310243532645
51.5,0.9542784042452384
51.6,0.9543494740831991
51.7,0.954373164029186
51.800000000000004,0.9544442338671468
51.900000000000006,0.9545153037051075
52.0,0.9545626835970814
52.1,0.9546574433810291
52.2,0.9547758931109637
52.300000000000004,0.9548469629489245
52.400000000000006,0.9548706528949114
52.5,0.954965412678859
52.6,0.9550127925708329
52.7,0.9550838624087937
52.800000000000004,0.9551549322467545
52.900000000000006,0.9552260020847152
53.0,0.9553444518146499
53.1,0.9554155216526107
53.2,0.9554865914905714
53.300000000000004,0.9555576613285321
53.400000000000006,0.955605041220506
53.5,0.9557234909504406
53.6,0.9557708708424145
53.7,0.9558656306263622
53.800000000000004,0.955913010518336
53.900000000000006,0.9560077703022837
54.0,0.9560788401402445
54.1,0.9561499099782053
54.2,0.956220979816166
54.300000000000004,0.9562446697621529
54.400000000000006,0.9563157396001137
54.5,0.9564578792760352
54.6,0.9564815692220222
54.7,0.956528949113996
54.800000000000004,0.9565763290059699
54.900000000000006,0.9566947787359045
55.0,0.9567184686818914
55.1,0.9567658485738653
55.2,0.956836918411826
55.300000000000004,0.9568842983037998
55.400000000000006,0.9569553681417606
55.5,0.9570264379797214
55.7,0.9570738178716952
55.800000000000004,0.9572159575476168
55.900000000000006,0.9572396474936037
56.0,0.9573107173315645
56.1,0.9573817871695253
56.2,0.9574054771155122
56.300000000000004,0.9574528570074861
56.400000000000006,0.9575002368994598
56.5,0.9575713067374206
56.6,0.9575949966834075
56.7,0.9576660665213683
56.800000000000004,0.957760826305316
56.900000000000006,0.9578555860892637
57.0,0.9579266559272245
57.1,0.9579503458732114
57.2,0.9579740358191984
57.300000000000004,0.9581161754951198
57.400000000000006,0.9581635553870937
57.5,0.9582346252250545
57.7,0.9583056950630152
57.800000000000004,0.9583293850090022
57.900000000000006,0.958376764900976
58.0,0.9584004548469629
58.1,0.9584715246849237
58.2,0.9585899744148584
58.400000000000006,0.9586373543068322
58.6,0.9586847341988061
58.7,0.9587794939827537
58.800000000000004,0.9588268738747275
59.0,0.9588742537667014
59.2,0.9589453236046622
59.300000000000004,0.9590637733345968
59.400000000000006,0.9591585331185445
59.5,0.9592769828484791
59.6,0.9593480526864399
59.7,0.9593954325784138
59.900000000000006,0.9594665024163745
60.2,0.9595375722543352
60.300000000000004,0.9596323320382829
60.400000000000006,0.9597507817682176
60.5,0.9597744717142045
60.6,0.9598455415521653
60.800000000000004,0.9598692314981522
61.0,0.9599166113901261
61.1,0.9599639912820999
61.2,0.9600350611200607
61.300000000000004,0.9600824410120344
61.400000000000006,0.9601298209040083
61.5,0.9601535108499952
61.6,0.9601772007959822
61.7,0.9602482706339429
61.800000000000004,0.9602956505259168
61.900000000000006,0.9603430304178906
62.1,0.9603667203638776
62.400000000000006,0.9603904103098645
62.5,0.9604614801478253
62.6,0.9604851700938122
62.7,0.960556239931773
63.0,0.9605799298777599
63.1,0.9606036198237468
63.2,0.9606509997157207
63.300000000000004,0.9607457594996683
63.5,0.9607694494456552
63.6,0.9607931393916422
63.7,0.960840519283616
63.900000000000006,0.9609115891215768
64.0,0.9609352790675637
64.10000000000001,0.9609826589595376
64.2,0.9610063489055245
64.3,0.9611247986354591
64.4,0.9611484885814461
64.5,0.9611958684734199
64.60000000000001,0.9612432483653938
64.7,0.9612906282573676
64.8,0.9613380081493414
64.9,0.9613853880413152
65.0,0.9614090779873022
65.10000000000001,0.9614327679332891
65.2,0.9614801478252629
65.5,0.9615749076092106
65.60000000000001,0.9616222875011845
65.7,0.9616459774471714
65.8,0.9617170472851322
65.9,0.9617644271771061
66.0,0.961788117123093
66.10000000000001,0.9619065668530276
66.2,0.9619302567990144
66.5,0.9619539467450015
66.60000000000001,0.9620013266369752
66.7,0.9620250165829622
66.8,0.9620960864209229
66.9,0.9621197763669099
67.0,0.9621908462048706
67.10000000000001,0.9622619160428314
67.2,0.9622856059888183
67.3,0.9623566758267791
67.4,0.9624277456647399
67.5,0.9624751255567138
67.60000000000001,0.9624988155027007
67.8,0.9625698853406615
67.9,0.9626409551786221
68.0,0.9626646451246091
68.10000000000001,0.962688335070596
68.2,0.9627830948545437
68.3,0.9628067848005306
68.60000000000001,0.9628304747465176
68.8,0.9628778546384914
68.9,0.9629252345304653
69.0,0.9629489244764522
69.10000000000001,0.9630436842603999
69.2,0.9630910641523738
69.3,0.9631621339903345
69.4,0.9632095138823084
69.5,0.9632568937742821
69.60000000000001,0.9632805837202691
69.8,0.963304273666256
69.9,0.9633516535582299
70.0,0.9633990334502037
70.10000000000001,0.9634701032881645
70.2,0.9635885530180991
70.3,0.9637070027480338
70.4,0.9637780725859945
70.5,0.9638017625319815
70.60000000000001,0.9638491424239553
70.7,0.9638728323699421
70.8,0.963920212261916
70.9,0.9639439022079029
71.0,0.9640386619918506
71.10000000000001,0.9640860418838245
71.2,0.9641097318298114
71.3,0.9641808016677722
71.4,0.9642992513977068
71.5,0.9643703212356676
71.60000000000001,0.9644177011276415
71.7,0.9645124609115892
71.8,0.9646072206955368
72.10000000000001,0.9646546005875106
72.2,0.9647019804794845
72.3,0.9647256704254714
72.4,0.9647730503174453
72.60000000000001,0.9647967402634322
72.7,0.964844120155406
72.9,0.9649388799393538
73.0,0.9649625698853407
73.10000000000001,0.9650099497773145
73.2,0.9650573296692884
73.3,0.9651047095612622
73.4,0.965152089453236
73.5,0.9652231592911968
73.60000000000001,0.9652468492371837
73.7,0.9652705391831706
73.8,0.9653416090211314
73.9,0.9654363688050791
74.0,0.965460058751066
74.10000000000001,0.965483748697053
74.2,0.9655548185350138
74.3,0.9655785084810007
74.4,0.9656021984269876
74.60000000000001,0.9656495783189615
74.7,0.9656732682649484
74.8,0.965768028048896
74.9,0.965791717994883
75.0,0.9658154079408698
75.10000000000001,0.9658627878328437
75.2,0.9659101677248176
75.3,0.9659338576708045
75.4,0.9659812375627783
75.5,0.9660286174547522
75.60000000000001,0.9660523074007391
75.7,0.966099687292713
75.8,0.9661233772386999
75.9,0.9661470671846868
76.10000000000001,0.9661707571306738
76.2,0.9662181370226476
76.3,0.9662892068606084
76.4,0.9663602766985692
76.5,0.9663839666445561
76.7,0.9664550364825168
76.9,0.9664787264285037
77.0,0.9665497962664645
77.10000000000001,0.9665734862124514
77.2,0.9665971761584383
77.4,0.9666208661044253
77.5,0.9666682459963991
77.60000000000001,0.9667393158343599
77.7,0.9668103856723207
77.80000000000001,0.9668577655642945
78.0,0.9668814555102815
78.10000000000001,0.9669525253482422
78.2,0.9669999052402161
78.4,0.967023595186203
78.7,0.9670472851321898
78.80000000000001,0.9671420449161376
78.9,0.9671894248081114
79.0,0.9672131147540983
79.2,0.9672841845920591
79.30000000000001,0.967331564484033
79.4,0.9673552544300199
79.60000000000001,0.9674263242679807
79.9,0.9674973941059415
80.0,0.9675210840519284
80.10000000000001,0.9675921538898892
80.2,0.9676158438358761
80.4,0.9676632237278499
80.5,0.9676869136738369
80.60000000000001,0.9677106036198238
80.7,0.9677579835117976
80.80000000000001,0.9678053634037714
80.9,0.9678527432957453
81.0,0.9679001231877191
81.10000000000001,0.967923813133706
81.2,0.967947503079693
81.30000000000001,0.9680422628636407
81.4,0.9680896427556145
81.7,0.9681133327016015
81.80000000000001,0.9681607125935753
81.9,0.9681844025395622
82.10000000000001,0.9682080924855492
82.2,0.968255472377523
82.30000000000001,0.9682791623235099
82.4,0.9683028522694969
82.5,0.9683502321614706
82.80000000000001,0.9683739221074575
83.2,0.9684449919454183
83.30000000000001,0.9684923718373922
83.4,0.9685160617833791
83.60000000000001,0.968563441675353
83.7,0.9685871316213399
83.80000000000001,0.9686108215673268
83.9,0.9686345115133137
84.0,0.9686818914052876
84.30000000000001,0.9687292712972615
84.4,0.9687529612432484
84.5,0.9687766511892353
84.9,0.9688003411352222
85.0,0.9688477210271961
85.30000000000001,0.9689424808111438
85.4,0.9689661707571307
85.5,0.9689898607031175
85.80000000000001,0.9690135506491045
86.0,0.9690372405950914
86.10000000000001,0.9690609305410783
86.30000000000001,0.9691083104330522
86.4,0.969179380271013
86.5,0.9692267601629868
86.60000000000001,0.9692741400549607
86.7,0.9692978300009476
86.80000000000001,0.9693215199469345
86.9,0.9693452098929214
87.0,0.9693925897848953
87.10000000000001,0.9694399696768692
87.5,0.9694636596228561
87.7,0.969487349568843
87.80000000000001,0.9695110395148299
87.9,0.9695347294608169
88.2,0.9695821093527907
88.30000000000001,0.9696294892447646
88.4,0.9696531791907514
88.5,0.9696768691367383
88.80000000000001,0.9697005590827253
88.9,0.9697242490287122
89.0,0.9697479389746991
89.10000000000001,0.969771628920686
89.30000000000001,0.9698900786506207
89.4,0.9699611484885814
89.7,0.9700085283805553
89.80000000000001,0.9700322183265422
89.9,0.9700559082725292
90.0,0.9701269781104899
90.2,0.9701980479484507
90.30000000000001,0.9702454278404246
90.4,0.9702691177864115
90.60000000000001,0.9702928077323983
90.7,0.9703164976783853
91.0,0.9703401876243722
91.10000000000001,0.9703638775703591
91.2,0.970387567516346
91.30000000000001,0.9704349474083199
91.4,0.9704823273002937
91.60000000000001,0.9705060172462807
91.7,0.9705297071922676
91.80000000000001,0.9705533971382545
92.0,0.9705770870842414
92.10000000000001,0.9706481569222022
92.4,0.9706955368141761
92.5,0.9707429167061499
92.60000000000001,0.9707666066521369
92.7,0.9708376764900976
92.80000000000001,0.9708613664360846
92.9,0.9708850563820715
93.10000000000001,0.9709087463280583
93.2,0.9709324362740452
93.30000000000001,0.971027196057993
93.4,0.9710508860039799
93.5,0.9710982658959537
93.60000000000001,0.9711219558419407
93.7,0.9711693357339145
93.80000000000001,0.9711930256799014
93.9,0.9712404055718753
94.10000000000001,0.9712877854638492
94.30000000000001,0.9713588553018099
94.4,0.9714062351937838
94.5,0.9714536150857576
94.60000000000001,0.9714773050317446
94.7,0.9715009949777315
95.30000000000001,0.9715246849237184
95.4,0.9715720648156922
95.5,0.971619444707666
95.60000000000001,0.971643134653653
95.7,0.9716668245996399
96.2,0.9716905145456268
96.30000000000001,0.9717142044916137
96.4,0.9717852743295745
96.5,0.9718326542215484
96.7,0.9718563441675353
96.9,0.9718800341135222
97.0,0.9719037240595092
97.30000000000001,0.9719274140054961
97.4,0.971951103951483
97.5,0.9719984838434569
97.60000000000001,0.9720221737894438
97.7,0.9720932436274046
97.9,0.9721169335733915
98.30000000000001,0.9721643134653652
98.4,0.9721880034113523
98.5,0.972235383303326
98.7,0.972259073249313
99.0,0.9722827631952999
99.4,0.9723064531412868
99.5,0.9723538330332607
99.60000000000001,0.9723775229792476
99.7,0.9724012129252345
99.9,0.9724249028712214
100.0,0.9724485928172084
100.10000000000001,0.9724722827631953
100.2,0.9724959727091822
100.30000000000001,0.9725196626551691
100.4,0.9725433526011561
100.7,0.972567042547143
100.9,0.9726144224391169
101.0,0.9726381123851038
101.10000000000001,0.9726618023310907
101.2,0.9727091822230646
101.60000000000001,0.9727565621150384
101.80000000000001,0.9727802520610253
102.2,0.9728276319529992
102.30000000000001,0.972875011844973
102.4,0.9729223917369468
102.7,0.9729460816829337
102.80000000000001,0.9729934615749076
102.9,0.9730408414668814
103.0,0.9730645314128684
103.10000000000001,0.9730882213588553
103.30000000000001,0.9731119113048422
103.4,0.9731356012508291
103.60000000000001,0.9731592911968161
103.7,0.973182981142803
103.9,0.9732777409267507
104.0,0.9733251208187246
104.30000000000001,0.9733488107647115
104.4,0.9733725007106984
104.7,0.9734198806026723
104.9,0.973467260494646
105.0,0.9735383303326068
105.10000000000001,0.9735857102245807
105.30000000000001,0.9736094001705676
105.60000000000001,0.9736330901165545
105.80000000000001,0.9737041599545153
105.9,0.9737278499005022
106.0,0.9737515398464891
106.7,0.9737752297924761
107.0,0.973798919738463
107.30000000000001,0.9738226096844499
107.4,0.9738462996304369
107.7,0.9738936795224107
107.9,0.9739647493603715
108.0,0.9740121292523453
108.10000000000001,0.9740595091443192
108.30000000000001,0.9741068890362929
108.4,0.9741542689282668
108.7,0.9741779588742537
108.80000000000001,0.9742253387662276
108.9,0.9742727186582014
109.10000000000001,0.9742964086041884
109.2,0.9743437884961622
109.4,0.9743674784421491
109.5,0.9743911683881361
110.0,0.974414858334123
110.10000000000001,0.9744385482801099
110.2,0.9745096181180707
110.4,0.9745569980100446
110.5,0.9745806879560315
110.7,0.9746043779020184
110.80000000000001,0.9746280678480053
111.10000000000001,0.9746517577939923
111.2,0.974699137685966
111.30000000000001,0.974722827631953
111.7,0.9747702075239268
111.9,0.9748175874159007
112.10000000000001,0.9748412773618876
112.5,0.9748649673078745
112.60000000000001,0.9748886572538614
112.7,0.9749123471998484
113.10000000000001,0.9749360371458353
113.30000000000001,0.9749597270918222
113.5,0.9749834170378091
114.2,0.9750071069837961
114.30000000000001,0.975030796929783
114.4,0.9750781768217568
114.5,0.9751492466597176
114.60000000000001,0.9751729366057046
115.0,0.9751966265516915
115.10000000000001,0.9752676963896523
115.60000000000001,0.9752913863356392
115.7,0.9753150762816261
115.80000000000001,0.975338766227613
115.9,0.9753624561736
116.0,0.9753861461195868
116.10000000000001,0.9754098360655737
116.2,0.9754335260115607
116.4,0.9754572159575476
116.60000000000001,0.9754809059035345
116.7,0.9755045958495214
116.80000000000001,0.9755282857955084
116.9,0.9755519757414953
117.10000000000001,0.9755756656874822
117.4,0.9756230455794561
117.7,0.9756941154174168
118.10000000000001,0.9757178053634038
118.4,0.9757888752013646
118.5,0.9758125651473515
118.7,0.9758599450393253
118.9,0.9758836349853123
119.2,0.9759073249312992
119.60000000000001,0.9759310148772861
120.0,0.975954704823273
120.2,0.97597839476926
120.30000000000001,0.9760257746612337
120.4,0.9760494646072206
120.5,0.9760731545532076
120.7,0.9760968444991945
120.9,0.9761205344451814
121.0,0.9761442243911684
121.2,0.9761679143371553
121.80000000000001,0.9762152942291291
121.9,0.976262674121103
122.10000000000001,0.9763100540130768
122.4,0.9763337439590638
122.80000000000001,0.9763574339050507
122.9,0.9763811238510376
123.0,0.9764048137970246
123.4,0.9764285037430115
123.7,0.9764521936889984
124.30000000000001,0.9764995735809723
124.60000000000001,0.9765232635269592
125.0,0.9765469534729461
125.10000000000001,0.976570643418933
125.5,0.9766417132568938
125.80000000000001,0.9766654032028806
125.9,0.9766890931488676
126.10000000000001,0.9767127830948545
126.4,0.9767364730408414
126.5,0.9767838529328153
126.7,0.9768075428788022
126.9,0.976878612716763
127.0,0.9769023026627499
127.4,0.9769733725007107
127.5,0.9769970624466976
127.60000000000001,0.9770207523926846
127.7,0.9770444423386715
127.80000000000001,0.9770681322846584
128.0,0.9770918222306453
128.20000000000002,0.9771155121766323
128.4,0.9771392021226192
128.5,0.97721027196058
128.70000000000002,0.9772339619065669
128.9,0.9772576518525538
129.1,0.9772813417985406
129.20000000000002,0.9773050317445277
129.3,0.9773524116365014
129.5,0.9773997915284753
129.8,0.9774234814744622
129.9,0.9774471714204491
130.5,0.977494551312423
130.6,0.9775182412584099
130.70000000000002,0.9775419312043968
130.9,0.9776130010423576
131.0,0.9776366909883445
131.20000000000002,0.9776603809343315
131.4,0.9776840708803184
131.6,0.9777077608263053
131.70000000000002,0.9777551407182792
132.0,0.9777788306642661
132.3,0.97782621055624
132.6,0.9778499005022269
132.70000000000002,0.9778735904482138
133.0,0.9778972803942007
133.20000000000002,0.9779209703401877
133.3,0.9779683502321614
133.4,0.9779920401781484
133.6,0.9780394200701222
134.0,0.9780631100161091
134.20000000000002,0.9780867999620961
134.4,0.978110489908083
134.70000000000002,0.9781341798540699
135.1,0.9781815597460438
135.5,0.9782052496920307
135.6,0.9782289396380176
135.9,0.9782526295840045
136.0,0.9782763195299915
136.20000000000002,0.9783000094759784
136.3,0.9783236994219653
136.6,0.9783473893679523
136.9,0.9783947692599261
137.1,0.9784421491519
137.70000000000002,0.9784658390978869
138.1,0.9785132189898607
138.20000000000002,0.9785369089358477
138.3,0.9785605988818346
138.5,0.9785842888278214
138.6,0.9786079787738085
138.8,0.9786553586657822
138.9,0.9786790486117691
139.1,0.9787027385577561
139.5,0.978726428503743
139.6,0.9787501184497299
139.70000000000002,0.9787738083957168
139.9,0.9787974983417038
140.0,0.9788211882876907
140.3,0.9788448782336776
140.8,0.9788685681796645
140.9,0.9788922581256515
141.9,0.9789159480716384
142.0,0.9789396380176253
142.4,0.9789870179095992
142.6,0.9790107078555861
142.8,0.979034397801573
143.20000000000002,0.9790817776935469
143.5,0.9791054676395338
143.6,0.9791528475315077
143.8,0.9792239173694683
144.0,0.9792476073154553
144.70000000000002,0.9792949872074291
145.0,0.979342367099403
145.3,0.9793897469913768
145.70000000000002,0.9794134369373638
146.3,0.9794371268833507
146.4,0.9794608168293376
146.5,0.9794845067753245
146.6,0.9795081967213115
146.8,0.9795555766132853
147.8,0.9796029565052592
148.3,0.979650336397233
148.6,0.97967402634322
149.20000000000002,0.9796977162892069
149.5,0.9797214062351938
149.70000000000002,0.9797687861271677
149.8,0.9797924760731546
150.0,0.9798161660191415
150.1,0.9798635459111154
150.20000000000002,0.9798872358571022
150.6,0.9799109258030891
151.5,0.9799346157490761
151.6,0.9799819956410499
151.9,0.9800056855870368
152.1,0.9800293755330238
152.3,0.9800530654790107
152.5,0.9801004453709845
152.6,0.9801241353169715
152.70000000000002,0.9801478252629584
153.60000000000002,0.9801715152089453
153.70000000000002,0.9801952051549322
153.8,0.9802188951009192
154.3,0.9802425850469061
154.60000000000002,0.980266274992893
154.70000000000002,0.9803136548848669
154.8,0.9803373448308538
155.9,0.9803610347768407
156.4,0.9803847247228277
156.70000000000002,0.9804321046148015
157.0,0.9804557945607884
157.10000000000002,0.9804794845067754
157.20000000000002,0.9805268643987491
157.3,0.9805505543447361
157.4,0.980574244290723
157.5,0.9805979342367099
158.0,0.9806453141286838
158.4,0.9806690040746707
158.9,0.9807163839666445
159.0,0.9807400739126315
159.10000000000002,0.9807874538046053
159.60000000000002,0.9808111437505922
159.8,0.9808348336965792
160.4,0.9808585236425661
161.4,0.980882213588553
161.60000000000002,0.98090590353454
161.8,0.9809295934805269
162.10000000000002,0.9809532834265138
162.20000000000002,0.9809769733725007
162.5,0.9810480432104615
162.60000000000002,0.9810717331564484
163.0,0.9810954231024354
163.20000000000002,0.9811428029944091
164.0,0.9811664929403962
164.10000000000002,0.981190182886383
164.3,0.9812138728323699
164.5,0.9812375627783568
164.70000000000002,0.9812612527243438
165.3,0.9812849426703307
165.8,0.9813086326163176
166.0,0.9813323225623045
166.10000000000002,0.9813560125082915
167.20000000000002,0.9813797024542784
167.3,0.9814270823462522
167.4,0.9814507722922392
168.0,0.9814744622382261
169.0,0.9815218421302
169.8,0.9815455320761869
169.9,0.9815692220221738
170.3,0.9815929119681607
171.0,0.9816166019141477
171.3,0.9816639818061215
171.4,0.9816876717521084
172.20000000000002,0.9817350516440823
172.9,0.9817587415900692
173.0,0.981782431536056
173.4,0.9818298114280299
173.5,0.9818535013740168
173.70000000000002,0.9818771913200038
174.0,0.9819008812659907
174.20000000000002,0.9819245712119776
174.3,0.9819482611579645
174.9,0.9819719511039515
175.0,0.9819956410499384
175.5,0.9820193309959253
175.60000000000002,0.9820430209419122
175.70000000000002,0.9820667108878992
176.0,0.9820904008338861
176.70000000000002,0.982114090779873
176.9,0.98213778072586
177.70000000000002,0.9821614706718469
177.8,0.9822088505638207
178.20000000000002,0.9822562304557946
178.3,0.9822799204017815
178.4,0.9823036103477684
178.9,0.9823273002937554
179.60000000000002,0.9823509902397423
179.8,0.982398370131716
179.9,0.982422060077703
180.60000000000002,0.98244575002369
180.8,0.9824694399696768
181.20000000000002,0.9824931299156638
181.3,0.9825168198616507
181.70000000000002,0.9825641997536245
181.8,0.9825878896996115
182.3,0.9826115796455984
182.4,0.9826352695915853
182.8,0.9826589595375722
182.9,0.9827063394295461
183.5,0.982730029375533
183.8,0.9827537193215199
184.60000000000002,0.9827774092675069
184.70000000000002,0.9828010992134938
184.8,0.9828247891594807
185.10000000000002,0.9828484791054677
185.5,0.9828721690514546
185.9,0.9828958589974415
186.3,0.9829195489434284
186.70000000000002,0.9829432388894154
186.9,0.9829669288354023
187.70000000000002,0.9829906187813892
188.4,0.983014308727376
188.60000000000002,0.9830379986733631
189.10000000000002,0.98306168861935
189.20000000000002,0.9830853785653368
190.3,0.9831090685113238
190.4,0.9831327584573107
190.5,0.9831801383492845
190.9,0.9832038282952715
191.9,0.9832275182412584
192.5,0.9832748981332322
192.60000000000002,0.9832985880792192
192.8,0.9833222780252061
193.0,0.983345967971193
193.10000000000002,0.9833696579171799
193.20000000000002,0.9833933478631669
193.5,0.9834170378091538
193.70000000000002,0.9834644177011277
193.8,0.9834881076471146
194.10000000000002,0.9835117975931015
194.60000000000002,0.9835354875390884
196.70000000000002,0.9835591774850754
197.0,0.9835828674310623
197.9,0.9836065573770492
198.10000000000002,0.983630247323036
199.0,0.9836539372690231
199.10000000000002,0.98367762721501
199.4,0.9837013171609968
199.70000000000002,0.9837250071069839
199.9,0.9837486970529707
200.20000000000002,0.9837723869989576
200.5,0.9837960769449445
200.8,0.9838434568369184
201.20000000000002,0.9838908367288922
201.5,0.9839145266748792
201.8,0.983961906566853
203.0,0.9839855965128399
203.3,0.9840092864588269
203.60000000000002,0.9840329764048138
203.8,0.9840803562967877
203.9,0.9841040462427746
204.10000000000002,0.9841277361887615
204.8,0.9841514261347484
205.0,0.9841751160807354
205.20000000000002,0.9841988060267223
205.5,0.9842224959727092
206.3,0.9842461859186961
206.4,0.9842698758646831
206.5,0.98429356581067
206.70000000000002,0.9843172557566569
206.8,0.9843409457026437
207.10000000000002,0.9843646356486307
208.3,0.9843883255946176
209.9,0.9844120155406045
210.3,0.9844357054865915
210.9,0.9844593954325784
211.0,0.9844830853785653
211.3,0.9845067753245522
211.60000000000002,0.9845304652705392
211.8,0.9845541552165261
212.5,0.984577845162513
213.0,0.9846015351084999
213.20000000000002,0.9846252250544869
213.8,0.9846489150004738
214.5,0.9846726049464607
214.8,0.9846962948924477
215.3,0.9847199848384346
215.5,0.9847436747844215
215.60000000000002,0.9847673647304084
216.10000000000002,0.9848147446223823
216.4,0.9848384345683692
216.5,0.9848621245143561
217.10000000000002,0.9849331943523169
217.3,0.9849805742442908
218.10000000000002,0.9850042641902776
219.70000000000002,0.9850279541362645
219.8,0.9850516440822515
220.10000000000002,0.9850753340282384
220.4,0.9850990239742253
221.4,0.9851227139202122
221.8,0.9851464038661992
222.5,0.9851700938121861
222.70000000000002,0.985193783758173
223.9,0.9852411636501469
224.5,0.9852648535961338
224.8,0.9852885435421207
224.9,0.9853122334881076
225.0,0.9853359234340946
226.4,0.9853596133800815
226.70000000000002,0.9853833033260684
226.9,0.9854069932720554
227.5,0.9854306832180423
227.60000000000002,0.9854543731640292
227.8,0.9854780631100161
228.9,0.9855017530560031
229.4,0.98552544300199
230.3,0.9855491329479769
230.5,0.9855728228939638
230.70000000000002,0.9855965128399508
231.3,0.9856202027859376
231.60000000000002,0.9856438927319245
232.20000000000002,0.9856912726238984
233.3,0.9857149625698853
234.0,0.9857386525158722
235.5,0.9857623424618592
235.60000000000002,0.9857860324078461
235.9,0.985809722353833
236.4,0.9858334122998199
236.70000000000002,0.9858571022458069
237.4,0.9858807921917938
238.10000000000002,0.9859044821377807
239.5,0.9859281720837676
239.60000000000002,0.9859518620297546
240.20000000000002,0.9859755519757415
240.60000000000002,0.9859992419217284
242.4,0.9860229318677154
242.70000000000002,0.9860703117596892
242.8,0.9860940017056761
243.0,0.9861176916516631
243.3,0.98614138159765
243.60000000000002,0.9861887614896238
243.9,0.9862124514356108
245.10000000000002,0.9862361413815977
245.4,0.9862598313275845
245.9,0.9862835212735716
246.20000000000002,0.9863072112195584
246.4,0.9863309011655453
246.70000000000002,0.9863545911115322
246.8,0.9863782810575192
246.9,0.9864019710035061
247.3,0.986425660949493
247.60000000000002,0.9864493508954799
248.0,0.9864730408414669
249.5,0.9864967307874538
249.60000000000002,0.9865204207334407
250.0,0.9865678006254146
250.10000000000002,0.9865914905714015
250.20000000000002,0.9866151805173884
250.8,0.9866625604093623
251.0,0.9866862503553492
253.3,0.9867099403013361
253.4,0.9867336302473231
255.3,0.98675732019331
255.5,0.9867810101392969
255.60000000000002,0.9868047000852838
255.8,0.9868283900312708
256.0,0.9868520799772577
257.0,0.9868757699232446
258.7,0.9868994598692314
259.1,0.9869231498152184
260.0,0.9869468397612053
260.3,0.9869705297071922
261.0,0.9870179095991661
261.7,0.987041599545153
261.90000000000003,0.9870652894911399
262.2,0.9871363593291007
262.90000000000003,0.9871600492750876
263.1,0.9871837392210746
263.2,0.9872074291670615
263.3,0.9872311191130484
263.7,0.9872784990050223
265.0,0.9873021889510092
265.5,0.9873258788969961
265.6,0.9873495688429831
266.8,0.98737325878897
267.5,0.9873969487349569
270.0,0.9874206386809438
271.1,0.9874443286269308
273.6,0.9874680185729177
274.0,0.9874917085189046
277.1,0.9875153984648914
279.1,0.9875390884108785
279.3,0.9875627783568653
280.3,0.9875864683028522
281.90000000000003,0.9876101582488392
282.40000000000003,0.9876338481948261
283.0,0.987657538140813
284.2,0.9876812280867999
285.40000000000003,0.9877049180327869
286.7,0.9877286079787738
287.0,0.9877522979247607
288.40000000000003,0.9877759878707476
288.8,0.9877996778167346
290.1,0.9878233677627215
292.6,0.9878470577087084
292.7,0.9878707476546954
293.1,0.9878944376006823
293.40000000000003,0.9879181275466692
294.0,0.9879418174926561
294.8,0.9879655074386431
295.6,0.9880128873306169
296.40000000000003,0.9880365772766038
296.6,0.9880602672225908
298.2,0.9880839571685777
299.6,0.9881313370605515
300.90000000000003,0.9881550270065385
303.2,0.9881787169525253
303.5,0.9882024068985122
305.1,0.9882260968444992
310.5,0.9882497867904861
311.1,0.988273476736473
312.8,0.9882971666824599
313.0,0.9883208566284469
316.70000000000005,0.9883445465744338
320.40000000000003,0.9883682365204207
320.90000000000003,0.9883919264664076
324.40000000000003,0.9884156164123946
324.70000000000005,0.9884393063583815
324.8,0.9884629963043684
325.5,0.9884866862503553
327.6,0.9885103761963423
327.70000000000005,0.9885340661423292
328.70000000000005,0.9885577560883161
328.90000000000003,0.9885814460343031
330.3,0.98860513598029
331.3,0.9886288259262769
332.90000000000003,0.9886525158722638
334.1,0.9886762058182508
334.70000000000005,0.9886998957642377
338.70000000000005,0.9887235857102246
340.90000000000003,0.9887472756562115
341.6,0.9887709656021985
342.40000000000003,0.9887946555481854
342.70000000000005,0.9888183454941722
343.5,0.9888420354401593
344.90000000000003,0.9888657253861461
345.90000000000003,0.988889415332133
346.1,0.9889131052781199
346.20000000000005,0.9889367952241069
347.20000000000005,0.9889604851700938
347.40000000000003,0.9889841751160807
348.40000000000003,0.9890078650620676
349.5,0.9890315550080546
350.0,0.9890552449540415
351.0,0.9890789349000284
352.6,0.9891026248460153
353.1,0.9891263147920023
353.90000000000003,0.9891500047379892
356.3,0.9891736946839761
358.90000000000003,0.9891973846299631
359.0,0.98922107457595
359.70000000000005,0.9892447645219369
361.70000000000005,0.9892684544679238
363.5,0.9892921444139108
364.3,0.9893158343598977
364.90000000000003,0.9893395243058846
365.1,0.9893632142518715
370.0,0.9893869041978585
372.1,0.9894105941438454
373.20000000000005,0.9894342840898322
373.8,0.9894579740358191
374.70000000000005,0.989505353927793
378.20000000000005,0.9895290438737799
378.5,0.9895527338197669
380.0,0.9895764237657538
381.90000000000003,0.9896001137117407
384.6,0.9896238036577276
386.8,0.9896474936037146
387.40000000000003,0.9896711835497015
389.20000000000005,0.9896948734956884
391.5,0.9897185634416753
392.8,0.9897422533876623
393.1,0.9897659433336492
398.20000000000005,0.9897896332796361
399.0,0.9898133232256231
400.5,0.98983701317161
400.8,0.9898607031175969
401.40000000000003,0.9898843930635838
401.5,0.9899080830095708
402.6,0.9899317729555577
405.90000000000003,0.9899554629015446
407.0,0.9899791528475315
408.1,0.9900028427935185
408.40000000000003,0.9900265327395054
411.3,0.9900502226854923
414.3,0.9900739126314791
415.70000000000005,0.9900976025774662
418.1,0.990121292523453
418.6,0.9901449824694399
418.70000000000005,0.9901686724154269
420.90000000000003,0.9901923623614138
425.3,0.9902397422533876
425.40000000000003,0.9902634321993746
425.5,0.9902871221453615
426.5,0.9903108120913484
427.5,0.9903345020373353
432.40000000000003,0.9903581919833223
433.20000000000005,0.9903818819293092
433.3,0.9904055718752961
433.40000000000003,0.9904292618212831
433.90000000000003,0.99045295176727
435.3,0.9904766417132569
435.5,0.9905003316592438
436.1,0.9905240216052308
436.20000000000005,0.9905477115512177
437.8,0.9905714014972046
438.70000000000005,0.9905950914431915
438.8,0.9906187813891785
439.20000000000005,0.9906661612811523
440.40000000000003,0.9906898512271392
443.1,0.990737231119113
445.1,0.9907609210650999
445.70000000000005,0.990784611011087
445.8,0.9908083009570738
446.8,0.9908319909030607
447.6,0.9908556808490476
448.90000000000003,0.9908793707950346
450.8,0.9909030607410215
451.6,0.9909267506870084
452.6,0.9909504406329953
454.0,0.9909741305789823
456.3,0.9909978205249692
457.0,0.9910215104709561
457.20000000000005,0.991045200416943
460.6,0.99106889036293
461.5,0.9910925803089169
461.90000000000003,0.9911162702549038
465.90000000000003,0.9911399602008908
466.1,0.9911636501468777
469.20000000000005,0.9911873400928646
470.5,0.9912110300388515
471.5,0.9912347199848385
477.40000000000003,0.9912584099308254
478.20000000000005,0.9912820998768123
483.3,0.9913057898227992
486.3,0.9913294797687862
488.5,0.991353169714773
488.70000000000005,0.99137685966076
489.3,0.991400549606747
490.40000000000003,0.9914242395527338
491.3,0.9914479294987207
493.0,0.9914716194447076
495.3,0.9914953093906946
495.5,0.9915189993366815
496.70000000000005,0.9915426892826684
498.8,0.9915663792286553
501.5,0.9915900691746423
503.3,0.9916137591206292
503.70000000000005,0.9916374490666161
504.1,0.991661139012603
507.1,0.99168482895859
507.6,0.9917085189045769
509.3,0.9917322088505638
509.70000000000005,0.9917558987965508
509.90000000000003,0.9917795887425377
510.5,0.9918032786885246
511.1,0.9918269686345115
511.3,0.9918506585804985
513.8000000000001,0.9918743485264854
514.2,0.9918980384724723
515.1,0.9919217284184592
516.3000000000001,0.9919454183644462
516.5,0.9919691083104331
521.4,0.99199279825642
521.9,0.9920164882024068
525.7,0.9920401781483938
528.1,0.9920638680943807
530.9,0.9920875580403676
531.4,0.9921112479863546
532.2,0.9921349379323415
539.0,0.9921586278783284
539.9,0.9921823178243153
540.0,0.9922060077703023
542.1,0.9922296977162892
543.1,0.9922533876622761
543.6,0.992277077608263
549.4,0.99230076755425
549.5,0.9923244575002369
551.7,0.9923481474462238
552.6,0.9923718373922108
554.0,0.9923955273381977
554.2,0.9924192172841846
555.5,0.9924429072301715
556.8000000000001,0.9924665971761585
557.9,0.9924902871221454
559.0,0.9925139770681323
562.6,0.9925376670141192
564.3000000000001,0.9925613569601062
567.1,0.9925850469060931
567.3000000000001,0.99260873685208
569.2,0.9926324267980668
571.5,0.9926561167440539
571.9,0.9926798066900407
572.7,0.9927034966360276
575.4,0.9927271865820146
576.0,0.9927508765280015
580.5,0.9927745664739884
585.7,0.9927982564199753
585.8000000000001,0.9928219463659623
586.4,0.9928456363119492
591.5,0.9928693262579361
595.5,0.992893016203923
596.5,0.99291670614991
600.6,0.9929403960958969
604.1,0.9929640860418838
606.7,0.9929877759878708
607.4,0.9930114659338577
616.1,0.9930351558798446
617.1,0.9930588458258315
620.7,0.9930825357718185
622.5,0.9931062257178054
624.8000000000001,0.9931299156637923
625.0,0.9931536056097792
625.1,0.9931772955557662
625.4000000000001,0.9932009855017531
626.5,0.99322467544774
630.7,0.9932483653937269
631.4000000000001,0.9932720553397139
632.8000000000001,0.9932957452857007
634.8000000000001,0.9933194352316876
635.9000000000001,0.9933431251776746
637.0,0.9933668151236615
644.0,0.9933905050696484
644.5,0.9934141950156353
650.2,0.9934378849616223
650.6,0.9934615749076092
656.7,0.9934852648535961
658.8000000000001,0.993508954799583
659.4000000000001,0.99353264474557
660.0,0.9935563346915569
662.1,0.9935800246375438
666.3000000000001,0.9936037145835307
668.4000000000001,0.9936274045295177
668.5,0.9936510944755046
670.1,0.9936747844214915
673.0,0.9936984743674785
677.6,0.9937221643134654
682.8000000000001,0.9937458542594523
685.0,0.9937695442054392
686.2,0.9937932341514262
699.2,0.9938169240974131
703.8000000000001,0.9938406140434
705.7,0.9938643039893869
709.0,0.9938879939353739
727.8000000000001,0.9939116838813608
729.1,0.9939353738273476
731.2,0.9939590637733347
731.4000000000001,0.9939827537193215
731.9000000000001,0.9940064436653084
732.4000000000001,0.9940301336112953
733.7,0.9940538235572823
734.3000000000001,0.9940775135032692
738.5,0.9941012034492561
742.0,0.994124893395243
744.1,0.99414858334123
744.9000000000001,0.9941722732872169
751.3000000000001,0.9941959632332038
755.1,0.9942196531791907
755.5,0.9942433431251777
758.9000000000001,0.9942670330711646
759.3000000000001,0.9942907230171515
759.7,0.9943144129631385
762.4000000000001,0.9943381029091254
769.3000000000001,0.9943617928551123
770.1,0.9943854828010992
778.8000000000001,0.9944091727470862
791.3000000000001,0.9944328626930731
796.6,0.99445655263906
797.0,0.9944802425850469
800.4000000000001,0.9945039325310339
804.1,0.9945276224770208
805.9000000000001,0.9945513124230076
808.9000000000001,0.9945750023689947
814.1,0.9945986923149815
822.8000000000001,0.9946223822609684
830.7,0.9946460722069553
841.4000000000001,0.9946697621529423
841.9000000000001,0.9946934520989292
842.7,0.9947171420449161
857.4000000000001,0.994740831990903
857.5,0.99476452193689
860.9000000000001,0.9947882118828769
867.7,0.9948119018288638
874.0,0.9948355917748507
875.5,0.9948592817208377
875.9000000000001,0.9948829716668246
878.0,0.9949066616128115
881.5,0.9949303515587985
881.7,0.9949540415047854
882.9000000000001,0.9949777314507723
883.5,0.9950014213967592
885.0,0.9950251113427462
891.1,0.9950488012887331
895.8000000000001,0.99507249123472
904.9000000000001,0.9950961811807069
911.0,0.9951198711266939
915.9000000000001,0.9951435610726808
925.0,0.9951672510186677
927.3000000000001,0.9951909409646545
928.9000000000001,0.9952146309106416
942.0,0.9952383208566284
943.6,0.9952620108026153
950.9000000000001,0.9952857007486023
952.3000000000001,0.9953093906945892
960.3000000000001,0.9953330806405761
971.5,0.995356770586563
973.5,0.99538046053255
974.1,0.9954041504785369
996.0,0.9954278404245238
1004.1,0.9954515303705107
1004.9000000000001,0.9954752203164977
1012.8000000000001,0.9954989102624846
1015.0,0.9955226002084715
1018.2,0.9955462901544585
1025.4,0.9955699801004454
1028.8,0.9955936700464323
1037.5,0.9956173599924192
1038.3,0.9956410499384062
1038.8,0.9956647398843931
1038.9,0.99568842983038
1040.1000000000001,0.9957121197763669
1042.7,0.9957358097223539
1044.7,0.9957594996683408
1058.4,0.9957831896143277
1064.5,0.9958068795603146
1065.7,0.9958305695063016
1081.5,0.9958542594522884
1086.9,0.9958779493982753
1087.8,0.9959016393442623
1098.4,0.9959253292902492
1101.1000000000001,0.9959490192362361
1101.4,0.995972709182223
1123.2,0.99599639912821
1125.5,0.9960200890741969
1135.4,0.9960437790201838
1143.1000000000001,0.9960674689661707
1150.4,0.9960911589121577
1158.7,0.9961148488581446
1160.7,0.9961385388041315
1166.7,0.9961622287501184
1167.7,0.9961859186961054
1174.6000000000001,0.9962096086420923
1219.0,0.9962332985880792
1226.9,0.9962569885340662
1227.5,0.9962806784800531
1251.9,0.99630436842604
1260.7,0.9963280583720269
1287.1000000000001,0.9963517483180139
1289.2,0.9963754382640008
1295.4,0.9963991282099877
1307.4,0.9964228181559746
1307.7,0.9964465081019616
1314.7,0.9964701980479485
1319.1000000000001,0.9964938879939353
1323.3000000000002,0.9965175779399223
1337.3000000000002,0.9965412678859092
1342.2,0.9965649578318961
1346.7,0.996588647777883
1347.1000000000001,0.99661233772387
1353.9,0.9966360276698569
1354.9,0.9966597176158438
1356.4,0.9966834075618307
1364.4,0.9967070975078177
1389.7,0.9967307874538046
1394.4,0.9967544773997915
1394.9,0.9967781673457784
1403.3000000000002,0.9968018572917654
1409.9,0.9968255472377523
1440.2,0.9968492371837392
1446.8000000000002,0.9968729271297262
1468.7,0.9968966170757131
1509.7,0.9969203070217
1515.8000000000002,0.9969439969676869
1517.9,0.9969676869136739
1560.5,0.9969913768596608
1576.0,0.9970150668056477
1621.0,0.9970387567516346
1630.2,0.9970624466976216
1728.2,0.9970861366436085
1743.5,0.9971098265895953
1770.8000000000002,0.9971335165355824
1774.2,0.9971572064815692
1782.1000000000001,0.9971808964275561
1786.4,0.997204586373543
1797.8000000000002,0.99722827631953
1850.9,0.9972519662655169
1868.7,0.9972756562115038
1868.9,0.9972993461574907
1964.9,0.9973230361034777
1971.8000000000002,0.9973467260494646
1990.8000000000002,0.9973704159954515
2007.5,0.9973941059414384
2076.5,0.9974177958874254
2126.4,0.9974414858334123
2126.9,0.9974651757793992
2176.8,0.9974888657253862
2178.2000000000003,0.9975125556713731
2178.7000000000003,0.99753624561736
2196.4,0.9975599355633469
2238.3,0.9975836255093339
2283.5,0.9976073154553208
2285.3,0.9976310054013077
2359.5,0.9976546953472946
2368.2000000000003,0.9976783852932816
2454.2000000000003,0.9977020752392685
2566.1000000000004,0.9977257651852554
2586.0,0.9977494551312422
2614.5,0.9977731450772293
2644.0,0.9977968350232161
2677.8,0.997820524969203
2680.9,0.99784421491519
2724.2000000000003,0.9978679048611769
2750.9,0.9978915948071638
2787.9,0.9979152847531507
2842.4,0.9979389746991377
2878.7000000000003,0.9979626646451246
2889.2000000000003,0.9979863545911115
2905.1000000000004,0.9980100445370984
2945.4,0.9980337344830854
2969.9,0.9980574244290723
2987.4,0.9980811143750592
2994.8,0.9981048043210462
3071.4,0.9981284942670331
3098.6000000000004,0.99815218421302
3172.0,0.9981758741590069
3277.9,0.9981995641049939
3311.0,0.9982232540509808
3320.9,0.9982469439969677
3340.2000000000003,0.9982706339429546
3375.6000000000004,0.9982943238889416
3379.8,0.9983180138349285
3447.9,0.9983417037809154
3598.0,0.9983653937269023
3765.4,0.9983890836728893
3795.5,0.9984127736188761
3937.2000000000003,0.998436463564863
3947.1000000000004,0.99846015351085
3974.7000000000003,0.9984838434568369
3982.4,0.9985075334028238
4075.6000000000004,0.9985312233488107
4180.8,0.9985549132947977
4244.6,0.9985786032407846
4247.7,0.9986022931867715
4250.400000000001,0.9986259831327584
4253.400000000001,0.9986496730787454
4319.6,0.9986733630247323
4423.7,0.9986970529707192
4647.7,0.9987207429167061
4655.0,0.9987444328626931
4705.7,0.99876812280868
4734.2,0.9987918127546669
4886.2,0.9988155027006539
4894.3,0.9988391926466408
5030.6,0.9988628825926277
5061.8,0.9988865725386146
5259.200000000001,0.9989102624846016
5598.3,0.9989339524305885
5967.6,0.9989576423765754
5987.900000000001,0.9989813323225623
6194.8,0.9990050222685493
6402.1,0.9990287122145362
6489.1,0.999052402160523
6536.900000000001,0.99907609210651
6654.6,0.9990997820524969
7017.700000000001,0.9991234719984838
7725.6,0.9991471619444707
7935.1,0.9991708518904577
8217.7,0.9991945418364446
8400.0,0.9992182317824315
8603.4,0.9992419217284184
8693.6,0.9992656116744054
8942.1,0.9992893016203923
9472.2,0.9993129915663792
9624.7,0.9993366815123661
9858.7,0.9993603714583531
11143.400000000001,0.99938406140434
11906.1,0.9994077513503269
11937.800000000001,0.9994314412963139
11943.300000000001,0.9994551312423008
11976.6,0.9994788211882877
12602.5,0.9995025111342746
14242.900000000001,0.9995262010802616
15737.400000000001,0.9995498910262485
16303.900000000001,0.9995735809722354
17717.0,0.9995972709182223
19986.5,0.9996209608642093
20357.9,0.9996446508101962
20811.800000000003,0.999668340756183
20977.0,0.99969203070217
23485.0,0.999715720648157
23619.100000000002,0.9997394105941438
23788.600000000002,0.9997631005401307
26429.100000000002,0.9997867904861177
26905.300000000003,0.9998104804321046
37515.9,0.9998341703780915
40014.700000000004,0.9998578603240784
43561.5,0.9998815502700654
46841.3,0.9999052402160523
71962.90000000001,0.9999289301620392
77479.40000000001,0.9999526201080261
78113.2,0.9999763100540131
193554.5,1.0


==> data/coverage/asn/witness_coverage_asn_fps_cdf.csv <==
value,cdf
0.0,0.008054581635553872
0.10802130356410061,0.008860039799109258
0.11895869226527675,0.009570738178716953
0.12850073008775886,0.010542025964180801
0.1388081637301836,0.011631763479579267
0.14994238791473544,0.0124846015351085
0.15887533648499888,0.013242679806690041
0.16834047325947013,0.014356107268075428
0.17836950381469763,0.015232635269591585
0.18899602261461276,0.01608547332512082
0.19642979869439778,0.016725101866767744
0.208132275317633,0.017388420354401593
0.2163187371716076,0.01897564673552544
0.22920611465579935,0.02030228371079314
0.23822147333317822,0.021155121766322373
0.24759143289982152,0.02203164976783853
0.2573299408641055,0.023192457121197763
0.26745149333142276,0.02406898512271392
0.277971156582136,0.024684923718373924
0.28890458949825654,0.025656211503837772
0.2945315307384878,0.026319529991471618
0.3061163324589498,0.027030228371079313
0.31815679891101434,0.02745664739884393
0.32435348002210884,0.028901734104046242
0.3371112677671984,0.029659812375627783
0.34367712156149194,0.030394200701222403
0.3571949656414321,0.03143655832464702
0.36415198590359354,0.03254998578603241
0.3784751673376088,0.03378186297735241
0.3858466581512164,0.03487160049275088
0.39336172212762166,0.035605988818345494
0.40883380942449626,0.03669572633374396
0.41679658989346297,0.03743011465933858
0.4249144599644522,0.03894627120250166
0.4331904402889498,0.04027290817776936
0.44162761035111164,0.04136264569316782
0.4589981386859597,0.04278404245238321
0.4679379605151905,0.043660570453899365
0.47705190160025784,0.04458447834738937
0.48634335322969435,0.04602956505259168
0.49581577274353217,0.04671657348621245
0.5054726848197751,0.04780631100161092
0.515317682785929,0.048801288733061686
0.5253544299560744,0.050033165924381694
0.5355866609939821,0.05074386430398939
0.546018183302779,0.05185729176537478
0.5566528784416777,0.05377617739031555
0.5674947035703014,0.05486591490571401
0.5785476929211399,0.0557661328532171
0.5898159593006823,0.057945607884014025
0.6013036956197886,0.059082725291386334
0.6130151764538684,0.060480432104614804
0.6249547596334453,0.062067658485738655
0.6371268878657022,0.06322846583909789
0.6495360903876075,0.06652136833128021
0.6621869846512402,0.06789538519852174
0.6750842780419394,0.06915095233582867
0.688232769629917,0.07192267601629869
0.7016373519559884,0.07308348336965792
0.7153030128520806,0.07403108120913485
0.7292348372972003,0.07689756467355255
0.7434380093095501,0.0777740926750687
0.7579178138754954,0.08016677721974794
0.7726796389161036,0.08106699516725102
0.7877289772919841,0.08343598976594334
0.8030714288471759,0.08462048706528949
0.818712702492844,0.08736852079977257
0.834658618331561,0.08935847626267412
0.8509151098229593,0.09080356296787644
0.867488225991568,0.0934331469724249
0.8843841336776471,0.09641808016677722
0.9016091198318633,0.09767364730408415
0.9191695938546592,0.10061120060646261
0.9370720899811829,0.10279067563725955
0.9553232697126726,0.10537287974983417
0.973929924295193,0.10797877380839571
0.9928989772466521,0.21884772102719605
1.0122374869330362,0.2200322183265422
1.0319526491948177,0.2215483748697053
1.0520518000245256,0.2233014308727376
1.0725424182964565,0.22469913768596608
1.093432128549558,0.22609684449919454
1.1147287038245128,0.2273761015824884
1.1364400685560776,0.22898701790959916
1.158574301521761,0.23145077229223918
1.181139638847925,0.23296692883540226
1.204144477074441,0.23474367478442149
1.2275973762790342,0.23685207997725766
1.2515070632624798,0.23801288733061687
1.2758824347958386,0.24052402160523073
1.3007325609309337,0.24192172841845921
1.32606668837531,0.24400644366530844
1.3518942439329247,0.24521463091064152
1.378224838011851,0.2477494551312423
1.405068268200304,0.25042641902776464
1.4324345229123097,0.25281910357244386
1.4603337851043874,0.25461953946745003
1.488776436064616,0.2572017435800246
1.5177730592755023,0.2592864588268739
1.5473344443520824,0.2621055623993177
1.577471591056731,0.2646403866199185
1.6081957133921572,0.26741211030038853
1.6395182437741271,0.27181844025395624
1.671450837285453,0.2748033734483085
1.704005376012839,0.2781436558324647
1.7371939734681956,0.2818155974604378
1.771028979096061,0.28461101108689474
1.8055229828688206,0.2882829527148678
1.840688819971424,0.29159954515303704
1.876539575577342,0.2955557661328532
1.9130885897175478,0.2995119871126694
1.9503494622443331,0.3021652610632048
1.9883360578917932,0.3401402444802426
2.0270625114348855,0.3422960295650526
2.066543232948965,0.3444281247038757
2.1067929131717547,0.34634701032881643
2.147826528969765,0.3481237562778357
2.1896593489111593,0.35120344925613567
2.23230693894718,0.3534303041789065
2.275785168204221,0.35624940775135033
2.3201102148887154,0.3583578129441865
2.3652985723070326,0.3614138159764996
2.411367055002615,0.3639486401971003
2.458332805012659,0.36690988344546577
2.5062132982466476,0.36965791717994884
2.5550263509891176,0.37304557945607886
2.604790126529088,0.37655169146214346
2.6555231419185943,0.3800578034682081
2.7072442748628696,0.38358760542025966
2.7599727707447186,0.3872358571022458
2.813728249785708,0.3904103098644935
2.868530714346827,0.3944849805742443
2.924400556371354,0.3988202406898512
2.981358564972671,0.4156874822325405
3.0394259341698744,0.41786695726333745
3.0986242707740512,0.42073344072775515
3.158975602428148,0.4235762342461859
3.2205023858034427,0.42615843835876055
3.283227514955641,0.42871695252534825
3.3471743298437366,0.4317018857197006
3.4123666250147875,0.4341893300483275
3.478828658457841,0.4376006822704444
3.54658516063031,0.4410831043305221
3.615661343660153,0.4448734956884298
3.6860829107272783,0.44856912726238984
3.7578760656276735,0.4534966360276699
3.831067522523814,0.4572159575476168
3.905684515884973,0.46065099971572065
3.981754810621149,0.46943996967686913
4.05930671241435,0.4720221737894438
4.1383690782511175,0.4752440064436653
4.218971327160182,0.4788448782336776
4.301143451159251,0.48190088126599073
4.384916026415017,0.48514640386619917
4.4703202246205125,0.4882260968444992
4.557387824594064,0.49142423955273384
4.64615122410417,0.49490666161281155
4.736643451924664,0.49815218421302
4.828898180124708,0.5013740168672416
4.922949736598116,0.5078887520136454
5.018833117836742,0.5108499952620108
5.116584001952638,0.5138823083483369
5.216238761953843,0.5167724817587416
5.3178344792787415,0.520349663602767
5.421408957594042,0.5233819766890931
5.527000736861466,0.5264616696673932
5.634649107678444,0.5297308822135885
5.7443941258981015,0.532692125461954
5.856276627534003,0.5366246564957832
5.970338243955203,0.541291575855207
6.086621417377218,0.544394958779494
6.205169416654752,0.5477352411636501
6.326026353381982,0.5510518336018194
6.449237198306446,0.553965696958211
6.574847798062608,0.5574954989102625
6.702904892231361,0.5606225717805363
6.833456130731755,0.5638207144887709
6.966550091551503,0.5681796645503648
7.102236298822798,0.5710224580687956
7.240565241250189,0.5736283521273572
7.3815883908973925,0.5767080451056572
7.525358222339978,0.5803326068416564
7.671928232191119,0.5827963612242965
7.8213529590076245,0.5856628446887141
7.973688003583682,0.5892400265327395
8.128990049639873,0.5923670994030134
8.287316884915105,0.5955178622192742
8.448727422669391,0.598313275845731
8.613281723605407,0.6018193878517957
8.78104101821702,0.604804321046148
8.952067729573113,0.6082630531602388
9.126425496545117,0.6111295366246565
9.304179197486993,0.6143987491708519
9.485394974376403,0.6179996209608642
9.670140257426066,0.6211977636690988
9.858483790174477,0.6240168672415427
10.050495655065326,0.6269307305979342
10.246247299525084,0.630057803468208
10.445811562548512,0.6331138065005212
10.649262701802023,0.6367383682365204
10.856676421254864,0.6399128209987681
11.068129899348445,0.643016203923055
11.283701817714455,0.6461906566853027
11.503472390452112,0.6493414195015635
11.727523393975844,0.6523737325878897
11.955938197444175,0.6553823557282289
12.188801793781263,0.6583672889225812
12.426200831302783,0.6611627025490382
12.668223645957568,0.6636501468776651
12.914960294197423,0.6667061499099782
13.166502586487006,0.6696200132663698
13.422944121466365,0.6722259073249313
13.684380320779006,0.675092390789349
13.950908464578067,0.6779351843077798
14.22262772772428,0.680635838150289
14.499639216688788,0.6833128020468113
14.782046007174728,0.6856581066995168
15.06995318247169,0.6888562494077514
15.363467872556997,0.6917938027101298
15.662699293958768,0.694826115796456
15.967758790395234,0.6974556998010044
16.278759874205576,0.7003221832654222
16.595818268587873,0.7035203259736568
16.91905195065945,0.7060788401402445
17.248581195356184,0.7088031839287406
17.584528620186617,0.7114801478252629
17.927019230857763,0.7141808016677722
18.276180467789743,0.7167866957263337
18.632142253536088,0.7190135506491045
18.995037041127926,0.7215246849237184
19.364999863359568,0.7242727186582014
19.74216838303401,0.7263811238510376
20.126682944187284,0.729342367099403
20.518686624310163,0.7317113616980954
20.918325287587315,0.7341988060267223
21.325747639173073,0.7367099403013361
21.741105280524597,0.7390315550080546
22.1645527658126,0.7420638680943807
22.596247659430706,0.7446223822609684
23.036350594625176,0.7467544773997915
23.485025333266197,0.7490997820524969
23.942438826783675,0.7513503269212546
24.408761278289635,0.7533639723301431
24.884166205910542,0.7559935563346916
25.368830507353422,0.7581967213114754
25.862934525729095,0.7603998862882593
26.366662116657878,0.7625793613190562
26.88020071668198,0.7645693167819577
27.40374141301039,0.7665829621908462
27.937479014622426,0.7686439874917085
28.481612124755735,0.7705865630626362
29.036343214806575,0.7730029375533024
29.601878699669122,0.7747796835023216
30.17842901454218,0.7768407088031839
30.766208693232095,0.7788306642660855
31.365436447980354,0.7811522789728039
31.976335250846404,0.7830000947597839
32.59913241667524,0.7852506396285417
33.23405968768093,0.7874301146593385
33.881353319677935,0.7893963801762532
34.541254169991326,0.791291575855207
35.21400778707991,0.7930209419122525
35.899864501904226,0.7946555481853501
36.599079521074756,0.7965981237562778
37.31191302181391,0.7985170093812186
38.03863024876759,0.8001042357623425
38.77950161270278,0.8021889510091917
39.534802791126765,0.8043447360940017
40.30481483086677,0.8058608926371648
41.08982425264706,0.8078271581540795
41.89012315770294,0.8098171136169809
42.70600933647159,0.8115938595660002
43.53778637939926,0.8135364351369279
44.385763789907294,0.8153842509239079
45.25025709955793,0.8174689661707571
46.1315879854631,0.8192220221737895
47.030084389980544,0.8210224580687956
47.94608064274043,0.8225386146119587
48.87991758504943,0.8241969108310433
49.831942696717284,0.8256656874822326
50.80251022535355,0.8274661233772387
51.79198131818315,0.8291481095423102
52.800724156428466,0.8309959253292902
53.82911409230961,0.8325594617644272
54.87753378871244,0.8343835876054203
55.94637336157687,0.8361840235004264
57.036030525059026,0.8378896996114849
58.14691073951985,0.8395716857765564
59.279427362396916,0.8411115322657065
60.434001802014095,0.8424855491329479
61.61106367438706,0.8442386051359803
62.811050963083396,0.8458495214630911
64.03441018219533,0.8471998483843457
65.28159654248765,0.848644935089548
66.553074120781,0.850184781578698
67.84931603263422,0.8519615275277173
69.1708046083906,0.8535487539088411
70.51803157265202,0.8551122903439781
71.89149822724977,0.8564626172652327
73.29171563777783,0.8578366341324741
74.71920482376046,0.8591869610537288
76.17449695252279,0.8607268075428788
77.65813353683744,0.8622429640860418
79.17066663642143,0.863759120629205
80.71265906335644,0.8652515872263811
82.28468459151117,0.8664597744717142
83.88732817004184,0.8682602103667204
85.52118614105088,0.8695868473419881
87.18686646148586,0.870842414479295
88.88498892935905,0.8720506017246281
90.61618541437413,0.8730692694020658
92.38110009304415,0.8743485264853597
94.18038968838863,0.8758883729745096
96.0147237143002,0.8769307305979342
97.88478472466939,0.8783758173031365
99.7912685673628,0.8797498341703781
101.73488464314724,0.8809817113616981
103.71635616965668,0.8820951388230834
105.73642045050156,0.8833270160144034
107.79582914961794,0.8845352032597366
109.89534857096159,0.8857670804510566
112.03575994364869,0.8868331280204681
114.21785971264998,0.8881834549417227
116.44245983514811,0.8892495025111343
118.71038808266498,0.890268170188572
121.02248834907584,0.8913815976499574
123.37962096462029,0.8922107457594997
125.7826630160312,0.8930635838150289
128.23250867289752,0.8946034303041789
130.73006952038344,0.8958589974414858
133.27627489842925,0.8968539751729366
135.87207224755684,0.8978963327963613
138.51842746141222,0.8991282099876813
141.21632524617323,0.9000047379891973
143.96676948695742,0.9009049559367005
146.77078362136754,0.9018999336681512
149.62941102031064,0.9029186013455889
152.54371537623635,0.9038425092390789
155.51478109893532,0.9048611769165167
158.54371371904662,0.9057850848100066
161.63164029942567,0.9067089927034966
164.77970985452197,0.9077750402729082
167.9890937779274,0.9086989481663982
171.26098627825004,0.9094096465460059
174.5966048234777,0.9101677248175875
177.9971905939975,0.9112574623329859
181.4640089444367,0.9120392305505544
184.9983498745011,0.913081588173979
188.60152850898206,0.9143845352032597
192.27488558711266,0.9153321330427366
196.01978796145676,0.9160191414763574
199.83762910651186,0.9168719795318867
203.72982963722114,0.9177721974793898
207.6978378375822,0.9185539656969582
211.74313019955142,0.9194541836444613
215.86721197244677,0.920164882024069
220.07161772304778,0.9209466502416375
224.35791190660797,0.9217757983511797
228.72768944898635,0.922628636406709
233.18257634011715,0.9233156448403298
237.72423023904062,0.9242869326257936
242.35434109071454,0.9249028712214536
247.074631754843,0.9256135696010613
251.88685864694872,0.9264190277646167
256.7928123919354,0.9271534160902113
261.7943184903767,0.9280062541457406
266.89323799778253,0.9288354022552828
272.0914682170976,0.929380271012982
277.39094340468404,0.9302094191225244
282.7936354900581,0.9308964275561452
288.30155480964237,0.9314412963138444
293.9167508548092,0.932175684639439
299.6413130344964,0.9328626930730598
305.47737145267195,0.933407561830759
311.4270977009455,0.9341419501563536
317.4927056666149,0.9347105088600398
323.67645235645017,0.9357054865914906
329.98063873652615,0.9361792855112291
336.4076105884067,0.936818914052876
342.95975938201036,0.9374822325405098
349.6395231654727,0.9381929309201175
356.4493874723409,0.9389273192457122
363.39188624644044,0.9396853975172936
370.4696027847506,0.9401118165450583
377.68517069864896,0.9407277551407183
385.04127489387474,0.9412963138444045
392.5406525695784,0.9418411826021037
400.18609423683336,0.9425281910357244
407.98044475697935,0.9431441296313844
415.9266044001958,0.9436416184971098
424.027529924686,0.9443523168767175
432.2862356768873,0.9448734956884298
440.7057947131047,0.9453709845541552
449.2893399429911,0.9459158533118545
458.0400652953029,0.9466265516914621
466.96122690635406,0.9472188003411353
476.05614433162464,0.9477636690988345
485.3282017809626,0.9482374680185729
494.78084937784354,0.948829716668246
504.4176044431616,0.9493982753719321
514.2420528040175,0.950061593859566
524.2578501280041,0.9507249123471998
534.468723283476,0.9513882308348337
544.8784717263115,0.9519567895385198
555.4909689136905,0.9525490381881929
566.3101637453992,0.952857007486023
577.3400820332162,0.9533308064057614
588.5848279989115,0.9538282952714868
600.048585801421,0.9541362645693168
611.7356210937733,0.9545389936510945
623.6502826103283,0.954989102624846
635.7970037849433,0.9554865914905714
648.1803044006462,0.9559603904103099
660.8047922714406,0.9565526390599829
673.6751649568744,0.9572870273855776
686.7962115099901,0.9577371363593291
700.172814259333,0.9581161754951198
713.8099506256577,0.9585662844688714
727.7126949740205,0.9588979437126883
741.8862205019493,0.9594428124703875
756.3358011643808,0.9598692314981522
771.0668136360981,0.9603904103098645
786.0847393123846,0.9607694494456552
801.3951663486431,0.9612432483653938
817.0037917397485,0.9615275277172368
832.9164234398878,0.9617407372311191
849.1389825237003,0.9620960864209229
865.6775053894972,0.9625225054486876
882.5381460054057,0.9630910641523738
899.7271781992514,0.9634464133421776
917.2509979930411,0.9638491424239553
935.1161259829228,0.964251871505733
953.3292097654852,0.9647256704254714
971.8970264113292,0.9651757793992229
990.8264849868058,0.9655785084810007
1010.1246291248699,0.9659101677248176
1029.7986396460158,0.966075997346726
1049.8558372302507,0.9664787264285037
1070.3036851411057,0.9670472851321898
1091.1497920027218,0.9674026343219937
1112.4019146310018,0.9677579835117976
1134.0679609199174,0.9680659528096276
1156.15599278403,0.9683028522694969
1178.674229158313,0.968539751729366
1201.6310490564224,0.9687292712972615
1225.0349946885103,0.9690609305410783
1248.8947746397764,0.9694399696768692
1273.2192671109249,0.969795318866673
1298.0175232217255,0.970103288164503
1323.2987703789402,0.9703401876243722
1349.0724157098236,0.9706244669762153
1375.348049562507,0.9709798161660191
1402.1354490745607,0.9712640955178622
1429.4445818110464,0.9714773050317446
1457.2856094734548,0.9717378944376007
1485.6688916808534,0.9720932436274046
1514.6049898246943,0.9724722827631953
1544.1046709986997,0.9727802520610253
1574.1789120052752,0.9731356012508291
1604.8389034399845,0.9734198806026723
1636.0960538555491,0.9737041599545153
1667.96199400696,0.9739884393063584
1700.4485811792752,0.9742964086041884
1733.56790359969,0.9745333080640576
1767.3322849355745,0.9748649673078745
1801.7542888800847,0.9750071069837961
1836.846723827104,0.9752913863356392
1872.6226476372372,0.9756704254714299
1909.0953724966134,0.9758362550933384
1946.2784698703595,0.9760494646072206
1984.1857755525136,0.9763574339050507
2022.831394814315,0.9767364730408414
2062.2297076527652,0.9769023026627499
2102.3953741413948,0.9771392021226192
2143.343339885286,0.9774471714204491
2185.088841582303,0.9776840708803184
2227.6474126926546,0.9780157301241353
2271.034889218886,0.9783000094759784
2315.2674155984187,0.9784658390978869
2360.36145071091,0.9787501184497299
2406.3337740025668,0.9788922581256515
2453.2014917297647,0.97905808774756
2500.9820433242758,0.9793186771534161
2549.6932078824425,0.9795792665592723
2599.3531107807926,0.9796977162892069
2649.980230420455,0.9800293755330238
2701.593405102958,0.9805031744527622
2754.2118400399495,0.9807163839666445
2807.855114499414,0.9810006633184877
2862.543189091134,0.9813560125082915
2918.2964131939902,0.9814744622382261
2975.13553252795,0.9816639818061215
3033.0816968735385,0.9819482611579645
3092.156467941622,0.98213778072586
3152.3818273965417,0.9822799204017815
3213.78018503544,0.98244575002369
3276.3743871269335,0.9826826494835592
3340.1877249121926,0.9829432388894154
3405.2439432715623,0.9832038282952715
3471.567249560049,0.9834644177011277
3539.1823226148276,0.98367762721501
3608.11432193822,0.9838671467829053
3678.388897059526,0.9840329764048138
3750.0321970791606,0.9842461859186961
3823.070880398752,0.9843172557566569
3897.532124640677,0.9843646356486307
3973.443636760845,0.9847673647304084
4050.8336633583936,0.9849568842983037
4129.731001186271,0.9852411636501469
4210.165007866448,0.9853122334881076
4292.165612813865,0.9854306832180423
4375.76332837315,0.9857860324078461
4460.989261172196,0.9859044821377807
4547.875123696958,0.9862361413815977
4636.453246091606,0.9864019710035061
4726.756588188546,0.9866862503553492
4818.818751772749,0.9869231498152184
4912.67399308491,0.9870652894911399
5008.357235568214,0.9872074291670615
5105.904082863276,0.9873495688429831
5205.350832056237,0.9875390884108785
5306.734487184876,0.9876812280867999
5410.09277300774,0.9877996778167346
5515.46414904155,0.9878470577087084
5622.887823871908,0.98798919738463
5732.403769742785,0.9882024068985122
5844.052737430163,0.9883445465744338
5957.876271405314,0.9884866862503553
6073.916725293528,0.9885577560883161
6192.217277633803,0.9886998957642377
6312.821947945557,0.9888183454941722
6435.775613108256,0.9890315550080546
6561.124024060004,0.9891736946839761
6688.913822821501,0.9892447645219369
6819.192559851444,0.9893632142518715
6952.008711740016,0.9895527338197669
7087.4116992469935,0.9896711835497015
7225.451905691104,0.9897422533876623
7366.180695697695,0.9899080830095708
7509.650434311407,0.9900739126314791
7655.914506481165,0.9901686724154269
7805.027336924683,0.9902871221453615
7957.044410379789,0.9904292618212831
8112.022292250329,0.9905240216052308
8270.018649654037,0.9906661612811523
8431.092272880438,0.9908556808490476
8595.303097266657,0.991045200416943
8762.712225499245,0.9911399602008908
8933.381950350527,0.9912820998768123
9107.375777857611,0.991400549606747
9284.758450952942,0.9915426892826684
9465.5959735551,0.9917085189045769
9649.95563512872,0.9917795887425377
9837.906035722945,0.9918743485264854
10029.51711149737,0.99199279825642
10224.860160745224,0.9921112479863546
10424.007870423433,0.992277077608263
10627.034343199264,0.9925376670141192
10834.015125023992,0.99260873685208
11045.027233243389,0.9927745664739884
11260.149185255817,0.992893016203923
11479.461027728508,0.9929403960958969
11703.044366382748,0.9929877759878708
11930.98239635943,0.9930114659338577
12163.359933175794,0.9930351558798446
12400.263444285241,0.99322467544774
12641.78108125169,0.9933668151236615
12888.002712550833,0.993508954799583
13139.019957010018,0.99353264474557
13394.926217899538,0.9936510944755046
13655.816717687934,0.9937695442054392
13921.788533474062,0.9938643039893869
14192.94063310956,0.9939590637733347
14469.373912024568,0.9940301336112953
14751.19123077086,0.9940775135032692
15038.497453296175,0.9941959632332038
15630.006317332847,0.9943381029091254
15934.429058711989,0.99445655263906
16244.780985504576,0.9945276224770208
16883.736571134225,0.9946460722069553
17212.577984717547,0.99476452193689
17547.8241816752,0.9948829716668246
17889.599906788048,0.9949303515587985
18238.032334467982,0.9950014213967592
18593.2511160793,0.9951672510186677
18955.388428182032,0.9953330806405761
19324.579021714584,0.9954515303705107
19700.960272134456,0.9955936700464323
20084.672230535558,0.9956173599924192
20475.857675760923,0.9957121197763669
20874.662167530827,0.9958305695063016
21281.23410060523,0.9958779493982753
21695.724760001398,0.9959253292902492
22118.288377286914,0.9960911589121577
22549.08218796895,0.9961148488581446
22988.266490001686,0.9961622287501184
23436.00470343286,0.9962096086420923
23892.463431212243,0.9962806784800531
24357.812521184493,0.9963754382640008
24832.22512928915,0.9964228181559746
25315.87778399212,0.9964701980479485
25808.95045197152,0.9965412678859092
26824.09328863032,0.9965649578318961
27346.54119096285,0.99661233772387
28422.162047729562,0.9966834075618307
28975.73523962885,0.9967544773997915
29540.090274171806,0.9968255472377523
30115.437147312754,0.9968729271297262
30701.989945058558,0.9969676869136739
31909.59058817244,0.9969913768596608
32531.087780554648,0.9970387567516346
33164.68975877137,0.9970624466976216
33810.6322854969,0.9971335165355824
34469.15571531145,0.9971572064815692
35140.50508413692,0.997204586373543
35824.93020041462,0.9972519662655169
36522.685738058426,0.9972756562115038
37234.03133121913,0.9973467260494646
37959.23167089377,0.9973704159954515
39452.2812308706,0.9974177958874254
41004.0568738164,0.9974414858334123
41802.68530350238,0.9974651757793992
43446.90933415106,0.9974888657253862
45155.805589642005,0.9975125556713731
46035.29686096275,0.9975836255093339
46931.917821062896,0.9976073154553208
47846.0021017215,0.9976546953472946
48777.88983280232,0.9977020752392685
51683.875173586566,0.9977257651852554
52690.51244845399,0.9977731450772293
53716.75581128888,0.997820524969203
54762.9871262393,0.9978915948071638
56916.978401424734,0.9979626646451246
58025.53985969904,0.9979863545911115
59155.692564404315,0.9980337344830854
60307.85704425276,0.9980574244290723
62679.94455655373,0.9981048043210462
63900.75024044131,0.9981284942670331
65145.33333077614,0.99815218421302
66414.1569357046,0.9981758741590069
67707.69318324476,0.9982232540509808
69026.42339696489,0.9982469439969677
74563.2423570767,0.9982943238889416
76015.49683372969,0.9983417037809154
77496.03660214676,0.9983653937269023
79005.4125697228,0.9983890836728893
80544.18637377392,0.9984127736188761
85342.67654401042,0.99846015351085
87004.88006604933,0.9985075334028238
88699.45801856738,0.9985549132947977
90427.04095235752,0.9986259831327584
92188.27169933403,0.9986496730787454
93983.80561172885,0.9986733630247323
95814.3108059487,0.9986970529707192
97680.46841117975,0.9987207429167061
101522.5319609399,0.9987444328626931
103499.86753354475,0.9987918127546669
107570.8253711108,0.9988155027006539
116199.4078205362,0.9988865725386146
123122.08891419861,0.9989102624846016
125520.11506150874,0.9989339524305885
127964.84712043796,0.9989576423765754
132998.08542046812,0.9990050222685493
138229.29596330563,0.9990287122145362
143666.2655864858,0.999052402160523
149317.08740704152,0.99907609210651
152225.30869373368,0.9990997820524969
161294.26426103382,0.9991234719984838
177625.65450801686,0.9991471619444707
191873.54746382515,0.9991945418364446
195610.6330497926,0.9992182317824315
211301.15573037506,0.9992419217284184
215416.62924830292,0.9992893016203923
232695.85100786207,0.9993129915663792
237228.02504753714,0.9993603714583531
246558.90933629803,0.99938406140434
251361.09159827008,0.9994077513503269
261247.87145882924,0.9994314412963139
266336.14791849826,0.9994551312423008
415058.4348401116,0.9994788211882877
457083.99170495913,0.9995025111342746
465986.53204757266,0.9995262010802616
587356.2664551442,0.9995498910262485
634469.8955902793,0.9995735809722354
646827.3483651985,0.9995972709182223
659425.4849615972,0.9996209608642093
754757.0906110631,0.9996446508101962
784443.9333742755,0.999668340756183
815298.4480205508,0.99969203070217
1008016.1815150775,0.999715720648157
1027649.1261922052,0.9997394105941438
1454243.7963431866,0.9997631005401307
1570893.1058099722,0.9997867904861177
1797993.461340305,0.9998104804321046
2495761.7076752433,0.9998341703780915
2695954.3304844573,0.9999052402160523
3398136.1288039833,0.9999289301620392
4121110.954503437,0.9999526201080261
7639934.206450315,0.9999763100540131
23387086.395062488,1.0


==> data/coverage/asn/witness_coverage_asn_ips_cdf.csv <==
value,cdf
0.0,0.008030891689566947
0.1,0.01684355159670236
0.2,0.02684070880318393
0.30000000000000004,0.0364351369278878
0.4,0.047474651757793994
0.5,0.05886951577750403
0.6000000000000001,0.07346252250544869
0.7000000000000001,0.08549701506680565
0.8,0.09935563346915569
0.9,0.25277172368047
1.0,0.2601392968824031
1.1,0.26731735051644084
1.2000000000000002,0.2751113427461385
1.3,0.2830474746517578
1.4000000000000001,0.2923813133706055
1.5,0.30090969392589784
1.6,0.31183075902586943
1.7000000000000002,0.3226333743959064
1.8,0.33386240879370793
1.9000000000000001,0.3947929498720743
2.0,0.39995735809722355
2.1,0.4060693641618497
2.2,0.4125604093622667
2.3000000000000003,0.4183644461290628
2.4000000000000004,0.42561356960106134
2.5,0.4326968634511513
2.6,0.44027764616696674
2.7,0.4471951103951483
2.8000000000000003,0.45432578413721214
2.9000000000000004,0.48206671088789915
3.0,0.486117691651663
3.1,0.49073723111911305
3.2,0.49592532929024924
3.3000000000000003,0.5006396285416469
3.4000000000000004,0.5050222685492277
3.5,0.5110868947218801
3.6,0.5172462806784801
3.7,0.5230266274992893
3.8000000000000003,0.5287832843741116
3.9000000000000004,0.544394958779494
4.0,0.5477352411636501
4.1000000000000005,0.5515256325215578
4.2,0.5548896048517009
4.3,0.5585852364256609
4.4,0.5624703875675163
4.5,0.5659528096275941
4.6000000000000005,0.570288069743201
4.7,0.5742442907230172
4.800000000000001,0.5780346820809249
4.9,0.5864209229602957
5.0,0.5895479958305695
5.1000000000000005,0.5929356581066996
5.2,0.596489150004738
5.300000000000001,0.6000189519567896
5.4,0.603264474556998
5.5,0.6060598881834549
5.6000000000000005,0.6093764806216242
5.7,0.6122666540320288
5.800000000000001,0.6158201459300673
5.9,0.6220269117786411
6.0,0.624846015351085
6.1000000000000005,0.6279967781673458
6.2,0.6306737420638681
6.300000000000001,0.6332559461764428
6.4,0.6365251587226382
6.5,0.6392968824031081
6.6000000000000005,0.6421633658675259
6.7,0.6445086705202312
6.800000000000001,0.6472803942007013
6.9,0.651971003506112
7.0,0.654434757888752
7.1000000000000005,0.6566142329195489
7.2,0.6588884677342935
7.300000000000001,0.6610916327110774
7.4,0.6632000379039136
7.5,0.6655690325026059
7.6000000000000005,0.6679380271012982
7.7,0.6702359518620298
7.800000000000001,0.6724864967307874
7.9,0.6758030891689567
8.0,0.677887804415806
8.1,0.679996209608642
8.200000000000001,0.6817729555576614
8.3,0.6839524305884582
8.4,0.6860845257272813
8.5,0.6882876907040651
8.6,0.6899459869231498
8.700000000000001,0.6918411826021037
8.8,0.6940917274708613
8.9,0.6966739315834359
9.0,0.698545437316403
9.1,0.7002984933194353
9.200000000000001,0.7018857197005591
9.3,0.7036150857576045
9.4,0.7051786221927414
9.5,0.706813228465839
9.600000000000001,0.7085425945228845
9.700000000000001,0.7104141002558514
9.8,0.7121197763669099
9.9,0.7141808016677722
10.0,0.7156021984269876
10.100000000000001,0.7168814555102815
10.200000000000001,0.7185871316213399
10.3,0.7199611484885814
10.4,0.7212640955178622
10.5,0.7227328721690515
10.600000000000001,0.7246280678480053
10.700000000000001,0.7263574339050507
10.8,0.7279209703401877
10.9,0.729650336397233
11.0,0.7308111437505922
11.100000000000001,0.73213778072586
11.200000000000001,0.7335591774850754
11.3,0.7348621245143561
11.4,0.7362835212735716
11.5,0.7375627783568653
11.600000000000001,0.7386525158722638
11.700000000000001,0.7399791528475315
11.8,0.7409504406329953
11.9,0.7423481474462238
12.0,0.743508954799583
12.100000000000001,0.7446460722069553
12.200000000000001,0.7456410499384062
12.3,0.7466834075618307
12.4,0.7479152847531507
12.5,0.7491234719984838
12.600000000000001,0.7500473798919739
12.700000000000001,0.7510423576234246
12.8,0.7524400644366531
12.9,0.7532929024921823
13.0,0.7544063299535677
13.100000000000001,0.7554960674689661
13.200000000000001,0.7562541457405477
13.3,0.7573438832559461
13.4,0.7581493414195015
13.5,0.759215388988913
13.600000000000001,0.7602577466123377
13.700000000000001,0.7612290343978015
13.8,0.7621055623993177
13.9,0.7633611295366246
14.0,0.7643324173220885
14.100000000000001,0.7656116744053824
14.200000000000001,0.76632237278499
14.3,0.7671041410025585
14.4,0.7679332891121008
14.5,0.7690230266274993
14.600000000000001,0.7698284847910547
14.700000000000001,0.7706102530086232
14.8,0.771581540794087
14.9,0.7726712783094855
15.0,0.7735714962569885
15.100000000000001,0.7744480242585047
15.200000000000001,0.7755377617739031
15.3,0.7766038093433147
15.4,0.7773855775608831
15.5,0.7783331754003601
15.600000000000001,0.7792097034018762
15.700000000000001,0.7799677816734578
15.8,0.7804889604851701
15.9,0.7813417985406993
16.0,0.7824789159480716
16.1,0.7833554439495878
16.2,0.7841609021131432
16.3,0.7850374301146593
16.400000000000002,0.7855822988723585
16.5,0.7865535866578224
16.6,0.7875485643892732
16.7,0.7882592627688809
16.8,0.7887804415805932
16.900000000000002,0.7898938690419786
17.0,0.7905571875296125
17.1,0.791007296503364
17.2,0.7918127546669194
17.3,0.7923339334786317
17.400000000000002,0.7929498720742917
17.5,0.7939448498057424
17.6,0.7945844783473893
17.7,0.7955320761868663
17.8,0.7962190846204871
17.900000000000002,0.7968824031081209
18.0,0.7974509618118071
18.1,0.7978536908935847
18.2,0.7985406993272055
18.3,0.7991803278688525
18.400000000000002,0.799938406140434
18.5,0.8006727944660286
18.6,0.8011939732777409
18.7,0.801786221927414
18.8,0.8023547806311001
18.900000000000002,0.8028522694968255
19.0,0.8033734483085379
19.1,0.803965696958211
19.200000000000003,0.8046290154458448
19.3,0.8052923339334787
19.400000000000002,0.8058608926371648
19.5,0.806405761394864
19.6,0.8070927698284848
19.700000000000003,0.8079219179380271
19.8,0.8084904766417133
19.900000000000002,0.8092011750213209
20.0,0.8097697337250072
20.1,0.8102198426987587
20.200000000000003,0.8106936416184971
20.3,0.8112858902681702
20.400000000000002,0.8117833791338955
20.5,0.8124230076755425
20.6,0.8128494267033071
20.700000000000003,0.8134890552449541
20.8,0.8141523737325879
20.900000000000002,0.8148156922202218
21.0,0.815360560977921
21.1,0.8159291196816071
21.200000000000003,0.8164739884393064
21.3,0.8169477873590448
21.400000000000002,0.8174689661707571
21.5,0.8180375248744433
21.6,0.818440253956221
21.700000000000003,0.8189851227139202
21.8,0.819340471903724
21.900000000000002,0.8197195110395148
22.0,0.8202169999052402
22.1,0.8207381787169525
22.200000000000003,0.8213778072585994
22.3,0.8219226760162986
22.400000000000002,0.8223017151520895
22.5,0.822728134179854
22.6,0.8231308632616318
22.700000000000003,0.8234388325594618
22.8,0.8237941817492657
22.900000000000002,0.8241258409930825
23.0,0.8244101203449257
23.1,0.824907609210651
23.200000000000003,0.8254761679143372
23.3,0.8259736567800625
23.400000000000002,0.8263053160238795
23.5,0.8268264948355918
23.6,0.827063394295461
23.700000000000003,0.827655642945134
23.8,0.8282952714867811
23.900000000000002,0.8288164502984933
24.0,0.8293613190561926
24.1,0.8296219084620488
24.200000000000003,0.8299061878138918
24.3,0.8302615370036956
24.400000000000002,0.8307353359234341
24.5,0.8311143750592249
24.6,0.8315881739789633
24.700000000000003,0.8318961432767933
24.8,0.8322514924665971
24.900000000000002,0.8327489813323226
25.0,0.8333175400360087
25.1,0.8339334786316687
25.200000000000003,0.8344072775514072
25.3,0.8348336965791718
25.400000000000002,0.8352127357149626
25.5,0.8354496351748318
25.6,0.8358523642566095
25.700000000000003,0.8363498531223349
25.8,0.836918411826021
25.900000000000002,0.8371790012318772
26.0,0.8377001800435895
26.1,0.8379844593954325
26.200000000000003,0.8383871884772103
26.3,0.8385767080451056
26.400000000000002,0.8389320572349095
26.5,0.8393347863166872
26.6,0.8398559651283996
26.700000000000003,0.8402586942101772
26.8,0.8406614232919549
26.900000000000002,0.8409693925897849
27.0,0.8413010518336018
27.1,0.8416800909693926
27.200000000000003,0.8420828200511703
27.3,0.8424381692409741
27.400000000000002,0.8427224485928172
27.5,0.8429830379986734
27.6,0.8433383871884772
27.700000000000003,0.8437411162702549
27.8,0.8440727755140718
27.900000000000002,0.8442622950819673
28.0,0.8445228844878234
28.1,0.844925613569601
28.200000000000003,0.845257272813418
28.3,0.845565242111248
28.400000000000002,0.8459442812470388
28.5,0.8462285605988819
28.6,0.8465839097886857
28.700000000000003,0.8469392589784895
28.8,0.8471761584383588
28.900000000000002,0.8475551975741495
29.0,0.8479816166019142
29.1,0.8482185160617833
29.200000000000003,0.8484317255756657
29.3,0.848668625035535
29.400000000000002,0.848952904387378
29.5,0.8493319435231688
29.6,0.8494977731450772
29.700000000000003,0.8498057424429072
29.8,0.8500663318487633
29.900000000000002,0.8503506112006065
30.0,0.8505638207144888
30.1,0.8508244101203449
30.200000000000003,0.8512034492561357
30.3,0.851416658770018
30.400000000000002,0.8517720079598219
30.5,0.8521036672036387
30.6,0.8523642566094949
30.700000000000003,0.8525300862314034
30.8,0.8527906756372595
30.900000000000002,0.8530512650431157
31.0,0.8534066142329195
31.1,0.8537382734767365
31.200000000000003,0.8540699327205534
31.3,0.8544015919643703
31.400000000000002,0.8547095612622003
31.5,0.8551122903439781
31.6,0.8552307400739126
31.700000000000003,0.8555150194257557
31.8,0.8557045389936511
31.900000000000002,0.8559888183454941
32.0,0.8562494077513503
32.1,0.8564626172652327
32.2,0.8566995167251019
32.300000000000004,0.856983796076945
32.4,0.8571970055908272
32.5,0.8573865251587226
32.6,0.8578129441864872
32.7,0.8580972235383303
32.800000000000004,0.8584288827821472
32.9,0.8587605420259642
33.0,0.8588789917558988
33.1,0.8591632711077418
33.2,0.859423860513598
33.300000000000004,0.8596133800814935
33.4,0.8599924192172842
33.5,0.8603003885151141
33.6,0.860655737704918
33.7,0.8608215673268265
33.800000000000004,0.8610584667866957
33.9,0.861295366246565
34.0,0.861579645598408
34.1,0.861911304842225
34.2,0.8621245143561073
34.300000000000004,0.8623140339240026
34.4,0.8627404529517673
34.5,0.8630721121955842
34.6,0.8633327016014404
34.7,0.8637117407372311
34.800000000000004,0.8640433999810481
34.9,0.8642802994409172
35.0,0.8645408888467734
35.1,0.8647540983606558
35.2,0.8649436179285511
35.300000000000004,0.8651568274424334
35.4,0.8654174168482895
35.5,0.8654647967402634
35.6,0.8657490760921065
35.7,0.8660096654979627
35.800000000000004,0.866199185065858
35.9,0.8664123945797404
36.0,0.8666492940396096
36.1,0.8668388136075049
36.2,0.8670994030133611
36.300000000000004,0.8673599924192172
36.4,0.8676679617170473
36.5,0.8678811712309296
36.6,0.8681654505827727
36.7,0.8684023500426419
36.800000000000004,0.8686866293944849
36.9,0.868994598692315
37.0,0.8691604283142235
37.1,0.8693973277740926
37.2,0.8695157775040273
37.300000000000004,0.8697289870179096
37.4,0.8699658864777788
37.5,0.8701317160996873
37.6,0.8703449256135696
37.7,0.8706055150194257
37.800000000000004,0.8708661044252819
37.9,0.871126693831138
38.0,0.8712688335070596
38.1,0.8713399033450204
38.2,0.8716478726428504
38.300000000000004,0.8718610821567326
38.400000000000006,0.8721927414005496
38.5,0.8723348810764712
38.6,0.8726191604283142
38.7,0.8728086799962096
38.800000000000004,0.8729745096181181
38.900000000000006,0.8732114090779873
39.0,0.8733298588079219
39.1,0.8734719984838435
39.2,0.8738036577276603
39.300000000000004,0.8739457974035819
39.400000000000006,0.8740879370795035
39.5,0.8741826968634512
39.6,0.8744195963233203
39.7,0.8746091158912158
39.800000000000004,0.874869705297072
39.900000000000006,0.875130294702928
40.0,0.8752961243248365
40.1,0.8754145740547712
40.2,0.8757225433526011
40.300000000000004,0.8759594428124704
40.400000000000006,0.8761489623803658
40.5,0.8764095517862219
40.6,0.8764569316781958
40.7,0.8766227613001042
40.800000000000004,0.8768122808679997
40.900000000000006,0.8770254903818819
41.0,0.8771676300578035
41.1,0.8774282194636597
41.2,0.8775229792476074
41.300000000000004,0.8777835686534635
41.400000000000006,0.8779020183833981
41.5,0.8781626077892543
41.6,0.8783758173031365
41.7,0.8785653368710319
41.800000000000004,0.8786837866009666
41.900000000000006,0.8788969961148488
42.0,0.8792997251966266
42.1,0.8795129347105088
42.2,0.8797261442243912
42.300000000000004,0.8798919738462996
42.400000000000006,0.8800341135222212
42.5,0.8802236330901165
42.6,0.8805789822799204
42.7,0.8807448119018289
42.800000000000004,0.8809817113616981
42.900000000000006,0.8811238510376196
43.0,0.8812896806595281
43.1,0.8813844404434757
43.2,0.8815739600113712
43.300000000000004,0.8817634795792666
43.400000000000006,0.8819056192551881
43.5,0.881952999147162
43.6,0.8820951388230834
43.7,0.882237278499005
43.800000000000004,0.8823320382829527
43.900000000000006,0.8825215578508481
44.0,0.8826873874727565
44.1,0.8828769070406519
44.2,0.8829716668245996
44.300000000000004,0.8831374964465081
44.400000000000006,0.8833270160144034
44.5,0.8835165355822989
44.6,0.8836349853122335
44.7,0.8838718847721028
44.800000000000004,0.884085094285985
44.900000000000006,0.8842509239078935
45.0,0.884393063583815
45.1,0.8844404434757889
45.2,0.884701032881645
45.300000000000004,0.8848905524495404
45.400000000000006,0.8851511418553966
45.5,0.8853880413152658
45.6,0.8854828010992135
45.7,0.8856723206671089
45.800000000000004,0.8858144603430305
45.900000000000006,0.885932910072965
46.0,0.8862171894248081
46.1,0.8863119492087558
46.2,0.8864777788306643
46.300000000000004,0.8866436084525727
46.400000000000006,0.886880507912442
46.5,0.8870700274803374
46.6,0.8872595470482327
46.7,0.8874016867241543
46.800000000000004,0.8876385861840235
46.900000000000006,0.8876859660759974
47.0,0.8877570359139582
47.1,0.8879228655358665
47.2,0.888112385103762
47.300000000000004,0.8882071448877097
47.400000000000006,0.8883255946176443
47.5,0.8884677342935658
47.6,0.8886098739694873
47.7,0.8887520136454089
47.800000000000004,0.8889652231592912
47.900000000000006,0.8890126030512651
48.0,0.8891073628352127
48.1,0.8892021226191604
48.2,0.8892968824031081
48.300000000000004,0.8894153321330427
48.400000000000006,0.8895337818629774
48.5,0.8896759215388989
48.6,0.8898417511608073
48.7,0.889936510944755
48.800000000000004,0.8901260305126504
48.900000000000006,0.8902918601345589
49.0,0.8904576897564673
49.1,0.8906235193783758
49.2,0.8907656590542974
49.300000000000004,0.8909314886762059
49.400000000000006,0.8911210082441012
49.5,0.8913342177579835
49.6,0.8915711172178528
49.7,0.8917606367857481
49.800000000000004,0.8919027764616697
49.900000000000006,0.8920212261916043
50.0,0.8922107457594997
50.1,0.892423955273382
50.2,0.8925897848952904
50.300000000000004,0.8927793044631859
50.400000000000006,0.8929214441391073
50.5,0.8930635838150289
50.6,0.8931346536529897
50.7,0.8933952430588459
50.800000000000004,0.8934900028427936
50.900000000000006,0.8935610726807542
51.0,0.8936558324647019
51.1,0.8937979721406235
51.2,0.8938453520325974
51.300000000000004,0.893963801762532
51.400000000000006,0.8940822514924666
51.5,0.894248081114375
51.6,0.8943902207902966
51.7,0.8945560504122051
51.800000000000004,0.8946034303041789
51.900000000000006,0.8946981900881266
52.0,0.8947692599260874
52.1,0.8948877096560219
52.2,0.8950535392779304
52.300000000000004,0.8952193688998389
52.400000000000006,0.8952430588458258
52.5,0.8953851985217474
52.6,0.8954562683597082
52.7,0.8955036482516819
52.800000000000004,0.8955984080356297
52.900000000000006,0.8957642376575381
53.0,0.8959063773334597
53.1,0.8961195868473419
53.2,0.8962143466312896
53.300000000000004,0.8963091064152374
53.400000000000006,0.8963801762531981
53.5,0.8964986259831328
53.6,0.8966170757130674
53.7,0.896711835497015
53.800000000000004,0.8968065952809627
53.900000000000006,0.8968539751729366
54.0,0.8969250450108974
54.1,0.897043494740832
54.2,0.8970908746328058
54.300000000000004,0.8971856344167535
54.400000000000006,0.8972330143087274
54.5,0.8973277740926751
54.6,0.8974462238226096
54.7,0.8975646735525443
54.800000000000004,0.8976831232824789
54.900000000000006,0.8977541931204397
55.0,0.8978252629584005
55.1,0.897991092580309
55.2,0.8981332322562304
55.300000000000004,0.8981806121482043
55.400000000000006,0.898275371932152
55.5,0.8984175116080735
55.6,0.8985122713920213
55.7,0.898607031175969
55.800000000000004,0.8987491708518904
55.900000000000006,0.8988202406898512
56.0,0.8990334502037335
56.1,0.899199279825642
56.2,0.8993177295555767
56.300000000000004,0.8993651094475504
56.400000000000006,0.8994835591774851
56.5,0.8996256988534066
56.6,0.899815218421302
56.7,0.8999336681512367
56.800000000000004,0.9000994977731451
56.900000000000006,0.900123187719132
57.0,0.9001942575570928
57.1,0.9003600871790012
57.2,0.900454846962949
57.300000000000004,0.9005969866388704
57.400000000000006,0.9006680564768312
57.5,0.9006917464228181
57.6,0.9008575760447266
57.7,0.901070785558609
57.800000000000004,0.9012129252345304
57.900000000000006,0.9013787548564389
58.0,0.9014972045863735
58.1,0.9015682744243343
58.2,0.9016156543163082
58.300000000000004,0.9018051738842036
58.400000000000006,0.901971003506112
58.5,0.9021368331280205
58.6,0.9022079029659812
58.7,0.9023263526959159
58.800000000000004,0.9023737325878897
58.900000000000006,0.9025395622097981
59.0,0.9027053918317066
59.1,0.9029186013455889
59.2,0.9030607410215105
59.300000000000004,0.9032502605894058
59.400000000000006,0.9034634701032882
59.5,0.9036766796171705
59.6,0.903795129347105
59.7,0.9039609589690135
59.800000000000004,0.9040794086989482
59.900000000000006,0.9041978584288828
60.0,0.9042689282668436
60.1,0.9043636880507913
60.2,0.9044584478347389
60.300000000000004,0.9046005875106605
60.400000000000006,0.9046479674026343
60.5,0.9047190372405951
60.6,0.9049085568084905
60.7,0.9050033165924382
60.800000000000004,0.905074386430399
60.900000000000006,0.9051691462143466
61.0,0.9053112858902682
61.1,0.9055244954041505
61.2,0.9055955652421113
61.300000000000004,0.9056666350800721
61.400000000000006,0.9057613948640197
61.5,0.9059272244859282
61.6,0.9060219842698759
61.7,0.9061167440538236
61.800000000000004,0.9061641239457974
61.900000000000006,0.9062351937837582
62.0,0.9063299535677058
62.1,0.9064957831896143
62.2,0.9066142329195489
62.300000000000004,0.9067326826494836
62.400000000000006,0.9068985122713921
62.5,0.9069932720553397
62.6,0.9071354117312612
62.7,0.9071827916232351
62.800000000000004,0.9074196910831044
62.900000000000006,0.9075144508670521
63.0,0.9075855207050127
63.1,0.9077039704349474
63.2,0.9078461101108689
63.300000000000004,0.9079171799488297
63.400000000000006,0.9079645598408036
63.5,0.9080356296787643
63.6,0.9081066995167251
63.7,0.908154079408699
63.800000000000004,0.9082488391926467
63.900000000000006,0.9083672889225812
64.0,0.9083909788685682
64.10000000000001,0.9085094285985028
64.2,0.9086278783284374
64.3,0.9087463280583721
64.4,0.9088410878423198
64.5,0.9089358476262674
64.60000000000001,0.9089832275182412
64.7,0.9091016772481759
64.8,0.9091253671941628
64.9,0.9092201269781105
65.0,0.9092911968160713
65.10000000000001,0.9093622666540321
65.2,0.9094333364919928
65.3,0.9095044063299536
65.4,0.9096228560598881
65.5,0.909670235951862
65.60000000000001,0.9097176158438359
65.7,0.9097886856817966
65.8,0.9099071354117313
65.9,0.9099782052496921
66.0,0.910001895195679
66.10000000000001,0.9100966549796267
66.2,0.9101440348716004
66.3,0.9101914147635743
66.4,0.910286174547522
66.5,0.9103098644935089
66.60000000000001,0.9103335544394959
66.7,0.9103809343314697
66.8,0.9104520041694305
66.9,0.9105467639533782
67.0,0.9106652136833128
67.10000000000001,0.9106889036292998
67.2,0.9107362835212736
67.3,0.9108073533592344
67.4,0.9109731829811428
67.5,0.9109968729271297
67.60000000000001,0.9110679427650905
67.7,0.911233772386999
67.9,0.9113285321709467
68.0,0.9114706718468681
68.10000000000001,0.9114943617928551
68.2,0.9115654316308159
68.3,0.9116128115227897
68.4,0.9117312612527243
68.5,0.9117786411446982
68.60000000000001,0.9118970908746328
68.7,0.9119444707666067
68.8,0.9120392305505544
68.9,0.912133990334502
69.0,0.9121813702264758
69.10000000000001,0.9122761300104236
69.2,0.9123471998483843
69.3,0.9123945797403582
69.4,0.912441959632332
69.5,0.9125130294702928
69.60000000000001,0.9125840993082536
69.7,0.9126551691462144
69.8,0.9127973088221358
69.9,0.9128683786600966
70.0,0.9129394484980574
70.10000000000001,0.9130342082820051
70.2,0.9131052781199659
70.3,0.9131763479579267
70.4,0.9133421775798352
70.5,0.9134132474177958
70.60000000000001,0.9136027669856913
70.7,0.9137449066616128
70.8,0.9137922865535867
70.9,0.9138633563915475
71.0,0.913981806121482
71.10000000000001,0.9140765659054297
71.3,0.9141002558514166
71.4,0.9141713256893774
71.60000000000001,0.9142660854733251
71.7,0.914313465365299
71.8,0.9143608452572728
71.9,0.9143845352032597
72.0,0.9145266748791813
72.10000000000001,0.9145503648251682
72.2,0.9145977447171421
72.3,0.9146688145551028
72.4,0.9147161944470766
72.5,0.9148346441770113
72.60000000000001,0.9149767838529328
72.7,0.9150952335828675
72.8,0.9151663034208282
72.9,0.915237373258789
73.0,0.9153558229887235
73.2,0.9154268928266843
73.3,0.915521652610632
73.4,0.9155927224485928
73.5,0.9157111721785275
73.60000000000001,0.9158059319624752
73.7,0.9159006917464229
73.8,0.9159954515303705
74.0,0.9160428314223443
74.10000000000001,0.9160665213683313
74.2,0.916161281152279
74.3,0.9161849710982659
74.4,0.9162323509902397
74.5,0.9162797308822136
74.60000000000001,0.9163744906661613
74.7,0.9164218705581352
74.8,0.9164929403960959
74.9,0.9165166303420829
75.0,0.9165640102340566
75.10000000000001,0.9166350800720174
75.2,0.9166824599639913
75.3,0.9168719795318867
75.4,0.9169667393158344
75.5,0.9171088789917559
75.60000000000001,0.9171562588837298
75.7,0.9171799488297167
75.8,0.9172036387757035
75.9,0.9172747086136643
76.0,0.9174168482895859
76.10000000000001,0.9174642281815597
76.2,0.9174879181275467
76.3,0.9175826779114944
76.4,0.9177485075334029
76.5,0.9178669572633374
76.60000000000001,0.9179380271012982
76.7,0.917985406993272
76.9,0.9180327868852459
77.0,0.9180801667772197
77.10000000000001,0.9182696863451152
77.2,0.9183644461290629
77.30000000000001,0.9185302757509712
77.4,0.918601345588932
77.5,0.9186724154268928
77.60000000000001,0.9187908651568274
77.7,0.9188619349947882
77.80000000000001,0.918933004832749
77.9,0.9190040746707098
78.0,0.9190277646166967
78.10000000000001,0.9190988344546575
78.2,0.9191935942386051
78.30000000000001,0.9193357339145267
78.4,0.9194541836444613
78.60000000000001,0.919548943428409
78.7,0.9196437032123567
78.80000000000001,0.9196910831043306
78.9,0.9197858428882782
79.0,0.919833222780252
79.10000000000001,0.9198806026722259
79.2,0.9199042926182128
79.30000000000001,0.9199990524021605
79.4,0.9200701222401213
79.5,0.9201411920780821
79.60000000000001,0.9201885719700559
79.7,0.9202833317540036
79.80000000000001,0.9203544015919644
79.9,0.9204254714299251
80.0,0.920449161375912
80.10000000000001,0.9205913010518336
80.2,0.9207334407277551
80.30000000000001,0.9207571306737421
80.4,0.9208045105657159
80.5,0.9208992703496636
80.60000000000001,0.9209703401876244
80.7,0.9211361698095328
80.80000000000001,0.9211835497015067
80.9,0.9213256893774282
81.10000000000001,0.9214441391073628
81.30000000000001,0.9214915189993367
81.4,0.9215862787832844
81.5,0.9217047285132189
81.60000000000001,0.9217521084051928
81.7,0.9217757983511797
81.80000000000001,0.9217994882971667
81.9,0.9218705581351274
82.0,0.9219179380271013
82.10000000000001,0.922012697811049
82.2,0.9220363877570359
82.30000000000001,0.9221074575949967
82.4,0.9221785274329575
82.5,0.9222259073249313
82.60000000000001,0.922344357054866
82.7,0.9224864967307874
82.80000000000001,0.9225575665687482
83.0,0.9226049464607221
83.10000000000001,0.9226760162986828
83.2,0.9227707760826306
83.4,0.9228181559746044
83.5,0.922936605704539
83.60000000000001,0.9229839855965128
83.7,0.9230787453804605
83.9,0.9231735051644082
84.0,0.9232208850563821
84.10000000000001,0.9232919548943428
84.2,0.9234577845162513
84.30000000000001,0.9235051644082252
84.5,0.9235999241921728
84.60000000000001,0.9236473040841466
84.7,0.9237657538140813
84.80000000000001,0.9237894437600682
84.9,0.9238368236520421
85.0,0.9238842035440159
85.10000000000001,0.9239078934900028
85.2,0.9239315834359898
85.30000000000001,0.9239552733819767
85.60000000000001,0.9240026532739505
85.7,0.9240263432199375
85.80000000000001,0.9240737231119113
85.9,0.924192172841846
86.0,0.9242869326257936
86.10000000000001,0.9243343125177674
86.30000000000001,0.9244053823557282
86.4,0.9244527622477021
86.5,0.9245001421396759
86.60000000000001,0.9245475220316498
86.7,0.9245949019236236
86.9,0.9246422818155975
87.0,0.9246896617075713
87.10000000000001,0.924808111437506
87.2,0.9248554913294798
87.30000000000001,0.9249265611674405
87.4,0.9249502511134274
87.5,0.9249739410594144
87.60000000000001,0.925092390789349
87.7,0.9251634606273098
87.9,0.9252108405192836
88.0,0.9252582204112575
88.10000000000001,0.9252819103572444
88.2,0.9253292902492183
88.30000000000001,0.9253766701411921
88.4,0.925424050033166
88.5,0.9254477399791529
88.60000000000001,0.9255661897090874
88.7,0.925708329385009
88.80000000000001,0.9257320193309959
88.9,0.9257793992229698
89.0,0.9258267791149436
89.10000000000001,0.9258504690609305
89.2,0.9258978489529044
89.30000000000001,0.9259452288448783
89.4,0.9259689187908652
89.5,0.9259926087368521
89.60000000000001,0.9261110584667867
89.7,0.9262058182507343
89.80000000000001,0.9262768880886951
89.9,0.926324267980669
90.0,0.9264190277646167
90.10000000000001,0.9264664076565905
90.2,0.9265374774945513
90.30000000000001,0.9266085473325121
90.4,0.926655927224486
90.5,0.9266796171704729
90.60000000000001,0.9267269970624467
90.7,0.9267506870084337
90.80000000000001,0.9267743769544206
90.9,0.9268454467923813
91.0,0.9268691367383682
91.10000000000001,0.926940206576329
91.2,0.9269638965223159
91.30000000000001,0.9270112764142898
91.4,0.9270823462522505
91.5,0.9271297261442244
91.60000000000001,0.9271534160902113
91.7,0.9271771060361982
91.80000000000001,0.9272007959821852
92.10000000000001,0.927248175874159
92.2,0.9272955557661329
92.30000000000001,0.9273903155500806
92.4,0.9274613853880413
92.5,0.9275324552260021
92.60000000000001,0.9276272150099498
92.7,0.9276982848479105
92.80000000000001,0.9277219747938975
92.9,0.9277693546858713
93.0,0.9278167345778452
93.10000000000001,0.927864114469819
93.2,0.9279825641997537
93.30000000000001,0.9280299440917275
93.4,0.9281010139296882
93.60000000000001,0.928148393821662
93.7,0.9282905334975836
93.80000000000001,0.9283616033355444
93.9,0.9284089832275182
94.0,0.9284563631194921
94.10000000000001,0.928503743011466
94.2,0.9285274329574529
94.30000000000001,0.9286458826873875
94.4,0.928764332417322
94.5,0.9288827821472567
94.60000000000001,0.9289775419312044
94.7,0.9290249218231782
94.9,0.9290723017151521
95.0,0.929119681607126
95.10000000000001,0.9291907514450867
95.2,0.9292144413910737
95.30000000000001,0.9292618212830475
95.4,0.9293092011750214
95.5,0.929380271012982
95.60000000000001,0.9294276509049559
95.7,0.9294750307969298
95.80000000000001,0.9295461006348905
96.0,0.9295697905808775
96.10000000000001,0.9296408604188382
96.2,0.9296882403108121
96.30000000000001,0.9297356202027859
96.4,0.9298066900407467
96.5,0.9298303799867337
96.60000000000001,0.9298777598787075
96.7,0.9299251397706814
96.9,0.929996209608642
97.0,0.9300909693925898
97.10000000000001,0.9302331090685113
97.2,0.9302567990144982
97.30000000000001,0.9302804889604852
97.4,0.930327868852459
97.60000000000001,0.9304226286364067
97.7,0.9304700085283806
97.80000000000001,0.9304936984743675
97.9,0.9305884582583152
98.10000000000001,0.9306832180422628
98.30000000000001,0.9307779778262105
98.4,0.9308016677721975
98.60000000000001,0.9308490476641713
98.7,0.9309201175021321
98.80000000000001,0.9309674973941059
98.9,0.9309911873400929
99.0,0.9310148772860798
99.10000000000001,0.9310385672320667
99.2,0.9310859471240406
99.30000000000001,0.9311333270160144
99.5,0.931228086799962
99.60000000000001,0.9312517767459491
99.7,0.931275466691936
99.80000000000001,0.9312991566379228
99.9,0.9314412963138444
100.10000000000001,0.9314886762058182
100.2,0.9315123661518052
100.30000000000001,0.9315834359897659
100.4,0.9316545058277267
100.5,0.9317018857197006
100.7,0.9317966455036483
100.80000000000001,0.9318677153416091
101.0,0.9319387851795697
101.10000000000001,0.9320098550175305
101.2,0.9321046148014782
101.30000000000001,0.932175684639439
101.4,0.9322230645314129
101.5,0.9322467544773998
101.60000000000001,0.9322941343693736
101.7,0.9323652042073344
101.80000000000001,0.9323888941533214
101.9,0.9324836539372691
102.0,0.9325547237752297
102.10000000000001,0.9326021036672036
102.2,0.9326257936131905
102.30000000000001,0.9326494835591775
102.4,0.9326968634511513
102.5,0.9327205533971382
102.60000000000001,0.9327679332891121
102.7,0.9328390031270729
102.80000000000001,0.9329337629110206
102.9,0.9330048327489814
103.0,0.9330759025869421
103.10000000000001,0.933123282478916
103.2,0.9331706623708897
103.30000000000001,0.9332417322088505
103.5,0.9332891121008244
103.60000000000001,0.9333364919927982
103.7,0.9333838718847721
103.9,0.9335023216147067
104.0,0.9335497015066806
104.30000000000001,0.9335970813986544
104.4,0.9336918411826021
104.5,0.9337155311285891
104.60000000000001,0.9337866009665498
104.7,0.9338102909125368
104.80000000000001,0.9338813607504974
104.9,0.9339524305884582
105.0,0.934023500426419
105.10000000000001,0.9340471903724059
105.2,0.9340945702643798
105.30000000000001,0.9341182602103667
105.4,0.9341419501563536
105.5,0.9342130199943144
105.7,0.9342367099403014
105.80000000000001,0.9343077797782621
105.9,0.934355159670236
106.2,0.9344025395622098
106.30000000000001,0.9344262295081968
106.4,0.9344499194541837
106.5,0.9345209892921444
106.60000000000001,0.9345683691841182
106.7,0.9345920591301052
106.80000000000001,0.9346868189140529
106.9,0.9347105088600398
107.0,0.9347341988060267
107.10000000000001,0.9348052686439875
107.2,0.9348526485359613
107.30000000000001,0.9349237183739221
107.4,0.9349474083199091
107.5,0.934971098265896
107.60000000000001,0.9350184781578698
107.80000000000001,0.9350421681038568
107.9,0.9350895479958306
108.0,0.9351369278878044
108.10000000000001,0.9351843077797782
108.2,0.9352079977257652
108.30000000000001,0.9352790675637259
108.4,0.9353027575097129
108.5,0.9353738273476736
108.60000000000001,0.9354212072396475
108.7,0.9354685871316213
108.80000000000001,0.9355633469155691
108.9,0.9356344167535298
109.0,0.9356817966455037
109.10000000000001,0.9357528664834645
109.2,0.9358476262674121
109.30000000000001,0.935871316213399
109.5,0.9359186961053729
109.60000000000001,0.9359897659433336
109.7,0.9360371458353075
109.9,0.9360845257272813
110.10000000000001,0.9361555955652421
110.2,0.9361792855112291
110.30000000000001,0.936202975457216
110.4,0.9363214251871506
110.5,0.9363688050791245
110.60000000000001,0.9364161849710982
110.80000000000001,0.9364398749170851
111.0,0.936487254809059
111.10000000000001,0.9365346347010329
111.2,0.9365820145930067
111.30000000000001,0.9366530844309675
111.4,0.9367241542689283
111.60000000000001,0.9367715341609021
111.7,0.936818914052876
111.9,0.9368662939448498
112.0,0.9369373637828106
112.10000000000001,0.9369847436747845
112.2,0.9370084336207714
112.30000000000001,0.9370321235667582
112.5,0.937103193404719
112.60000000000001,0.9371505732966929
112.80000000000001,0.9371742632426798
113.0,0.9372216431346536
113.10000000000001,0.9372453330806406
113.30000000000001,0.9373164029186013
113.4,0.9373400928645883
113.5,0.937411162702549
113.60000000000001,0.937434852648536
113.7,0.9374585425945229
113.80000000000001,0.9375059224864968
113.9,0.9375296124324837
114.10000000000001,0.9375769923244575
114.2,0.9376243722164314
114.30000000000001,0.9376954420543921
114.4,0.937719132000379
114.5,0.9377902018383398
114.7,0.9378375817303136
114.80000000000001,0.9379086515682744
115.0,0.9379560314602483
115.10000000000001,0.9380034113522221
115.2,0.9380981711361698
115.30000000000001,0.9381455510281437
115.60000000000001,0.9381692409741306
115.7,0.9382640007580783
115.80000000000001,0.9382876907040651
115.9,0.938335070596039
116.0,0.9383587605420259
116.10000000000001,0.9384298303799867
116.2,0.9384535203259736
116.30000000000001,0.9385245901639344
116.5,0.9385482801099213
116.60000000000001,0.9385719700559083
116.7,0.9385956600018952
116.80000000000001,0.938643039893869
116.9,0.9386904197858429
117.0,0.9387141097318298
117.10000000000001,0.9387377996778168
117.2,0.9387851795697906
117.30000000000001,0.9388325594617645
117.5,0.9389036292997252
117.7,0.9389746991376859
117.80000000000001,0.9390457689756467
117.9,0.9390694589216336
118.10000000000001,0.9391168388136075
118.2,0.9391405287595944
118.4,0.9391642187055813
118.5,0.9391879086515683
118.7,0.9392352885435421
118.9,0.9393300483274898
119.0,0.9393537382734768
119.10000000000001,0.9393774282194637
119.2,0.9394248081114375
119.4,0.9394721880034114
119.5,0.9394958779493983
119.60000000000001,0.9395195678953852
119.80000000000001,0.9395432578413722
119.9,0.939590637733346
120.0,0.9396143276793328
120.10000000000001,0.9396380176253198
120.2,0.9396853975172936
120.30000000000001,0.9397327774092675
120.60000000000001,0.9397801573012413
120.7,0.939874917085189
120.80000000000001,0.939898607031176
120.9,0.9399459869231498
121.0,0.9399933668151237
121.10000000000001,0.9400170567611106
121.2,0.9400407467070975
121.30000000000001,0.9400644366530845
121.4,0.9401118165450583
121.60000000000001,0.9401355064910452
121.7,0.940206576329006
121.80000000000001,0.9402539562209798
121.9,0.9402776461669667
122.0,0.9403013361129536
122.10000000000001,0.9403250260589406
122.2,0.9403960958969013
122.30000000000001,0.9404434757888752
122.4,0.940490855680849
122.60000000000001,0.9406093054107837
122.7,0.9406566853027575
122.80000000000001,0.9406803752487445
122.9,0.9407277551407183
123.0,0.940822514924666
123.10000000000001,0.9409172747086136
123.30000000000001,0.9409883445465744
123.4,0.9410120344925613
123.5,0.9410594143845352
123.80000000000001,0.9410831043305221
124.0,0.941106794276509
124.2,0.941130484222496
124.30000000000001,0.9411541741684829
124.5,0.9411778641144698
124.60000000000001,0.9412252440064437
124.7,0.9412489339524306
124.80000000000001,0.9412726238984175
124.9,0.9412963138444045
125.0,0.9413200037903914
125.4,0.9413436937363783
125.5,0.9414147635743391
125.60000000000001,0.941438453520326
125.7,0.9414621434663129
125.9,0.9415095233582867
126.0,0.9415332133042736
126.10000000000001,0.9416042831422344
126.30000000000001,0.9416516630342083
126.4,0.9416753529801952
126.60000000000001,0.941722732872169
126.7,0.9417938027101298
126.80000000000001,0.9418174926561167
126.9,0.9418411826021037
127.10000000000001,0.9418885624940775
127.2,0.9419359423860514
127.30000000000001,0.9419833222780252
127.4,0.9420307021699991
127.5,0.9420780820619729
127.60000000000001,0.9421491518999336
127.7,0.9421728418459205
127.80000000000001,0.9421965317919075
127.9,0.9422439116838813
128.0,0.9422676016298683
128.1,0.9422912915758552
128.20000000000002,0.9423149815218421
128.3,0.942362361413816
128.4,0.9423860513598029
128.5,0.9424097413057898
128.70000000000002,0.9424571211977637
128.9,0.9424808111437506
129.0,0.9425518809817114
129.20000000000002,0.9425755709276983
129.3,0.942670330711646
129.4,0.9427177106036199
129.5,0.9427414005496068
129.70000000000002,0.9427887804415805
129.9,0.9428835402255283
130.0,0.9429072301715152
130.20000000000002,0.9429309201175021
130.3,0.942978300009476
130.4,0.9430256799014498
130.5,0.9430493698474367
130.6,0.9430967497394106
130.70000000000002,0.9431204396853975
130.8,0.9431678195773714
130.9,0.9432388894153322
131.0,0.943286269307306
131.1,0.9433336491992799
131.20000000000002,0.9433810290912537
131.4,0.9434047190372405
131.5,0.9434284089832276
131.70000000000002,0.9434520989292144
131.8,0.9434757888752013
132.0,0.9435231687671752
132.1,0.943594238605136
132.20000000000002,0.9436179285511229
132.3,0.9436653084430967
132.5,0.9437126883350706
132.6,0.9437363782810575
132.70000000000002,0.9437600682270444
132.8,0.9438074481190183
132.9,0.9438785179569791
133.0,0.9439495877949399
133.1,0.9439732777409268
133.20000000000002,0.9439969676869137
133.4,0.9440443475788876
133.5,0.9440680375248744
133.70000000000002,0.9440917274708613
133.8,0.9441154174168482
133.9,0.9441391073628352
134.0,0.9441627973088221
134.1,0.944210177200796
134.3,0.9442575570927698
134.4,0.9442812470387567
134.5,0.9443049369847437
134.6,0.9443523168767175
134.70000000000002,0.9443760068227044
134.8,0.9443996967686914
134.9,0.9444233867146783
135.1,0.9444470766606652
135.20000000000002,0.9444944565526391
135.3,0.944518146498626
135.4,0.9446129062825737
135.6,0.9446365962285606
135.9,0.9446602861745476
136.0,0.9447313560125082
136.1,0.9447787359044821
136.20000000000002,0.944802425850469
136.3,0.944826115796456
136.5,0.9448498057424429
136.6,0.9448971856344167
136.70000000000002,0.9449208755804037
136.8,0.9449445655263906
137.0,0.9449919454183644
137.1,0.9450393253103383
137.20000000000002,0.9450630152563252
137.3,0.9450867052023122
137.4,0.9451103951482991
137.5,0.9451577750402729
137.9,0.9452051549322468
138.0,0.9452762247702076
138.1,0.9452999147161945
138.20000000000002,0.9453236046621813
138.4,0.9453472946081682
138.5,0.9453709845541552
138.70000000000002,0.945418364446129
138.9,0.9454657443381029
139.0,0.9455131242300767
139.1,0.9455368141760637
139.4,0.9455841940680375
139.5,0.9456315739600114
139.6,0.9456552639059983
139.8,0.9457026437979721
139.9,0.9457263337439591
140.0,0.9457737136359329
140.20000000000002,0.9458210935279068
140.3,0.9458684734198806
140.5,0.9459158533118545
140.6,0.9459395432578414
140.70000000000002,0.9460106130958021
140.9,0.946057992987776
141.1,0.9460816829337629
141.20000000000002,0.9461053728797498
141.3,0.9461290628257367
141.4,0.9461527527717237
141.5,0.9462001326636975
141.6,0.9463185823936321
141.70000000000002,0.9463422723396191
142.0,0.9463896522315929
142.20000000000002,0.9464133421775799
142.3,0.9464370321235668
142.70000000000002,0.9465791717994883
142.8,0.9466265516914621
142.9,0.9466739315834359
143.20000000000002,0.9467213114754098
143.3,0.9467923813133706
143.4,0.9468160712593575
143.5,0.9468397612053444
143.6,0.9468871410973183
143.70000000000002,0.9469345209892921
143.9,0.9470055908272529
144.0,0.9470292807732399
144.20000000000002,0.9470529707192268
144.3,0.9470766606652137
144.4,0.9471003506112006
144.5,0.9471477305031745
144.6,0.9471951103951483
144.70000000000002,0.9472424902871222
144.8,0.947266180233109
144.9,0.9472898701790959
145.4,0.9473135601250829
145.5,0.9473372500710698
145.9,0.9473846299630437
146.0,0.9474556998010044
146.1,0.9475030796929783
146.20000000000002,0.9475504595849521
146.3,0.947597839476926
146.4,0.9476452193688999
146.70000000000002,0.9476925992608737
146.8,0.9477399791528476
146.9,0.9477636690988345
147.0,0.9478347389367953
147.20000000000002,0.9478584288827822
147.3,0.947929498720743
147.4,0.9479531886667298
147.5,0.9480005685587037
147.6,0.9480242585046906
147.70000000000002,0.9480479484506775
148.1,0.9480716383966644
148.20000000000002,0.9480953283426514
148.3,0.9481427082346252
148.4,0.9481663981806121
148.5,0.9481900881265991
148.6,0.9483085378565337
148.70000000000002,0.9483559177485076
148.8,0.9484032976404814
148.9,0.9484743674784422
149.0,0.948545437316403
149.3,0.9485928172083767
149.6,0.9486165071543637
149.9,0.9486638870463375
150.1,0.9486875769923244
150.20000000000002,0.9487112669383114
150.4,0.9487349568842983
150.8,0.9487823367762721
150.9,0.9488534066142329
151.0,0.9489481663981806
151.3,0.9489718563441676
151.4,0.9489955462901545
151.5,0.9490192362361414
151.70000000000002,0.9490666161281153
151.8,0.9490903060741022
151.9,0.949137685966076
152.20000000000002,0.949161375912063
152.3,0.9491850658580498
152.4,0.9492087558040367
152.5,0.9492561356960106
152.9,0.9492798256419975
153.1,0.9493272055339714
153.4,0.9493508954799583
153.70000000000002,0.9493745854259452
153.8,0.9493982753719321
153.9,0.9494219653179191
154.10000000000002,0.9495167251018668
154.3,0.9495404150478537
154.4,0.9495877949398276
154.5,0.9497062446697622
154.70000000000002,0.9497299346157491
155.4,0.949753624561736
155.5,0.9498246943996967
155.70000000000002,0.9498483843456836
155.8,0.9498720742916706
156.0,0.9499194541836444
156.20000000000002,0.9499431441296314
156.60000000000002,0.9499905240216052
156.70000000000002,0.9500142139675921
156.8,0.9501326636975268
156.9,0.9501563536435137
157.0,0.9501800435895006
157.20000000000002,0.9502037335354876
157.4,0.9502274234814745
157.60000000000002,0.9502748033734483
157.70000000000002,0.9502984933194353
157.8,0.950369563157396
157.9,0.9504169430493699
158.0,0.9504406329953567
158.10000000000002,0.9504880128873306
158.4,0.9505117028333175
158.60000000000002,0.9505353927793044
158.70000000000002,0.9505590827252914
158.8,0.9505827726712783
159.0,0.9506538425092391
159.10000000000002,0.9507012224012129
159.3,0.9507249123471998
159.4,0.9507486022931868
159.5,0.9508196721311475
159.8,0.9509144319150953
159.9,0.9509381218610822
160.0,0.9509618118070691
160.20000000000002,0.951009191699043
160.3,0.9510328816450299
160.4,0.9510565715910168
160.5,0.9510802615370036
160.60000000000002,0.9511039514829907
160.8,0.9511276414289775
161.10000000000002,0.9511513313749644
161.20000000000002,0.9511750213209514
161.4,0.9512224012129252
161.5,0.9512697811048991
161.60000000000002,0.9513171609968729
161.70000000000002,0.9513645408888468
161.8,0.9514119207808206
162.0,0.9514356107268075
162.10000000000002,0.9514829906187814
162.3,0.9515777504027291
162.4,0.951601440348716
162.5,0.9516725101866768
162.60000000000002,0.9516962001326636
162.70000000000002,0.9517198900786507
163.0,0.9517435800246375
163.10000000000002,0.9517672699706244
163.20000000000002,0.9518146498625983
163.5,0.9518620297545721
163.70000000000002,0.9518857197005591
163.9,0.951909409646546
164.0,0.9519330995925329
164.10000000000002,0.9519567895385198
164.4,0.9520278593764806
164.5,0.9520752392684545
164.60000000000002,0.9521463091064153
164.8,0.9521699990524022
165.0,0.952241068890363
165.10000000000002,0.9522647588363499
165.3,0.9522884487823368
165.4,0.9523121387283237
165.5,0.9523358286743107
165.60000000000002,0.9523595186202976
166.0,0.9523832085662844
166.20000000000002,0.9524068985122713
166.4,0.9524305884582583
166.5,0.9524542784042452
167.0,0.9525016582962191
167.10000000000002,0.9525727281341798
167.20000000000002,0.9525964180801668
167.3,0.9526201080261537
167.4,0.9526437979721406
167.60000000000002,0.9526674879181275
167.70000000000002,0.9526911778641145
167.8,0.9527385577560883
168.70000000000002,0.9527622477020753
168.8,0.9527859376480622
169.10000000000002,0.9528096275940491
169.3,0.952857007486023
169.60000000000002,0.9529280773239837
170.10000000000002,0.9529754572159576
170.3,0.9529991471619444
170.4,0.9530465270539183
170.5,0.9530702169999052
170.60000000000002,0.9530939069458921
170.8,0.9531175968918791
170.9,0.9531649767838529
171.10000000000002,0.9531886667298398
171.3,0.9532123566758268
171.4,0.9532360466218137
171.70000000000002,0.9532597365678006
171.8,0.9532834265137875
171.9,0.9533071164597745
172.0,0.9533308064057614
172.20000000000002,0.9533781862977352
172.3,0.9534018762437222
172.70000000000002,0.9534255661897091
172.9,0.953449256135696
173.10000000000002,0.953472946081683
173.20000000000002,0.9534966360276699
173.4,0.9535677058656307
173.5,0.9535913958116176
173.60000000000002,0.9536387757035913
173.70000000000002,0.9536624656495784
174.10000000000002,0.9536861555955652
174.20000000000002,0.9537098455415521
174.4,0.9537335354875391
174.5,0.953757225433526
174.60000000000002,0.9537809153795129
174.70000000000002,0.9538046053254998
175.0,0.9538282952714868
175.10000000000002,0.9538519852174737
175.3,0.9538756751634606
175.5,0.9538993651094475
175.60000000000002,0.9539704349474083
175.8,0.9539941248933952
176.10000000000002,0.9540178148393822
176.3,0.954065194731356
176.4,0.954088884677343
176.5,0.9541125746233299
176.60000000000002,0.9541599545153037
176.8,0.9541836444612907
176.9,0.9542073344072776
177.10000000000002,0.9542310243532645
177.20000000000002,0.9542784042452384
177.5,0.9543020941912252
177.60000000000002,0.9543257841372121
177.8,0.9543494740831991
178.20000000000002,0.9543968539751729
178.3,0.9544442338671468
178.4,0.9544679238131337
178.70000000000002,0.9545153037051075
178.8,0.9545389936510945
179.10000000000002,0.9545626835970814
179.4,0.9545863735430683
179.60000000000002,0.9546100634890552
180.0,0.954704823273003
180.10000000000002,0.9547285132189899
180.20000000000002,0.9547758931109637
180.3,0.9547995830569507
180.60000000000002,0.9548232730029376
180.70000000000002,0.9548706528949114
180.9,0.9548943428408984
181.70000000000002,0.9549180327868853
182.0,0.9549417227328721
182.10000000000002,0.954965412678859
182.20000000000002,0.9550364825168198
182.3,0.9550601724628068
182.4,0.9550838624087937
182.60000000000002,0.9551075523547806
182.70000000000002,0.9551549322467545
182.9,0.9552023121387283
183.0,0.9552496920307022
183.10000000000002,0.9552733819766891
183.20000000000002,0.955297071922676
183.70000000000002,0.955320761868663
183.8,0.9553444518146499
184.0,0.9553681417606368
184.5,0.9554392115985976
184.60000000000002,0.9554629015445845
184.70000000000002,0.9555102814365584
184.8,0.9555339713825453
185.0,0.955605041220506
185.10000000000002,0.9556287311664929
185.20000000000002,0.9556524211124798
185.3,0.9556761110584668
185.60000000000002,0.9556998010044537
185.8,0.9557234909504406
186.10000000000002,0.9557708708424145
186.20000000000002,0.9557945607884014
186.60000000000002,0.9558182507343883
186.70000000000002,0.9558893205723491
186.8,0.955913010518336
186.9,0.9559603904103099
187.0,0.9559840803562968
187.4,0.9560077703022837
187.8,0.9560314602482707
188.0,0.9561025300862314
188.10000000000002,0.9561262200322184
188.3,0.9561499099782053
188.5,0.956220979816166
188.70000000000002,0.9562446697621529
188.8,0.9562920496541268
189.0,0.9563157396001137
189.10000000000002,0.9563394295461006
189.20000000000002,0.9563631194920875
189.3,0.9563868094380745
189.70000000000002,0.9564104993840614
190.0,0.9564341893300483
190.10000000000002,0.9565052591680091
190.60000000000002,0.956528949113996
191.10000000000002,0.9565526390599829
191.20000000000002,0.9566000189519568
191.3,0.9566237088979437
191.4,0.9566710887899176
191.70000000000002,0.9567184686818914
192.10000000000002,0.9567421586278784
192.5,0.9567658485738653
192.60000000000002,0.956813228465839
192.70000000000002,0.956836918411826
192.8,0.956860608357813
192.9,0.9568842983037998
193.20000000000002,0.9569079882497868
193.4,0.9569553681417606
193.5,0.9570027480337345
193.60000000000002,0.9570264379797214
194.10000000000002,0.9570738178716952
194.4,0.957144887709656
194.70000000000002,0.9571685776556429
194.9,0.9572159575476168
195.10000000000002,0.9572396474936037
195.20000000000002,0.9572633374395907
195.3,0.9572870273855776
196.0,0.9573107173315645
196.10000000000002,0.9573344072775514
196.70000000000002,0.9573580972235384
196.8,0.9573817871695253
196.9,0.957429167061499
197.20000000000002,0.9574528570074861
197.3,0.9575002368994598
197.5,0.9575239268454467
197.9,0.9575949966834075
198.10000000000002,0.9576423765753814
198.3,0.9576660665213683
198.4,0.9578082061972899
198.70000000000002,0.9578318961432768
198.8,0.9578555860892637
199.10000000000002,0.9578792760352507
199.20000000000002,0.9579029659812376
199.5,0.9579266559272245
199.9,0.9579503458732114
200.10000000000002,0.9579977257651853
200.20000000000002,0.9580214157111722
200.3,0.9580687956031461
200.4,0.958092485549133
200.70000000000002,0.9581161754951198
200.8,0.9581635553870937
200.9,0.9581872453330806
201.0,0.9582109352790675
201.5,0.9582346252250545
202.10000000000002,0.9582820051170283
202.20000000000002,0.9583056950630152
202.4,0.9583293850090022
203.10000000000002,0.9583530749549891
203.20000000000002,0.958376764900976
203.3,0.9584241447929499
204.10000000000002,0.9584715246849237
204.20000000000002,0.9584952146309107
204.4,0.9585425945228845
204.70000000000002,0.9585662844688714
205.0,0.9585899744148584
205.4,0.9586136643608453
205.5,0.9586373543068322
205.60000000000002,0.9586610442528191
205.8,0.9586847341988061
206.5,0.958708424144793
206.60000000000002,0.9587321140907799
207.4,0.9587558040367667
207.70000000000002,0.9588031839287406
207.9,0.9588268738747275
208.0,0.9588505638207145
208.20000000000002,0.9588979437126883
208.70000000000002,0.9589453236046622
208.9,0.9589690135506491
209.0,0.958992703496636
209.3,0.9590163934426229
209.8,0.9590400833886099
210.0,0.9590637733345968
210.3,0.9590874632805837
210.5,0.9591348431725576
210.9,0.9591822230645314
211.0,0.9592059130105184
211.60000000000002,0.9592296029565053
211.70000000000002,0.9593006727944661
211.9,0.959324362740453
212.70000000000002,0.9593480526864399
213.20000000000002,0.9593717426324267
213.4,0.9593954325784138
213.8,0.9594191225244006
214.20000000000002,0.9594428124703875
214.5,0.9594901923623614
214.60000000000002,0.9595138823083483
214.8,0.9595375722543352
215.20000000000002,0.9595849521463091
215.4,0.959608642092296
215.5,0.9596323320382829
215.70000000000002,0.9596560219842699
216.10000000000002,0.9596797119302568
216.3,0.9597034018762437
216.4,0.9597270918222306
216.5,0.9597507817682176
216.70000000000002,0.9597981616601914
216.8,0.9598218516061784
216.9,0.9598455415521653
217.0,0.9598692314981522
217.3,0.9598929214441391
217.60000000000002,0.9599166113901261
217.9,0.959940301336113
218.0,0.9599639912820999
218.10000000000002,0.9600113711740738
218.5,0.9600350611200607
218.70000000000002,0.9600587510660475
218.8,0.9601061309580214
218.9,0.9601298209040083
219.0,0.9601535108499952
219.10000000000002,0.9601772007959822
219.20000000000002,0.9602008907419691
219.4,0.960224580687956
219.70000000000002,0.9602719605799299
219.8,0.9602956505259168
220.0,0.9603193404719037
220.10000000000002,0.9603430304178906
220.20000000000002,0.9603667203638776
220.3,0.9604141002558514
220.4,0.9604377902018384
220.60000000000002,0.9604614801478253
220.9,0.9604851700938122
221.0,0.9605088600397991
221.10000000000002,0.9605325499857861
221.20000000000002,0.960556239931773
221.4,0.9606036198237468
221.5,0.9606273097697338
221.70000000000002,0.9606509997157207
221.8,0.9606746896617075
222.3,0.9606983796076944
222.4,0.9607220695536814
222.5,0.9607457594996683
222.60000000000002,0.9607931393916422
222.8,0.9608168293376291
222.9,0.960840519283616
223.3,0.9608642092296029
223.5,0.9608878991755899
223.60000000000002,0.9609115891215768
223.8,0.9609352790675637
223.9,0.9609589690135506
224.4,0.9609826589595376
224.8,0.9610300388515114
225.10000000000002,0.9610537287974984
225.9,0.9611011086894722
226.20000000000002,0.9611247986354591
226.4,0.9611484885814461
226.5,0.961172178527433
226.60000000000002,0.9611958684734199
226.70000000000002,0.9612195584194068
227.10000000000002,0.9612669383113807
227.4,0.9612906282573676
227.9,0.9613143182033544
228.10000000000002,0.9613616980953283
228.4,0.9613853880413152
229.0,0.9614090779873022
229.20000000000002,0.961456457879276
229.5,0.9614801478252629
229.70000000000002,0.9615038377712499
229.8,0.9615275277172368
230.20000000000002,0.9615512176632237
230.4,0.9615749076092106
230.5,0.9615985975551976
230.70000000000002,0.9616222875011845
230.9,0.9616459774471714
231.3,0.9617170472851322
231.60000000000002,0.9617407372311191
232.20000000000002,0.9617644271771061
232.3,0.961788117123093
232.60000000000002,0.9618118070690799
232.9,0.9618354970150668
233.5,0.9618591869610538
234.8,0.9618828769070407
235.4,0.9619302567990144
235.5,0.9619539467450015
235.60000000000002,0.9619776366909883
235.70000000000002,0.9620013266369752
236.4,0.9620250165829622
236.5,0.9620487065289491
236.8,0.9620960864209229
236.9,0.9621434663128968
237.20000000000002,0.9621671562588837
237.5,0.9621908462048706
237.60000000000002,0.9622145361508576
237.70000000000002,0.9622382260968445
238.4,0.9622619160428314
238.70000000000002,0.9623092959348053
239.0,0.9623329858807922
239.4,0.9623566758267791
239.8,0.9623803657727661
239.9,0.962404055718753
240.20000000000002,0.9624277456647399
240.70000000000002,0.9624751255567138
240.8,0.9624988155027007
241.0,0.9625461953946745
241.3,0.9625935752866484
241.4,0.9626172652326352
241.5,0.9626409551786221
241.9,0.9626646451246091
242.0,0.962688335070596
242.4,0.9627120250165829
242.60000000000002,0.9627594049085568
242.9,0.9627830948545437
243.0,0.9628067848005306
243.4,0.9628778546384914
243.5,0.9629015445844783
243.60000000000002,0.9629252345304653
244.70000000000002,0.9629489244764522
245.60000000000002,0.9629726144224391
246.0,0.9629963043684261
246.10000000000002,0.963019994314413
246.20000000000002,0.9630910641523738
246.4,0.9631147540983607
246.60000000000002,0.9631384440443476
247.20000000000002,0.9631621339903345
247.4,0.9631858239363215
247.8,0.9632332038282952
248.0,0.9632568937742821
248.20000000000002,0.9632805837202691
249.10000000000002,0.9633279636122429
249.20000000000002,0.9633516535582299
249.5,0.9633753435042168
249.70000000000002,0.9633990334502037
249.9,0.9634227233961906
250.0,0.9634464133421776
250.10000000000002,0.9634701032881645
250.3,0.9634937932341514
250.60000000000002,0.9635411731261253
250.9,0.9635648630721122
251.0,0.9635885530180991
251.20000000000002,0.9636122429640861
251.60000000000002,0.963635932910073
251.70000000000002,0.9636596228560599
251.8,0.9636833128020468
252.20000000000002,0.9637070027480338
252.4,0.9637306926940207
252.5,0.9637780725859945
252.9,0.9638017625319815
253.0,0.9638254524779684
253.3,0.9638491424239553
253.60000000000002,0.9638728323699421
253.70000000000002,0.9638965223159291
253.9,0.963920212261916
254.20000000000002,0.9639439022079029
254.5,0.9639675921538899
254.60000000000002,0.9639912820998768
254.70000000000002,0.9640149720458637
255.70000000000002,0.9640386619918506
256.40000000000003,0.9640623519378376
256.7,0.9640860418838245
257.0,0.9641097318298114
257.1,0.9641334217757983
257.2,0.9641571117217853
257.3,0.9641808016677722
257.6,0.9642044916137591
257.7,0.964228181559746
257.90000000000003,0.964251871505733
258.5,0.9642755614517199
259.2,0.9643229413436938
260.0,0.9643466312896807
260.1,0.9643703212356676
260.3,0.9643940111816545
260.6,0.9644177011276415
260.8,0.9644413910736284
260.90000000000003,0.9645124609115892
261.0,0.9645598408035629
261.40000000000003,0.9645835307495499
261.5,0.9646072206955368
261.8,0.9646309106415237
261.90000000000003,0.9646546005875106
262.3,0.9646782905334976
262.40000000000003,0.9647019804794845
262.8,0.9647256704254714
264.1,0.9647493603714583
264.90000000000003,0.9647730503174453
265.0,0.9647967402634322
265.1,0.9648204302094191
265.3,0.964844120155406
265.90000000000003,0.964867810101393
266.3,0.9648915000473799
266.5,0.9649151899933668
266.7,0.9649388799393538
266.90000000000003,0.9649862598313276
267.40000000000003,0.9650573296692884
267.5,0.9650810196152753
267.7,0.9651047095612622
267.90000000000003,0.9651283995072492
268.5,0.965152089453236
268.7,0.9651757793992229
268.8,0.96519946934521
268.90000000000003,0.9652231592911968
269.2,0.9652468492371837
269.3,0.9652942291291576
269.40000000000003,0.9653179190751445
269.7,0.9653416090211314
269.8,0.9653652989671183
269.90000000000003,0.9654126788590922
270.8,0.965460058751066
272.7,0.965483748697053
273.2,0.9655311285890268
273.5,0.9655548185350138
273.7,0.9655785084810007
273.8,0.9656021984269876
273.90000000000003,0.9656258883729745
274.0,0.9656495783189615
274.3,0.9656732682649484
274.7,0.9656969582109353
275.0,0.9657206481569222
275.1,0.9657443381029092
275.40000000000003,0.965768028048896
275.8,0.965791717994883
275.90000000000003,0.9658390978868568
276.1,0.9658627878328437
276.40000000000003,0.9658864777788306
276.5,0.9659338576708045
276.6,0.9659575476167914
276.90000000000003,0.9659812375627783
277.5,0.9660049275087653
277.6,0.9660286174547522
277.8,0.9660523074007391
278.1,0.966075997346726
278.2,0.966099687292713
278.5,0.9661470671846868
278.8,0.9661707571306738
279.0,0.9662181370226476
279.5,0.9662418269686345
280.2,0.9662655169146215
281.0,0.9663128968065953
281.1,0.9663365867525822
281.3,0.9663602766985692
281.40000000000003,0.9663839666445561
281.90000000000003,0.966407656590543
282.2,0.9664313465365298
282.6,0.9664787264285037
282.8,0.9665024163744906
282.90000000000003,0.9665261063204776
283.0,0.9665734862124514
283.2,0.9665971761584383
283.6,0.9666445560504122
284.2,0.966691935942386
284.5,0.966715625888373
284.6,0.9667393158343599
285.3,0.9667630057803468
285.40000000000003,0.9667866957263337
285.7,0.9668103856723207
286.3,0.9668340756183076
286.40000000000003,0.9668577655642945
286.6,0.9669051454562684
286.7,0.9669762152942292
287.0,0.9669999052402161
287.5,0.967023595186203
287.8,0.9670472851321898
287.90000000000003,0.9670709750781769
288.0,0.9670946650241637
288.3,0.9671183549701506
288.40000000000003,0.9671420449161376
289.1,0.9671657348621245
289.40000000000003,0.9671894248081114
289.6,0.9672131147540983
290.2,0.9672604946460722
290.3,0.9672841845920591
290.40000000000003,0.967307874538046
290.90000000000003,0.967331564484033
291.5,0.9673552544300199
291.8,0.9674026343219937
292.0,0.9674500142139676
292.6,0.9674973941059415
292.8,0.9675210840519284
293.3,0.9675447739979153
293.40000000000003,0.9675684639439022
293.90000000000003,0.9676158438358761
295.1,0.967639533781863
295.2,0.9676632237278499
295.3,0.9676869136738369
295.7,0.9677106036198238
296.1,0.9677342935658106
296.2,0.9677579835117976
296.40000000000003,0.9677816734577845
296.6,0.9678053634037714
297.3,0.9678290533497583
297.6,0.9678764332417322
297.7,0.9679001231877191
297.90000000000003,0.967923813133706
298.0,0.967947503079693
298.3,0.9679948829716668
298.8,0.9680185729176537
298.90000000000003,0.9680422628636407
299.3,0.9680659528096276
299.5,0.9680896427556145
300.3,0.9681133327016015
300.40000000000003,0.9681370226475884
300.5,0.9681607125935753
301.0,0.9681844025395622
302.8,0.9682317824315361
303.40000000000003,0.968255472377523
303.6,0.9683028522694969
304.1,0.9683265422154838
304.40000000000003,0.9683502321614706
304.6,0.9683739221074575
305.1,0.9683976120534445
305.5,0.9684213019994314
306.40000000000003,0.9684449919454183
306.90000000000003,0.9684923718373922
307.20000000000005,0.9685160617833791
307.3,0.968539751729366
307.40000000000003,0.968563441675353
307.5,0.9685871316213399
307.6,0.9686108215673268
308.20000000000005,0.9686345115133137
308.70000000000005,0.9686818914052876
309.1,0.9687055813512745
309.20000000000005,0.9687292712972615
309.3,0.9687766511892353
309.40000000000003,0.9688003411352222
309.5,0.9688477210271961
309.6,0.968871410973183
309.8,0.9688951009191699
310.5,0.9689424808111438
310.70000000000005,0.9689661707571307
310.8,0.9689898607031175
310.90000000000003,0.9690372405950914
311.6,0.9690609305410783
312.8,0.9690846204870653
313.0,0.9691083104330522
313.20000000000005,0.9691320003790391
313.90000000000003,0.969155690325026
314.5,0.9692030702169999
315.40000000000003,0.9692267601629868
315.5,0.9692504501089737
315.6,0.9692741400549607
316.0,0.9692978300009476
317.0,0.9693215199469345
317.6,0.9693688998389084
317.70000000000005,0.9693925897848953
318.0,0.9694162797308822
318.5,0.9694399696768692
318.8,0.9694636596228561
319.20000000000005,0.969487349568843
319.3,0.9695110395148299
319.40000000000003,0.9695347294608169
320.1,0.9695584194068038
321.3,0.9695821093527907
321.8,0.9696057992987775
321.90000000000003,0.9696531791907514
323.0,0.9696768691367383
324.3,0.9697005590827253
324.40000000000003,0.9697242490287122
324.5,0.9697479389746991
324.6,0.969771628920686
324.70000000000005,0.969795318866673
325.20000000000005,0.9698190088126599
325.3,0.9698426987586468
326.0,0.9698900786506207
326.1,0.9699137685966076
326.20000000000005,0.9699374585425945
326.40000000000003,0.9699611484885814
326.6,0.9699848384345684
326.70000000000005,0.9700085283805553
328.3,0.9700322183265422
328.5,0.9700559082725292
328.6,0.9700795982185161
329.0,0.970103288164503
329.1,0.9701269781104899
329.3,0.9701506680564769
329.5,0.9701743580024638
329.70000000000005,0.9701980479484507
329.90000000000003,0.9702217378944376
330.1,0.9702454278404246
330.3,0.9702691177864115
330.70000000000005,0.9702928077323983
330.8,0.9703164976783853
331.0,0.9703401876243722
331.40000000000003,0.9703638775703591
331.90000000000003,0.970387567516346
332.20000000000005,0.970411257462333
332.70000000000005,0.9704349474083199
332.90000000000003,0.9704586373543068
333.0,0.9704823273002937
334.0,0.9705060172462807
334.40000000000003,0.9705297071922676
335.20000000000005,0.9705533971382545
335.5,0.9705770870842414
336.0,0.9706244669762153
336.3,0.9706481569222022
336.8,0.9706718468681892
337.1,0.9706955368141761
337.5,0.970719226760163
338.20000000000005,0.9707429167061499
338.5,0.9708139865441107
338.6,0.9708376764900976
339.1,0.9708613664360846
339.3,0.9708850563820715
339.70000000000005,0.9709087463280583
340.20000000000005,0.9709324362740452
340.5,0.9709561262200322
340.90000000000003,0.9709798161660191
341.70000000000005,0.971003506112006
342.70000000000005,0.971027196057993
344.40000000000003,0.9710508860039799
344.5,0.9710745759499668
345.0,0.9710982658959537
345.1,0.9711219558419407
345.40000000000003,0.9711456457879276
345.90000000000003,0.9711693357339145
346.6,0.9711930256799014
346.8,0.9712167156258884
346.90000000000003,0.9712640955178622
347.0,0.9712877854638492
347.40000000000003,0.9713114754098361
347.90000000000003,0.971335165355823
349.40000000000003,0.9713588553018099
350.20000000000005,0.9713825452477969
351.20000000000005,0.9714062351937838
352.3,0.9714299251397707
352.40000000000003,0.9714536150857576
353.70000000000005,0.9714773050317446
353.8,0.9715009949777315
353.90000000000003,0.9715246849237184
354.1,0.9715720648156922
354.20000000000005,0.9715957547616791
355.20000000000005,0.971643134653653
355.70000000000005,0.9716668245996399
355.8,0.9716905145456268
357.6,0.9717142044916137
357.70000000000005,0.9717378944376007
357.90000000000003,0.9717615843835876
358.1,0.9717852743295745
358.20000000000005,0.9718326542215484
358.8,0.9718563441675353
359.0,0.9718800341135222
359.3,0.9719037240595092
359.6,0.9719274140054961
359.8,0.971951103951483
359.90000000000003,0.9719747938974699
360.8,0.9719984838434569
361.5,0.9720221737894438
361.8,0.9720458637354307
361.90000000000003,0.9720695536814176
362.5,0.9720932436274046
362.90000000000003,0.9721169335733915
363.5,0.9721406235193784
363.6,0.9721643134653652
364.8,0.9721880034113523
365.90000000000003,0.9722116933573391
366.0,0.972235383303326
366.3,0.972259073249313
367.70000000000005,0.9722827631952999
367.90000000000003,0.9723064531412868
368.40000000000003,0.9723301430872737
368.5,0.9723538330332607
368.70000000000005,0.9723775229792476
369.1,0.9724012129252345
369.20000000000005,0.9724249028712214
369.3,0.9724485928172084
370.40000000000003,0.9724722827631953
370.70000000000005,0.9724959727091822
370.8,0.9725196626551691
371.20000000000005,0.9725433526011561
371.40000000000003,0.972567042547143
371.70000000000005,0.9725907324931299
372.8,0.9726381123851038
372.90000000000003,0.9726618023310907
373.1,0.9726854922770776
373.20000000000005,0.9727091822230646
373.5,0.9727328721690515
373.90000000000003,0.9727565621150384
374.40000000000003,0.9727802520610253
374.8,0.9728039420070123
376.3,0.9728276319529992
377.1,0.972851321898986
378.20000000000005,0.972875011844973
378.70000000000005,0.9728987017909599
379.3,0.9729223917369468
380.0,0.9729460816829337
380.70000000000005,0.9729934615749076
380.90000000000003,0.9730171515208945
381.3,0.9730408414668814
381.6,0.9730645314128684
382.40000000000003,0.9730882213588553
383.6,0.9731119113048422
383.90000000000003,0.9731356012508291
384.5,0.9731592911968161
385.20000000000005,0.973182981142803
385.3,0.9732066710887899
385.40000000000003,0.9732303610347769
385.8,0.9732540509807638
385.90000000000003,0.9733014308727376
386.20000000000005,0.9733251208187246
387.0,0.9733488107647115
387.6,0.9733725007106984
387.70000000000005,0.9733961906566853
388.0,0.9734198806026723
388.1,0.9734435705486592
388.70000000000005,0.973467260494646
389.40000000000003,0.9734909504406329
389.5,0.97351464038662
389.8,0.9735383303326068
390.0,0.9735620202785937
390.6,0.9736330901165545
390.90000000000003,0.9736567800625414
391.40000000000003,0.9736804700085284
392.6,0.9737041599545153
393.1,0.9737278499005022
393.8,0.9737515398464891
394.0,0.9737752297924761
395.70000000000005,0.973798919738463
396.0,0.9738226096844499
399.3,0.9738462996304369
399.5,0.9738936795224107
399.6,0.9739173694683976
399.90000000000003,0.9739410594143846
400.40000000000003,0.9739647493603715
401.1,0.9739884393063584
401.70000000000005,0.9740358191983323
402.3,0.9740595091443192
402.5,0.974083199090306
402.6,0.9741068890362929
402.90000000000003,0.9741542689282668
403.1,0.9741779588742537
403.40000000000003,0.9742016488202407
404.0,0.9742253387662276
404.6,0.9742490287122145
405.6,0.9742727186582014
406.20000000000005,0.9742964086041884
406.40000000000003,0.9743200985501753
407.0,0.9743437884961622
408.6,0.9743674784421491
408.90000000000003,0.9743911683881361
410.0,0.9744385482801099
410.70000000000005,0.9744622382260969
410.8,0.9744859281720838
411.0,0.9745096181180707
411.20000000000005,0.9745333080640576
411.5,0.9745569980100446
413.3,0.9745806879560315
413.70000000000005,0.9746043779020184
414.40000000000003,0.9746280678480053
414.5,0.9746517577939923
415.20000000000005,0.9746754477399792
415.3,0.974699137685966
415.40000000000003,0.974722827631953
415.70000000000005,0.97474651757794
415.90000000000003,0.9747938974699137
416.6,0.9748175874159007
416.90000000000003,0.9748649673078745
417.70000000000005,0.9748886572538614
417.90000000000003,0.9749123471998484
418.5,0.9749360371458353
419.5,0.9749597270918222
421.3,0.9749834170378091
421.90000000000003,0.9750071069837961
422.0,0.975030796929783
423.1,0.9750544868757699
423.3,0.9750781768217568
423.6,0.9751018667677438
424.20000000000005,0.9751255567137307
424.3,0.9751492466597176
424.40000000000003,0.9751729366057046
424.8,0.9752203164976784
424.90000000000003,0.9752440064436653
426.70000000000005,0.9752676963896523
427.3,0.9752913863356392
427.40000000000003,0.9753150762816261
427.6,0.975338766227613
427.70000000000005,0.9753624561736
428.5,0.9753861461195868
429.0,0.9754098360655737
430.70000000000005,0.9754335260115607
430.90000000000003,0.9754572159575476
431.90000000000003,0.9755045958495214
432.90000000000003,0.9755282857955084
433.1,0.9755519757414953
433.3,0.9755756656874822
433.8,0.9756230455794561
434.70000000000005,0.975646735525443
435.40000000000003,0.9756941154174168
436.5,0.9757178053634038
436.70000000000005,0.9757414953093907
438.8,0.9757651852553776
439.0,0.9757888752013646
439.6,0.9758125651473515
440.1,0.9758362550933384
440.3,0.9758599450393253
440.8,0.9758836349853123
441.1,0.9759073249312992
441.40000000000003,0.9759310148772861
443.1,0.975954704823273
443.20000000000005,0.97597839476926
443.6,0.9760020847152469
443.70000000000005,0.9760257746612337
443.90000000000003,0.9760494646072206
445.0,0.9760731545532076
445.1,0.9760968444991945
446.0,0.9761205344451814
447.0,0.9761442243911684
448.1,0.9761679143371553
449.1,0.9761916042831422
449.20000000000005,0.9762152942291291
449.40000000000003,0.9762389841751161
450.6,0.976262674121103
453.5,0.9762863640670899
453.6,0.9763100540130768
454.6,0.9763337439590638
454.8,0.9763574339050507
457.70000000000005,0.9763811238510376
458.6,0.9764285037430115
459.1,0.9764521936889984
459.6,0.9764758836349853
460.20000000000005,0.9765232635269592
460.6,0.976570643418933
460.8,0.97659433336492
462.90000000000003,0.9766180233109069
463.5,0.9766417132568938
463.90000000000003,0.9766654032028806
464.20000000000005,0.9766890931488676
464.3,0.9767127830948545
464.8,0.9767364730408414
467.3,0.9767601629868284
467.6,0.9767838529328153
467.70000000000005,0.9768075428788022
469.1,0.9768312328247891
469.3,0.9768549227707761
470.0,0.976878612716763
471.40000000000003,0.9769023026627499
471.8,0.9769259926087368
472.5,0.9769496825547238
473.40000000000003,0.9769733725007107
474.8,0.9769970624466976
474.90000000000003,0.9770207523926846
475.0,0.9770444423386715
475.3,0.9770681322846584
475.70000000000005,0.9770918222306453
477.8,0.9771155121766323
478.1,0.9771392021226192
479.0,0.9771628920686061
479.20000000000005,0.977186582014593
480.5,0.97721027196058
482.70000000000005,0.9772339619065669
486.3,0.9772576518525538
486.40000000000003,0.9772813417985406
486.6,0.9773050317445277
487.3,0.9773287216905145
489.1,0.9773524116365014
489.8,0.9773761015824884
490.40000000000003,0.9773997915284753
491.5,0.9774234814744622
494.3,0.9774471714204491
494.70000000000005,0.9774708613664361
495.40000000000003,0.977494551312423
496.3,0.9775182412584099
496.5,0.9775419312043968
497.5,0.9775656211503838
497.8,0.9775893110963707
498.3,0.9776130010423576
498.6,0.9776366909883445
499.1,0.9776603809343315
500.40000000000003,0.9776840708803184
502.1,0.9777077608263053
504.20000000000005,0.9777314507722923
504.5,0.9777551407182792
504.8,0.9777788306642661
505.6,0.977802520610253
505.8,0.97782621055624
506.3,0.9778499005022269
506.5,0.9778735904482138
506.70000000000005,0.9779209703401877
507.1,0.9779446602861745
507.20000000000005,0.9779683502321614
507.70000000000005,0.9779920401781484
507.8,0.9780157301241353
510.3,0.9780394200701222
511.70000000000005,0.9780631100161091
512.4,0.9780867999620961
512.8000000000001,0.978110489908083
513.3000000000001,0.9781341798540699
514.8000000000001,0.9781578698000568
516.1,0.9781815597460438
517.9,0.9782052496920307
519.6,0.9782289396380176
519.9,0.9782526295840045
520.4,0.9782763195299915
520.5,0.9783000094759784
521.6,0.9783236994219653
522.5,0.9783473893679523
525.2,0.9783710793139392
528.5,0.978418459205913
529.2,0.9784421491519
529.9,0.9784658390978869
530.3000000000001,0.9784895290438738
530.8000000000001,0.9785132189898607
531.0,0.9785369089358477
531.1,0.9785605988818346
531.9,0.9785842888278214
532.0,0.9786079787738085
532.1,0.9786316687197953
532.8000000000001,0.9786790486117691
532.9,0.9787027385577561
535.9,0.978726428503743
536.2,0.9787501184497299
536.9,0.9787738083957168
538.3000000000001,0.9787974983417038
539.0,0.9788211882876907
539.1,0.9788448782336776
542.0,0.9788685681796645
542.2,0.9788922581256515
543.1,0.9789159480716384
543.8000000000001,0.9789396380176253
544.5,0.9789633279636123
544.7,0.9789870179095992
545.7,0.9790107078555861
546.3000000000001,0.979034397801573
546.5,0.97905808774756
547.2,0.9790817776935469
548.2,0.9791054676395338
549.0,0.9791291575855207
550.1,0.9791528475315077
552.6,0.9791765374774946
554.2,0.9792002274234815
554.4,0.9792239173694683
556.2,0.9792476073154553
556.5,0.9792712972614422
559.9,0.9793186771534161
560.0,0.979342367099403
560.1,0.9793660570453899
564.2,0.9793897469913768
564.8000000000001,0.9794134369373638
565.0,0.9794371268833507
565.1,0.9794608168293376
565.4,0.9794845067753245
566.5,0.9795081967213115
566.8000000000001,0.9795318866672984
568.7,0.9795555766132853
568.9,0.9795792665592723
569.3000000000001,0.9796029565052592
570.7,0.9796266464512461
572.2,0.979650336397233
573.6,0.97967402634322
573.7,0.9797214062351938
574.7,0.9797450961811807
575.0,0.9797687861271677
578.0,0.9797924760731546
578.5,0.9798161660191415
578.9,0.9798398559651283
579.0,0.9798635459111154
579.1,0.9798872358571022
580.5,0.9799109258030891
582.5,0.9799346157490761
584.5,0.979958305695063
584.7,0.9799819956410499
585.6,0.9800056855870368
586.1,0.9800293755330238
587.2,0.9800530654790107
590.0,0.9800767554249976
591.1,0.9801004453709845
593.3000000000001,0.9801241353169715
593.8000000000001,0.9801478252629584
594.3000000000001,0.9801715152089453
595.2,0.9801952051549322
596.0,0.9802188951009192
596.1,0.9802425850469061
596.4,0.980266274992893
599.7,0.98028996493888
601.0,0.9803136548848669
603.8000000000001,0.9803373448308538
605.0,0.9804321046148015
605.6,0.9804557945607884
605.9,0.9804794845067754
607.4,0.9805031744527622
607.9,0.9805268643987491
608.2,0.9805505543447361
610.5,0.980574244290723
612.6,0.9805979342367099
613.5,0.9806216241826968
614.4000000000001,0.9806453141286838
615.4000000000001,0.9806690040746707
615.8000000000001,0.9806926940206576
617.2,0.9807163839666445
617.4000000000001,0.9807400739126315
618.7,0.9807637638586184
619.0,0.9807874538046053
620.5,0.9808111437505922
622.0,0.9808348336965792
623.8000000000001,0.9808585236425661
624.4000000000001,0.980882213588553
625.0,0.98090590353454
625.2,0.9809295934805269
626.2,0.9809532834265138
626.7,0.9809769733725007
632.3000000000001,0.9810006633184877
632.8000000000001,0.9810243532644746
633.6,0.9810480432104615
634.3000000000001,0.9810717331564484
635.1,0.9810954231024354
635.3000000000001,0.9811191130484223
637.6,0.9811428029944091
638.5,0.9811664929403962
638.8000000000001,0.981190182886383
640.0,0.9812138728323699
641.0,0.9812375627783568
641.5,0.9812612527243438
642.5,0.9812849426703307
643.5,0.9813086326163176
643.7,0.9813323225623045
646.4000000000001,0.9813560125082915
647.3000000000001,0.9813797024542784
648.1,0.9814033924002653
648.9000000000001,0.9814270823462522
649.1,0.9814507722922392
650.8000000000001,0.9814744622382261
650.9000000000001,0.981498152184213
651.4000000000001,0.9815218421302
651.8000000000001,0.9815455320761869
652.2,0.9815692220221738
652.7,0.9815929119681607
655.7,0.9816166019141477
656.4000000000001,0.9816402918601346
659.4000000000001,0.9816639818061215
659.6,0.9816876717521084
660.1,0.9817113616980954
660.4000000000001,0.9817350516440823
664.4000000000001,0.9817587415900692
667.2,0.981782431536056
668.5,0.981806121482043
670.4000000000001,0.9818298114280299
670.8000000000001,0.9818535013740168
672.3000000000001,0.9818771913200038
673.4000000000001,0.9819008812659907
673.5,0.9819245712119776
673.9000000000001,0.9819482611579645
675.0,0.9819719511039515
675.1,0.9820193309959253
676.2,0.9820430209419122
676.7,0.9820667108878992
677.5,0.9820904008338861
680.3000000000001,0.982114090779873
681.3000000000001,0.98213778072586
682.6,0.9821614706718469
683.3000000000001,0.9821851606178338
684.7,0.9822325405098077
685.1,0.9822562304557946
685.8000000000001,0.9822799204017815
687.9000000000001,0.9823036103477684
689.1,0.9823273002937554
689.7,0.9823509902397423
692.4000000000001,0.9823746801857292
692.6,0.982398370131716
695.2,0.982422060077703
695.7,0.98244575002369
695.8000000000001,0.9824694399696768
696.1,0.9824931299156638
700.4000000000001,0.9825168198616507
701.0,0.9825405098076376
701.1,0.9825641997536245
701.6,0.9825878896996115
702.1,0.9826115796455984
703.7,0.9826352695915853
705.5,0.9826589595375722
705.6,0.9826826494835592
706.9000000000001,0.9827063394295461
709.6,0.982730029375533
709.8000000000001,0.9827774092675069
711.5,0.9828010992134938
713.2,0.9828247891594807
715.9000000000001,0.9828484791054677
718.0,0.9828721690514546
719.5,0.9828958589974415
721.4000000000001,0.9829195489434284
722.3000000000001,0.9829432388894154
724.7,0.9829669288354023
730.2,0.9829906187813892
731.3000000000001,0.983014308727376
731.5,0.9830379986733631
732.6,0.98306168861935
737.5,0.9830853785653368
739.8000000000001,0.9831090685113238
740.8000000000001,0.9831327584573107
740.9000000000001,0.9831564484032976
741.5,0.9831801383492845
742.9000000000001,0.9832038282952715
745.5,0.9832275182412584
746.6,0.9832512081872453
751.0,0.9832748981332322
751.2,0.9833222780252061
751.3000000000001,0.983345967971193
754.1,0.9833696579171799
755.3000000000001,0.9833933478631669
756.7,0.9834170378091538
758.0,0.9834407277551407
759.1,0.9834644177011277
762.0,0.9834881076471146
762.3000000000001,0.9835117975931015
762.6,0.9835354875390884
765.8000000000001,0.9835591774850754
767.1,0.9835828674310623
767.7,0.9836065573770492
768.4000000000001,0.983630247323036
770.3000000000001,0.9836539372690231
775.4000000000001,0.98367762721501
779.1,0.9837013171609968
780.1,0.9837250071069839
780.4000000000001,0.9837486970529707
780.5,0.9837723869989576
781.9000000000001,0.9837960769449445
784.1,0.9838197668909315
787.8000000000001,0.9838434568369184
788.6,0.9838671467829053
790.4000000000001,0.9838908367288922
791.2,0.9839145266748792
792.0,0.9839382166208661
792.8000000000001,0.983961906566853
796.8000000000001,0.9839855965128399
798.5,0.9840092864588269
801.8000000000001,0.9840329764048138
803.5,0.9840566663508007
805.0,0.9840803562967877
810.8000000000001,0.9841040462427746
811.7,0.9841277361887615
813.6,0.9841514261347484
814.3000000000001,0.9841751160807354
814.6,0.9841988060267223
815.0,0.9842224959727092
815.9000000000001,0.9842461859186961
821.1,0.9842698758646831
821.7,0.98429356581067
822.9000000000001,0.9843172557566569
823.2,0.9843409457026437
826.7,0.9843646356486307
827.1,0.9843883255946176
829.9000000000001,0.9844120155406045
830.3000000000001,0.9844357054865915
830.4000000000001,0.9844593954325784
831.4000000000001,0.9845067753245522
833.2,0.9845304652705392
833.9000000000001,0.9845541552165261
834.9000000000001,0.984577845162513
835.3000000000001,0.9846015351084999
835.5,0.9846252250544869
836.2,0.9846489150004738
837.3000000000001,0.9846726049464607
837.9000000000001,0.9846962948924477
838.8000000000001,0.9847199848384346
838.9000000000001,0.9847436747844215
841.0,0.9847673647304084
844.5,0.9847910546763954
845.0,0.9848147446223823
848.8000000000001,0.9848384345683692
855.4000000000001,0.9848621245143561
857.8000000000001,0.9848858144603431
859.1,0.98490950440633
859.9000000000001,0.9849331943523169
861.0,0.9849568842983037
864.6,0.9849805742442908
865.1,0.9850042641902776
865.5,0.9850279541362645
867.4000000000001,0.9850516440822515
868.3000000000001,0.9850753340282384
868.7,0.9850990239742253
869.2,0.9851227139202122
875.3000000000001,0.9851464038661992
878.2,0.9851700938121861
878.3000000000001,0.985193783758173
880.3000000000001,0.9852174737041599
880.6,0.9852411636501469
880.9000000000001,0.9852648535961338
881.2,0.9852885435421207
881.3000000000001,0.9853122334881076
885.3000000000001,0.9853359234340946
887.4000000000001,0.9853596133800815
887.5,0.9853833033260684
889.3000000000001,0.9854069932720554
890.9000000000001,0.9854306832180423
892.9000000000001,0.9854543731640292
893.3000000000001,0.9854780631100161
894.6,0.9855017530560031
894.7,0.98552544300199
894.9000000000001,0.9855491329479769
895.1,0.9855728228939638
897.1,0.9855965128399508
898.7,0.9856202027859376
899.0,0.9856438927319245
899.1,0.9856675826779115
899.9000000000001,0.9856912726238984
903.2,0.9857149625698853
904.3000000000001,0.9857386525158722
906.5,0.9857623424618592
909.2,0.9857860324078461
913.2,0.985809722353833
914.0,0.9858334122998199
917.2,0.9858571022458069
917.9000000000001,0.9858807921917938
918.4000000000001,0.9859044821377807
919.0,0.9859281720837676
920.2,0.9859518620297546
922.9000000000001,0.9859755519757415
923.9000000000001,0.9859992419217284
933.0,0.9860229318677154
933.7,0.9860466218137023
933.8000000000001,0.9860703117596892
936.3000000000001,0.9860940017056761
943.2,0.9861176916516631
946.8000000000001,0.98614138159765
950.3000000000001,0.9861650715436369
951.2,0.9861887614896238
952.4000000000001,0.9862124514356108
957.2,0.9862361413815977
958.6,0.9862598313275845
965.3000000000001,0.9862835212735716
966.1,0.9863072112195584
971.4000000000001,0.9863309011655453
971.5,0.9863545911115322
973.9000000000001,0.9863782810575192
978.7,0.9864019710035061
981.6,0.986425660949493
982.5,0.9864493508954799
983.6,0.9864730408414669
987.2,0.9864967307874538
987.7,0.9865204207334407
990.4000000000001,0.9865441106794276
991.5,0.9865678006254146
991.6,0.9865914905714015
992.3000000000001,0.9866151805173884
1001.0,0.9866388704633754
1004.7,0.9866625604093623
1005.5,0.9866862503553492
1008.2,0.9867099403013361
1009.2,0.9867336302473231
1011.2,0.98675732019331
1013.0,0.9867810101392969
1013.3000000000001,0.9868047000852838
1013.5,0.9868283900312708
1023.1,0.9868520799772577
1029.8,0.9868757699232446
1031.6000000000001,0.9868994598692314
1032.4,0.9869231498152184
1037.0,0.9869468397612053
1038.6000000000001,0.9869705297071922
1038.8,0.9869942196531792
1039.6000000000001,0.9870179095991661
1040.5,0.987041599545153
1042.4,0.9870652894911399
1043.1000000000001,0.9870889794371269
1044.3,0.9871126693831138
1045.2,0.9871363593291007
1045.6000000000001,0.9871600492750876
1047.7,0.9871837392210746
1048.0,0.9872074291670615
1048.9,0.9872311191130484
1052.4,0.9872548090590354
1054.3,0.9872784990050223
1055.2,0.9873021889510092
1057.6000000000001,0.9873258788969961
1057.9,0.9873495688429831
1061.7,0.98737325878897
1062.6000000000001,0.9873969487349569
1063.7,0.9874206386809438
1067.2,0.9874443286269308
1068.7,0.9874680185729177
1074.1000000000001,0.9874917085189046
1075.2,0.9875153984648914
1075.7,0.9875390884108785
1077.9,0.9875627783568653
1088.2,0.9875864683028522
1091.8,0.9876101582488392
1095.2,0.9876338481948261
1095.3,0.987657538140813
1095.7,0.9876812280867999
1096.0,0.9877049180327869
1098.6000000000001,0.9877286079787738
1100.8,0.9877522979247607
1105.5,0.9877759878707476
1111.5,0.9877996778167346
1111.6000000000001,0.9878233677627215
1115.9,0.9878470577087084
1120.4,0.9878707476546954
1121.0,0.9878944376006823
1121.2,0.9879181275466692
1123.7,0.9879418174926561
1124.9,0.9879655074386431
1130.2,0.98798919738463
1131.3,0.9880128873306169
1133.8,0.9880365772766038
1135.1000000000001,0.9880602672225908
1139.6000000000001,0.9880839571685777
1141.6000000000001,0.9881076471145646
1142.2,0.9881313370605515
1145.8,0.9881550270065385
1148.7,0.9881787169525253
1152.5,0.9882024068985122
1153.3,0.9882260968444992
1155.3,0.9882497867904861
1161.7,0.988273476736473
1163.4,0.9882971666824599
1164.2,0.9883208566284469
1168.2,0.9883445465744338
1169.2,0.9883682365204207
1172.5,0.9883919264664076
1174.9,0.9884156164123946
1179.1000000000001,0.9884393063583815
1183.0,0.9884629963043684
1189.6000000000001,0.9884866862503553
1189.8,0.9885103761963423
1197.9,0.9885340661423292
1202.4,0.9885577560883161
1214.6000000000001,0.9885814460343031
1218.8,0.98860513598029
1219.0,0.9886288259262769
1219.3,0.9886762058182508
1222.7,0.9886998957642377
1223.7,0.9887235857102246
1224.2,0.9887472756562115
1229.0,0.9887709656021985
1232.6000000000001,0.9887946555481854
1232.9,0.9888183454941722
1235.6000000000001,0.9888420354401593
1243.2,0.9888657253861461
1244.9,0.988889415332133
1253.3000000000002,0.9889131052781199
1255.4,0.9889367952241069
1257.4,0.9889604851700938
1259.1000000000001,0.9889841751160807
1261.9,0.9890078650620676
1263.3000000000002,0.9890315550080546
1266.5,0.9890552449540415
1272.2,0.9890789349000284
1280.4,0.9891026248460153
1282.9,0.9891263147920023
1288.9,0.9891500047379892
1289.6000000000001,0.9891736946839761
1297.4,0.9891973846299631
1298.9,0.98922107457595
1299.2,0.9892447645219369
1305.7,0.9892684544679238
1308.0,0.9892921444139108
1309.0,0.9893158343598977
1310.6000000000001,0.9893395243058846
1317.5,0.9893632142518715
1317.6000000000001,0.9893869041978585
1318.9,0.9894105941438454
1325.3000000000002,0.9894342840898322
1325.4,0.9894579740358191
1327.1000000000001,0.9894816639818061
1327.7,0.9895290438737799
1327.9,0.9895527338197669
1334.9,0.9895764237657538
1337.1000000000001,0.9896001137117407
1341.3000000000002,0.9896238036577276
1344.6000000000001,0.9896474936037146
1345.4,0.9896711835497015
1346.0,0.9896948734956884
1347.0,0.9897185634416753
1348.8000000000002,0.9897422533876623
1352.9,0.9897659433336492
1354.6000000000001,0.9897896332796361
1356.3000000000002,0.9898133232256231
1356.6000000000001,0.98983701317161
1356.9,0.9898607031175969
1358.4,0.9898843930635838
1364.4,0.9899080830095708
1366.0,0.9899317729555577
1368.2,0.9899554629015446
1371.4,0.9899791528475315
1377.2,0.9900028427935185
1377.9,0.9900265327395054
1381.0,0.9900502226854923
1381.1000000000001,0.9900739126314791
1387.5,0.9900976025774662
1397.1000000000001,0.990121292523453
1397.7,0.9901449824694399
1399.0,0.9901686724154269
1401.8000000000002,0.9901923623614138
1402.5,0.9902160523074007
1409.7,0.9902397422533876
1417.5,0.9902634321993746
1419.6000000000001,0.9902871221453615
1422.3000000000002,0.9903108120913484
1425.1000000000001,0.9903345020373353
1426.6000000000001,0.9903581919833223
1434.9,0.9903818819293092
1439.0,0.9904055718752961
1441.9,0.9904292618212831
1443.4,0.99045295176727
1446.1000000000001,0.9904766417132569
1448.6000000000001,0.9905003316592438
1453.2,0.9905240216052308
1455.1000000000001,0.9905477115512177
1460.3000000000002,0.9905714014972046
1464.2,0.9905950914431915
1465.8000000000002,0.9906187813891785
1467.1000000000001,0.9906424713351654
1477.6000000000001,0.9906661612811523
1478.7,0.9906898512271392
1492.7,0.9907135411731262
1493.3000000000002,0.990737231119113
1494.8000000000002,0.9907609210650999
1495.4,0.990784611011087
1496.4,0.9908083009570738
1502.0,0.9908319909030607
1504.7,0.9908556808490476
1508.4,0.9908793707950346
1523.8000000000002,0.9909030607410215
1524.1000000000001,0.9909267506870084
1529.1000000000001,0.9909504406329953
1540.1000000000001,0.9909741305789823
1548.3000000000002,0.9909978205249692
1549.1000000000001,0.9910215104709561
1555.4,0.991045200416943
1559.2,0.99106889036293
1565.2,0.9910925803089169
1588.9,0.9911162702549038
1589.5,0.9911399602008908
1591.4,0.9911636501468777
1591.7,0.9911873400928646
1592.6000000000001,0.9912110300388515
1597.7,0.9912347199848385
1612.9,0.9912584099308254
1614.5,0.9912820998768123
1618.1000000000001,0.9913057898227992
1620.2,0.9913294797687862
1620.7,0.991353169714773
1622.1000000000001,0.99137685966076
1633.5,0.991400549606747
1637.3000000000002,0.9914242395527338
1641.6000000000001,0.9914479294987207
1650.1000000000001,0.9914716194447076
1654.3000000000002,0.9914953093906946
1655.9,0.9915189993366815
1661.6000000000001,0.9915426892826684
1662.4,0.9915663792286553
1663.8000000000002,0.9915900691746423
1664.7,0.9916137591206292
1670.3000000000002,0.9916374490666161
1680.0,0.991661139012603
1688.2,0.99168482895859
1688.5,0.9917085189045769
1688.8000000000002,0.9917322088505638
1695.3000000000002,0.9917558987965508
1700.6000000000001,0.9917795887425377
1703.6000000000001,0.9918032786885246
1709.4,0.9918269686345115
1712.2,0.9918506585804985
1725.0,0.9918743485264854
1736.1000000000001,0.9918980384724723
1738.8000000000002,0.9919217284184592
1744.0,0.9919454183644462
1745.9,0.9919691083104331
1748.6000000000001,0.99199279825642
1757.0,0.9920164882024068
1758.1000000000001,0.9920401781483938
1761.2,0.9920638680943807
1771.9,0.9920875580403676
1772.4,0.9921112479863546
1781.2,0.9921349379323415
1784.5,0.9921586278783284
1786.8000000000002,0.9921823178243153
1791.5,0.9922060077703023
1794.8000000000002,0.9922296977162892
1799.5,0.9922533876622761
1806.8000000000002,0.992277077608263
1807.0,0.99230076755425
1835.6000000000001,0.9923244575002369
1842.0,0.9923481474462238
1851.2,0.9923718373922108
1854.1000000000001,0.9923955273381977
1858.6000000000001,0.9924192172841846
1863.3000000000002,0.9924429072301715
1866.5,0.9924665971761585
1867.2,0.9924902871221454
1867.8000000000002,0.9925139770681323
1891.2,0.9925376670141192
1894.9,0.9925613569601062
1909.9,0.9925850469060931
1916.1000000000001,0.99260873685208
1916.2,0.9926324267980668
1918.0,0.9926561167440539
1921.9,0.9926798066900407
1931.8000000000002,0.9927034966360276
1951.1000000000001,0.9927271865820146
1956.0,0.9927508765280015
1957.7,0.9927745664739884
1966.5,0.9927982564199753
1967.2,0.9928219463659623
1969.6000000000001,0.9928456363119492
1979.5,0.9928693262579361
2000.8000000000002,0.992893016203923
2010.3000000000002,0.99291670614991
2019.3000000000002,0.9929403960958969
2021.6000000000001,0.9929640860418838
2023.2,0.9929877759878708
2047.4,0.9930114659338577
2056.4,0.9930351558798446
2067.6,0.9930588458258315
2075.4,0.9930825357718185
2076.6,0.9931062257178054
2077.6,0.9931299156637923
2091.3,0.9931536056097792
2122.5,0.9931772955557662
2131.4,0.9932009855017531
2159.5,0.99322467544774
2180.0,0.9932483653937269
2180.7000000000003,0.9932720553397139
2209.8,0.9932957452857007
2215.1,0.9933194352316876
2217.5,0.9933431251776746
2223.4,0.9933668151236615
2229.3,0.9933905050696484
2250.4,0.9934141950156353
2250.6,0.9934378849616223
2256.7000000000003,0.9934615749076092
2268.4,0.9934852648535961
2283.6,0.993508954799583
2294.3,0.99353264474557
2300.9,0.9935563346915569
2302.0,0.9935800246375438
2321.3,0.9936037145835307
2336.3,0.9936274045295177
2339.2000000000003,0.9936510944755046
2391.4,0.9936747844214915
2420.2000000000003,0.9936984743674785
2425.2000000000003,0.9937221643134654
2439.0,0.9937458542594523
2448.0,0.9937695442054392
2460.4,0.9937932341514262
2468.6000000000004,0.9938169240974131
2474.5,0.9938406140434
2487.2000000000003,0.9938643039893869
2487.3,0.9938879939353739
2496.6000000000004,0.9939116838813608
2499.8,0.9939353738273476
2513.7000000000003,0.9939590637733347
2513.8,0.9939827537193215
2517.2000000000003,0.9940064436653084
2527.7000000000003,0.9940301336112953
2536.5,0.9940538235572823
2558.0,0.9940775135032692
2574.1000000000004,0.9941012034492561
2608.2000000000003,0.994124893395243
2626.7000000000003,0.99414858334123
2653.3,0.9941722732872169
2678.9,0.9941959632332038
2686.2000000000003,0.9942196531791907
2690.6000000000004,0.9942433431251777
2699.1000000000004,0.9942670330711646
2709.6000000000004,0.9942907230171515
2712.9,0.9943144129631385
2733.1000000000004,0.9943381029091254
2759.2000000000003,0.9943617928551123
2762.5,0.9943854828010992
2787.2000000000003,0.9944091727470862
2817.2000000000003,0.9944328626930731
2825.3,0.99445655263906
2836.9,0.9944802425850469
2860.5,0.9945039325310339
2871.9,0.9945276224770208
2876.6000000000004,0.9945513124230076
2878.2000000000003,0.9945750023689947
2887.5,0.9945986923149815
2887.9,0.9946223822609684
2903.1000000000004,0.9946460722069553
2951.9,0.9946697621529423
2967.6000000000004,0.9946934520989292
2969.1000000000004,0.9947171420449161
3011.4,0.994740831990903
3021.0,0.99476452193689
3027.1000000000004,0.9947882118828769
3030.4,0.9948119018288638
3039.3,0.9948355917748507
3059.8,0.9948592817208377
3127.3,0.9948829716668246
3129.8,0.9949066616128115
3153.2000000000003,0.9949303515587985
3177.9,0.9949540415047854
3207.5,0.9949777314507723
3214.5,0.9950014213967592
3216.2000000000003,0.9950251113427462
3231.1000000000004,0.9950488012887331
3233.3,0.99507249123472
3245.7000000000003,0.9950961811807069
3262.9,0.9951198711266939
3288.3,0.9951435610726808
3314.7000000000003,0.9951672510186677
3333.0,0.9951909409646545
3406.1000000000004,0.9952146309106416
3418.1000000000004,0.9952383208566284
3422.8,0.9952620108026153
3464.7000000000003,0.9952857007486023
3474.4,0.9953093906945892
3487.3,0.9953330806405761
3492.5,0.995356770586563
3534.9,0.99538046053255
3551.0,0.9954041504785369
3551.3,0.9954278404245238
3578.5,0.9954515303705107
3600.3,0.9954752203164977
3635.7000000000003,0.9954989102624846
3636.1000000000004,0.9955226002084715
3647.8,0.9955462901544585
3669.3,0.9955699801004454
3690.9,0.9955936700464323
3737.3,0.9956173599924192
3809.3,0.9956410499384062
3915.2000000000003,0.9956647398843931
3932.0,0.99568842983038
3986.4,0.9957121197763669
3993.0,0.9957358097223539
3996.2000000000003,0.9957594996683408
4009.3,0.9957831896143277
4021.9,0.9958068795603146
4053.5,0.9958305695063016
4174.900000000001,0.9958542594522884
4178.2,0.9958779493982753
4184.3,0.9959016393442623
4228.1,0.9959253292902492
4271.8,0.9959490192362361
4274.400000000001,0.995972709182223
4287.5,0.99599639912821
4437.8,0.9960200890741969
4477.900000000001,0.9960437790201838
4537.1,0.9960674689661707
4539.6,0.9960911589121577
4548.3,0.9961148488581446
4550.900000000001,0.9961385388041315
4551.5,0.9961622287501184
4555.8,0.9961859186961054
4588.7,0.9962096086420923
4596.7,0.9962332985880792
4632.8,0.9962569885340662
4648.1,0.9962806784800531
4651.3,0.99630436842604
4654.900000000001,0.9963280583720269
4656.3,0.9963517483180139
4784.0,0.9963754382640008
4808.400000000001,0.9963991282099877
4822.5,0.9964228181559746
4844.8,0.9964465081019616
4869.3,0.9964701980479485
4871.5,0.9964938879939353
4890.2,0.9965175779399223
5098.0,0.9965412678859092
5115.900000000001,0.9965649578318961
5155.5,0.996588647777883
5209.8,0.99661233772387
5211.700000000001,0.9966360276698569
5254.5,0.9966597176158438
5393.900000000001,0.9966834075618307
5431.0,0.9967070975078177
5461.3,0.9967307874538046
5529.3,0.9967544773997915
5546.1,0.9967781673457784
5687.1,0.9968018572917654
5744.900000000001,0.9968255472377523
5886.6,0.9968492371837392
5954.900000000001,0.9968729271297262
5981.6,0.9968966170757131
5998.5,0.9969203070217
6009.5,0.9969439969676869
6028.3,0.9969676869136739
6029.0,0.9969913768596608
6065.5,0.9970150668056477
6159.900000000001,0.9970387567516346
6197.8,0.9970624466976216
6235.0,0.9970861366436085
6242.700000000001,0.9971098265895953
6247.8,0.9971335165355824
6338.1,0.9971572064815692
6517.700000000001,0.9971808964275561
6605.6,0.997204586373543
6635.200000000001,0.99722827631953
6680.400000000001,0.9972519662655169
6713.0,0.9972756562115038
6762.5,0.9972993461574907
6914.900000000001,0.9973230361034777
6917.0,0.9973467260494646
6939.700000000001,0.9973704159954515
7096.5,0.9973941059414384
7414.900000000001,0.9974177958874254
7460.8,0.9974414858334123
7474.900000000001,0.9974651757793992
7551.0,0.9974888657253862
7723.400000000001,0.9975125556713731
7832.3,0.99753624561736
7923.0,0.9975599355633469
7986.400000000001,0.9975836255093339
8109.5,0.9976073154553208
8213.9,0.9976310054013077
8369.800000000001,0.9976546953472946
8384.1,0.9976783852932816
8417.6,0.9977020752392685
8489.0,0.9977257651852554
8494.4,0.9977494551312422
8529.300000000001,0.9977731450772293
8746.800000000001,0.9977968350232161
9025.300000000001,0.997820524969203
9061.800000000001,0.99784421491519
9205.4,0.9978679048611769
9228.7,0.9978915948071638
9371.9,0.9979152847531507
9434.0,0.9979389746991377
9489.2,0.9979626646451246
9595.2,0.9979863545911115
9798.2,0.9980100445370984
10063.6,0.9980337344830854
10099.900000000001,0.9980574244290723
10119.900000000001,0.9980811143750592
10173.800000000001,0.9981048043210462
10323.400000000001,0.9981284942670331
10419.400000000001,0.99815218421302
10540.800000000001,0.9981758741590069
10578.900000000001,0.9981995641049939
10721.900000000001,0.9982232540509808
10887.800000000001,0.9982469439969677
10910.2,0.9982706339429546
10915.2,0.9982943238889416
10980.2,0.9983180138349285
11025.800000000001,0.9983417037809154
11122.400000000001,0.9983653937269023
11646.0,0.9983890836728893
11655.6,0.9984127736188761
11725.7,0.998436463564863
11757.5,0.99846015351085
11835.1,0.9984838434568369
11896.0,0.9985075334028238
12115.900000000001,0.9985312233488107
12216.1,0.9985549132947977
12353.300000000001,0.9985786032407846
12985.900000000001,0.9986022931867715
12995.2,0.9986259831327584
13277.400000000001,0.9986496730787454
13470.6,0.9986733630247323
13496.6,0.9986970529707192
13589.7,0.9987207429167061
13780.300000000001,0.9987444328626931
13989.1,0.99876812280868
14022.0,0.9987918127546669
14541.900000000001,0.9988155027006539
14726.5,0.9988391926466408
15903.900000000001,0.9988628825926277
16425.600000000002,0.9988865725386146
16457.5,0.9989102624846016
16709.2,0.9989339524305885
16940.9,0.9989576423765754
18281.0,0.9989813323225623
18725.600000000002,0.9990050222685493
19644.100000000002,0.9990287122145362
19756.100000000002,0.999052402160523
20544.800000000003,0.99907609210651
20678.100000000002,0.9990997820524969
20947.600000000002,0.9991234719984838
21804.2,0.9991471619444707
22412.100000000002,0.9991708518904577
22783.5,0.9991945418364446
22784.0,0.9992182317824315
23026.0,0.9992419217284184
25940.2,0.9992656116744054
27609.800000000003,0.9992893016203923
28525.300000000003,0.9993129915663792
29684.4,0.9993366815123661
30427.7,0.9993603714583531
31524.2,0.99938406140434
32307.9,0.9994077513503269
32676.2,0.9994314412963139
36943.1,0.9994551312423008
43743.200000000004,0.9994788211882877
43923.4,0.9995025111342746
45084.3,0.9995262010802616
50284.9,0.9995498910262485
51557.4,0.9995735809722354
58041.200000000004,0.9995972709182223
58743.3,0.9996209608642093
68091.2,0.9996446508101962
72400.8,0.999668340756183
72603.1,0.99969203070217
79737.8,0.999715720648157
105833.0,0.9997394105941438
108814.1,0.9997631005401307
112682.90000000001,0.9997867904861177
115079.40000000001,0.9998104804321046
119884.6,0.9998341703780915
130105.70000000001,0.9998578603240784
181890.2,0.9998815502700654
188419.5,0.9999052402160523
226260.0,0.9999289301620392
232550.90000000002,0.9999526201080261
262424.7,0.9999763100540131
373016.30000000005,1.0


==> data/coverage/europe/witness_coverage_Europe_cas_cdf.csv <==
value,cdf
0.0,0.01228719039784933
0.1,0.02702494684484467
0.2,0.0408885810219259
0.30000000000000004,0.05617747430891426
0.4,0.07380560675218222
0.5,0.09284113102625528
0.6000000000000001,0.12518915263741656
0.7000000000000001,0.1562246164376219
0.8,0.19472447968421647
0.9,0.8900035322236378
1.0,0.8931248084421519
1.1,0.8958296396169805
1.2000000000000002,0.8991295886265148
1.3,0.9037434698530897
1.4000000000000001,0.9083353605823083
1.5,0.9126166355363688
1.6,0.9180826485355016
1.7000000000000002,0.9230813634658124
1.8,0.9273049133643124
1.9000000000000001,0.9744910230666574
2.0,0.9755823014979652
2.1,0.9765168976356092
2.2,0.9775490766052719
2.3000000000000003,0.9788492647614649
2.4000000000000004,0.9802910167443893
2.5,0.9816200674283625
2.6,0.9833930512777166
2.7,0.9849571254021856
2.8000000000000003,0.98624906712187
2.9000000000000004,0.9940928026476559
3.0,0.9943869255497968
3.1,0.9946494371119879
3.2,0.9949215695167726
3.3000000000000003,0.9952706686623043
3.4000000000000004,0.9956032749348188
3.5,0.9959509996742658
3.6,0.996386686403138
3.7,0.9967014253965505
3.8000000000000003,0.9969639369587417
3.9000000000000004,0.9983300966070037
4.0,0.9984098121599204
4.1000000000000005,0.9984730348398199
4.2,0.9985458783623127
4.3,0.9986132242604664
4.4,0.998687442189044
4.5,0.9987589113054521
4.6000000000000005,0.9988537453253014
4.7,0.99895132815732
4.800000000000001,0.9990186740554737
4.9,0.9993100481454451
5.0,0.9993347874549711
5.1000000000000005,0.9993567779523274
5.2,0.9993801428557685
5.300000000000001,0.9994090053835486
5.4,0.9994392423174135
5.5,0.9994749768756176
5.6000000000000005,0.9994997161851435
5.7,0.9995313275250932
5.800000000000001,0.9995491948041952
5.9,0.9997031282856895
6.0,0.9997154979404524
6.1000000000000005,0.9997251187830459
6.2,0.9997388628438936
6.300000000000001,0.9997512324986565
6.4,0.9997677253716738
6.5,0.9997814694325214
6.6000000000000005,0.9997965878994539
6.7,0.9998089575542168
6.800000000000001,0.9998213272089799
6.9,0.9998611849854382
7.0,0.9998708058280316
7.1000000000000005,0.9998735546402011
7.2,0.9998790522645402
7.4,0.9998831754827945
7.6000000000000005,0.9998914219193031
7.7,0.999898293949727
7.800000000000001,0.9998996683558118
7.9,0.9999285308835919
8.0,0.9999326541018463
8.1,0.9999354029140158
8.200000000000001,0.9999367773201006
8.3,0.9999381517261853
8.4,0.9999409005383548
8.5,0.9999463981626939
8.6,0.9999505213809483
8.700000000000001,0.9999532701931177
8.8,0.9999546445992026
8.9,0.999964265441796
9.200000000000001,0.9999656398478808
9.4,0.9999670142539655
9.5,0.999969763066135
9.600000000000001,0.9999711374722198
9.9,0.9999766350965589
10.0,0.9999780095026437
10.4,0.9999793839087284
10.700000000000001,0.9999807583148133
10.9,0.9999862559391522
11.5,0.9999876303452371
11.9,0.9999890047513218
12.0,0.9999903791574066
12.4,0.9999931279695762
12.9,0.9999945023756609
13.700000000000001,0.9999972511878304
14.9,0.9999986255939153
17.900000000000002,1.0


==> data/coverage/europe/witness_coverage_Europe_fps_cdf.csv <==
value,cdf
0.0,0.012017806805234288
0.10862599225809053,0.013328990210105458
0.11996491883227627,0.01451097944300819
0.12817439310839077,0.01579879794443826
0.13923070633477508,0.01752917520516447
0.14875858259415592,0.019102870172226828
0.15893847325757055,0.0204841482874213
0.16981499716467371,0.021880544869548248
0.17845811286512378,0.02337727309586345
0.18754113935236336,0.02471044699809095
0.1970864668739653,0.025933668413536802
0.20711762527944305,0.027431771045936776
0.2176593420228515,0.029281721636038028
0.22873760311755945,0.03035650719432865
0.23643462001475346,0.03161408876189377
0.24846849105382196,0.03287854235988274
0.2568294520326719,0.03406328040495501
0.26990136385591906,0.03533735484553737
0.2789835406815065,0.03656332507315276
0.2883713326203813,0.037906119817973656
0.2980750236164991,0.03886133204688924
0.3081052436683746,0.04014227851789545
0.31847298047381256,0.04112497886850645
0.32918959146648274,0.042432039055123306
0.33468237813397966,0.043747345678248784
0.34594443511359385,0.04502004571274638
0.3575854601408214,0.046364214863652047
0.3696182054847526,0.04798738844976615
0.3757855753037875,0.04978648601473088
0.38843075424862616,0.05136842741830187
0.39491202620706783,0.052784065685615604
0.40820080993651314,0.054599656123597594
0.41501196078879937,0.0561898439636772
0.42897710701395797,0.057676951347399
0.43613492668732873,0.05940732860812521
0.44341218019909956,0.06112121299583417
0.4583329933793445,0.06253822566923269
0.4659806390539627,0.06409817657544734
0.47375589169820653,0.0657048572885442
0.48969777031303213,0.06715623011406197
0.49786876190452134,0.06840006762077937
0.5061760929029583,0.07006584779552136
0.5146220382383416,0.0716312963260751
0.5232089107996614,0.07306342746640608
0.5319390620682763,0.07466461055516385
0.5498388034890727,0.07618058046666584
0.5590132954152086,0.07787797198135755
0.56834087093888,0.07933209361904486
0.5778240843800453,0.08100199701204117
0.5874655326794956,0.08271038377541105
0.5972678561100178,0.084640049918429
0.6072337389994212,0.08704113734852327
0.617365910465632,0.08962502078789203
0.6276671451640505,0.09204809871534263
0.6381402640473792,0.0949961997671756
0.6487881351381313,0.09779036733751428
0.659613674314025,0.1027519733035362
0.6706198461064877,0.10553789443736625
0.6818096645124794,0.10802144623254677
0.6931861938198647,0.11016964294304324
0.7047525494465564,0.11282774431098962
0.7165118987936593,0.11516835787335397
0.728467462112852,0.11982484568855684
0.7406225133882388,0.12233038798109366
0.7529803812329187,0.12461877411223675
0.765544449800512,0.12686043043649764
0.7783181597118978,0.13170658629139884
0.7913050089974152,0.13353866960239807
0.8045085540547838,0.13586966232216904
0.8179324106230109,0.14080515457258033
0.8315802547725458,0.1442068096323876
0.8454558239119587,0.14738581090646205
0.8595629178114148,0.15294116030110488
0.8739053996432256,0.15596622809368502
0.8884871970397651,0.16045916158480017
0.9033123031690352,0.16297982234426947
0.9183847778281801,0.16742602602850243
0.9337087485552445,0.16981474380383377
0.9492884117594853,0.1741537438134546
0.9651280338705408,0.17846937891963435
0.9812319525067754,0.18087458956798294
0.9976045776631208,0.3650601233941783
1.014250392918734,0.36726467075415037
1.0311739566648093,0.3684274183018663
1.0483799033528751,0.3705879846671257
1.0658729447639204,0.37275679746889373
1.0836578712986982,0.3747867952561
1.1017395532895569,0.37691575028140967
1.1201229423341617,0.3781293508542621
1.138813072651471,0.38069536701452883
1.1578150624603378,0.3830497246377409
1.1771341153811123,0.38540133344878347
1.1967755218606353,0.38763611774262047
1.2167446606210022,0.3900811861674274
1.2370470001325098,0.39237369551682477
1.2576881001111726,0.39464833758712015
1.2786736130412297,0.39821079815884564
1.3000092857230563,0.40044558245268264
1.3217009608468997,0.4028123097306576
1.3437545785928813,0.4052422596885321
1.3661761782576882,0.40799931829458197
1.3889718999084133,0.41190125716924575
1.4121479860639852,0.4144411596139018
1.4357107834046614,0.41719272059561263
1.4596667445100402,0.42101769272952927
1.4840224296260733,0.42343252422047123
1.5087845084615659,0.4272877332882528
1.533959762014646,0.4299582043109621
1.5595550844297186,0.43391924264727105
1.5855774848853983,0.4385881001172368
1.6120340895139456,0.4421601815315557
1.63893214335273,0.44764268740370566
1.6662790123282532,0.4529561413274289
1.6940821852732832,0.45786826867439906
1.7223492759776393,0.46286148598037075
1.7510880252731986,0.46766503524664405
1.7803063031536936,0.4722844140975581
1.8100121109298755,0.47768583001070664
1.8402135834206474,0.483160089446348
1.870918991180749,0.48803510782902937
1.9021367427656162,0.49255965266009427
1.9338753870340288,0.4970457141207856
1.9661436154891876,0.5014314439372886
1.9989502646588428,0.5582246521721801
2.0323043185151457,0.5608538910123463
2.0662149109348733,0.5639875368856233
2.1006913282007025,0.5664655910564648
2.135743011544226,0.5701215112419545
2.171379559731395,0.5726449208135934
2.207610731691102,0.5763695613033218
2.244446449187628,0.5798990361290127
2.2818967995376744,0.5824348153554145
2.3199720383727405,0.5859725366176141
2.358682592447585,0.5897975087515307
2.3980390624955517,0.5935798742968195
2.4380522261315405,0.5973622398421082
2.4787330408034096,0.6019994859721243
2.5200926467926386,0.6057268752740222
2.5621423702650428,0.6095683402809561
2.6048937263724063,0.6141712262588529
2.648358422405851,0.6197526893691063
2.692548361001844,0.6238566659382314
2.7374756434016803,0.6291604990193612
2.783152572765363,0.6332493571215538
2.829591657540776,0.6388802988508591
2.876805614889068,0.6438680185324916
2.9248073741672065,0.6485547432815595
2.9736100804686227,0.6709630600876596
3.0232270982229505,0.6740087439715113
3.073672014855819,0.6770516790431934
3.124958644509713,0.6802416755659461
3.1771010318269304,0.6839979273956242
3.230113455795646,0.6869996302847632
3.2840104336601588,0.690038442138191
3.338806724896377,0.6938689118964467
3.3945173352536515,0.6978217037962471
3.4511575208640357,0.700883880553116
3.508742792420119,0.7046373835706246
3.567288919422569,0.7085406968513731
3.6268119344985443,0.7128714504244853
3.6873281377921723,0.7167995030147597
3.7488541014282766,0.7213267966579942
3.8114066740505876,0.7254830006583405
3.8750029854356813,0.7292076411480689
3.9396604511838924,0.7405382449109179
4.005396777488519,0.7436155401347193
4.072229965984589,0.7466419823333842
4.1401783186785375,0.7493028325135
4.20926044296014,0.7524062414529121
4.279495256698069,0.75589448409606
4.350901993420487,0.759028129969337
4.423500207582062,0.7619501173055593
4.497309779918893,0.7654562272278091
4.572350922892749,0.7686297308775445
4.648644186226196,0.7722485420987456
4.726210462530044,0.7756295810672813
4.805070993024709,0.7790312361270886
4.885247373357045,0.7820796688231099
4.966761559514209,0.7880500888553533
5.049635873836244,0.7908167683039966
5.13389301112895,0.7932096092975823
5.219556044878775,0.7960079000861753
5.306648433571395,0.7986714990784607
5.395194027115721,0.8013735814411198
5.48521707337512,0.8039945738447773
5.576742224807584,0.8066444287762151
5.669794545216714,0.8094976958081989
5.764399516615345,0.8122011525769427
5.860583046203685,0.8145857471340198
5.9583714734639175,0.8184890604147683
6.057791577373152,0.8207046030234185
6.158870583736751,0.823091946392665
6.2616361726439935,0.825153555519821
6.366116486048182,0.8274433160570488
6.47234013547319,0.829719332533429
6.58033620984862,0.8320791877809801
6.690134283475698,0.8343318393539192
6.80176442412606,0.836471789627907
6.915257201275723,0.8393635400302645
7.030643694476393,0.8411708840317378
7.14795550186649,0.8430551947739583
7.267224748824172,0.8449724912622133
7.3884840967647305,0.8470450956380474
7.511766752084815,0.8488290747360797
7.637106475255857,0.8507724849399453
7.76453759006925,0.8526842838038613
7.894094993035784,0.8549616746863262
8.025814162941906,0.8566686870436113
8.15973117056547,0.8583179743453361
8.295882688553558,0.8600098682356887
8.434306001465156,0.8616948900956174
8.575039015981362,0.8633318077425792
8.718120271286008,0.8650704314398141
8.863588949619446,0.8669300028725088
9.01148488700846,0.8684762097178756
9.161848584175207,0.8699523218529193
9.314721217628158,0.8715026519165405
9.47014465093816,0.8728633139404635
9.628161446202588,0.8743394260755071
9.788814875700808,0.875832031083568
9.952148933744137,0.8773342569342223
10.118208348723478,0.8786715540547041
10.287038595358066,0.8800129743934403
10.45868590714848,0.8814506031581103
10.63319728903758,0.8827714074055749
10.81062053028254,0.884082590810446
10.991004217541835,0.8854487504587081
11.174397748180438,0.886731071335799
11.360851343797114,0.8879144349747865
11.550416063977455,0.8891115426746218
11.743143820276257,0.8902399300702184
11.939087390433398,0.8915593599115982
12.138300432826725,0.8927715860783659
12.340837501166227,0.8938917270374539
12.546754059433393,0.8950503513669156
12.756106497069723,0.8962144733207162
12.968952144418846,0.897312623782448
13.185349288426128,0.8984410111780446
13.405357188600359,0.8995267919850135
13.629036093241778,0.9005575965485915
13.856447255940742,0.9016310077007973
14.087652952351881,0.9026851771678164
14.32271649724796,0.903699488858377
14.561702261858407,0.9046670707420555
14.804675691497177,0.9057294866455833
15.051703323484587,0.9067053149657704
15.302852805368417,0.9077306219050093
15.558192913448824,0.9086858341339249
15.817793571612507,0.9096286767080776
16.081725870481137,0.9105536520031281
16.350062086879124,0.9114676320495007
16.622875703626487,0.9124297163088401
16.90024142966171,0.9133533171978059
17.182235220500544,0.9141545959452272
17.46893429903618,0.9150658271794301
17.760417176686328,0.9159550679162767
18.05676367489332,0.9168676735565644
18.358054946982936,0.9177816536029368
18.664373500387825,0.9186791407762921
18.97580321924196,0.9195230261123412
19.292429387351874,0.9203146840171691
19.61433871155132,0.9211228347950142
19.94161934544569,0.9219584736945547
20.27436091355238,0.9227515060054674
20.612654535844268,0.9235294198494476
20.95659285270243,0.9243197033481907
21.30627005028539,0.9250660058522211
21.66178188632172,0.9258727822239815
22.02322571633274,0.9266658145348942
22.39070052029314,0.9274657188762306
22.764306929736094,0.9282010261315828
23.14414725531087,0.9289005988287311
23.53032551480029,0.9296523989571006
23.922947461605407,0.9304316872071656
24.322120613705863,0.9311395063408224
24.727954283103095,0.931830832601462
25.140559605755055,0.9325840071359164
25.560049572010463,0.9332670869600473
25.98653905755055,0.9340450008040275
26.42014485484757,0.9347349526585824
26.860985705147733,0.9354482694165783
27.309182330988122,0.9361395956772179
27.764857469256185,0.9368061826283317
28.228135904800535,0.9375634803810403
28.699144504603026,0.9382520578295104
29.17801225252058,0.9389475073084044
29.664870284606984,0.9396814401576719
30.159851925024096,0.9403260366114293
30.6630927225519,0.9409939979686278
31.1747304877083,0.9416537128893177
31.69490533048771,0.9423491623682116
32.22375969872978,0.9430171237254101
32.76143841712824,0.9436740898339305
33.30808872689038,0.944306316632925
33.86386032605861,0.9449729035840387
34.428905410504704,0.9456930923724586
35.00337871560791,0.9463129495166901
35.58743755862882,0.9469286834426673
36.18124188178987,0.9475980192059507
36.78495429607501,0.9482769758118273
37.39874012576015,0.9488913353317198
38.022767453686356,0.9495592966889183
38.657207167288945,0.9501379216506067
39.30223300539408,0.9508127550382292
39.95802160579658,0.9514394842128845
40.624752553631616,0.9520634645753704
41.30260843055311,0.9526998145926192
41.99177486473331,0.9533732735741568
42.692440581696076,0.9540000027488121
43.40479745599873,0.9546171110808742
44.12904056377632,0.9552218497581733
44.86536823616207,0.9557936026894378
45.61398211360001,0.9564478199857886
46.375087201063074,0.9571322742160044
47.14889192419306,0.9577603777967446
47.935608186377294,0.9583829837531457
48.73545142677722,0.9590289546129879
49.54864067932594,0.9596405653207107
50.37539863270951,0.9602590480588575
51.215951691349424,0.9608789052030892
52.07053003740281,0.9614465349160993
52.939367693796484,0.9620512735933985
53.822702588313696,0.9625721734995265
54.72077661874928,0.963192030643758
55.633835719152614,0.9638063901636506
56.56212992717588,0.9643863895314237
57.50591345254545,0.9649636400870274
58.465444746676724,0.9655106537087661
59.4409865734496,0.9660810322339459
60.43280608116552,0.9666225482313455
61.44117487570518,0.9671558177922366
62.46636909490633,0.9677509356269423
63.50866948418326,0.968339181431224
64.56836147340799,0.9689246784233363
65.64573525507373,0.9695156730397877
66.74108586376337,0.9701355301840192
67.8547132569432,0.9706248187501976
68.9869223971052,0.971215813366649
70.13802333528008,0.9718411681352196
71.30833129594299,0.9724060490360603
72.49816676333715,0.9729654323125619
73.70785556923666,0.9734959530612834
74.93772898217442,0.974001734500479
76.18812379815907,0.9745514969343873
77.45938243290458,0.9751067569926346
78.75185301560018,0.9756359033352713
80.06588948424356,0.9761925377996034
81.40185168256565,0.9767203097361553
82.7601054585727,0.977272820982233
84.14102276473166,0.9777662327666657
85.54498175982869,0.9782376540537421
86.97236691252573,0.9787379378685985
88.4235691066461,0.9792203544043531
89.89898574821673,0.9796587899453948
91.39902087429562,0.9800711117708261
92.92408526361646,0.9805191681544613
94.47459654907829,0.9809534804772487
96.05097933211273,0.981419404139986
97.65366529895982,0.981868834929706
99.28309333888289,0.9822976496281545
100.93970966435747,0.9827140946718399
102.62396793326404,0.9831319141216102
104.3363293731209,0.9835030037644983
106.07726290738974,0.9839194488081837
107.84724528388784,0.9842699223598003
109.64676120534399,0.9846465096270274
111.4763034621327,0.9849832391177962
113.33637306722215,0.9853488311363452
115.22747939337552,0.9857199207792333
117.1501403126399,0.9860456550213239
119.10488233816397,0.9863603940147364
121.09224076838179,0.9866655121655554
123.11275983360133,0.986985748783307
125.16699284504095,0.9872743740611089
127.25550234635043,0.9875313879989609
129.37886026766185,0.9878103924341693
131.53764808221075,0.9880591599355129
133.73245696556938,0.9883093018429411
135.9638879575389,0.9885704389990475
138.2325521267408,0.9888247041247301
140.5390707379561,0.9890487323165477
142.88407542225661,0.9892576420414328
145.26820834997363,0.9895064095427764
147.6921224065551,0.9897043240189833
150.15648137135446,0.9899187313682075
152.66196009940458,0.9901290154991774
155.2092447062247,0.9903255555692996
157.7990327557092,0.9905138492029132
160.43203345115413,0.9907117636791202
163.10896782946864,0.990868445972784
165.83056895862848,0.9910471187638041
168.59758213842443,0.9911749385296879
171.4107651045584,0.9913329952294365
174.2708882361479,0.9914965495535242
177.17873476668996,0.9916807199688834
180.13510099854724,0.9918456486990559
183.14079652101273,0.9919913357440416
186.19664443201137,0.9921205299160101
189.30348156350362,0.9922717145853348
192.4621587106474,0.9924091551938119
195.6735408647855,0.9925383493657803
198.93850745032063,0.9926744155681726
202.25795256554122,0.9927871168671238
205.63278522746728,0.9928943205417359
209.06392962078175,0.9930345099623825
212.55232535091352,0.9931430880430794
216.09892770134613,0.9932695334028783
219.7047078952172,0.9933877323261685
223.37065336128452,0.9934963104068655
227.09776800433022,0.9936172581423253
230.8870724800747,0.9937244618169374
234.7396044746809,0.9938124238063627
238.65641898891906,0.9939278739174834
242.63858862707517,0.994032328779926
246.68720389068014,0.9941312860180295
250.80337347713782,0.9942371152865568
254.98822458333922,0.9943237028698974
259.2429032143393,0.9944144136714922
263.5685744971868,0.9945161197217652
267.96642299999024,0.9946068305233601
272.4376530563056,0.9946934181067006
276.9834890949406,0.9947827545022108
281.6051759752574,0.9948638444612122
286.3039793280737,0.9949380623897898
291.0811859022515,0.9950136547244522
295.9381039170661,0.9950837494347755
300.87606342045916,0.9951620905816074
305.8964166532653,0.995200573951981
311.0005384195185,0.9952610478197109
316.18982646293784,0.99535588183956
321.4657018496921,0.9954149813012052
326.8296093575555,0.9954837016054437
332.2830178715523,0.9955620427522757
337.827420786206,0.9956348862747685
343.46433641450074,0.9956981089546679
349.1953084036629,0.995751710791974
355.0219061578858,0.9958204310962125
360.94572526810197,0.9958809049639424
366.968387948931,0.9959427532377572
373.0915434829176,0.9960004782933175
379.3168686721786,0.9960788194401494
385.64606829759043,0.9961296724652859
392.08087558563716,0.9961915207391007
398.62305268304544,0.9962629898555087
405.2743911393445,0.9963110940684756
412.0367123974722,0.9963674447179512
418.9118682925711,0.9964361650221898
425.9017415591078,0.9964815204229872
433.0082463464491,0.9965282502298695
440.2333287430479,0.9965804776610907
447.57896730936886,0.9966230842497186
455.0471736197107,0.9966739372748551
462.63999281306917,0.9967426575790936
470.35950415318734,0.9967962594163997
478.20782159795743,0.9968457380354514
486.1870943783166,0.9969007142788423
494.2995075868067,0.9969515673039787
502.5472827759551,0.9970120411717087
510.9326785666343,0.9970670174150995
519.4579912665806,0.9971055007854731
528.1255554992255,0.9971426097497619
536.9377448430242,0.9971920883688137
545.8969724814533,0.9972443158000349
555.0056918638468,0.9972855479825781
564.2663973772685,0.9973281545712059
573.6816250295863,0.9973652635354947
583.2539531439494,0.9973955004693597
592.9860030648541,0.997435358245818
602.8804398759839,0.9974642207735982
612.939973130038,0.9975068273622261
623.1673575907263,0.9975288178595825
633.5653939871535,0.997561803605617
644.1369297807888,0.9976140310368382
654.8848599452291,0.9976456423767879
665.8121277589772,0.9976786281228224
676.9217256114497,0.9977129882749417
688.2166958224261,0.9977445996148914
699.7001314751817,0.997783082985265
711.3751772635117,0.9978215663556386
723.2450303528944,0.9978463056651644
735.3129412560262,0.9978861634416228
747.5822147229551,0.9979246468119963
760.0562106460802,0.9979521349336917
772.73834498024,0.9979741254310481
785.6320906781597,0.9980057367709978
798.7409786415088,0.9980263528622694
812.0685986878188,0.9980442201413714
825.6186005335474,0.9980799546995754
839.3946947935323,0.9981101916334404
853.4006539971325,0.9981335565368815
867.6403136213219,0.998166542282916
882.1175731410144,0.998184409562018
896.8363970969265,0.9982022768411201
911.8008161812451,0.9982242673384764
927.014928341419,0.9982435090236631
942.4828999023695,0.9982654995210195
958.2089667074143,0.998280617987952
974.1974352782454,0.9982998596731387
990.4526839942455,0.9983204757644103
1006.9791642914934,0.9983369686374276
1023.781401881775,0.9983575847286991
1040.8639979919262,0.9983768264138859
1058.2316306238645,0.9983988169112422
1075.889055835638,0.9984208074085985
1093.8411090438624,0.9984400490937854
1112.0927063478675,0.9984620395911417
1130.6488458759613,0.9984757836519894
1149.5146091541442,0.9984881533067523
1168.6951624976634,0.998514267022363
1188.1957584257975,0.9985280110832107
1208.021737100224,0.9985431295501431
1228.178527787412,0.9985651200474994
1248.6716503454004,0.998585736138771
1269.5067167353902,0.998603603417873
1290.6894325585668,0.9986228451030599
1312.2255986185403,0.9986434611943314
1334.1211125098841,0.9986585796612639
1356.381970233166,0.9986668260977725
1379.0142678369243,0.9986819445647049
1402.0242030870613,0.9986915654072984
1425.4180771640576,0.9987053094681461
1449.2022963885381,0.9987218023411634
1473.3833739756144,0.9987341719959263
1497.9679318185013,0.9987547880871979
1522.9627023019068,0.9987671577419608
1548.3745301456522,0.9987726553662999
1574.2103742790835,0.998783650614978
1600.4773097467441,0.9987946458636562
1627.1825296458442,0.9988056411123344
1654.3333470960756,0.998819385173182
1681.9371972422618,0.9988331292340298
1710.0016392904552,0.9988482477009623
1738.5343585779938,0.9988606173557252
1767.5431686780962,0.9988784846348272
1797.036013539593,0.9988894798835053
1827.0209696623242,0.9989169680052008
1857.5062483088711,0.9989293376599637
1888.5001977531754,0.9989527025634047
1920.0113055666768,0.9989774418729307
1952.048200942617,0.9989925603398632
1984.6196570590866,0.9990090532128804
2017.734593481542,0.9990310437102368
2051.402078605389,0.9990489109893387
2085.6313321393213,0.9990571574258473
2120.4317276301226,0.9990681526745255
2155.8127950295466,0.9990901431718818
2191.784223304074,0.9991038872327296
2228.3558630881976,0.9991162568874925
2265.5377293819697,0.9991396217909336
2303.3400042935923,0.9991533658517813
2341.7730398277204,0.9991643611004595
2380.8473607203337,0.999179479567392
2420.573667320892,0.9991945980343244
2460.9628385225783,0.9992110909073416
2502.0259347414594,0.9992179629377655
2543.7742009453104,0.9992289581864436
2586.2190697330225,0.9992427022472914
2629.37216446537,0.9992536974959696
2673.245302448021,0.9992701903689868
2717.850498167675,0.9992798112115802
2763.1999665821572,0.9992949296785126
2809.306126465454,0.9993018017089366
2856.181603808541,0.9993114225515299
2903.839235276956,0.9993210433941233
2952.2920717260936,0.999329289830632
3001.5533817750943,0.9993375362671406
3051.6366554404267,0.9993499059219035
3102.555607830071,0.9993609011705816
3154.3241828993478,0.9993677732010056
3206.9565572694073,0.9993746452314294
3260.4671441094683,0.9993856404801076
3314.870597083771,0.9993911381044466
3370.181814364447,0.9993980101348705
3426.415942711323,0.9994048821652943
3483.588381619793,0.9994103797896334
3541.7147875379364,0.9994227494443964
3600.8110781539363,0.9994254982565659
3660.8934367550987,0.9994392423174135
3721.978316659581,0.9994461143478375
3784.0824457220574,0.9994516119721765
3847.2228309146067,0.9994571095965156
3911.416762983961,0.9994639816269395
3976.681821186538,0.9994694792512785
4043.035878102445,0.999472228063448
4110.497104529805,0.9994777256877871
4179.083974460792,0.9994804744999567
4248.8152701406125,0.999484597718211
4319.710087210982,0.9994873465303805
4391.787839939385,0.9994928441547196
4465.068266535582,0.9995038394033978
4539.571434556882,0.9995065882155674
4615.31774640351,0.999514834652076
4692.327944905757,0.9995244554946694
4770.623119004317,0.9995395739616019
4850.224709525398,0.9995423227737714
4931.154515052248,0.9995601900528734
5013.434697894555,0.9995670620832973
5097.087790157547,0.9995725597076364
5182.1366999123065,0.9995821805502297
5268.604717469052,0.9995849293623993
5356.515521755136,0.9995918013928231
5445.893186799364,0.9995972990171622
5536.762188324615,0.999604171047586
5629.1474104504105,0.9996096686719251
5723.074152507325,0.999616540702349
5818.568135965152,0.9996234127327729
5915.655511476557,0.999628910357112
6014.362866038379,0.9996371567936205
6114.717230272367,0.9996440288240445
6216.746085827387,0.9996481520422987
6320.477372905229,0.9996495264483835
6425.939497911831,0.9996591472909769
6533.161341236322,0.9996646449153159
6642.172265159788,0.9996660193214008
6753.002121896004,0.999670142539655
6865.681261766397,0.9996715169457399
6980.240541511286,0.9996783889761637
7096.71133273993,0.9996811377883332
7215.125530521508,0.999682512194418
7335.515562119443,0.9996866354126723
7457.9143958715385,0.9996893842248419
7582.355550218146,0.9996907586309266
7708.87310288111,0.9996962562552657
7837.501700195807,0.99970037947352
7968.276566598892,0.9997045026917744
8101.233514274437,0.9997072515039439
8236.408952960861,0.9997113747221982
8373.839899921659,0.999718246752622
8513.56399008241,0.9997292420013002
8655.619486336955,0.999736114031724
8800.045290025586,0.9997402372499784
8946.88095158794,0.9997443604682327
9096.166681393795,0.9997498580925718
9402.252553118155,0.9997553557169109
9559.136515451653,0.9997567301229956
9718.638209812492,0.9997622277473347
9880.801315113835,0.999766350965589
10045.670239085783,0.9997690997777585
10213.290130436268,0.9997704741838433
10383.706891214817,0.9997718485899281
10556.967189382747,0.9997800950264367
10733.118471592861,0.9997869670568605
10912.208976182628,0.9997938390872844
11279.40464375382,0.9998048343359626
11467.61036182806,0.9998075831481321
11658.956440004147,0.9998130807724712
11853.495277654802,0.9998158295846408
12051.280148477395,0.9998185783968103
12252.36521508273,0.999819952802895
12456.805543827335,0.9998254504272341
12664.657119893052,0.9998295736454884
12875.97686261843,0.9998336968637428
13090.822641085857,0.9998364456759123
13309.253289968741,0.9998405688941666
13531.328625643273,0.9998446921124209
13757.109462568738,0.9998488153306753
13986.657629941425,0.9998515641428448
14457.308448371105,0.9998543129550144
14698.53998530805,0.9998570617671838
14943.796659746957,0.9998598105793534
15446.655192102877,0.9998653082036925
15704.394755855865,0.999868057015862
15966.434906493063,0.9998708058280316
16503.705200437988,0.9998749290462858
16779.08247310761,0.9998831754827945
17059.05463167597,0.9998872987010488
17343.69834542022,0.9998900475132183
17927.313533325854,0.9998914219193031
18226.444828216496,0.9998941707314727
18530.56736350777,0.9998969195436422
18839.764421962744,0.999898293949727
19154.120675982635,0.9999024171679813
20129.0126696642,0.9999051659801508
20464.881042443743,0.9999065403862356
20806.353642598213,0.9999106636044899
21153.523981059316,0.9999147868227443
22230.180096792377,0.9999175356349138
22978.225321978818,0.9999202844470833
23751.442257717612,0.9999216588531681
24147.75371090127,0.9999230332592528
24960.32525929931,0.9999257820714224
25800.239828053174,0.9999271564775072
26230.737076506382,0.9999285308835919
26668.417509385814,0.9999312796957615
27113.400983760683,0.9999326541018463
28493.398425965905,0.999934028507931
28968.833139100694,0.9999354029140158
29452.20085352492,0.9999381517261853
30951.236768256615,0.9999395261322701
31467.682442938687,0.9999409005383548
31992.74541898725,0.9999422749444397
36521.240508437564,0.9999450237566092
37130.6260666247,0.9999463981626939
39671.559887254014,0.9999505213809483
40333.5109965123,0.9999532701931177
41006.5072794994,0.9999546445992026
42386.37563137247,0.9999560190052873
43812.67653248754,0.9999573934113721
46810.878377345616,0.9999587678174569
47591.95461824216,0.9999601422235417
50848.781122119624,0.9999615166296264
51697.23293908569,0.9999628910357112
56156.63225005825,0.999964265441796
61000.69900035264,0.9999656398478808
62018.54353390695,0.9999670142539655
65175.1166062908,0.9999683886600502
66262.61457350416,0.999969763066135
67368.25829772226,0.9999725118783046
71978.42257662301,0.9999738862843893
80818.27638558076,0.9999752606904742
89254.49393111115,0.9999766350965589
90743.77520545198,0.9999780095026437
98571.32622937334,0.9999807583148133
103588.33527788003,0.999982132720898
105316.78794367607,0.9999835071269828
110677.12241704557,0.9999848815330675
126343.19917339153,0.9999862559391522
191082.3846747212,0.9999876303452371
211028.5235721135,0.9999890047513218
229231.82767780678,0.9999903791574066
244918.6868938646,0.9999917535634913
308770.9548434792,0.9999931279695762
382881.3459456288,0.9999945023756609
429903.98138520546,0.9999958767817457
444370.24387896934,0.9999972511878304
967213.3489723037,0.9999986255939153
1512044.4812427768,1.0


==> data/coverage/europe/witness_coverage_Europe_ips_cdf.csv <==
value,cdf
0.0,0.012149749789372267
0.1,0.026418833761460828
0.2,0.03965573876388666
0.30000000000000004,0.05402103116190916
0.4,0.07020053959182888
0.5,0.08718132676916987
0.6000000000000001,0.11415404618279326
0.7000000000000001,0.1389634504189877
0.8,0.16778612042271235
0.9,0.4163378400108853
1.0,0.4270595818781809
1.1,0.43883961643074987
1.2000000000000002,0.4508423047690517
1.3,0.46363802541826615
1.4000000000000001,0.47691478819715033
1.5,0.4910423083425075
1.6,0.5098400603639153
1.7000000000000002,0.5272400413971112
1.8,0.5460982672862489
1.9000000000000001,0.6290642905934273
2.0,0.6370935709406572
2.1,0.6457976846755096
2.2,0.654644736643178
2.3000000000000003,0.6638353901320392
2.4000000000000004,0.6733682707360082
2.5,0.6828310566296539
2.6,0.6946619442073594
2.7,0.7053369562677728
2.8000000000000003,0.7163418257885311
2.9000000000000004,0.7491653919050231
3.0,0.7548196985377693
3.1,0.7606306874641795
3.2,0.7665365104104389
3.3000000000000003,0.7727172145736524
3.4000000000000004,0.7787549805040497
3.5,0.7848271065865663
3.6,0.7918338288067269
3.7,0.7981877081366214
3.8000000000000003,0.804619928613348
3.9000000000000004,0.8192161212336119
4.0,0.8228734158251866
4.1000000000000005,0.8267478665781549
4.2,0.8305865827729193
4.3,0.8344747775867354
4.4,0.8382626407563631
4.5,0.8419969020886849
4.6000000000000005,0.8460541488509278
4.7,0.8498117750866907
4.800000000000001,0.8535322923581647
4.9,0.8603273560412706
5.0,0.862667969603635
5.1000000000000005,0.8650498153485425
5.2,0.8675196230828753
5.300000000000001,0.8698863503608503
5.4,0.8722833145726903
5.5,0.8745400893638836
5.6000000000000005,0.8769315559513845
5.7,0.8790852502862201
5.800000000000001,0.881146859413376
5.9,0.8846570925538801
6.0,0.8861263326584999
6.1000000000000005,0.8876807859403755
6.2,0.8893108315569135
6.300000000000001,0.8908501663718565
6.4,0.8924279845571732
6.5,0.893897224661793
6.6000000000000005,0.8954310618523971
6.7,0.8969415341395599
6.800000000000001,0.8983283098790935
6.9,0.9003184498898413
7.0,0.9014330932245903
7.1000000000000005,0.9025834711175433
7.2,0.9036555078636644
7.300000000000001,0.9046918100515815
7.4,0.9057748420463807
7.5,0.9068441299803323
7.6000000000000005,0.9079161667264534
7.7,0.9089950755029983
7.800000000000001,0.9099832734779484
7.9,0.9112655943550393
8.0,0.9120503802294434
8.1,0.912873649474221
8.200000000000001,0.9136639329729641
8.3,0.9144720837508091
8.4,0.9153063482442649
8.5,0.9160952573369233
8.6,0.916858052713971
8.700000000000001,0.9176717011161551
8.8,0.9183698994072187
8.9,0.9192989979205236
9.0,0.9199463431864505
9.1,0.9206060581071405
9.200000000000001,0.9212602754034913
9.3,0.921908995075503
9.4,0.9225549659353451
9.5,0.9231404629274574
9.600000000000001,0.9237300831378241
9.700000000000001,0.9243210777542754
9.8,0.9249697974262872
9.9,0.9256638724990963
10.0,0.9262026396843264
10.100000000000001,0.9267510277121499
10.200000000000001,0.9272870460852104
10.3,0.9278340597069491
10.4,0.928308229806195
10.5,0.9287975183723733
10.600000000000001,0.9292936789689755
10.700000000000001,0.9298008348142559
10.8,0.9302942465986885
10.9,0.9309072317124962
11.0,0.9313374208170294
11.100000000000001,0.9318349558197164
11.200000000000001,0.9322623961120801
11.3,0.9327338173991564
11.4,0.9331804993767069
11.5,0.9336436742272746
11.600000000000001,0.93406011927096
11.700000000000001,0.9345260429336972
11.8,0.9349878433781802
11.9,0.9354523926348327
12.0,0.9358372263385685
12.100000000000001,0.9362289320727281
12.200000000000001,0.936654997959007
12.3,0.937092059093964
12.4,0.9374645231429368
12.5,0.9378479824405879
12.600000000000001,0.9382520578295104
12.700000000000001,0.9386451379697548
12.8,0.9390203508308972
12.9,0.939423051813735
13.0,0.9398078855174707
13.100000000000001,0.9401830983786131
13.200000000000001,0.9405500648032469
13.3,0.940896415136609
13.4,0.9412606327490733
13.5,0.9416193527371984
13.600000000000001,0.9419588310401368
13.700000000000001,0.9422763188457188
13.8,0.9426157971486572
13.9,0.9430171237254101
14.0,0.9433662228709419
14.100000000000001,0.9436699666156761
14.200000000000001,0.9439805823908344
14.3,0.9443393023789595
14.4,0.944605937159405
14.5,0.9448973112493764
14.600000000000001,0.9452147990549584
14.700000000000001,0.9455295380483708
14.8,0.9457975472349012
14.9,0.9460957933552964
15.0,0.9464366460643194
15.100000000000001,0.9467197737177822
15.200000000000001,0.9470083989955841
15.3,0.9473066451159793
15.4,0.9475966447998658
15.5,0.9478838956715829
15.600000000000001,0.9481986346649954
15.700000000000001,0.948476264694119
15.8,0.94877038759626
15.9,0.9490562640618923
16.0,0.9493311452788464
16.1,0.9496170217444787
16.2,0.9499001493979414
16.3,0.950172281802726
16.400000000000002,0.950441665395341
16.5,0.9507509067644144
16.6,0.9510312856057076
16.7,0.9512910483557293
16.8,0.9515686783848529
16.900000000000002,0.9518586780687396
17.0,0.9520882038848962
17.1,0.952389198817461
17.2,0.9526654544404999
17.3,0.9529073499114196
17.400000000000002,0.953168487067526
17.5,0.9533911408532588
17.6,0.9536302875120088
17.7,0.9538969222924544
17.8,0.9541594338546455
17.900000000000002,0.9544480591324473
18.0,0.9546817081668584
18.1,0.9549002387343369
18.2,0.9551146460835611
18.3,0.9553716600214133
18.400000000000002,0.9556039346497395
18.5,0.9558252140293876
18.6,0.9560849767794092
18.7,0.9563145025955659
18.8,0.9565550236604008
18.900000000000002,0.956769431009625
19.0,0.9569728431101711
19.1,0.9572078665506668
19.200000000000003,0.9574291459303149
19.3,0.9576311836247762
19.400000000000002,0.9578222260705592
19.5,0.9580325102015291
19.6,0.9582537895811772
19.700000000000003,0.958488813021673
19.8,0.9586922251222191
19.900000000000002,0.9589478646539864
20.0,0.9591938833431604
20.1,0.9593821769767739
20.200000000000003,0.9595965843259981
20.3,0.9598522238577655
20.400000000000002,0.9600680056130745
20.5,0.9602837873683835
20.6,0.9604981947176077
20.700000000000003,0.9606768675086278
20.8,0.9609008957004455
20.900000000000002,0.9611166774557545
21.0,0.9613310848049786
21.1,0.9615413689359485
21.200000000000003,0.9617379090060707
21.3,0.9619317002640234
21.400000000000002,0.9621048754307046
21.5,0.9623082875312505
21.6,0.9625103252257119
21.700000000000003,0.9626944956410711
21.8,0.9628786660564304
21.900000000000002,0.9630793293448069
22.0,0.9632607509479966
22.1,0.963455916612034
22.200000000000003,0.9636497078699867
22.3,0.963851745564448
22.400000000000002,0.9640702761319265
22.5,0.9642819346689812
22.6,0.9644771003330186
22.700000000000003,0.9647052517430905
22.8,0.9648605596306696
22.900000000000002,0.9650653461373004
23.0,0.9652687582378465
23.1,0.9654611750897144
23.200000000000003,0.9656302270381412
23.3,0.9658061510169917
23.400000000000002,0.9659958190566901
23.5,0.9661662454112017
23.6,0.966380652760426
23.700000000000003,0.9665648231757852
23.8,0.9667462447789749
23.900000000000002,0.9669221687578256
24.0,0.9671242064522868
24.1,0.9673179977102394
24.200000000000003,0.9675104145621074
24.3,0.9676657224496864
24.400000000000002,0.9678265279616046
24.5,0.9680244424378116
24.6,0.968189371167984
24.700000000000003,0.9683625463346651
24.8,0.9685508399682787
24.900000000000002,0.9687198919167055
25.0,0.9688614557434369
25.1,0.9690208868492702
25.200000000000003,0.969189938797697
25.3,0.9693617395582934
25.400000000000002,0.9695459099736526
25.5,0.9697273315768423
25.6,0.9698881370887605
25.700000000000003,0.9700489426006786
25.8,0.9702372362342923
25.900000000000002,0.9703897953097018
26.0,0.9705478520094504
26.1,0.970718278363962
26.200000000000003,0.9708790838758802
26.3,0.9710591310729851
26.400000000000002,0.9712268086153271
26.5,0.9713697468481433
26.6,0.9715181827052984
26.700000000000003,0.9716803626233014
26.8,0.971850788977813
26.900000000000002,0.9720143433019006
27.0,0.9721545327225473
27.1,0.9723070917979568
27.200000000000003,0.9724802669646379
27.3,0.9726465701008952
27.400000000000002,0.9727895083337113
27.5,0.9729489394395446
27.6,0.9731001241088695
27.700000000000003,0.9732719248694658
27.8,0.9734313559752992
27.900000000000002,0.9735921614872174
28.0,0.9737364741261183
28.1,0.973887658795443
28.200000000000003,0.9740429666830221
28.3,0.9742106442253641
28.400000000000002,0.974349459239926
28.5,0.9745006439092507
28.6,0.9746422077359821
28.700000000000003,0.9747933924053068
28.8,0.9749377050442077
28.900000000000002,0.9750833920891935
29.0,0.9752263303220096
29.1,0.9753610221183171
29.200000000000003,0.9755039603511333
29.3,0.975655145020458
29.400000000000002,0.9757678463194093
29.5,0.9758970404913777
29.6,0.9760674668458892
29.700000000000003,0.9762090306726205
29.8,0.9763547177176063
29.900000000000002,0.9765141488234397
30.0,0.9766612102745101
30.1,0.976805522913411
30.200000000000003,0.9769512099583967
30.3,0.9770611624451784
30.400000000000002,0.9772095983023336
30.5,0.977351162129065
30.6,0.9774941003618811
30.700000000000003,0.9776535314677145
30.8,0.97777035598492
30.900000000000002,0.977902298969058
31.0,0.9780369907653655
31.1,0.9781538152825711
31.200000000000003,0.9783049999518958
31.3,0.9784328197177794
31.400000000000002,0.9785826299810194
31.5,0.9787200705894965
31.6,0.9788602600101431
31.700000000000003,0.9790320607707395
31.8,0.9791640037548774
31.900000000000002,0.979298695551185
32.0,0.9794072736318818
32.1,0.9795186005247483
32.2,0.9796271786054451
32.300000000000004,0.9797495007469897
32.4,0.9798773205128734
32.5,0.9800078890909266
32.6,0.980119215983793
32.7,0.9802539077801006
32.800000000000004,0.9803762299216451
32.9,0.9805219169666308
33.0,0.980634618265582
33.1,0.980772058874059
33.2,0.9808916322034341
33.300000000000004,0.9810084567206396
33.4,0.9811307788621841
33.5,0.9812476033793897
33.6,0.9813685511148494
33.7,0.9814812524138007
33.800000000000004,0.9815747120275651
33.9,0.9816874133265163
34.0,0.9818042378437217
34.1,0.9819141903305034
34.2,0.9820213940051156
34.300000000000004,0.9821217256493038
34.4,0.9822481710091027
34.5,0.98235400027763
34.6,0.9824612039522421
34.7,0.9825684076268543
34.800000000000004,0.9826976017988227
34.9,0.9828089286916891
35.0,0.9829216299906403
35.1,0.9830357056956762
35.2,0.9831319141216102
35.300000000000004,0.9832487386388157
35.4,0.9833710607803603
35.5,0.9834645203941247
35.6,0.9835772216930759
35.7,0.9837036670528748
35.800000000000004,0.9838204915700802
35.9,0.9839414393055401
36.0,0.9840362733253892
36.1,0.9841462258121709
36.2,0.9842438086441896
36.300000000000004,0.9843427658822931
36.4,0.984456841587329
36.5,0.9845929077897214
36.6,0.9847221019616899
36.7,0.9848444241032344
36.800000000000004,0.9849626230265247
36.9,0.9850808219498149
37.0,0.9851935232487661
37.1,0.9853089733598869
37.2,0.9854230490649228
37.300000000000004,0.9855261295212806
37.4,0.9856127171046212
37.5,0.9857006790940465
37.6,0.9858078827686586
37.7,0.9859137120371859
37.800000000000004,0.986003048432696
37.9,0.9860951336403756
38.0,0.9862023373149877
38.1,0.9863054177713455
38.2,0.9864181190702968
38.300000000000004,0.9865280715570784
38.400000000000006,0.9866339008256058
38.5,0.9867356068758788
38.6,0.9868153224287954
38.7,0.9869060332303903
38.800000000000004,0.9870242321536806
38.900000000000006,0.9871259382039537
39.0,0.9872427627211591
39.1,0.9873362223349236
39.2,0.98744754922779
39.300000000000004,0.9875382600293848
39.400000000000006,0.9876262220188101
39.5,0.9877251792569136
39.6,0.9878323829315258
39.7,0.9879120984844424
39.800000000000004,0.9880124301286307
39.900000000000006,0.988100392118056
40.0,0.9881911029196508
40.1,0.9882776905029914
40.2,0.988382145365434
40.300000000000004,0.9884742305731136
40.400000000000006,0.9885580693442846
40.5,0.988651528958049
40.6,0.9887504861961525
40.7,0.9888302017490692
40.800000000000004,0.9889222869567488
40.900000000000006,0.9889896328549026
41.0,0.9890762204382432
41.1,0.9891696800520076
41.2,0.9892562676353481
41.300000000000004,0.9893263623456714
41.400000000000006,0.9894170731472662
41.5,0.9894857934515048
41.6,0.989568257816591
41.7,0.9896672150546945
41.800000000000004,0.9897551770441199
41.900000000000006,0.9898362670031213
42.0,0.989915982556038
42.1,0.9900025701393785
42.2,0.9900850345044647
42.300000000000004,0.9901688732756357
42.400000000000006,0.9902554608589763
42.5,0.9903200579449606
42.6,0.9904245128074031
42.7,0.9904959819238112
42.800000000000004,0.990568825446304
42.900000000000006,0.9906485409992207
43.0,0.9907351285825613
43.1,0.9908244649780713
43.2,0.9909000573127338
43.300000000000004,0.9909797728656504
43.400000000000006,0.9910677348550757
43.5,0.9911460760019076
43.6,0.9912134219000615
43.7,0.9912821422043
43.800000000000004,0.991353611320708
43.900000000000006,0.9914401989040486
44.0,0.9915199144569653
44.1,0.991605127634221
44.2,0.9916848431871378
44.300000000000004,0.9917398194305286
44.400000000000006,0.9918099141408518
44.5,0.9918800088511752
44.6,0.9919542267797528
44.7,0.9920119518353132
44.800000000000004,0.9920985394186537
44.900000000000006,0.9921741317533161
45.0,0.9922318568088765
45.1,0.9922895818644368
45.2,0.9923596765747601
45.300000000000004,0.9924352689094225
45.400000000000006,0.992503989213661
45.5,0.9925740839239844
45.6,0.9926331833856294
45.7,0.9926909084411899
45.800000000000004,0.992767875181937
45.900000000000006,0.9928173538009888
46.0,0.9928792020748034
46.1,0.9929410503486181
46.2,0.9930111450589414
46.300000000000004,0.993067495708417
46.400000000000006,0.9931320927944012
46.5,0.993199438692555
46.6,0.9932571637481153
46.7,0.9933176376158452
46.800000000000004,0.99337948588966
46.900000000000006,0.9934275901026269
47.0,0.9934853151581873
47.1,0.9935430402137476
47.2,0.9936048884875623
47.300000000000004,0.9936571159187836
47.400000000000006,0.9937107177560897
47.5,0.9937711916238195
47.6,0.9938330398976343
47.7,0.9938674000497535
47.800000000000004,0.9939210018870596
47.900000000000006,0.9939814757547895
48.0,0.9940268311555869
48.1,0.9940721865563843
48.2,0.9941230395815208
48.300000000000004,0.9941752670127422
48.400000000000006,0.9942288688500481
48.5,0.9943003379664562
48.6,0.9943401957429145
48.7,0.9943896743619663
48.800000000000004,0.9944473994175267
48.900000000000006,0.9944982524426632
49.0,0.9945394846252064
49.1,0.994588963244258
49.2,0.9946411906754794
49.300000000000004,0.9946934181067006
49.400000000000006,0.9947415223196676
49.5,0.9947882521265499
49.6,0.9948308587151777
49.7,0.9948665932733818
49.800000000000004,0.9949078254559248
49.900000000000006,0.9949518064506375
50.0,0.9949999106636045
50.1,0.9950397684400628
50.2,0.9950837494347755
50.300000000000004,0.9951208583990643
50.400000000000006,0.9951593417694379
50.5,0.9952115692006591
50.6,0.9952541757892871
50.7,0.9952816639109825
50.800000000000004,0.9953173984691865
50.900000000000006,0.9953586306517296
51.0,0.9953943652099336
51.1,0.9954424694229006
51.2,0.9954837016054437
51.300000000000004,0.9955166873514782
51.400000000000006,0.9955565451279366
51.5,0.9956073981530731
51.6,0.9956348862747685
51.7,0.9956747440512269
51.800000000000004,0.9957063553911766
51.900000000000006,0.9957420899493806
52.0,0.9957737012893303
52.1,0.9958094358475343
52.2,0.9958382983753146
52.300000000000004,0.9958712841213491
52.400000000000006,0.9959083930856378
52.5,0.9959427532377572
52.6,0.995985359826385
52.7,0.9960100991359109
52.800000000000004,0.9960540801306236
52.900000000000006,0.9960829426584037
53.0,0.9961159284044382
53.1,0.9961447909322184
53.2,0.9961764022721682
53.300000000000004,0.9961970183634397
53.400000000000006,0.9962286297033894
53.5,0.9962712362920173
53.6,0.9962987244137127
53.7,0.9963303357536625
53.800000000000004,0.9963440798145101
53.900000000000006,0.996356449469273
54.0,0.9963935584335619
54.1,0.996422420961342
54.2,0.9964499090830375
54.300000000000004,0.9964815204229872
54.400000000000006,0.9965062597325131
54.5,0.996530999042039
54.6,0.9965708568184973
54.7,0.9965955961280232
54.800000000000004,0.9966175866253795
54.900000000000006,0.9966464491531597
55.0,0.9966670652444313
55.1,0.99670417420872
55.2,0.9967261647060763
55.300000000000004,0.9967605248581957
55.400000000000006,0.996782515355552
55.5,0.9968045058529084
55.6,0.9968264963502647
55.7,0.9968512356597905
55.800000000000004,0.9968732261571468
55.900000000000006,0.9968910934362488
56.0,0.9969117095275204
56.1,0.9969254535883681
56.2,0.9969488184918093
56.300000000000004,0.9969708089891656
56.400000000000006,0.9969873018621828
56.5,0.9970037947352001
56.6,0.9970244108264716
56.7,0.9970436525116584
56.800000000000004,0.9970601453846757
56.900000000000006,0.9970766382576929
57.0,0.9970917567246254
57.1,0.9971151216280665
57.2,0.9971274912828294
57.300000000000004,0.9971467329680161
57.400000000000006,0.9971700978714573
57.5,0.9971934627748984
57.6,0.9972099556479156
57.7,0.9972291973331024
57.800000000000004,0.9972401925817806
57.900000000000006,0.9972594342669674
58.0,0.9972745527338999
58.1,0.9972814247643237
58.2,0.9973061640738495
58.300000000000004,0.997315784916443
58.400000000000006,0.9973350266016298
58.5,0.9973487706624775
58.6,0.9973666379415795
58.7,0.997381756408512
58.800000000000004,0.9973913772511054
58.900000000000006,0.9974092445302074
59.0,0.9974257374032246
59.1,0.9974381070579875
59.2,0.9974491023066657
59.300000000000004,0.9974724672101069
59.400000000000006,0.9974862112709545
59.5,0.9975068273622261
59.6,0.9975205714230738
59.7,0.9975274434534976
59.800000000000004,0.9975453107325997
59.900000000000006,0.9975604291995321
60.0,0.9975700500421255
60.1,0.9975824196968884
60.2,0.9975947893516515
60.300000000000004,0.9976112822246687
60.400000000000006,0.9976236518794316
60.5,0.9976318983159402
60.6,0.9976470167828727
60.7,0.9976635096558899
60.800000000000004,0.9976827513410768
60.900000000000006,0.997699244214094
61.0,0.9977102394627722
61.1,0.9977226091175351
61.2,0.9977336043662133
61.300000000000004,0.9977514716453153
61.400000000000006,0.9977610924879087
61.5,0.9977734621426716
61.6,0.9977899550156889
61.7,0.9977995758582823
61.800000000000004,0.9978133199191299
61.900000000000006,0.9978215663556386
62.0,0.9978325616043168
62.1,0.9978449312590797
62.2,0.9978573009138426
62.300000000000004,0.9978696705686055
62.400000000000006,0.9978779170051142
62.5,0.9978875378477076
62.6,0.9978971586903009
62.7,0.9979109027511487
62.800000000000004,0.9979177747815725
62.900000000000006,0.9979301444363354
63.0,0.9979397652789288
63.1,0.9979425140910984
63.2,0.9979590069641157
63.300000000000004,0.9979741254310481
63.400000000000006,0.997986495085811
63.5,0.997998864740574
63.6,0.9980098599892522
63.7,0.9980181064257607
63.800000000000004,0.9980249784561847
63.900000000000006,0.9980359737048627
64.0,0.9980442201413714
64.10000000000001,0.9980579642022191
64.2,0.9980675850448125
64.3,0.9980744570752363
64.4,0.9980868267299993
64.5,0.9980936987604232
64.60000000000001,0.9980991963847622
64.7,0.9981143148516947
64.8,0.9981198124760338
64.9,0.9981335565368815
65.0,0.9981459261916444
65.10000000000001,0.9981514238159835
65.2,0.9981582958464074
65.3,0.9981679166890007
65.4,0.9981747887194247
65.5,0.998184409562018
65.60000000000001,0.9981940304046114
65.7,0.9981954048106961
65.8,0.9982064000593743
65.9,0.9982118976837134
66.0,0.9982187697141373
66.10000000000001,0.9982256417445611
66.2,0.998232513774985
66.3,0.9982407602114937
66.4,0.9982435090236631
66.5,0.9982600018966804
66.60000000000001,0.9982654995210195
66.7,0.9982778691757824
66.8,0.9982847412062062
66.9,0.9982861156122911
67.0,0.9982943620487996
67.10000000000001,0.9983039828913931
67.2,0.9983067317035625
67.3,0.998316352546156
67.4,0.9983259733887494
67.5,0.9983300966070037
67.60000000000001,0.998339717449597
67.7,0.9983452150739361
67.8,0.9983548359165295
67.9,0.9983699543834621
68.0,0.9983727031956315
68.10000000000001,0.9983768264138859
68.2,0.9983809496321402
68.3,0.9983864472564793
68.4,0.998394693692988
68.5,0.998400191317327
68.60000000000001,0.99841256097209
68.7,0.9984221818146833
68.8,0.9984249306268529
68.9,0.9984318026572767
69.0,0.9984414234998701
69.10000000000001,0.9984469211242092
69.2,0.9984524187485483
69.3,0.9984620395911417
69.4,0.9984675372154808
69.5,0.998471660433735
69.60000000000001,0.9984744092459046
69.7,0.9984799068702437
69.8,0.9984812812763285
69.9,0.998484030088498
70.0,0.998496399743261
70.10000000000001,0.9985018973676
70.2,0.9985060205858544
70.3,0.9985087693980239
70.4,0.9985170158345325
70.5,0.9985183902406173
70.60000000000001,0.9985225134588716
70.7,0.9985266366771259
70.8,0.9985293854892955
70.9,0.9985348831136345
71.0,0.9985472527683975
71.10000000000001,0.9985513759866518
71.2,0.9985582480170756
71.3,0.99856237123533
71.4,0.9985733664840081
71.5,0.9985788641083472
71.60000000000001,0.9985829873266014
71.7,0.9985871105448558
71.8,0.9985912337631101
71.9,0.9985953569813645
72.0,0.9985981057935339
72.10000000000001,0.9986008546057035
72.3,0.9986145986665512
72.4,0.9986187218848055
72.5,0.998621470696975
72.60000000000001,0.9986269683213141
72.7,0.9986297171334837
72.8,0.9986310915395684
72.9,0.9986407123821619
73.10000000000001,0.9986448356004162
73.2,0.9986489588186704
73.3,0.9986530820369248
73.4,0.9986585796612639
73.5,0.9986640772856029
73.60000000000001,0.9986682005038573
73.7,0.9986750725342811
73.8,0.9986791957525354
73.9,0.9986833189707898
74.0,0.9986860677829593
74.10000000000001,0.9986901910012136
74.2,0.9986943142194679
74.3,0.9986970630316374
74.5,0.9987039350620613
74.60000000000001,0.9987066838742309
74.7,0.9987121814985699
74.8,0.998717679122909
74.9,0.9987245511533329
75.0,0.9987259255594176
75.10000000000001,0.9987327975898415
75.2,0.998735546402011
75.3,0.9987410440263501
75.4,0.9987465416506892
75.5,0.9987520392750283
75.60000000000001,0.9987561624932826
75.7,0.9987630345237064
75.8,0.9987671577419608
75.9,0.9987712809602151
76.0,0.9987781529906389
76.10000000000001,0.9987850250210628
76.2,0.9987891482393171
76.3,0.9987905226454018
76.4,0.9987960202697409
76.60000000000001,0.9987973946758257
76.7,0.9988001434879953
76.80000000000001,0.99880151789408
76.9,0.9988083899245038
77.0,0.9988152619549278
77.10000000000001,0.998819385173182
77.2,0.9988235083914363
77.30000000000001,0.9988248827975211
77.4,0.9988331292340298
77.5,0.998837252452284
77.60000000000001,0.9988386268583688
77.7,0.9988441244827079
77.80000000000001,0.9988454988887927
77.9,0.9988509965131318
78.0,0.9988551197313861
78.2,0.9988578685435556
78.30000000000001,0.9988606173557252
78.4,0.9988633661678947
78.5,0.9988647405739794
78.60000000000001,0.9988661149800643
78.7,0.9988771102287424
78.80000000000001,0.9988812334469968
79.10000000000001,0.998885356665251
79.2,0.9988881054774206
79.30000000000001,0.9988922286956748
79.4,0.9988963519139292
79.5,0.9989018495382683
79.60000000000001,0.9989045983504378
79.80000000000001,0.9989073471626073
79.9,0.9989114703808617
80.0,0.9989128447869464
80.10000000000001,0.998915593599116
80.2,0.9989210912234551
80.30000000000001,0.9989265888477942
80.4,0.9989293376599637
80.5,0.998933460878218
80.60000000000001,0.9989403329086418
80.7,0.9989430817208114
80.80000000000001,0.9989458305329809
80.9,0.9989485793451505
81.0,0.9989554513755743
81.10000000000001,0.9989582001877438
81.2,0.9989623234059982
81.30000000000001,0.9989636978120829
81.4,0.9989650722181678
81.60000000000001,0.998969195436422
81.7,0.9989705698425068
81.80000000000001,0.9989746930607611
81.9,0.9989801906851002
82.0,0.9989856883094392
82.10000000000001,0.9989870627155241
82.2,0.9989884371216088
82.30000000000001,0.9989925603398632
82.4,0.9989953091520327
82.5,0.9989966835581174
82.60000000000001,0.998999432370287
82.80000000000001,0.9990076788067956
82.9,0.9990090532128804
83.0,0.9990104276189652
83.10000000000001,0.9990159252433043
83.2,0.9990186740554737
83.30000000000001,0.9990227972737281
83.4,0.9990282948980672
83.60000000000001,0.9990296693041519
83.7,0.9990337925224062
83.80000000000001,0.999035166928491
83.9,0.9990365413345758
84.0,0.9990434133649997
84.10000000000001,0.9990489109893387
84.2,0.9990557830197626
84.4,0.9990599062380169
84.5,0.9990626550501864
84.60000000000001,0.9990640294562713
84.7,0.9990667782684407
84.80000000000001,0.9990709014866951
84.9,0.9990763991110342
85.0,0.9990805223292885
85.10000000000001,0.9990818967353732
85.2,0.9990887687657971
85.30000000000001,0.9990928919840514
85.4,0.9990942663901362
85.60000000000001,0.9990970152023056
85.7,0.99910113842056
85.9,0.9991038872327296
86.0,0.9991052616388143
86.2,0.9991066360448991
86.4,0.9991093848570687
86.5,0.9991107592631534
86.60000000000001,0.9991162568874925
86.80000000000001,0.9991176312935772
86.9,0.999119005699662
87.0,0.9991245033240012
87.10000000000001,0.9991258777300859
87.2,0.9991272521361707
87.30000000000001,0.9991300009483401
87.5,0.999131375354425
87.60000000000001,0.9991327497605097
87.7,0.9991341241665945
87.80000000000001,0.9991409961970183
87.9,0.9991423706031032
88.0,0.9991437450091879
88.10000000000001,0.9991451194152726
88.2,0.999149242633527
88.30000000000001,0.9991519914456966
88.4,0.9991533658517813
88.5,0.9991547402578661
88.7,0.9991561146639508
88.80000000000001,0.9991574890700357
88.9,0.9991616122882899
89.0,0.9991629866943746
89.10000000000001,0.9991657355065442
89.2,0.9991684843187137
89.30000000000001,0.9991726075369681
89.4,0.9991781051613071
89.5,0.999179479567392
89.60000000000001,0.9991808539734767
89.7,0.999184977191731
89.9,0.9991877260039006
90.2,0.9991891004099853
90.5,0.9991945980343244
90.60000000000001,0.9991959724404091
90.7,0.9991987212525787
90.9,0.9992000956586635
91.0,0.9992014700647482
91.2,0.9992055932830026
91.30000000000001,0.9992069676890873
91.4,0.9992124653134264
91.60000000000001,0.9992138397195112
91.7,0.9992165885316807
91.80000000000001,0.9992207117499351
91.9,0.9992220861560198
92.0,0.9992234605621046
92.30000000000001,0.9992248349681894
92.4,0.9992275837803589
92.5,0.9992317069986132
92.60000000000001,0.9992358302168676
92.80000000000001,0.9992372046229523
92.9,0.9992385790290371
93.10000000000001,0.9992413278412067
93.4,0.9992440766533761
93.60000000000001,0.9992481998716305
93.7,0.9992495742777152
93.80000000000001,0.9992523230898848
93.9,0.9992550719020543
94.0,0.9992564463081391
94.10000000000001,0.9992578207142239
94.2,0.9992591951203086
94.30000000000001,0.9992619439324781
94.60000000000001,0.9992646927446477
94.7,0.9992674415568172
94.80000000000001,0.9992688159629021
95.10000000000001,0.9992701903689868
95.2,0.9992715647750716
95.4,0.9992756879933259
95.5,0.9992784368054954
95.7,0.9992798112115802
95.80000000000001,0.9992825600237497
96.0,0.9992853088359193
96.5,0.9992880576480888
96.9,0.9992908064602584
97.0,0.9992921808663431
97.10000000000001,0.9992949296785126
97.30000000000001,0.9992963040845975
97.5,0.999299052896767
97.7,0.9993004273028517
97.80000000000001,0.9993031761150213
97.9,0.9993045505211061
98.10000000000001,0.9993059249271908
98.30000000000001,0.9993072993332756
98.5,0.9993100481454451
98.60000000000001,0.9993114225515299
98.7,0.9993155457697842
98.80000000000001,0.9993182945819538
99.0,0.9993210433941233
99.30000000000001,0.9993224178002081
99.5,0.9993251666123776
99.60000000000001,0.999329289830632
99.7,0.9993306642367167
99.9,0.9993361618610558
100.10000000000001,0.99934028507931
100.2,0.9993430338914796
100.4,0.9993457827036492
100.7,0.9993485315158187
100.80000000000001,0.9993499059219035
100.9,0.9993540291401578
101.10000000000001,0.9993554035462425
101.60000000000001,0.9993567779523274
101.80000000000001,0.9993581523584121
102.10000000000001,0.9993595267644969
102.30000000000001,0.9993636499827512
102.60000000000001,0.9993663987949207
102.7,0.9993718964192598
102.80000000000001,0.9993746452314294
102.9,0.9993760196375141
103.0,0.9993773940435989
103.2,0.9993787684496837
103.30000000000001,0.9993801428557685
103.4,0.999382891667938
103.80000000000001,0.9993870148861923
103.9,0.999388389292277
104.0,0.9993925125105314
104.2,0.999395261322701
104.4,0.9993966357287857
104.5,0.9993980101348705
104.60000000000001,0.9994021333531248
104.80000000000001,0.9994035077592095
105.10000000000001,0.9994076309774639
105.30000000000001,0.9994090053835486
105.5,0.9994117541957181
105.60000000000001,0.9994145030078877
105.7,0.9994158774139725
106.0,0.9994172518200573
106.10000000000001,0.9994200006322268
106.2,0.9994213750383115
106.4,0.9994227494443964
106.5,0.9994241238504811
106.80000000000001,0.9994268726626506
107.2,0.9994282470687355
107.4,0.999430995880905
107.5,0.9994323702869897
107.60000000000001,0.999436493505244
107.80000000000001,0.9994378679113288
107.9,0.9994406167234984
108.0,0.9994447399417526
108.10000000000001,0.9994461143478375
108.30000000000001,0.9994474887539222
108.4,0.999448863160007
108.5,0.9994502375660917
108.7,0.9994529863782613
108.80000000000001,0.999454360784346
109.0,0.9994557351904308
109.10000000000001,0.9994571095965156
109.5,0.9994584840026004
109.7,0.9994598584086851
109.80000000000001,0.9994626072208547
110.30000000000001,0.9994639816269395
110.60000000000001,0.9994653560330242
110.7,0.999466730439109
110.80000000000001,0.9994681048451938
110.9,0.9994708536573633
111.10000000000001,0.9994736024695329
111.2,0.9994763512817024
111.30000000000001,0.9994777256877871
111.4,0.999479100093872
111.60000000000001,0.9994804744999567
111.7,0.9994818489060415
111.80000000000001,0.9994832233121262
111.9,0.9994859721242958
112.2,0.9994873465303805
112.30000000000001,0.9994900953425501
112.4,0.9994914697486349
112.9,0.9994928441547196
113.2,0.9994942185608044
113.30000000000001,0.9994955929668892
113.5,0.9994983417790587
113.7,0.9995010905912283
114.10000000000001,0.999502464997313
114.4,0.9995038394033978
114.7,0.9995065882155674
114.9,0.9995093370277369
115.0,0.9995120858399065
115.10000000000001,0.9995134602459912
115.4,0.999514834652076
115.5,0.9995162090581607
115.60000000000001,0.9995175834642455
116.2,0.999520332276415
117.10000000000001,0.9995217066824998
117.2,0.9995244554946694
117.30000000000001,0.9995258299007541
117.4,0.999527204306839
117.60000000000001,0.9995285787129237
117.7,0.9995313275250932
117.80000000000001,0.9995327019311779
118.10000000000001,0.9995340763372628
118.2,0.9995368251494323
118.9,0.999538199555517
119.0,0.9995395739616019
119.10000000000001,0.9995409483676866
119.4,0.9995423227737714
119.5,0.9995436971798561
119.60000000000001,0.999545071585941
120.2,0.9995464459920257
120.9,0.9995491948041952
121.10000000000001,0.99955056921028
121.60000000000001,0.9995519436163648
121.9,0.9995533180224495
122.0,0.9995546924285343
122.30000000000001,0.9995560668346191
122.4,0.9995574412407039
122.60000000000001,0.9995588156467886
122.9,0.9995601900528734
123.10000000000001,0.9995615644589582
123.2,0.9995643132711277
123.4,0.9995656876772124
123.60000000000001,0.999568436489382
123.80000000000001,0.9995711853015515
123.9,0.9995725597076364
124.0,0.9995753085198059
124.4,0.9995766829258906
124.60000000000001,0.9995780573319755
124.80000000000001,0.9995808061441449
124.9,0.9995821805502297
125.2,0.9995835549563145
125.80000000000001,0.9995849293623993
125.9,0.999586303768484
126.10000000000001,0.9995890525806536
126.2,0.9995931757989079
126.4,0.9995945502049927
126.5,0.9995959246110775
126.7,0.9995986734232469
126.9,0.9996000478293318
127.5,0.9996014222354165
127.60000000000001,0.9996027966415013
127.7,0.999604171047586
127.9,0.999616540702349
128.0,0.9996192895145185
128.20000000000002,0.9996206639206033
128.3,0.9996220383266881
128.5,0.9996234127327729
128.6,0.9996247871388576
128.70000000000002,0.9996261615449424
128.9,0.9996275359510272
129.0,0.999628910357112
129.1,0.9996316591692814
130.5,0.9996330335753663
130.70000000000002,0.9996357823875358
130.8,0.9996385311997054
131.1,0.9996399056057901
131.20000000000002,0.9996412800118749
131.3,0.9996426544179596
131.6,0.9996440288240445
131.70000000000002,0.9996454032301292
132.20000000000002,0.9996467776362139
132.3,0.9996495264483835
132.8,0.9996509008544683
132.9,0.999652275260553
133.1,0.9996536496666378
133.5,0.9996550240727226
133.6,0.9996563984788074
133.70000000000002,0.9996577728848921
134.4,0.9996605216970617
134.5,0.9996618961031464
134.9,0.9996632705092312
135.4,0.9996646449153159
135.5,0.9996660193214008
135.70000000000002,0.9996673937274855
136.20000000000002,0.9996687681335703
136.8,0.999670142539655
136.9,0.9996728913518246
137.1,0.9996742657579094
137.3,0.9996756401639941
137.4,0.999677014570079
137.5,0.9996783889761637
138.1,0.9996811377883332
138.20000000000002,0.9996838866005028
138.4,0.9996852610065875
138.70000000000002,0.9996866354126723
139.0,0.9996893842248419
139.1,0.9996907586309266
139.3,0.9996921330370114
139.70000000000002,0.9996935074430962
139.8,0.9996948818491809
140.3,0.9996976306613504
140.5,0.9996990050674353
140.9,0.99970037947352
141.4,0.9997017538796048
141.5,0.9997031282856895
141.8,0.9997045026917744
141.9,0.9997058770978591
142.20000000000002,0.9997072515039439
142.6,0.9997086259100286
142.70000000000002,0.9997100003161133
143.0,0.9997113747221982
143.3,0.9997127491282829
143.6,0.9997141235343677
143.70000000000002,0.9997154979404524
144.0,0.9997168723465373
144.4,0.999718246752622
144.5,0.9997196211587068
144.70000000000002,0.9997209955647915
144.8,0.9997237443769611
145.1,0.9997251187830459
145.20000000000002,0.9997264931891306
145.3,0.9997278675952154
145.5,0.9997292420013002
146.4,0.9997306164073849
146.5,0.9997319908134698
146.6,0.9997333652195545
146.9,0.999736114031724
147.3,0.9997374884378089
147.6,0.9997416116560631
148.5,0.9997443604682327
148.8,0.9997471092804022
149.20000000000002,0.9997484836864869
149.3,0.9997498580925718
149.70000000000002,0.9997512324986565
149.8,0.9997526069047413
150.5,0.999753981310826
151.3,0.9997553557169109
151.70000000000002,0.9997567301229956
151.8,0.9997581045290803
152.9,0.9997594789351651
153.4,0.9997608533412499
154.4,0.9997622277473347
154.70000000000002,0.9997649765595042
154.9,0.999766350965589
156.20000000000002,0.9997677253716738
156.3,0.9997690997777585
156.60000000000002,0.9997704741838433
158.20000000000002,0.9997718485899281
158.70000000000002,0.9997732229960129
160.4,0.9997745974020976
160.60000000000002,0.9997759718081823
160.8,0.9997773462142672
162.20000000000002,0.9997787206203519
162.4,0.9997800950264367
162.8,0.9997814694325214
163.20000000000002,0.9997828438386063
163.60000000000002,0.999784218244691
166.0,0.9997855926507758
166.3,0.9997869670568605
167.4,0.9997883414629454
167.60000000000002,0.9997897158690301
168.5,0.9997910902751148
168.60000000000002,0.9997924646811996
169.0,0.9997938390872844
169.60000000000002,0.9997952134933692
170.3,0.9997965878994539
170.60000000000002,0.9997979623055387
170.9,0.9997993367116235
171.70000000000002,0.9998007111177083
172.0,0.999802085523793
172.8,0.9998034599298778
174.60000000000002,0.9998048343359626
174.70000000000002,0.9998062087420474
178.0,0.9998075831481321
179.60000000000002,0.9998089575542168
181.9,0.9998103319603017
182.60000000000002,0.9998117063663864
187.10000000000002,0.9998130807724712
187.9,0.9998144551785559
192.60000000000002,0.9998158295846408
192.70000000000002,0.9998172039907255
194.0,0.9998185783968103
194.4,0.999819952802895
195.5,0.9998227016150646
195.9,0.9998254504272341
196.0,0.9998268248333189
198.20000000000002,0.9998281992394037
198.8,0.9998295736454884
198.9,0.9998309480515732
199.70000000000002,0.999832322457658
199.9,0.9998350712698275
200.10000000000002,0.9998364456759123
201.3,0.9998378200819971
202.0,0.9998391944880818
202.4,0.9998405688941666
203.9,0.9998419433002513
204.0,0.9998433177063362
204.4,0.9998446921124209
205.8,0.9998460665185057
207.60000000000002,0.9998474409245904
209.9,0.99985018973676
210.4,0.9998515641428448
210.8,0.9998529385489295
214.10000000000002,0.9998543129550144
214.20000000000002,0.9998556873610991
214.3,0.9998570617671838
215.9,0.9998584361732686
216.3,0.9998598105793534
216.9,0.9998611849854382
217.10000000000002,0.9998625593915229
218.0,0.9998639337976077
218.10000000000002,0.9998653082036925
219.0,0.9998666826097773
219.9,0.999868057015862
220.8,0.9998694314219468
221.9,0.9998708058280316
222.20000000000002,0.9998721802341163
222.60000000000002,0.9998735546402011
223.0,0.9998763034523707
223.8,0.9998776778584554
223.9,0.9998790522645402
224.60000000000002,0.9998804266706249
224.8,0.9998818010767098
225.10000000000002,0.9998831754827945
225.70000000000002,0.9998845498888793
226.3,0.999885924294964
227.0,0.9998886731071336
227.4,0.9998900475132183
227.5,0.9998927963253879
227.9,0.9998941707314727
228.10000000000002,0.9998955451375574
228.4,0.9998969195436422
228.70000000000002,0.999898293949727
228.9,0.9998996683558118
229.0,0.9999010427618965
229.60000000000002,0.9999024171679813
230.10000000000002,0.9999037915740661
230.60000000000002,0.9999051659801508
231.5,0.9999065403862356
232.60000000000002,0.9999079147923203
232.9,0.9999092891984052
233.0,0.9999106636044899
233.70000000000002,0.9999120380105747
234.4,0.9999134124166594
234.5,0.9999147868227443
234.9,0.999916161228829
235.0,0.9999189100409985
235.70000000000002,0.9999202844470833
235.9,0.9999216588531681
236.0,0.9999230332592528
237.20000000000002,0.9999244076653376
237.3,0.9999257820714224
238.20000000000002,0.9999271564775072
238.4,0.9999285308835919
238.60000000000002,0.9999299052896767
238.9,0.9999312796957615
239.0,0.9999326541018463
239.3,0.999934028507931
239.70000000000002,0.9999354029140158
240.3,0.9999367773201006
240.4,0.9999395261322701
240.70000000000002,0.9999409005383548
241.10000000000002,0.9999422749444397
241.60000000000002,0.9999436493505244
242.4,0.9999463981626939
244.9,0.9999477725687788
245.5,0.9999491469748635
246.9,0.9999505213809483
247.4,0.999951895787033
247.5,0.9999532701931177
248.60000000000002,0.9999546445992026
249.20000000000002,0.9999573934113721
249.3,0.9999601422235417
249.5,0.9999615166296264
249.70000000000002,0.999964265441796
250.8,0.9999656398478808
250.9,0.9999670142539655
251.60000000000002,0.9999683886600502
251.9,0.999969763066135
253.10000000000002,0.9999725118783046
253.3,0.9999738862843893
253.70000000000002,0.9999752606904742
253.8,0.9999793839087284
253.9,0.9999931279695762
254.70000000000002,0.9999945023756609
254.8,0.9999958767817457
254.9,0.9999972511878304
255.9,1.0


==> data/coverage/europe_asn/witness_coverage_Europe_asn_cas_cdf.csv <==
value,cdf
0.0,0.005382320248054759
0.1,0.011993213596208974
0.2,0.020183700930205346
0.30000000000000004,0.02743813256888785
0.4,0.035921137307669805
0.5,0.045164687298894286
0.6000000000000001,0.056689873047446326
0.7000000000000001,0.06757152050547008
0.8,0.07991575498742175
0.9,0.3642426724390101
1.0,0.36997601357280757
1.1,0.37465629204937695
1.2000000000000002,0.3805066401450886
1.3,0.38717603697419994
1.4000000000000001,0.39337740595565435
1.5,0.40063183759433685
1.6,0.41016790499034694
1.7000000000000002,0.4201720002340139
1.8,0.428713508453753
1.9000000000000001,0.5278184051951091
2.0,0.5311531036096647
2.1,0.5355993681624056
2.2,0.539285087462704
2.3000000000000003,0.5425612823963026
2.4000000000000004,0.547300064353829
2.5,0.5529163985257123
2.6,0.5586497396595097
2.7,0.5643830807933072
2.8000000000000003,0.5715790089510326
2.9000000000000004,0.6169777101737554
3.0,0.6196688702977827
3.1,0.622301526940853
3.2,0.6251096940267946
3.3000000000000003,0.628327385479436
3.4000000000000004,0.63230562218452
3.5,0.6366348797753466
3.6,0.6406716199613877
3.7,0.6447668636283859
3.8000000000000003,0.6494471421049552
3.9000000000000004,0.673316562335459
4.0,0.6755981980927865
4.1000000000000005,0.6784063651787281
4.2,0.6810390218217984
4.3,0.6840226993506113
4.4,0.6867723629555958
4.5,0.6896975370034517
4.6000000000000005,0.6925642075703504
4.7,0.6954308781372491
4.800000000000001,0.6984730591470193
4.9,0.7114608319194992
5.0,0.7129234189434271
5.1000000000000005,0.7150880477388405
5.2,0.7170771660913824
5.300000000000001,0.7192417948867957
5.4,0.7218744515298661
5.5,0.7242730942491078
5.6000000000000005,0.7271397648160065
5.7,0.7291873866495057
5.800000000000001,0.7321710641783186
5.9,0.7403030480313578
6.0,0.7421751594219856
6.1000000000000005,0.7441057742935705
6.2,0.7456853682794127
6.300000000000001,0.7480840109986544
6.4,0.7498976189083251
6.5,0.7518282337799099
6.6000000000000005,0.7542853799801088
6.7,0.7559234774469081
6.800000000000001,0.757854092318493
6.9,0.7635874334522904
7.0,0.7652255309190897
7.1000000000000005,0.7667466214239748
7.2,0.7679751945240741
7.300000000000001,0.7692622711051308
7.4,0.7711343824957585
7.5,0.7738255426197859
7.6000000000000005,0.7754636400865852
7.7,0.7767507166676417
7.800000000000001,0.7785058210963552
7.9,0.7828350786871819
8.0,0.7847071900778096
8.1,0.7860527701398233
8.200000000000001,0.787398350201837
8.3,0.788392909378108
8.4,0.789913999882993
8.5,0.7916691043117066
8.6,0.7937167261452056
8.700000000000001,0.7956473410167905
8.8,0.7973439419645469
8.9,0.800912654302931
9.0,0.8022582343649447
9.1,0.8031942900602586
9.200000000000001,0.8045398701222722
9.3,0.8053589188556719
9.4,0.8065289884748142
9.5,0.8076990580939566
9.600000000000001,0.8090446381559703
9.700000000000001,0.8099806938512841
9.8,0.8113262739132978
9.9,0.814368454923068
10.0,0.8151290001755105
10.100000000000001,0.8161235593517814
10.200000000000001,0.8172936289709237
10.3,0.8179956707424092
10.4,0.8189902299186802
10.5,0.8199847890949511
10.600000000000001,0.8208623413093079
10.700000000000001,0.8219154039665361
10.8,0.8229684666237641
10.9,0.8246065640905634
11.0,0.8258351371906628
11.100000000000001,0.8267126894050196
11.200000000000001,0.8276487451003335
11.3,0.8285262973146902
11.4,0.8295793599719183
11.5,0.8306324226291464
11.600000000000001,0.831392967881589
11.700000000000001,0.8320365061721172
11.8,0.8330310653483882
11.9,0.8350786871818873
12.0,0.8357807289533727
12.100000000000001,0.8368337916106008
12.200000000000001,0.8377113438249576
12.3,0.8387059030012286
12.4,0.8395834552155853
12.5,0.8401684900251565
12.600000000000001,0.841397063125256
12.700000000000001,0.8425086292634412
12.8,0.8433276779968408
12.9,0.8448487685017259
13.0,0.8457263207160826
13.100000000000001,0.8466038729304394
13.200000000000001,0.8471304042590534
13.3,0.8477154390686246
13.4,0.8485929912829814
13.5,0.8494705434973381
13.600000000000001,0.8501725852688234
13.700000000000001,0.8507576200783946
13.8,0.8516936757737086
13.9,0.8530977593166793
14.0,0.8542678289358216
14.100000000000001,0.8550283741882642
14.200000000000001,0.8556719124787925
14.3,0.8563154507693208
14.4,0.8567834786169777
14.5,0.8576025273503773
14.600000000000001,0.8581875621599485
14.700000000000001,0.8588896039314339
14.8,0.859474638741005
14.9,0.8602351839934476
15.0,0.8609957292458902
15.100000000000001,0.8619902884221611
15.200000000000001,0.8625753232317322
15.3,0.8634528754460891
15.4,0.8638623998127889
15.5,0.8645644415842743
15.600000000000001,0.8650324694319312
15.700000000000001,0.8655004972795881
15.8,0.8660855320891593
15.9,0.8667875738606448
16.0,0.8676651260750015
16.1,0.8683671678464868
16.2,0.8686011817703153
16.3,0.8691862165798865
16.400000000000002,0.8698297548704148
16.5,0.8706488036038145
16.6,0.8712338384133856
16.7,0.8715848592991283
16.8,0.8723454045515708
16.900000000000002,0.8730474463230562
17.0,0.873456970689756
17.1,0.873924998537413
17.2,0.8745685368279412
17.3,0.8752120751184695
17.400000000000002,0.8757386064470836
17.5,0.8761481308137834
17.6,0.8768501725852689
17.7,0.8772011934710116
17.8,0.8778447317615398
17.900000000000002,0.8783127596091967
18.0,0.8785467735330252
18.1,0.8791318083425964
18.2,0.8798923535950389
18.3,0.8805358918855672
18.400000000000002,0.8811794301760955
18.5,0.8818814719475809
18.6,0.8825835137190663
18.7,0.882934534604809
18.8,0.8831685485286375
18.900000000000002,0.883402562452466
19.0,0.8839875972620371
19.1,0.8842801146668227
19.200000000000003,0.8850406599192652
19.3,0.885450184285965
19.400000000000002,0.8860352190955362
19.5,0.8865032469431932
19.6,0.8870882817527643
19.700000000000003,0.8872637921956357
19.8,0.8880243374480782
19.900000000000002,0.8888433861814778
20.0,0.889428420991049
20.1,0.8897209383958345
20.200000000000003,0.8904814836482771
20.3,0.890949511495934
20.400000000000002,0.8917100567483766
20.5,0.8918270637102907
20.6,0.8922950915579477
20.700000000000003,0.8925876089627333
20.8,0.8928801263675189
20.900000000000002,0.8932311472532616
21.0,0.8934651611770901
21.1,0.8939331890247469
21.200000000000003,0.8944597203533611
21.3,0.8948107412391038
21.400000000000002,0.8950447551629322
21.5,0.8953957760486749
21.6,0.8958053004153748
21.700000000000003,0.8963318317439888
21.8,0.8966828526297315
21.900000000000002,0.89691686655356
22.0,0.897443397882174
22.1,0.8976774118060025
22.200000000000003,0.897911425729831
22.3,0.8980869361727023
22.400000000000002,0.898437957058445
22.5,0.8987889779441877
22.6,0.898964488387059
22.700000000000003,0.8992570057918446
22.8,0.8994910197156731
22.900000000000002,0.8996665301585445
23.0,0.9001930614871585
23.1,0.9005440823729012
23.200000000000003,0.9008365997776868
23.3,0.9011876206634295
23.400000000000002,0.9015386415491722
23.5,0.901948165915872
23.6,0.9022991868016147
23.700000000000003,0.902474697244486
23.8,0.9027672146492717
23.900000000000002,0.9031767390159714
24.0,0.9036447668636284
24.1,0.9039957877493711
24.200000000000003,0.9044053121160709
24.3,0.904463815597028
24.400000000000002,0.9047563330018136
24.5,0.9050488504065992
24.6,0.9053413678113847
24.700000000000003,0.9055753817352132
24.8,0.9058093956590417
24.900000000000002,0.9063359269876557
25.0,0.9068624583162698
25.1,0.9069794652781841
25.200000000000003,0.9071549757210554
25.3,0.9073889896448839
25.400000000000002,0.9075645000877552
25.5,0.9077400105306266
25.6,0.9083250453401978
25.700000000000003,0.908442052302112
25.8,0.9088515766688118
25.900000000000002,0.9089685836307261
26.0,0.9090855905926403
26.1,0.9095536184402973
26.200000000000003,0.9097291288831686
26.3,0.9098461358450828
26.400000000000002,0.9100216462879541
26.5,0.9101971567308255
26.6,0.9102556602117826
26.700000000000003,0.9104896741356111
26.8,0.9108406950213538
26.900000000000002,0.9113087228690107
27.0,0.911425729830925
27.1,0.9118937576785818
27.200000000000003,0.9122447785643246
27.3,0.9123617855262388
27.5,0.9126543029310243
27.6,0.9128298133738958
27.700000000000003,0.9131223307786813
27.8,0.9135318551453812
27.900000000000002,0.9138243725501667
28.0,0.9141168899549523
28.1,0.9143509038787808
28.200000000000003,0.914467910840695
28.3,0.9147019247645235
28.400000000000002,0.9148774352073948
28.5,0.9150529456502662
28.6,0.915462470016966
28.700000000000003,0.9155794769788802
28.8,0.9156379804598374
28.900000000000002,0.9158719943836658
29.0,0.9162815187503657
29.1,0.9165155326741942
29.200000000000003,0.9165740361551512
29.3,0.9167495465980225
29.400000000000002,0.9168665535599368
29.5,0.9171590709647224
29.6,0.9173345814075937
29.700000000000003,0.9175100918504651
29.900000000000002,0.9176856022933364
30.0,0.9178611127362079
30.1,0.9180951266600362
30.200000000000003,0.9182121336219505
30.3,0.9183291405838647
30.400000000000002,0.9186216579886504
30.5,0.9187971684315217
30.6,0.9192066927982215
30.700000000000003,0.9193822032410929
30.8,0.9196162171649214
30.900000000000002,0.9199087345697069
31.0,0.9200842450125782
31.1,0.9204937693792781
31.200000000000003,0.9207277833031066
31.3,0.9208447902650208
31.400000000000002,0.9209032937459779
31.5,0.9211373076698064
31.6,0.9212543146317206
31.700000000000003,0.9215468320365062
31.8,0.9217223424793776
31.900000000000002,0.9218393494412918
32.0,0.921956356403206
32.1,0.9221903703270344
32.2,0.9222488738079916
32.300000000000004,0.9223658807699058
32.4,0.9225998946937343
32.5,0.9226583981746914
32.6,0.9227169016556485
32.7,0.9228924120985199
32.800000000000004,0.9231849295033054
32.9,0.9234774469080911
33.0,0.9237114608319195
33.1,0.9240039782367051
33.2,0.9242379921605336
33.300000000000004,0.9242964956414906
33.4,0.924472006084362
33.6,0.9245305095653191
33.7,0.924940033932019
33.800000000000004,0.9250570408939331
33.9,0.9251155443748903
34.0,0.9252325513368045
34.2,0.9253495582987188
34.300000000000004,0.9257005791844615
34.4,0.9258175861463757
34.5,0.9258760896273328
34.6,0.9259930965892471
34.7,0.9261101035511613
34.800000000000004,0.9262271105130755
34.9,0.9262856139940326
35.0,0.9264026209559468
35.2,0.9265781313988183
35.300000000000004,0.9267536418416896
35.4,0.926929152284561
35.5,0.9271631662083893
35.6,0.9273386766512608
35.7,0.9275141870941321
35.800000000000004,0.9276311940560463
35.9,0.9278067044989177
36.0,0.927923711460832
36.1,0.9281577253846603
36.2,0.9282747323465746
36.300000000000004,0.9283917393084888
36.4,0.9287427601942315
36.5,0.9288012636751887
36.6,0.9289182706371029
36.7,0.9290352775990172
36.800000000000004,0.9291522845609314
36.9,0.9293277950038027
37.1,0.929444801965717
37.300000000000004,0.9297373193705025
37.4,0.9298543263324168
37.5,0.929971333294331
37.7,0.9300883402562452
37.800000000000004,0.9303223541800737
37.9,0.930439361141988
38.0,0.9306148715848593
38.1,0.9307903820277307
38.2,0.9308488855086877
38.300000000000004,0.9309073889896449
38.400000000000006,0.930965892470602
38.5,0.9311414029134734
38.6,0.9312584098753875
38.7,0.9314339203182589
38.900000000000006,0.9315509272801732
39.0,0.9318434446849587
39.1,0.9321359620897444
39.400000000000006,0.9322529690516586
39.5,0.932486982975487
39.6,0.9325454864564442
39.800000000000004,0.9327209968993155
39.900000000000006,0.9328380038612297
40.0,0.9328965073421869
40.1,0.9330135143041011
40.2,0.9332475282279296
40.300000000000004,0.9333645351898437
40.400000000000006,0.933481542151758
40.5,0.9335400456327152
40.6,0.9337155560755865
40.7,0.9337740595565436
40.800000000000004,0.9339495699994149
40.900000000000006,0.9341835839232434
41.300000000000004,0.9344175978470719
41.400000000000006,0.9345346048089861
41.5,0.9346516117709004
41.6,0.9348271222137717
41.7,0.9349441291756859
41.800000000000004,0.9350611361376002
41.900000000000006,0.9351781430995144
42.0,0.9353536535423858
42.2,0.9355876674662142
42.300000000000004,0.9357046744281284
42.400000000000006,0.9358801848709998
42.5,0.9359386883519569
42.6,0.9361727022757854
42.7,0.936465219680571
42.800000000000004,0.9367577370853566
42.900000000000006,0.9369917510091851
43.0,0.9370502544901421
43.1,0.9372257649330135
43.2,0.937459778856842
43.300000000000004,0.9378107997425846
43.400000000000006,0.9379278067044989
43.5,0.9381033171473703
43.6,0.9383373310711988
43.7,0.9383958345521558
43.800000000000004,0.9385128415140701
43.900000000000006,0.9385713449950273
44.0,0.9386883519569414
44.2,0.9389223658807699
44.300000000000004,0.9390393728426841
44.400000000000006,0.9392733867665126
44.5,0.9393903937284268
44.6,0.9396829111332125
44.7,0.9397414146141695
44.800000000000004,0.9399169250570409
44.900000000000006,0.9400924354999123
45.0,0.9403849529046978
45.1,0.9405604633475692
45.2,0.9406774703094835
45.300000000000004,0.9410869946761833
45.400000000000006,0.9412625051190546
45.5,0.9413210086000117
45.6,0.9415550225238402
45.7,0.9416720294857543
45.800000000000004,0.9417305329667115
45.900000000000006,0.94196454689054
46.0,0.9420230503714971
46.1,0.9421400573334113
46.2,0.9423155677762827
46.300000000000004,0.942491078219154
46.400000000000006,0.9426665886620254
46.5,0.9428420991048967
46.6,0.9430176095477681
46.7,0.9430761130287252
46.800000000000004,0.9431346165096823
47.0,0.9432516234715965
47.1,0.9434271339144679
47.2,0.9436026443573393
47.300000000000004,0.9436611478382964
47.400000000000006,0.9438951617621248
47.5,0.943953665243082
47.7,0.9440706722049962
47.800000000000004,0.9441876791669104
47.900000000000006,0.9444216930907389
48.0,0.944480196571696
48.2,0.9445387000526532
48.300000000000004,0.9446557070145674
48.400000000000006,0.9447727139764815
48.6,0.9448312174574387
48.7,0.94500672790031
48.800000000000004,0.9452992453050957
48.900000000000006,0.9453577487860527
49.0,0.945474755747967
49.2,0.9456502661908384
49.400000000000006,0.9457087696717955
49.5,0.9457672731527526
49.7,0.9458257766337097
49.800000000000004,0.946001287076581
49.900000000000006,0.9462353010004095
50.0,0.9462938044813667
50.1,0.9463523079623237
50.300000000000004,0.9464108114432809
50.400000000000006,0.9465863218861522
50.6,0.9467033288480664
50.7,0.9468203358099807
50.800000000000004,0.9468788392909379
50.900000000000006,0.946995846252852
51.0,0.9472298601766805
51.300000000000004,0.9473468671385947
51.5,0.947463874100509
51.6,0.9476393845433804
51.7,0.9477563915052946
51.800000000000004,0.9478148949862517
51.900000000000006,0.9478733984672087
52.1,0.9479319019481659
52.2,0.9481074123910372
52.300000000000004,0.9482244193529515
52.5,0.9482829228339086
52.7,0.9483414263148657
52.800000000000004,0.9483999297958229
52.900000000000006,0.9484584332767799
53.0,0.9485754402386942
53.2,0.9487509506815656
53.300000000000004,0.9488679576434798
53.400000000000006,0.948984964605394
53.5,0.9491604750482654
53.7,0.9492774820101796
53.800000000000004,0.9493359854911367
53.900000000000006,0.9493944889720939
54.0,0.9494529924530509
54.1,0.9495699994149652
54.2,0.9496285028959223
54.300000000000004,0.9497455098578366
54.400000000000006,0.9498040133387936
54.5,0.9499795237816651
54.6,0.9500380272626221
54.7,0.9501550342245364
54.800000000000004,0.9502720411864506
54.900000000000006,0.9503890481483648
55.0,0.9504475516293219
55.1,0.9505645585912362
55.300000000000004,0.9506230620721933
55.400000000000006,0.9506815655531504
55.5,0.9507985725150646
55.800000000000004,0.9508570759960218
55.900000000000006,0.9509155794769789
56.0,0.9510325864388931
56.1,0.9510910899198503
56.300000000000004,0.9511495934008074
56.400000000000006,0.9512666003627216
56.5,0.9515006142865501
56.6,0.9515591177675071
56.800000000000004,0.9517346282103785
57.0,0.9518516351722928
57.2,0.9519101386532499
57.300000000000004,0.9520856490961213
57.400000000000006,0.9521441525770783
57.5,0.9522611595389926
57.7,0.9523781665009068
58.0,0.9524366699818639
58.1,0.9524951734628211
58.2,0.9526121804247353
58.400000000000006,0.9526706839056924
58.6,0.9527876908676066
58.7,0.9528461943485638
59.2,0.952963201310478
59.400000000000006,0.9530217047914351
59.5,0.9531972152343064
59.6,0.9532557187152636
59.7,0.9533727256771778
59.900000000000006,0.953489732639092
60.2,0.9535482361200491
60.300000000000004,0.9536067396010063
60.400000000000006,0.9537237465629205
60.6,0.9538407535248348
61.0,0.953957760486749
61.1,0.9540162639677061
61.2,0.9540747674486632
61.300000000000004,0.9541332709296203
61.400000000000006,0.9541917744105775
61.6,0.9542502778915345
61.7,0.9543087813724916
61.800000000000004,0.9543672848534488
61.900000000000006,0.9545427952963201
62.1,0.9546012987772773
62.5,0.9547183057391915
62.7,0.9547768092201486
63.0,0.9548353127011057
63.2,0.9548938161820628
63.300000000000004,0.9550693266249342
63.800000000000004,0.9551278301058913
63.900000000000006,0.9552448370678055
64.10000000000001,0.9553033405487626
64.2,0.9553618440297198
64.3,0.9555373544725911
64.4,0.9555958579535483
64.5,0.9556543614345053
64.60000000000001,0.9557713683964196
64.8,0.9558883753583338
64.9,0.955946878839291
65.10000000000001,0.956005382320248
65.2,0.9560638858012052
65.4,0.9561223892821623
65.5,0.9561808927631195
65.60000000000001,0.9562393962440765
65.8,0.9562978997250337
65.9,0.9563564032059908
66.0,0.9564149066869478
66.10000000000001,0.9565319136488621
66.2,0.9565904171298192
66.5,0.9566489206107763
66.60000000000001,0.9567074240917335
66.7,0.9567659275726905
66.9,0.9568244310536477
67.0,0.956941438015562
67.10000000000001,0.9570584449774762
67.2,0.9571169484584333
67.3,0.9572924589013047
67.4,0.9574094658632188
67.5,0.9575264728251331
67.60000000000001,0.9575849763060902
67.8,0.9576434797870473
67.9,0.9577019832680045
68.2,0.9578189902299187
68.8,0.9579359971918329
69.10000000000001,0.95799450067279
69.2,0.9580530041537472
69.3,0.9582285145966185
69.5,0.9583455215585327
69.9,0.9584040250394898
70.10000000000001,0.9585795354823612
70.3,0.9586965424442754
70.4,0.9587550459252325
70.60000000000001,0.9588720528871468
70.7,0.9589305563681039
70.8,0.958989059849061
70.9,0.9590475633300182
71.0,0.9591645702919324
71.2,0.9592230737728895
71.3,0.9593985842157609
71.4,0.9595740946586322
71.5,0.9596911016205464
71.60000000000001,0.9597496051015035
71.7,0.9598666120634177
71.8,0.959983619025332
72.2,0.9601006259872462
72.4,0.9602761364301176
72.60000000000001,0.9603346399110747
72.7,0.9603931433920319
72.9,0.9605686538349032
73.10000000000001,0.9606271573158603
73.2,0.9606856607968174
73.3,0.9607441642777745
73.4,0.9608611712396887
73.5,0.9609196747206459
73.60000000000001,0.960978178201603
73.7,0.9610366816825601
73.8,0.9612121921254314
73.9,0.9613877025683029
74.2,0.9614462060492599
74.4,0.961504709530217
74.7,0.9615632130111742
74.8,0.9616802199730884
75.0,0.9617387234540455
75.10000000000001,0.9617972269350026
75.2,0.9618557304159597
75.3,0.961972737377874
75.4,0.9620312408588311
75.7,0.9621482478207454
75.8,0.9622067513017024
76.10000000000001,0.9622652547826596
76.2,0.9623822617445738
76.3,0.9624407652255309
76.4,0.9625577721874452
76.5,0.9626162756684022
77.0,0.9627332826303165
77.5,0.9627917861112736
77.60000000000001,0.9628502895922307
77.7,0.9629087930731879
77.80000000000001,0.9629672965541449
78.10000000000001,0.9630843035160592
78.80000000000001,0.9631428069970164
79.2,0.9632598139589306
79.30000000000001,0.9633183174398877
79.4,0.9633768209208448
79.60000000000001,0.9634938278827591
79.9,0.9636108348446732
80.10000000000001,0.9636693383256304
80.2,0.9637278418065874
80.4,0.9637863452875446
80.5,0.9638448487685017
80.60000000000001,0.9639033522494589
80.7,0.9640203592113731
80.80000000000001,0.9641958696542444
80.9,0.9642543731352016
81.0,0.9643128766161586
81.10000000000001,0.9643713800971158
81.2,0.9644298835780729
81.30000000000001,0.9645468905399871
81.4,0.9646053940209443
82.10000000000001,0.9646638975019014
82.2,0.9647224009828584
82.4,0.9647809044638156
82.5,0.9648394079447727
82.80000000000001,0.9648979114257298
83.2,0.9649564149066869
83.60000000000001,0.9650149183876441
83.7,0.9650734218686012
83.80000000000001,0.9651904288305154
83.9,0.9652489323114726
84.0,0.9653659392733868
84.9,0.9654244427543439
85.0,0.965482946235301
85.4,0.9655414497162581
86.10000000000001,0.9655999531972153
86.30000000000001,0.9656584566781724
86.4,0.9657754636400866
86.60000000000001,0.9659509740829579
86.7,0.9660094775639151
87.10000000000001,0.9660679810448721
87.80000000000001,0.9661264845258293
87.9,0.9662434914877435
88.2,0.9663019949687006
88.30000000000001,0.9663604984496578
88.4,0.9664190019306149
88.5,0.966477505411572
88.80000000000001,0.9665360088925291
89.10000000000001,0.9665945123734863
89.30000000000001,0.9667115193354004
89.4,0.9668870297782718
89.80000000000001,0.9669455332592289
89.9,0.9670040367401861
90.0,0.9671210437021003
90.2,0.9672380506640145
90.60000000000001,0.9672965541449716
91.0,0.9673550576259288
91.10000000000001,0.9674135611068858
91.2,0.967472064587843
91.30000000000001,0.9675305680688001
91.80000000000001,0.9675890715497573
92.0,0.9676475750307143
92.10000000000001,0.9677645819926286
92.4,0.9678230854735856
92.5,0.9678815889545428
92.60000000000001,0.9679400924354999
92.80000000000001,0.967998595916457
93.10000000000001,0.9680570993974141
93.2,0.9681156028783713
93.30000000000001,0.9682326098402855
93.4,0.9682911133212426
93.7,0.9683496168021998
94.10000000000001,0.9684081202831568
94.30000000000001,0.9685251272450711
94.4,0.9686421342069853
94.5,0.9687006376879425
94.60000000000001,0.9687591411688995
94.7,0.9688176446498566
94.80000000000001,0.9688761481308138
95.4,0.968993155092728
95.7,0.9690516585736851
96.0,0.9691101620546423
96.30000000000001,0.9691686655355993
96.7,0.9692271690165565
96.9,0.9692856724975136
97.0,0.9693441759784707
97.5,0.9694026794594278
97.60000000000001,0.969461182940385
97.9,0.9695196864213421
98.30000000000001,0.9695781899022992
98.5,0.9696366933832563
98.80000000000001,0.9696951968642135
99.0,0.9697537003451705
99.5,0.9698122038261277
99.60000000000001,0.9698707073070848
100.2,0.9699292107880418
100.30000000000001,0.969987714268999
100.4,0.9701047212309133
101.10000000000001,0.9701632247118703
101.2,0.9702217281928275
101.7,0.9702802316737846
102.2,0.9703972386356988
102.30000000000001,0.970455742116656
102.4,0.970514245597613
102.9,0.9706312525595273
103.0,0.9706897560404845
103.10000000000001,0.9707482595214415
103.30000000000001,0.9708067630023987
103.4,0.9708652664833558
103.9,0.9710992804071842
104.10000000000001,0.9711577838881413
104.30000000000001,0.9712162873690985
104.60000000000001,0.9712747908500555
104.9,0.9713332943310127
105.0,0.9713917978119698
105.80000000000001,0.971508804773884
106.0,0.9715673082548412
106.9,0.9716258117357983
107.30000000000001,0.9716843152167554
107.4,0.9717428186977125
107.7,0.9718013221786697
107.9,0.9718598256596267
108.0,0.9719183291405838
108.10000000000001,0.971976832621541
108.4,0.9720938395834552
108.80000000000001,0.9721523430644123
109.4,0.9722108465453695
110.2,0.9722693500263265
110.5,0.9723278535072837
110.80000000000001,0.9723863569882408
111.30000000000001,0.9724448604691979
111.7,0.9725618674311122
111.9,0.9726788743930264
112.10000000000001,0.9727373778739835
112.5,0.9727958813549407
113.10000000000001,0.9729128883168549
113.30000000000001,0.972971391797812
113.5,0.973029895278769
114.2,0.9730883987597262
114.30000000000001,0.9731469022406833
114.5,0.9733224126835547
115.0,0.9733809161645118
115.10000000000001,0.9734394196454689
115.7,0.973497923126426
116.10000000000001,0.9735564266073832
116.4,0.9736149300883402
116.9,0.9736734335692974
117.4,0.9737319370502545
117.7,0.9738489440121687
118.4,0.973965950974083
118.7,0.97402445445504
119.60000000000001,0.9740829579359972
120.0,0.9741414614169543
120.30000000000001,0.9741999648979114
120.5,0.9742584683788685
121.2,0.9743169718598257
121.80000000000001,0.9744339788217399
122.10000000000001,0.9745509857836542
122.4,0.9746094892646112
122.80000000000001,0.9746679927455684
123.0,0.9747264962265255
123.4,0.9747849997074826
123.7,0.9748435031884397
124.30000000000001,0.9749020066693969
124.5,0.9749605101503539
124.60000000000001,0.975019013631311
125.10000000000001,0.9750775171122682
125.5,0.9751945240741824
125.9,0.9753115310360967
126.10000000000001,0.9753700345170537
126.4,0.9754285379980109
126.5,0.975487041478968
127.4,0.9755455449599251
127.60000000000001,0.9756040484408822
128.20000000000002,0.9756625519218394
128.5,0.9757210554027964
129.5,0.9758380623647107
130.5,0.9758965658456679
130.6,0.9759550693266249
130.70000000000002,0.976013572807582
130.9,0.9760720762885392
131.4,0.9761305797694962
131.6,0.9761890832504534
132.3,0.9762475867314105
132.4,0.9763060902123676
133.0,0.9763645936933247
133.3,0.9764230971742819
133.6,0.976481600655239
134.0,0.9765401041361961
134.20000000000002,0.9765986076171532
135.1,0.9767156145790674
135.5,0.9767741180600246
136.0,0.9768326215409817
136.6,0.9768911250219388
136.9,0.9769496285028959
137.1,0.9770666354648102
137.70000000000002,0.9771251389457672
137.9,0.9771836424267244
138.1,0.9772421459076815
138.20000000000002,0.9773006493886386
138.5,0.9774176563505529
138.8,0.9775346633124671
139.70000000000002,0.9775931667934242
140.3,0.9776516702743814
140.8,0.9777101737553384
142.4,0.9777686772362956
143.20000000000002,0.9778271807172527
143.8,0.9778856841982098
144.0,0.9779441876791669
145.0,0.9780611946410811
145.3,0.9781196981220383
145.70000000000002,0.9781782016029954
146.5,0.9782367050839524
146.8,0.9783537120458667
147.8,0.9784122155268239
149.70000000000002,0.9784707190077809
150.1,0.9785292224887381
150.6,0.9785877259696952
151.6,0.9786462294506523
152.70000000000002,0.9787047329316094
153.70000000000002,0.9787632364125666
153.8,0.9788217398935236
154.3,0.9788802433744808
154.70000000000002,0.9789387468554379
154.8,0.9789972503363951
155.9,0.9790557538173521
156.70000000000002,0.9791142572983093
157.20000000000002,0.9791727607792664
157.3,0.9792312642602234
157.5,0.9792897677411806
158.0,0.9793482712221377
158.4,0.9794067747030948
159.0,0.9794652781840519
159.10000000000002,0.9795237816650091
160.4,0.9795822851459662
161.8,0.9796407886269233
162.10000000000002,0.9796992921078804
162.5,0.9798162990697946
163.0,0.9798748025507518
164.10000000000002,0.9799333060317089
164.3,0.979991809512666
164.5,0.9800503129936231
165.3,0.9801088164745803
167.3,0.9801673199555374
168.0,0.9802258234364944
169.8,0.9802843269174516
169.9,0.9803428303984087
171.3,0.9804013338793658
172.20000000000002,0.9805183408412801
172.9,0.9805768443222371
173.4,0.9806353478031943
174.20000000000002,0.9806938512841514
174.3,0.9807523547651085
175.5,0.9808108582460656
176.9,0.9808693617270228
177.5,0.9809278652079799
177.8,0.980986368688937
178.20000000000002,0.9810448721698941
178.3,0.9811033756508513
179.60000000000002,0.9811618791318083
179.8,0.9812788860937226
179.9,0.9813373895746796
180.60000000000002,0.9813958930556368
181.20000000000002,0.9814543965365939
181.3,0.9815129000175511
181.70000000000002,0.9815714034985081
183.20000000000002,0.9816299069794653
185.10000000000002,0.9816884104604224
185.9,0.9817469139413795
186.9,0.9818054174223366
187.70000000000002,0.9818639209032938
188.4,0.9819224243842508
188.60000000000002,0.981980927865208
189.10000000000002,0.9820394313461651
190.3,0.9820979348271223
190.5,0.9821564383080793
190.9,0.9822149417890365
192.60000000000002,0.9822734452699936
193.8,0.9823319487509506
194.60000000000002,0.9823904522319078
196.70000000000002,0.982448955712865
198.10000000000002,0.982507459193822
199.10000000000002,0.9825659626747791
199.4,0.9826244661557363
200.8,0.9827414731176505
201.20000000000002,0.9827999765986076
201.5,0.9828584800795648
203.60000000000002,0.9829169835605218
203.8,0.982975487041479
203.9,0.9830339905224361
205.0,0.9830924940033932
205.20000000000002,0.9831509974843503
205.5,0.9832095009653075
209.5,0.9832680044462645
210.9,0.9833265079272216
212.5,0.9833850114081788
214.5,0.983443514889136
214.8,0.983502018370093
215.3,0.9835605218510501
215.60000000000002,0.9836190253320073
216.10000000000002,0.9836775288129643
217.10000000000002,0.9837360322939215
218.10000000000002,0.9837945357748786
219.70000000000002,0.9838530392558357
221.4,0.9839115427367928
221.8,0.98397004621775
222.5,0.9840285496987071
223.5,0.9840870531796642
223.9,0.9842040601415785
224.5,0.9842625636225355
224.8,0.9843210671034927
224.9,0.9843795705844498
225.3,0.9844380740654068
226.4,0.984496577546364
227.60000000000002,0.9845550810273211
227.8,0.9846135845082783
230.5,0.9846720879892353
231.3,0.9847305914701925
235.60000000000002,0.9847890949511496
236.4,0.9848475984321067
236.70000000000002,0.9849061019130638
237.4,0.985023108874978
238.10000000000002,0.9850816123559352
239.5,0.9851401158368923
239.60000000000002,0.9851986193178495
240.20000000000002,0.9852571227988065
242.8,0.9853156262797637
243.0,0.9853741297607208
245.9,0.9854326332416778
246.20000000000002,0.985491136722635
247.3,0.9855496402035921
249.5,0.9856081436845492
249.60000000000002,0.9856666471655063
250.10000000000002,0.9857251506464635
250.8,0.9858421576083777
251.0,0.9859006610893348
251.20000000000002,0.985959164570292
253.4,0.986017668051249
254.5,0.9860761715322062
255.3,0.9861346750131633
255.5,0.9861931784941204
255.8,0.9862516819750775
256.5,0.9863101854560347
257.5,0.9863686889369917
259.1,0.9864271924179489
260.0,0.986485695898906
260.1,0.9865441993798632
261.0,0.9866027028608202
261.7,0.9866612063417773
262.2,0.9867197098227345
263.2,0.9867782133036915
263.3,0.9868367167846487
263.7,0.9868952202656058
265.5,0.9869537237465629
265.6,0.98701222722752
268.6,0.9870707307084772
273.6,0.9871292341894343
279.1,0.9871877376703914
280.3,0.9872462411513485
281.90000000000003,0.9873047446323057
287.0,0.9873632481132627
288.40000000000003,0.9874217515942199
290.1,0.987480255075177
291.7,0.987538758556134
292.7,0.9875972620370912
293.1,0.9876557655180483
294.6,0.9877142689990055
294.90000000000003,0.9877727724799625
296.40000000000003,0.9878312759609197
298.2,0.9878897794418768
303.2,0.9879482829228339
303.5,0.988006786403791
305.1,0.9880652898847482
310.5,0.9881237933657052
311.1,0.9881822968466624
316.70000000000005,0.9882408003276195
324.40000000000003,0.9882993038085766
328.70000000000005,0.9883578072895337
328.90000000000003,0.9884163107704909
334.1,0.988474814251448
338.70000000000005,0.988533317732405
342.40000000000003,0.9885918212133622
342.70000000000005,0.9886503246943193
345.6,0.9887088281752764
345.90000000000003,0.9887673316562335
347.90000000000003,0.9888258351371907
351.0,0.9888843386181477
353.1,0.9889428420991049
353.90000000000003,0.989001345580062
358.90000000000003,0.9890598490610192
359.0,0.9891183525419762
361.70000000000005,0.9891768560229334
363.5,0.9892353595038905
364.90000000000003,0.9892938629848476
368.3,0.9893523664658047
373.8,0.9894108699467619
374.70000000000005,0.9894693734277189
378.20000000000005,0.989527876908676
381.90000000000003,0.9895863803896332
386.8,0.9897033873515474
387.40000000000003,0.9897618908325045
389.20000000000005,0.9898203943134617
392.8,0.9898788977944187
398.20000000000005,0.9899374012753759
400.5,0.989995904756333
400.8,0.9900544082372901
401.5,0.9901129117182472
405.90000000000003,0.9901714151992044
411.3,0.9902299186801615
418.70000000000005,0.9902884221611186
425.3,0.9903469256420757
425.40000000000003,0.9904054291230329
425.5,0.9904639326039899
426.5,0.9905224360849471
433.3,0.9905809395659042
435.3,0.9906394430468612
435.5,0.9906979465278184
436.20000000000005,0.9907564500087755
436.40000000000003,0.9908149534897326
438.70000000000005,0.9908734569706897
438.8,0.9909319604516469
440.40000000000003,0.990990463932604
444.1,0.9910489674135611
445.1,0.9911074708945182
461.90000000000003,0.9911659743754754
486.3,0.9912244778564324
489.3,0.9912829813373896
491.3,0.9913414848183467
496.70000000000005,0.9913999882993038
498.8,0.9914584917802609
504.1,0.9915169952612181
509.3,0.9915754987421752
509.40000000000003,0.9916340022231322
509.90000000000003,0.9916925057040894
511.1,0.9917510091850466
513.8000000000001,0.9918095126660036
515.1,0.9918680161469607
521.9,0.9919265196279179
525.7,0.9919850231088749
528.1,0.9920435265898321
539.0,0.9921020300707892
543.1,0.9921605335517464
543.2,0.9922190370327034
549.4,0.9922775405136606
549.5,0.9923360439946177
551.7,0.9923945474755748
556.8000000000001,0.9924530509565319
557.9,0.9925115544374891
571.9,0.9925700579184461
572.8000000000001,0.9926285613994033
575.4,0.9926870648803604
576.0,0.9927455683613174
576.9,0.9928040718422746
580.5,0.9928625753232317
585.8000000000001,0.9929210788041889
591.5,0.9929795822851459
607.4,0.9930380857661031
620.7,0.9930965892470602
625.4000000000001,0.9931550927280173
630.7,0.9932135962089744
631.4000000000001,0.9932720996899316
641.6,0.9933306031708886
644.0,0.9933891066518458
656.7,0.9934476101328029
659.4000000000001,0.9935061136137601
662.1,0.9935646170947171
685.0,0.9936231205756743
709.0,0.9936816240566314
727.8000000000001,0.9937401275375884
731.4000000000001,0.9937986310185456
731.9000000000001,0.9938571344995027
738.5,0.9939156379804598
742.0,0.9939741414614169
744.9000000000001,0.9940326449423741
755.1,0.9940911484233312
755.5,0.9941496519042883
762.4000000000001,0.9942081553852454
769.3000000000001,0.9942666588662026
808.9000000000001,0.9943251623471596
814.1,0.9943836658281168
830.7,0.9944421693090739
838.7,0.994500672790031
842.7,0.9945591762709881
857.5,0.9946176797519453
860.9000000000001,0.9946761832329024
868.0,0.9947346867138595
874.0,0.9947931901948166
875.9000000000001,0.9948516936757738
878.0,0.9949101971567308
891.1,0.9949687006376879
911.0,0.9950272041186451
915.9000000000001,0.9950857075996021
928.9000000000001,0.9951442110805593
942.0,0.9952027145615164
952.3000000000001,0.9952612180424735
960.3000000000001,0.9953197215234306
996.0,0.9953782250043878
1002.9000000000001,0.9954367284853449
1038.3,0.995495231966302
1087.8,0.9955537354472591
1101.1000000000001,0.9956122389282163
1123.2,0.9956707424091733
1167.7,0.9957292458901305
1219.0,0.9957877493710876
1247.4,0.9958462528520446
1249.9,0.9959047563330018
1289.2,0.995963259813959
1296.1000000000001,0.9960217632949161
1307.7,0.9960802667758731
1314.7,0.9961387702568303
1337.3000000000002,0.9961972737377874
1342.2,0.9962557772187445
1346.7,0.9963142806997016
1354.9,0.9963727841806588
1356.4,0.9964312876616158
1366.1000000000001,0.996489791142573
1389.7,0.9965482946235301
1440.2,0.9966067981044873
1446.8000000000002,0.9966653015854443
1450.6000000000001,0.9967238050664015
1468.7,0.9967823085473586
1515.8000000000002,0.9968408120283156
1576.0,0.9968993155092728
1782.1000000000001,0.99695781899023
1797.8000000000002,0.997016322471187
1850.9,0.9970748259521441
1964.9,0.9971333294331013
1990.8000000000002,0.9971918329140584
2007.5,0.9972503363950155
2126.4,0.9973088398759726
2176.8,0.9973673433569298
2196.4,0.9974258468378868
2614.5,0.997484350318844
2724.2000000000003,0.9975428537998011
2873.3,0.9976013572807582
2905.1000000000004,0.9976598607617153
2945.4,0.9977183642426725
2969.9,0.9977768677236295
2987.4,0.9978353712045867
2998.2000000000003,0.9978938746855438
3098.6000000000004,0.997952378166501
3277.9,0.998010881647458
3379.8,0.9980693851284151
3425.3,0.9981278886093723
3447.9,0.9981863920903293
3795.5,0.9982448955712865
3947.1000000000004,0.9983033990522436
4075.6000000000004,0.9983619025332007
4180.8,0.9984204060141578
4247.7,0.998478909495115
4647.7,0.9985374129760721
4705.7,0.9985959164570292
4894.3,0.9986544199379863
5030.6,0.9987129234189435
5259.200000000001,0.9987714268999005
5598.3,0.9988299303808577
6156.200000000001,0.9988884338618148
6194.8,0.9989469373427718
6654.6,0.999005440823729
8400.0,0.9990639443046861
8603.4,0.9991224477856433
8693.6,0.9991809512666003
9283.1,0.9992394547475575
9472.2,0.9992979582285146
9858.7,0.9993564617094717
11906.1,0.9994149651904288
11937.800000000001,0.999473468671386
11943.300000000001,0.999531972152343
12602.5,0.9995904756333002
14182.800000000001,0.9996489791142573
19984.9,0.9997074825952145
20977.0,0.9997659860761715
25897.4,0.9998244895571287
30217.600000000002,0.9998829930380858
62653.100000000006,0.9999414965190428
77479.40000000001,1.0


==> data/coverage/europe_asn/witness_coverage_Europe_asn_fps_cdf.csv <==
value,cdf
0.0,0.005206809805183408
0.10893654447124745,0.005791844614754578
0.11867170721336075,0.006318375943368631
0.1292768571032713,0.007137424676768268
0.13843938500402297,0.007956473410167905
0.14825130924231852,0.008483004738781958
0.15875865593756341,0.00883402562452466
0.16712505782499631,0.009711577838881413
0.1789700859262984,0.010179605686538348
0.188401607350092,0.010823143977066636
0.1983301593022395,0.011408178786637805
0.2087819347303062,0.011817703153337624
0.21978450692061555,0.012519744924823027
0.22743982517541084,0.013514304101094015
0.23942564712248832,0.014216345872579418
0.2477650862975389,0.014859884163107705
0.25639499663384646,0.015620429415550226
0.26990672341874317,0.016380974667992744
0.27930784953008364,0.01667349207277833
0.28903642644013655,0.0176095477680922
0.2991038595937718,0.01819458257766337
0.3095219516991219,0.01860410694436319
0.3148662952270637,0.018955127830105892
0.32583340902158675,0.019774176563505528
0.33718251856098697,0.020242204411162465
0.3489269291461703,0.021002749663604985
0.3549516565209825,0.021646287954133273
0.3673149842814618,0.022582343649447143
0.37365720798541724,0.023459895863803898
0.3866720691574096,0.024220441116246418
0.3933485208885169,0.02457146200198912
0.40704925054705565,0.02562452465921722
0.41407754374491396,0.02609255250687416
0.42850028638471327,0.02661908383548821
0.4358989626972984,0.027672146492716317
0.44342538784207275,0.028491195226115953
0.4588703457863249,0.029485754402386943
0.4667934050369059,0.02971976832621541
0.4748532673484488,0.030363306616743697
0.4830522948233811,0.03159187971684315
0.4998774983028868,0.03223541800737144
0.5085086052668792,0.03317147370268531
0.5172887407582145,0.033873515474170716
0.5262204779696539,0.034517053764699
0.5353064345238481,0.035160592055227285
0.5445492732404835,0.03586263382671269
0.5539517029166741,0.037149710407769265
0.5635164791208284,0.03826127654595449
0.573246405000223,0.038787807874568536
0.5831443321025209,0.039782367050839526
0.5932131612114742,0.04048440882232493
0.6034558431970553,0.04147896799859592
0.613875379880269,0.042298016731995555
0.6244748249128953,0.043058561984438075
0.6352572846724218,0.04422863160358041
0.6462259191724306,0.04504768033698005
0.6573839429887016,0.04651026736090797
0.6687346262013086,0.04826537178962148
0.6802812953529809,0.04966945533259229
0.6920273344240119,0.050547007546949047
0.7039761858240025,0.0514245597613058
0.7161313514007269,0.05195109108991985
0.728496393466419,0.053823202480547595
0.7410749358417783,0.05470075469490435
0.753870664918002,0.05575381735213245
0.766887330737156,0.057216404376060376
0.7801287480911983,0.05838647399520271
0.7935987976399794,0.05932252969051659
0.8073014270485473,0.06096062715731586
0.8212406521440881,0.0621306967764582
0.8354205580928445,0.06289124202890072
0.8498453005973542,0.06476335341952846
0.8645191071143613,0.06593342303867081
0.8794462780937561,0.06844907271982682
0.8946311882389072,0.07014567366758322
0.9100782877887553,0.07090621892002574
0.9257921038220435,0.07295384075352483
0.9417772415840676,0.07388989644883871
0.9580383858363352,0.07640554612999473
0.9745803022295267,0.07857017492540806
0.9914078387001648,0.15749137073655883
1.0085259268913978,0.15801790206517288
1.0259395835983156,0.15936348212718657
1.0436539122382205,0.1608260691511145
1.0616741043462865,0.16193763528929972
1.0800054410970383,0.16287369098461357
1.0986532948521084,0.16351722927514187
1.1176231307347098,0.16474580237524133
1.1369205082313034,0.16597437547534077
1.1565510828209102,0.16720294857544024
1.1765206076325676,0.16872403908032527
1.1968349351313923,0.16971859825659627
1.2175000188337657,0.17088866787573861
1.238521915052126,0.17170771660913825
1.2599067846698953,0.17357982799976598
1.2816608949470425,0.1746913941379512
1.303790621356835,0.17580296027613643
1.3263024494542908,0.17697302989527877
1.3492029767769051,0.17837711343824958
1.3724989147781839,0.17960568653834902
1.3961970907945733,0.18217983970046217
1.4203044500463418,0.18323290235769027
1.4448280576730184,0.1846954893816182
1.4697751008039674,0.1870356286199029
1.4951528906647253,0.18931726437723045
1.5209688647196933,0.19048733399637277
1.54723058885184,0.19253495582987187
1.573945759580028,0.1946410811443281
1.6011222063146366,0.196103668168256
1.62876789365212,0.1981512900017551
1.6568909237091967,0.20066693968291113
1.6854995384973281,0.2036506172117241
1.714602122338211,0.20593225296905165
1.744207204320962,0.2089159304978646
1.7743234608017426,0.21043702100274966
1.8049597179465313,0.21236763587433452
1.836124954317813,0.21459076815070496
1.8678283035059187,0.21804247352717487
1.9000790568058072,0.2202071023225882
1.9328866659400679,0.22254724156087288
1.9662607458289263,0.25489966653015855
2.000211077408097,0.25647926051600073
2.0347476104952715,0.2581758614637571
2.069880466706118,0.26010647633534195
2.1056199424206135,0.26139355291639854
2.141976511800611,0.2626806294974551
2.1789608298594887,0.2648452582928684
2.216583735584827,0.26741941145498155
2.254856255114974,0.270110571579009
2.2937896049704873,0.2723337038553794
2.3333951953413465,0.2742643187269643
2.3736846334309454,0.277130989293863
2.4146697268578023,0.2794126250511905
2.4563624871160292,0.2814602468846896
2.498775133095526,0.2837418826420172
2.541920094662978,0.28602351839934476
2.5858100163046682,0.2898262446615574
2.6304577608322,0.2924003978236705
2.6758764131521926,0.29538407535248346
2.722079284101081,0.29795822851459663
2.76907991434611,0.3002398642719242
2.816892078353707,0.30316503831978003
2.8655297884263486,0.306148715848593
2.91500729880916,0.3090153864154917
2.965339109867388,0.323173228807114
3.016539972336032,0.32457731235008486
3.0686248916428314,0.3269174515883695
3.1216091323059136,0.32914058386473993
3.175508222407349,0.3314222196220675
3.230337958143981,0.33300181360790965
3.286114408456796,0.33534195284619434
3.342853919740263,0.3382671268940502
3.400573120632952,0.33996372784180656
3.4592889268909026,0.3423623705610484
3.519018546345104,0.3454630550517756
3.5797794839446087,0.348680746504417
3.6415895468866895,0.3517229275141871
3.7044668498356046,0.3548236120049143
3.768429820231446,0.35909436611478385
3.8334972036906807,0.36190253320072546
3.8996880694999123,0.3645351898437957
3.967021816204518,0.37284268413970634
4.035518177293784,0.3748318024922483
4.10519722698418,0.37699643128766164
4.176079386102527,0.3800386122974317
4.248185428070703,0.38302228982624464
4.321536484993724,0.385713449950272
4.396154053852917,0.38840461007429944
4.472060002806041,0.3908032527935412
4.549276577596176,0.3937284268413971
4.627826408071296,0.3965365939273387
4.707732514816372,0.4000468027847657
4.789018315900032,0.40303048031357863
4.871707633737671,0.40601415784239164
4.955824702073104,0.4131515825191599
5.04139417308072,0.4153162113145732
5.1284411245903145,0.4183583923243433
5.216991067436623,0.42128356637219916
5.307069952935796,0.424208740420055
5.398704180490932,0.42643187269642546
5.491920605328958,0.4290645293394957
5.586746546371069,0.43245773123500847
5.683209794239105,0.43514889135903584
5.781338619400114,0.4387761071783771
5.881161780451602,0.44199379863101856
5.982708532549781,0.44673258058854504
6.0860086359834025,0.44954074767448665
6.191092364895572,0.45199789387468553
6.297990516156211,0.4546890539987129
6.406734418387666,0.4576727315275259
6.51735594114621,0.4607734160182531
6.629887504262019,0.46340607266132333
6.744362087340472,0.46726730240449305
6.860813239427456,0.469724448604692
6.979275088841598,0.4738781957526473
7.099782353176227,0.4770373837243316
7.222370349474073,0.4790850055578307
7.347075004577605,0.4813666413151583
7.473932865658125,0.48475984321067106
7.602981110926621,0.4873339963727842
7.734257560529602,0.48973263909202597
7.867800687633013,0.49312584098753875
8.003649629697591,0.4961095185163517
8.141844199948846,0.4989176856022933
8.282424899045125,0.5023693909787632
8.42543292694715,0.5045925232551337
8.570910194992452,0.5079857251506464
8.71889933817835,0.511729947931902
8.869443727656954,0.5148891359035863
9.022587483445967,0.517755806470485
9.178375487358906,0.5198619317849412
9.336853396158636,0.5231966301994969
9.498067654937957,0.5268238460188381
9.662065510731287,0.5299830339905225
9.82889502636132,0.5328497045574212
9.998605094524812,0.5359503890481484
10.171245452121529,0.5386415491721758
10.34686669483066,0.5416252267009887
10.525520291938854,0.5446089042298017
10.707258601424325,0.5482361200491429
10.892134885301434,0.551278301058913
11.080203325230107,0.5544959925115545
11.271519038394896,0.5582402152928099
11.466138093658136,0.5613994032644942
11.664117527992081,0.5639150529456503
11.865515363194657,0.5674837652840344
12.070390622893939,0.5705844497747616
12.27880334984617,0.5731000994559177
12.490814623532543,0.5761422804656877
12.706486578059668,0.5788334405897151
12.92588242036925,0.5818171181185281
13.149066448762127,0.5846837886854268
13.3761040717422,0.5874919557713684
13.607061827185614,0.5901831158953957
13.842007401841062,0.5929912829813374
14.081009651166694,0.5963259813958931
14.324138619509638,0.5990756450008775
14.571465560633786,0.6012402737962909
14.823062958602195,0.6038729304393612
15.07900454901994,0.6067396010062599
15.339365340643857,0.6092552506874159
15.604221637365251,0.612765459544843
15.873651060572335,0.6155151231498274
16.14773257189868,0.6185573041595975
16.42654649636454,0.6213654712455391
16.710174545917617,0.6245246592172234
16.998699843380418,0.627332826303165
17.29220694681103,0.6296729655414497
17.590781874284517,0.63230562218452
17.894512129102303,0.6355233136371614
18.203486725436623,0.6389750190136313
18.517796214417988,0.6406131164804306
18.837532710672924,0.6434212835663722
19.162789919320094,0.6459954367284854
19.493663163432302,0.6496226525478266
19.8302494119729,0.6517287778622828
20.17264730821441,0.6541859240624818
20.520957198648002,0.656818580705552
20.875281162391865,0.658807699058094
21.23572304110762,0.6616158661440356
21.602388469433127,0.6639560053823202
21.975384905940903,0.6671151933540046
22.354821664630844,0.6702743813256888
22.740809946966962,0.6724975136020593
23.133462874467128,0.6751886737260867
23.532895521855657,0.6780553442929854
23.939224950788116,0.6805124904931843
24.352570244158645,0.6822675949218978
24.77305254099951,0.6847247411220968
25.200795071983407,0.6870063768794243
25.635923195538496,0.6894050195986661
26.07856443458727,0.6913941379512081
26.528848513919637,0.6937342771894928
26.98690739821144,0.6955478850991634
27.45287533069915,0.6978880243374481
27.926888872522643,0.69987714268999
28.409086942747063,0.7026853097759317
28.899610859075942,0.704849938571345
29.39860437926698,0.7073655882525011
29.90621374326321,0.7095302170479143
30.422587716051464,0.711811852805242
30.947877631261015,0.7139179781196981
31.482237435514733,0.7164336278008542
32.02582373354628,0.7183057391914819
32.57879583409622,0.7205873749488094
33.14131579660067,0.7232785350728368
33.71354847868591,0.7255601708301644
34.29566158448323,0.7276077926636635
34.88782571377798,0.729889428420991
35.49021441200715,0.7315860293687474
36.103004221120464,0.7332826303165039
36.726374731319254,0.7358567834786169
37.360508633689115,0.7380214122740303
38.005591773741024,0.7397180132217867
38.66181320587725,0.7417071315743287
39.329365248797245,0.7442812847364418
40.0084435418606,0.7459778856841982
40.69924710242295,0.7480255075176973
41.40197838416216,0.7510091850465103
42.11684333641111,0.753349324284795
42.84405146451537,0.7551044287135085
43.58381589123287,0.7566840226993506
44.336353419193884,0.7585561340899784
45.101884594439085,0.7607207628853917
45.880633771055116,0.7628268881998479
46.672829176925895,0.7644649856666471
47.47870298061952,0.7663370970572749
48.2984913594296,0.7679751945240741
49.132434568591854,0.769847305914702
49.9807770116956,0.7710758790148013
50.84376731231125,0.7736500321769145
51.72165838685409,0.7755221435675422
52.61470751870665,0.7771602410343416
53.523176433620584,0.7791493593868836
54.44733137642081,0.7810214707775113
55.38744318903353,0.7832446030538817
56.34378738986201,0.7852337214064237
57.316644254532605,0.7868133153922658
58.30629889803534,0.7890364476686362
59.31304135828214,0.7910255660211782
60.33716668110845,0.7926636634879776
61.378975006742095,0.7945942783595624
62.43877165776563,0.7964663897501901
63.516867228596745,0.7981044872169895
64.61357767651444,0.7992745568361318
65.72922441425636,0.8010881647458024
66.86413440421548,0.8027847656935587
68.01864025426252,0.8045398701222722
69.19308031522351,0.8066459954367284
70.38779878004011,0.8088691277130989
71.60314578464244,0.8099806938512841
72.83947751056289,0.811384777394255
74.09715628932253,0.8133153922658398
75.37655070861945,0.8149534897326391
76.6780357203506,0.8167670976423097
78.00199275049917,0.8187562159948517
79.34880981091865,0.8208038378283508
80.71888161304759,0.8222664248522787
82.11260968358755,0.8240800327619493
83.53040248217876,0.82589364067162
84.97267552110677,0.8279997659860762
86.43985148707698,0.8294623530100041
87.9323603650911,0.8311004504768034
89.45063956446323,0.8325045340197742
90.99513404701068,0.8335575966770022
92.5662964574593,0.8353127011057158
94.1645872560998,0.8370678055344293
95.79047485373506,0.8380038612297431
97.44443574895678,0.8395249517346282
99.12695466779304,0.8416310770490845
100.83852470576683,0.8431521675539695
102.5796474724078,0.844439244135026
104.35083323825825,0.8458433276779969
106.15260108441848,0.847422921663839
107.98547905467359,0.8485929912829814
109.85000431024757,0.8499385713449951
111.7467232872284,0.8510501374831803
113.67619185671249,0.8524542210261511
115.63897548771335,0.8538583045691218
117.63564941288413,0.8555549055168783
119.66679879710011,0.8566664716550635
121.73301890895344,0.8577780377932487
123.83491529520809,0.8591236178552624
125.97310395826784,0.8601181770315334
128.1482115367073,0.8618147779792897
130.3608754889212,0.8629848475984321
132.61174427994405,0.8639794067747031
134.901477571496,0.8651494763938454
137.23074641530926,0.8666120634177733
139.60023344979345,0.8681331539226584
142.01063310009607,0.868893699175101
144.46265178161823,0.8701222722752003
146.9570081070427,0.8709998244895572
149.49443309693825,0.8722869010706137
152.07567039399953,0.8733399637278418
154.70147648098626,0.8746270403088984
157.37262090242595,0.875446089042298
160.08988649014333,0.8766161586614404
162.85406959268545,0.8777862282805827
165.66598030870688,0.8792488153045106
168.52644272438607,0.8802433744807816
171.43629515493896,0.8807699058093956
174.39639039030462,0.8814719475808811
177.40759594507193,0.8826420172000234
180.47079431272257,0.8836365763762943
183.58688322426224,0.8846311355525653
186.75677591131915,0.8861522260574504
189.98140137378437,0.8874978061194642
193.26170465207431,0.888433861814778
196.5986471040926,0.8893114140291347
199.99320668697564,0.8901304627625344
203.446378243702,0.8912420289007196
206.95917379465178,0.8922365880769906
210.53262283419792,0.8929386298484759
214.16777263242074,0.8945182238343181
217.86568854203088,0.8956297899725033
221.62745431059278,0.8963318317439888
225.45417239813722,0.897443397882174
229.34696430025974,0.8984964605394021
233.30697087679698,0.8993740127537588
237.335352686179,0.900485578891944
241.4332903255526,0.9015386415491722
245.60198477677972,0.9022991868016147
249.84265775840828,0.9031182355350144
254.15655208372235,0.9039957877493711
258.54493202497144,0.9053998712923419
263.0090836838917,0.9062189200257416
267.5503153686228,0.9067454513543556
272.1699579771351,0.9073889896448839
276.8693653872735,0.9079155209734979
281.6499148535396,0.9089685836307261
286.5130074107229,0.9096121219212543
291.4600682845027,0.9105481776165681
296.49254730913736,0.9111332124261393
301.61191935236786,0.911952261159539
306.81968474765654,0.9127128064119815
312.1173697338907,0.9135903586263383
317.50652690267555,0.9141753934359095
322.9887356533529,0.9152869595740947
328.5656026558753,0.9163400222313227
334.2387623216722,0.9173345814075937
340.0098772826478,0.9178026092552507
345.8806388784465,0.9186216579886504
351.8527676521348,0.9193236997601357
357.92801385443954,0.9200257415316211
364.1081579566956,0.9211373076698064
370.3950111726456,0.9217223424793776
376.7904159892538,0.9224243842508629
383.2962467066825,0.9233604399461768
389.91440998759435,0.9237699643128766
396.64684541593573,0.9246475165272333
403.49552606537117,0.9253495582987188
410.46245907753143,0.9258760896273328
417.5496862502476,0.9263441174749898
424.759284635938,0.9271046627274323
432.09336715033106,0.9277482010179605
439.5540831916966,0.9283332358275317
447.143619270771,0.9290352775990172
454.86419965155534,0.9297373193705025
462.71808700318127,0.9305563681039022
470.7075830630306,0.9311999063944305
478.8350293113067,0.9316679342420874
487.102807657249,0.9325454864564442
495.51334113720054,0.9330720177850582
504.06909462472566,0.9335400456327152
512.7725755529925,0.9343590943661148
521.6263346496225,0.9350026326566431
530.6329666842341,0.9358216813900427
539.7951112288902,0.9365822266424852
549.1154534316788,0.9371672614520564
558.5967248036468,0.9374012753758849
568.2417040193243,0.9379863101854561
578.05321773107,0.9385713449950273
588.0341413974797,0.9391563798045984
598.187400126093,0.939448897209384
608.5159695306565,0.9397999180951266
619.0228766031851,0.9402094424618265
629.7112006010841,0.9407359737904405
640.5840739495839,0.941438015561926
651.6446831597605,0.9420230503714971
662.8962697624065,0.9426665886620254
674.3421312580241,0.9436611478382964
685.9856220832264,0.9443631896097818
697.8301545938173,0.9448312174574387
709.8792000648523,0.9451822383431814
722.1362897079639,0.9458842801146669
734.6050157062556,0.9464108114432809
747.2890322670577,0.9471128532147662
760.1920566928687,0.9476978880243374
773.3178704707829,0.9483999297958229
786.6703203807326,0.9487509506815656
800.2533196228596,0.9495114959340081
814.0708489643582,0.9498040133387936
828.126957906117,0.9502135377054934
842.4257658695084,0.9503305446674077
856.9714634036619,0.9511495934008074
871.7683134135907,0.951968642134207
886.8206524095191,0.9529046978295208
902.1328917777861,0.9534312291581349
917.7095190736842,0.9538992570057918
933.5550993366305,0.9542502778915345
949.6742764280394,0.9548353127011057
966.0717743923029,0.9552448370678055
982.7523988412589,0.9555373544725911
999.7210383625754,0.956005382320248
1016.982665952446,0.956473410167905
1034.5423404730288,0.9566489206107763
1052.4052081350408,0.9572924589013047
1070.5765040059594,0.9579359971918329
1089.0615535442641,0.9583455215585327
1107.8657741601658,0.9586965424442754
1126.9946768032846,0.9590475633300182
1146.4538675777521,0.9592815772538466
1166.2490493851774,0.9596911016205464
1186.3860235960049,0.9597496051015035
1206.870691749718,0.9603346399110747
1227.7090572844031,0.960510150353946
1248.907227296176,0.9608611712396887
1270.4714143289862,0.9613291990873457
1292.4079381953252,0.9615632130111742
1314.7232278283823,0.9618557304159597
1337.4238231661557,0.9620897443397882
1360.516377068121,0.962499268706488
1384.0076572649814,0.9629087930731879
1407.9045483420844,0.9632598139589306
1432.2140537570874,0.9636693383256304
1456.943297892459,0.9639033522494589
1482.0995281434205,0.9642543731352016
1507.6901170419353,0.9647809044638156
1533.7225644173893,0.9652489323114726
1560.2044995945444,0.9655999531972153
1587.1436836294768,0.9658924706020008
1614.5480115841046,0.9662434914877435
1642.4255148399927,0.9665945123734863
1670.7843634521082,0.9669455332592289
1699.6328685432168,0.9672380506640145
1728.9794847396186,0.967472064587843
1758.8328126489582,0.9678230854735856
1789.2016013807824,0.9680570993974141
1820.0947511106533,0.9681741063593284
1851.5213156885188,0.968466623764114
1883.4905052921222,0.968934651611771
1916.0116891262273,0.9691686655355993
1949.0943981684502,0.969461182940385
1982.748327962496,0.9698122038261277
2016.9833414596478,0.9701632247118703
2051.8094719092746,0.9705727490785702
2087.2369257992905,0.9707482595214415
2123.276085847365,0.9710407769262271
2159.9375140437824,0.9713332943310127
2197.231954746845,0.971450301292927
2235.1703378317175,0.9718013221786697
2273.7637818936405,0.9720353361024981
2313.023597506475,0.9723278535072837
2352.96129053746,0.9728543848358977
2393.5885655192546,0.973029895278769
2434.9173290801787,0.9732639092025975
2476.959693433687,0.9736149300883402
2519.7279799280923,0.9738489440121687
2563.2347226575816,0.9741414614169543
2607.492672135575,0.974492482302697
2652.5147990315377,0.9751945240741824
2698.314297972261,0.9757210554027964
2744.904591408829,0.976013572807582
2792.2993335503306,0.9763060902123676
2840.5124143654925,0.9765401041361961
2889.557963653415,0.9767741180600246
2939.4503551845846,0.9770081319838531
2990.2042109133968,0.9771251389457672
3041.8344052633997,0.9774176563505529
3094.3560694865673,0.9775931667934242
3147.784596097772,0.9777101737553384
3202.1356433858937,0.9777686772362956
3257.425140002784,0.9781196981220383
3313.6692896314735,0.9785877259696952
3370.8845757349836,0.9788802433744808
3429.087766387131,0.9791727607792664
3488.295919186737,0.9794652781840519
3548.5263862567244,0.9795822851459662
3609.796819329457,0.979991809512666
3672.1251749199587,0.9801673199555374
3735.5297195884204,0.9805183408412801
3800.0290352935754,0.9805768443222371
3865.642024838512,0.9806938512841514
3932.387917410515,0.9808693617270228
4000.286274216551,0.9811033756508513
4069.3569942161016,0.9812788860937226
4139.620319952898,0.9813958930556368
4283.807512431864,0.9815129000175511
4357.773636089127,0.9817469139413795
4433.016891698048,0.9820394313461651
4509.559330786291,0.9823319487509506
4587.423385632982,0.9827414731176505
4666.631875842973,0.982975487041479
4747.2080150345255,0.9832680044462645
4829.175417642552,0.9836190253320073
4912.558105839293,0.9838530392558357
4997.380516574485,0.9841455566606213
5083.667508737097,0.9843795705844498
5171.444370440716,0.9848475984321067
5260.736826434725,0.985023108874978
5351.571045643489,0.9851986193178495
5443.973648835616,0.9853741297607208
5633.592796410969,0.9855496402035921
5730.864912444364,0.9858421576083777
5829.816572047829,0.9860761715322062
5930.476774966811,0.9862516819750775
6032.875021669241,0.9863101854560347
6137.041321991223,0.986485695898906
6243.006203932066,0.9866027028608202
6350.800722601032,0.9868367167846487
6460.456469318717,0.98701222722752
6572.005580875487,0.9871292341894343
6685.480748949811,0.9872462411513485
6800.915229689201,0.9874217515942199
6918.342853456587,0.9876557655180483
7037.798034744962,0.9877142689990055
7159.315782263284,0.988006786403791
7282.931709196392,0.9880652898847482
7408.682043642211,0.9883578072895337
7536.6036392291,0.9885918212133622
7666.733985916535,0.9886503246943193
7799.1112209822895,0.9887673316562335
7933.774140199321,0.9888843386181477
8070.762209205616,0.9889428420991049
8210.115575070457,0.9891183525419762
8351.875078060202,0.9893523664658047
8496.082263607415,0.989527876908676
8642.779394486557,0.9897033873515474
8792.009463199922,0.9898203943134617
8943.816204577453,0.9899374012753759
9098.244108594097,0.9900544082372901
9255.338433408453,0.9902884221611186
9415.145218626652,0.9904639326039899
9577.71129879506,0.9906394430468612
9911.312739461251,0.9907564500087755
10082.44586847447,0.9908149534897326
10256.533858121764,0.990990463932604
10433.627728339587,0.9911659743754754
10613.779379997251,0.9912829813373896
10797.041610107613,0.9914584917802609
10983.468127300135,0.9915169952612181
11173.11356756136,0.9916925057040894
11366.033510247049,0.9917510091850466
11562.284494370813,0.9918680161469607
11761.924035173986,0.9919850231088749
11965.010640981616,0.9920435265898321
12171.603830349479,0.9921020300707892
12381.764149507157,0.9922775405136606
12595.5531901024,0.9924530509565319
12813.033607251644,0.9925115544374891
13488.266009052855,0.9925700579184461
13721.160402335547,0.9926870648803604
13958.076053679586,0.9929210788041889
14199.08239591314,0.9929795822851459
14444.250060722514,0.9931550927280173
14693.650899352006,0.9932720996899316
14947.358003661448,0.9935061136137601
15205.445727547194,0.9935646170947171
15735.066890937189,0.9938571344995027
16564.28714704083,0.9939156379804598
16850.293487861898,0.9940326449423741
17141.238141226313,0.9942666588662026
17738.284926237964,0.9943251623471596
18044.562034281284,0.9944421693090739
18673.072510639417,0.9945591762709881
18995.490076408827,0.9946761832329024
19323.474647107792,0.9947931901948166
19657.12234511665,0.9949687006376879
19996.530952507474,0.9950272041186451
20341.79993970102,0.9950857075996021
20693.030494618524,0.9953782250043878
21050.32555233683,0.995495231966302
21413.789825255506,0.9956122389282163
22159.653937564573,0.9957292458901305
23327.442675968956,0.9957877493710876
24139.9612663696,0.9958462528520446
24556.772562145114,0.9959047563330018
25850.886745084495,0.9960217632949161
26751.29946286434,0.9960802667758731
27213.199284067887,0.9961387702568303
28161.06273527082,0.9961972737377874
28647.304155444777,0.9962557772187445
29141.94123599977,0.9963142806997016
29645.118940137785,0.9964312876616158
30156.984734059908,0.996489791142573
30677.68863018417,0.9966067981044873
32294.36817777744,0.9966653015854443
33419.21391737138,0.9967823085473586
35787.80862798149,0.9968408120283156
36405.73683103864,0.9968993155092728
37034.33445697391,0.997016322471187
38324.27805033673,0.9970748259521441
39659.151693029686,0.9971333294331013
41040.52034443791,0.9971918329140584
42470.00347307607,0.9972503363950155
43203.30942099674,0.9973088398759726
46265.35422038782,0.9974258468378868
47876.82363508972,0.997484350318844
48703.486141991125,0.9975428537998011
52155.357270660184,0.9976013572807582
54903.885701642896,0.9977183642426725
56816.2439672908,0.9977768677236295
57797.258477123345,0.9978353712045867
58795.21161931362,0.9978938746855438
62962.336184093394,0.997952378166501
66280.38019987883,0.9980693851284151
67424.80669049197,0.9981278886093723
74718.47925107925,0.9982448955712865
77320.99999376245,0.9983033990522436
80014.16918491514,0.9983619025332007
88669.69493111632,0.998478909495115
98261.53141710696,0.9985374129760721
107042.71687032544,0.9985959164570292
114629.39481000605,0.9987129234189435
118622.05339600042,0.9987714268999005
127029.41955757939,0.9988299303808577
150747.98085220228,0.9988884338618148
167055.13048264637,0.9989469373427718
175858.74720969272,0.999005440823729
191574.4423606658,0.9990639443046861
194882.2517923683,0.9991224477856433
239325.46825397146,0.9992394547475575
243457.76811287814,0.9992979582285146
251937.65016925728,0.9993564617094717
265214.47982899233,0.9994149651904288
298978.7105690822,0.999473468671386
466598.0924807551,0.9995904756333002
634991.4845931052,0.9996489791142573
657108.8848218711,0.9997074825952145
703681.632844378,0.9997659860761715
766566.4548995155,0.9998244895571287
1136444.8056009584,0.9998829930380858
1773581.0603161554,0.9999414965190428
2674756.7909455416,1.0


==> data/coverage/europe_asn/witness_coverage_Europe_asn_ips_cdf.csv <==
value,cdf
0.0,0.005323816767097643
0.1,0.011408178786637805
0.2,0.018662610425320306
0.30000000000000004,0.025449014216345874
0.4,0.03299596325981396
0.5,0.04136196103668168
0.6000000000000001,0.051717077166091384
0.7000000000000001,0.06078511671444451
0.8,0.07131574328672556
0.9,0.189083250453402
1.0,0.1954016263967706
1.1,0.20113496753056806
1.2000000000000002,0.20704381910723688
1.3,0.21336219505060552
1.4000000000000001,0.221611185865559
1.5,0.2282220792137132
1.6,0.23764113964780906
1.7000000000000002,0.2474112209676476
1.8,0.25630375007312933
1.9000000000000001,0.30936640730123444
2.0,0.31375416837301817
2.1,0.31972152343064414
2.2,0.32603989937401273
2.3000000000000003,0.33165623354589596
2.4000000000000004,0.33891066518457846
2.5,0.3455800620136898
2.6,0.3525419762475867
2.7,0.3590358626338267
2.8000000000000003,0.3655297490200667
2.9000000000000004,0.3917393084888551
3.0,0.3955420347510677
3.1,0.4001053062657228
3.2,0.40578014391856315
3.3000000000000003,0.4105189258760896
3.4000000000000004,0.414204645176388
3.5,0.4197624758673141
3.6,0.4250862926344117
3.7,0.43058561984438076
3.8000000000000003,0.43608494705434975
3.9000000000000004,0.45170537646989994
4.0,0.45550810273211256
4.1000000000000005,0.4593693324752823
4.2,0.4621189960802668
4.3,0.465746211899608
4.4,0.469724448604692
4.5,0.4736441818288188
4.6000000000000005,0.4787924881530451
4.7,0.48277072485812905
4.800000000000001,0.48686596852512726
4.9,0.49593400807348037
5.0,0.4995027204118645
5.1000000000000005,0.5034809571169485
5.2,0.5073421868601182
5.300000000000001,0.5106183817937168
5.4,0.5145381150178435
5.5,0.5175802960276137
5.6000000000000005,0.5206809805183409
5.7,0.5235476510852396
5.800000000000001,0.527233370385538
5.9,0.5339027672146492
6.0,0.5372959691101621
6.1000000000000005,0.540747674486632
6.2,0.5444333937869303
6.300000000000001,0.5472415608728719
6.4,0.5510442871350846
6.5,0.5543789855496402
6.6000000000000005,0.5569531387117533
6.7,0.5590592640262095
6.800000000000001,0.5619844380740654
6.9,0.5668987304744633
7.0,0.5695313871175335
7.1000000000000005,0.5715790089510326
7.2,0.5744456795179314
7.300000000000001,0.5770198326800444
7.4,0.5793599719183291
7.5,0.5817001111566138
7.6000000000000005,0.5840402503948985
7.7,0.5867314105189259
7.800000000000001,0.5891300532381677
7.9,0.5924062481717662
8.0,0.5948633943719651
8.1,0.597262037091207
8.200000000000001,0.5992511554437489
8.3,0.6018838120868192
8.4,0.6048674896156321
8.5,0.6072076288539168
8.6,0.6087287193588018
8.700000000000001,0.611302872520915
8.8,0.6136430117591997
8.9,0.6167436962499269
9.0,0.6184988006786404
9.1,0.6204294155502252
9.200000000000001,0.6220675130170246
9.3,0.623822617445738
9.4,0.6259872462411513
9.5,0.6276838471889078
9.600000000000001,0.6295559585795355
9.700000000000001,0.6316035804130345
9.8,0.6339437196513192
9.9,0.6362838588896039
10.0,0.6380389633183174
10.100000000000001,0.6395015503422453
10.200000000000001,0.6411981512900018
10.3,0.6427192417948868
10.4,0.6442403322997718
10.5,0.6459369332475282
10.600000000000001,0.6481600655238987
10.700000000000001,0.6501491838764406
10.8,0.6520797987480255
10.9,0.6538934066576961
11.0,0.6554730006435383
11.100000000000001,0.6572866085532089
11.200000000000001,0.6589832095009653
11.3,0.6602702860820219
11.4,0.6616158661440356
11.5,0.6638389984204061
11.600000000000001,0.6648920610776341
11.700000000000001,0.6664716550634763
11.8,0.6678757386064471
11.9,0.6692798221494178
12.0,0.6710934300590885
12.100000000000001,0.6722634996782308
12.200000000000001,0.673375065816416
12.3,0.674369624992687
12.4,0.675832212016615
12.5,0.6772362955595858
12.600000000000001,0.6785818756215994
12.700000000000001,0.6801614696074416
12.8,0.6817410635932838
12.9,0.682852629731469
13.0,0.6844322237173112
13.100000000000001,0.685836307260282
13.200000000000001,0.6866553559936817
13.3,0.687883929093781
13.4,0.688878488270052
13.5,0.6901655648511087
13.600000000000001,0.6913356344702509
13.700000000000001,0.6923886971274791
13.8,0.693851284151407
13.9,0.6958989059849061
14.0,0.6967764581992628
14.100000000000001,0.6987070730708477
14.200000000000001,0.699350611361376
14.3,0.7006961914233897
14.4,0.7016907505996607
14.5,0.702860820218803
14.600000000000001,0.7039138828760311
14.700000000000001,0.7046744281284737
14.8,0.7059615047095302
14.9,0.7074825952144153
15.0,0.7087111683145148
15.100000000000001,0.7100567483765284
15.200000000000001,0.7112853214766278
15.3,0.7122213771719418
15.4,0.7132159363482127
15.5,0.714386005967355
15.600000000000001,0.7157900895103259
15.700000000000001,0.7166091382437255
15.8,0.7173111800152109
15.9,0.7181887322295677
16.0,0.7195343122915814
16.1,0.7207628853916808
16.2,0.7215819341250804
16.3,0.7226349967823086
16.400000000000002,0.7232785350728368
16.5,0.7245071081729363
16.6,0.7257941847539928
16.7,0.7267302404493068
16.8,0.7271982682969637
16.900000000000002,0.7285438483589773
17.0,0.7293043936114199
17.1,0.7295384075352483
17.2,0.7306499736734335
17.3,0.7311180015210905
17.400000000000002,0.7318200432925759
17.5,0.7330486163926754
17.6,0.7335751477212894
17.7,0.7349792312642602
17.8,0.7356812730357456
17.900000000000002,0.7365588252501024
18.0,0.7374363774644591
18.1,0.737845901831159
18.2,0.7387234540455158
18.3,0.7392499853741298
18.400000000000002,0.7403030480313578
18.5,0.7414146141695431
18.6,0.7422336629029427
18.7,0.7429357046744282
18.8,0.743345229041128
18.900000000000002,0.7441057742935705
19.0,0.7444567951793132
19.1,0.7452173404317557
19.200000000000003,0.7460948926461124
19.3,0.7467969344175979
19.400000000000002,0.7473234657462119
19.5,0.7482595214415257
19.6,0.7490785701749254
19.700000000000003,0.7500731293511964
19.8,0.7506581641607676
19.900000000000002,0.7511846954893816
20.0,0.7517697302989528
20.1,0.752354765108524
20.200000000000003,0.7529983033990523
20.3,0.7536418416895805
20.400000000000002,0.7542268764991517
20.5,0.7554554495992511
20.6,0.7558064704849938
20.700000000000003,0.7568010296612648
20.8,0.7576785818756216
20.900000000000002,0.7584976306090212
21.0,0.7590241619376353
21.1,0.7596677002281635
21.200000000000003,0.7603112385186919
21.3,0.7609547768092202
21.400000000000002,0.7615398116187914
21.5,0.7624173638331481
21.6,0.762885391680805
21.700000000000003,0.7634704264903762
21.8,0.7640554612999474
21.900000000000002,0.7642894752237758
22.0,0.7648745100333469
22.1,0.7655180483238753
22.200000000000003,0.7665126075001463
22.3,0.7670976423097174
22.400000000000002,0.7675656701573743
22.5,0.7684432223717311
22.6,0.7687357397765167
22.700000000000003,0.769379278067045
22.8,0.7697888024337448
22.900000000000002,0.7704323407242731
23.0,0.7707248581290587
23.1,0.771426899900544
23.200000000000003,0.7722459486339437
23.3,0.7725969695196864
23.400000000000002,0.7730064938863862
23.5,0.7737085356578717
23.6,0.7740595565436144
23.700000000000003,0.7749371087579711
23.8,0.7755221435675422
23.900000000000002,0.7761656818580706
24.0,0.7767507166676417
24.1,0.7771602410343416
24.200000000000003,0.7774527584391271
24.3,0.7778622828058269
24.400000000000002,0.7785058210963552
24.5,0.7790908559059264
24.6,0.7800269116012403
24.700000000000003,0.7804364359679401
24.8,0.7806704498917686
24.900000000000002,0.7815480021061253
25.0,0.7821330369156965
25.1,0.7826595682443105
25.200000000000003,0.783361610015796
25.3,0.78388814134441
25.400000000000002,0.7842976657111098
25.5,0.7847071900778096
25.6,0.7850582109635523
25.700000000000003,0.7858187562159948
25.8,0.7867548119113087
25.900000000000002,0.7870473293160943
26.0,0.7875153571637512
26.1,0.7879833850114082
26.200000000000003,0.7886854267828936
26.3,0.7888609372257649
26.400000000000002,0.789387468554379
26.5,0.7899725033639502
26.6,0.7903235242496929
26.700000000000003,0.7908500555783069
26.8,0.7915520973497923
26.900000000000002,0.791903118235535
27.0,0.7924296495641491
27.1,0.7927221669689346
27.200000000000003,0.7933072017785058
27.3,0.793892236588077
27.400000000000002,0.7943017609547768
27.5,0.7945357748786053
27.6,0.7950623062072193
27.700000000000003,0.7956473410167905
27.8,0.7959398584215761
27.900000000000002,0.7962323758263616
28.0,0.7965833967121043
28.1,0.7970514245597613
28.200000000000003,0.7975194524074183
28.3,0.7981044872169895
28.400000000000002,0.7986310185456035
28.5,0.7990405429123033
28.6,0.799391563798046
28.700000000000003,0.799859591645703
28.8,0.8002106125314457
28.900000000000002,0.8006786403791025
29.0,0.8012636751886737
29.1,0.8014976891125022
29.200000000000003,0.8017902065172878
29.3,0.8021997308839875
29.400000000000002,0.8026677587316445
29.5,0.8030772830983444
29.6,0.8033698005031299
29.700000000000003,0.8037793248698297
29.8,0.8040133387936582
29.900000000000002,0.8043643596794009
30.0,0.8047153805651436
30.1,0.8050078979699292
30.200000000000003,0.8055344292985432
30.3,0.8058854501842859
30.400000000000002,0.8062364710700287
30.5,0.8066459954367284
30.6,0.8069385128415141
30.700000000000003,0.8071725267653426
30.8,0.8075820511320424
30.900000000000002,0.8078160650558708
31.0,0.8081085824606564
31.1,0.8085766103083133
31.200000000000003,0.8089276311940561
31.3,0.8091616451178845
31.400000000000002,0.8094541625226701
31.5,0.8099221903703271
31.6,0.8102147077751126
31.700000000000003,0.8106242321418125
31.8,0.8107997425846838
31.900000000000002,0.8111507634704265
32.0,0.8115602878371263
32.1,0.8117357982799976
32.2,0.8120283156847833
32.300000000000004,0.8125548470133973
32.4,0.8127888609372258
32.5,0.8130228748610542
32.6,0.8135494061896683
32.7,0.8137249166325397
32.800000000000004,0.8140759375182823
32.9,0.8147194758088107
33.0,0.8150119932135962
33.1,0.8154800210612532
33.2,0.8158310419469958
33.300000000000004,0.8160650558708243
33.4,0.8165330837184812
33.5,0.8170011115661382
33.6,0.8172351254899667
33.7,0.817410635932838
33.800000000000004,0.8177031533376236
33.9,0.8178786637804949
34.0,0.8182296846662377
34.1,0.8186977125138946
34.2,0.818931726437723
34.300000000000004,0.8191657403615515
34.4,0.8195167612472942
34.5,0.8198677821330369
34.6,0.8203358099806939
34.7,0.8206868308664366
34.800000000000004,0.8209793482712221
34.9,0.8212133621950506
35.0,0.8216228865617504
35.1,0.8218569004855789
35.2,0.8222079213713216
35.300000000000004,0.8224419352951501
35.4,0.8227929561808928
35.5,0.8228514596618499
35.6,0.8232609840285497
35.7,0.8234364944714211
35.800000000000004,0.8238460188381209
35.9,0.823904522319078
36.0,0.8241970397238636
36.1,0.8244895571286491
36.2,0.8246650675715205
36.300000000000004,0.8249575849763061
36.4,0.8252501023810916
36.5,0.825425612823963
36.6,0.8256596267477915
36.7,0.8260691511144913
36.800000000000004,0.826361668519277
36.9,0.8267126894050196
37.0,0.8270052068098052
37.1,0.8271807172526765
37.2,0.8272977242145908
37.300000000000004,0.8275317381384192
37.4,0.8277657520622477
37.5,0.8279997659860762
37.6,0.8283507868718188
37.7,0.8287018077575615
37.800000000000004,0.828877318200433
37.9,0.8290528286433043
38.1,0.8291113321242614
38.2,0.8296378634528755
38.300000000000004,0.8297548704147897
38.400000000000006,0.8299888843386182
38.5,0.8303399052243609
38.6,0.830924940033932
38.7,0.8310419469958462
38.800000000000004,0.8312759609196747
38.900000000000006,0.831451471362546
39.0,0.8316269818054174
39.1,0.8317439887673317
39.2,0.8321535131340315
39.300000000000004,0.832446030538817
39.400000000000006,0.8326215409816884
39.5,0.8327385479436027
39.6,0.8330895688293454
39.7,0.8332065757912596
39.800000000000004,0.8335575966770022
39.900000000000006,0.8339671210437021
40.0,0.8342011349675306
40.1,0.8344351488913591
40.2,0.8348446732580589
40.300000000000004,0.8353127011057158
40.400000000000006,0.8356052185105014
40.5,0.8360147428772012
40.7,0.8362487568010296
40.800000000000004,0.8364242672439011
40.900000000000006,0.8368337916106008
41.0,0.8368922950915579
41.1,0.8373603229392149
41.2,0.837418826420172
41.300000000000004,0.8378868542678289
41.400000000000006,0.8380623647107003
41.5,0.8384718890774001
41.6,0.8387644064821856
41.7,0.8390569238869713
41.800000000000004,0.8392909378107998
41.900000000000006,0.8395834552155853
42.0,0.8400514830632423
42.1,0.840402503948985
42.2,0.8408120283156848
42.300000000000004,0.8410460422395133
42.400000000000006,0.8412215526823846
42.5,0.8414555666062131
42.6,0.8420991048967413
42.7,0.842391622301527
42.800000000000004,0.8428011466682268
42.900000000000006,0.8430351605920552
43.0,0.843386181477798
43.1,0.8436786988825835
43.2,0.8439712162873692
43.300000000000004,0.8442052302111975
43.400000000000006,0.8443807406540689
43.5,0.844439244135026
43.6,0.8446147545778974
43.7,0.8448487685017259
43.900000000000006,0.8451997893874685
44.0,0.845433803311297
44.1,0.8456093137541684
44.2,0.8457848241970397
44.300000000000004,0.8460188381208682
44.400000000000006,0.8462528520446967
44.5,0.8464868659685252
44.6,0.8465453694494822
44.7,0.846954893816182
44.800000000000004,0.8471889077400105
44.900000000000006,0.8473644181828819
45.0,0.8475399286257532
45.1,0.8475984321067104
45.2,0.8478324460305389
45.300000000000004,0.8481249634353244
45.400000000000006,0.84841748084011
45.5,0.8486514947639384
45.6,0.8488270052068098
45.7,0.8491195226115954
45.800000000000004,0.8492950330544667
45.900000000000006,0.8494120400163809
46.0,0.8495290469782952
46.1,0.8496460539402094
46.2,0.8497630609021237
46.300000000000004,0.8499385713449951
46.400000000000006,0.8502310887497806
46.5,0.8505821096355233
46.6,0.8508746270403089
46.7,0.8511086409641374
46.800000000000004,0.8513426548879658
47.0,0.8514011583689229
47.1,0.8515181653308372
47.2,0.8518106827356228
47.300000000000004,0.851927689697537
47.400000000000006,0.8519861931784941
47.5,0.8522202071023226
47.6,0.8523957175451939
47.7,0.8525712279880653
47.800000000000004,0.8527467384309366
47.900000000000006,0.8528052419118938
48.0,0.8528637453928509
48.1,0.8530977593166793
48.2,0.8532147662785936
48.300000000000004,0.8532732697595506
48.400000000000006,0.853390276721465
48.5,0.8536242906452934
48.6,0.8538583045691218
48.7,0.8540338150119932
48.800000000000004,0.8543263324167788
48.900000000000006,0.8545018428596501
49.0,0.8547358567834786
49.1,0.8549698707073071
49.2,0.8552623881120927
49.300000000000004,0.855437898554964
49.400000000000006,0.8557889194407067
49.5,0.8561399403264495
49.6,0.8563739542502778
49.7,0.8567249751360206
49.800000000000004,0.856958989059849
49.900000000000006,0.8571344995027204
50.0,0.857427016907506
50.1,0.8576610308313345
50.2,0.857895044755163
50.300000000000004,0.8581290586789914
50.400000000000006,0.858421576083777
50.5,0.8585970865266483
50.6,0.8587140934885625
50.7,0.8591236178552624
50.800000000000004,0.8591821213362195
50.900000000000006,0.8592991282981337
51.1,0.8595331422219622
51.2,0.8595916457029193
51.300000000000004,0.8596501491838764
51.400000000000006,0.8597671561457907
51.5,0.8600011700696192
51.6,0.8602351839934476
51.7,0.8603521909553619
51.900000000000006,0.860469197917276
52.0,0.8607032118411045
52.1,0.8608202188030187
52.2,0.8611712396887615
52.300000000000004,0.8613467501316329
52.400000000000006,0.8614052536125899
52.5,0.8614637570935471
52.6,0.8615222605745042
52.7,0.8615807640554612
52.800000000000004,0.8616392675364184
52.900000000000006,0.8619902884221611
53.0,0.8622243023459896
53.1,0.8624583162698181
53.2,0.8625168197507752
53.300000000000004,0.8626923301936466
53.400000000000006,0.8627508336746036
53.5,0.8628678406365179
53.6,0.8631018545603464
53.7,0.8632188615222606
53.800000000000004,0.8632773650032177
54.0,0.8633358684841748
54.1,0.8635113789270462
54.2,0.8636283858889604
54.300000000000004,0.8637453928508746
54.400000000000006,0.8638623998127889
54.5,0.8639794067747031
54.6,0.8641549172175744
54.7,0.8643889311414029
54.800000000000004,0.8645059381033171
54.900000000000006,0.8646229450652314
55.0,0.8646814485461884
55.1,0.8648569589890599
55.2,0.8649739659509741
55.300000000000004,0.8650324694319312
55.400000000000006,0.8652664833557596
55.5,0.8654419937986311
55.6,0.8655590007605453
55.7,0.8656760077224595
55.800000000000004,0.8657930146843738
55.900000000000006,0.8658515181653308
56.0,0.8660270286082022
56.1,0.8661440355701164
56.2,0.8662610425320306
56.300000000000004,0.8663780494939449
56.400000000000006,0.866436552974902
56.5,0.8666120634177733
56.6,0.866904580822559
56.7,0.8671385947463874
56.800000000000004,0.867431112151173
57.0,0.8674896156321301
57.1,0.8678406365178728
57.2,0.8679576434797871
57.300000000000004,0.8680746504417013
57.5,0.8681331539226584
57.6,0.8682501608845726
57.7,0.8685426782893583
57.800000000000004,0.8687766922131867
57.900000000000006,0.868952202656058
58.0,0.8691277130989293
58.1,0.8691862165798865
58.2,0.8692447200608436
58.300000000000004,0.8696542444275435
58.400000000000006,0.869946761832329
58.5,0.8701222722752003
58.6,0.8702977827180717
58.7,0.8704732931609431
58.800000000000004,0.8705317966419002
58.900000000000006,0.8707073070847715
59.0,0.8709998244895572
59.1,0.8712923418943427
59.2,0.8715848592991283
59.300000000000004,0.8718188732229568
59.400000000000006,0.8721113906277423
59.5,0.872462411513485
59.6,0.8725794184753993
59.7,0.8728719358801849
59.800000000000004,0.8730474463230562
59.900000000000006,0.8732229567659275
60.0,0.8733984672087989
60.1,0.8735739776516702
60.2,0.8737494880945417
60.300000000000004,0.873924998537413
60.400000000000006,0.87398350201837
60.5,0.8741590124612414
60.6,0.8742760194231557
60.7,0.8745100333469842
60.800000000000004,0.8745685368279412
60.900000000000006,0.8747440472708126
61.0,0.874919557713684
61.1,0.8751535716375124
61.2,0.8753290820803837
61.400000000000006,0.8753875855613409
61.5,0.875446089042298
61.6,0.8755045925232552
61.7,0.8756215994851694
61.800000000000004,0.8756801029661265
61.900000000000006,0.8757971099280407
62.0,0.8758556134089979
62.1,0.8760896273328262
62.2,0.8763236412566547
62.300000000000004,0.8765576551804832
62.400000000000006,0.8767331656233546
62.5,0.8769086760662259
62.6,0.8771426899900544
62.7,0.8772011934710116
62.800000000000004,0.8773767039138829
62.900000000000006,0.8774937108757971
63.0,0.8775522143567542
63.1,0.8777277247996256
63.2,0.8778447317615398
63.300000000000004,0.8779617387234541
63.400000000000006,0.8780787456853683
63.5,0.8781957526472826
63.6,0.8782542561282396
63.7,0.8783127596091967
63.800000000000004,0.8783712630901539
63.900000000000006,0.8784882700520681
64.0,0.8785467735330252
64.10000000000001,0.8786637804949394
64.2,0.8788392909378108
64.3,0.8789562978997251
64.4,0.8791903118235534
64.5,0.8793073187854678
64.60000000000001,0.8793658222664249
64.7,0.8795413327092962
64.8,0.8795998361902533
64.9,0.8796583396712104
65.0,0.8797168431521676
65.10000000000001,0.8798923535950389
65.3,0.8800093605569531
65.60000000000001,0.8801263675188674
65.7,0.8803018779617388
65.8,0.880418884923653
65.9,0.8804773884046101
66.0,0.8805358918855672
66.10000000000001,0.8807699058093956
66.3,0.8808284092903528
66.4,0.880945416252267
66.5,0.8810039197332241
66.7,0.8810624232141813
66.8,0.8811794301760955
66.9,0.8813549406189668
67.0,0.881413444099924
67.2,0.8814719475808811
67.3,0.8815889545427953
67.4,0.8818229684666238
67.60000000000001,0.8818814719475809
67.7,0.8821739893523665
67.9,0.8822324928333236
68.0,0.8823494997952378
68.2,0.8825250102381091
68.3,0.8826420172000234
68.4,0.8827590241619376
68.5,0.8828175276428948
68.60000000000001,0.8831100450476803
68.7,0.8831685485286375
68.8,0.8833440589715088
68.9,0.883461065933423
69.10000000000001,0.8835780728953373
69.2,0.8836365763762943
69.3,0.8836950798572515
69.4,0.8838120868191658
69.5,0.88392909378108
69.60000000000001,0.8839875972620371
69.7,0.8841046042239513
69.8,0.8842801146668227
69.9,0.884397121628737
70.0,0.8845141285906511
70.2,0.8846311355525653
70.3,0.8847481425144796
70.4,0.884923652957351
70.5,0.8850406599192652
70.60000000000001,0.8853331773240508
70.7,0.8853916808050079
71.0,0.8856256947288363
71.10000000000001,0.8857427016907506
71.4,0.8858012051717077
71.60000000000001,0.885918212133622
71.7,0.8860937225764933
71.8,0.8862107295384075
72.0,0.8863862399812789
72.3,0.8865032469431932
72.4,0.8865617504241502
72.5,0.8866787573860645
72.60000000000001,0.8867957643479787
72.7,0.8868542678289358
72.8,0.88697127479085
72.9,0.8871467852337214
73.0,0.8873222956765927
73.2,0.887439302638507
73.3,0.8875563096004212
73.4,0.8877318200432925
73.5,0.8879073304861639
73.60000000000001,0.887965833967121
73.7,0.8881413444099924
73.8,0.8882583513719067
74.0,0.8883753583338209
74.2,0.888492365295735
74.3,0.8885508687766922
74.4,0.8886678757386064
74.5,0.8887848827005207
74.60000000000001,0.8890188966243492
74.7,0.8890774001053062
74.8,0.8891944070672205
74.9,0.8892529105481776
75.3,0.8894869244720061
75.4,0.8895454279529632
75.5,0.8896624349148774
75.60000000000001,0.8897209383958345
75.7,0.8897794418767917
75.8,0.8898379453577487
75.9,0.889954952319663
76.0,0.8901304627625344
76.10000000000001,0.8902474697244486
76.3,0.8903644766863629
76.4,0.8908325045340197
76.5,0.8910080149768911
76.60000000000001,0.8910665184578482
76.7,0.8911250219388054
76.9,0.8911835254197624
77.0,0.8913005323816767
77.10000000000001,0.8914760428245481
77.2,0.8916515532674194
77.30000000000001,0.8918270637102907
77.4,0.891944070672205
77.5,0.8920610776341192
77.60000000000001,0.8921195811150764
77.80000000000001,0.8921780845960334
77.9,0.8922365880769906
78.10000000000001,0.8923535950389048
78.2,0.8924706020008191
78.30000000000001,0.8926461124436904
78.4,0.8928801263675189
78.60000000000001,0.8929386298484759
78.7,0.8931141402913473
78.80000000000001,0.8931726437723044
78.9,0.8934066576961329
79.0,0.8934651611770901
79.10000000000001,0.8935236646580471
79.2,0.8935821681390043
79.30000000000001,0.8936991751009185
79.4,0.8937576785818756
79.5,0.8938161820628328
79.60000000000001,0.8939331890247469
79.7,0.8940501959866612
79.80000000000001,0.8941086994676183
79.9,0.8941672029485754
80.10000000000001,0.8943427133914468
80.2,0.8946352307962324
80.30000000000001,0.8946937342771895
80.4,0.8947522377581466
80.5,0.8948692447200608
80.60000000000001,0.894927748201018
80.7,0.8951617621248464
80.9,0.8952787690867606
81.0,0.8953372725677178
81.10000000000001,0.8955127830105891
81.2,0.8955712864915463
81.4,0.8956882934534605
81.5,0.8958638038963318
81.7,0.895922307377289
81.9,0.8959808108582461
82.0,0.8960978178201603
82.10000000000001,0.8962733282630316
82.30000000000001,0.896448838705903
82.4,0.8966243491487743
82.60000000000001,0.8968583630726028
82.7,0.8972093839583455
83.0,0.8972678874393026
83.2,0.8973263909202598
83.4,0.8973848944012168
83.5,0.8975604048440883
83.60000000000001,0.8976189083250453
83.7,0.8977359152869596
83.80000000000001,0.8977944187679167
83.9,0.897969929210788
84.0,0.8980284326917451
84.10000000000001,0.8980869361727023
84.2,0.8982624466155736
84.30000000000001,0.8983209500965308
84.5,0.898437957058445
84.7,0.8985549640203592
84.9,0.8986134675013163
85.0,0.8987304744632305
85.30000000000001,0.8987889779441877
85.60000000000001,0.8988474814251448
85.80000000000001,0.898905984906102
85.9,0.8990229918680162
86.0,0.8990814953489733
86.10000000000001,0.8991985023108875
86.30000000000001,0.8993740127537588
86.4,0.8994910197156731
86.5,0.8996080266775873
86.60000000000001,0.8997250336395015
86.7,0.8997835371204587
86.80000000000001,0.8998420406014158
86.9,0.8999005440823729
87.0,0.89995904756333
87.10000000000001,0.9001345580062013
87.2,0.9001930614871585
87.5,0.9002515649681156
87.60000000000001,0.9005440823729012
87.7,0.9006025858538583
87.9,0.9006610893348154
88.0,0.9007780962967297
88.2,0.9008365997776868
88.30000000000001,0.900953606739601
88.4,0.9010121102205582
88.60000000000001,0.9011876206634295
88.7,0.9012461241443865
88.80000000000001,0.9013046276253437
88.9,0.9013631311063008
89.0,0.901421634587258
89.10000000000001,0.901480138068215
89.30000000000001,0.9015386415491722
89.5,0.9015971450301293
89.60000000000001,0.9018311589539577
89.7,0.901948165915872
89.80000000000001,0.9021236763587434
89.9,0.9022406833206575
90.0,0.9023576902825718
90.10000000000001,0.9024161937635289
90.2,0.902474697244486
90.30000000000001,0.9025332007254432
90.4,0.9025917042064003
90.5,0.9026502076873574
90.60000000000001,0.9027672146492717
90.9,0.9028257181302287
91.10000000000001,0.9030012285731001
91.30000000000001,0.9032352424969285
91.5,0.9033522494588428
91.7,0.9034107529397999
92.30000000000001,0.9035277599017142
92.4,0.9037032703445855
92.5,0.9038787807874569
92.60000000000001,0.9039957877493711
92.7,0.9040542912303282
93.10000000000001,0.9041712981922424
93.2,0.9042883051541567
93.30000000000001,0.9043468086351137
93.4,0.904463815597028
93.60000000000001,0.9045808225589422
93.7,0.9046978295208565
93.80000000000001,0.9048148364827707
94.0,0.9048733399637279
94.10000000000001,0.9049318434446849
94.30000000000001,0.9050488504065992
94.4,0.9051073538875564
94.5,0.9052243608494706
94.60000000000001,0.9053413678113847
94.7,0.9053998712923419
95.0,0.905458374773299
95.10000000000001,0.9055753817352132
95.30000000000001,0.9056338852161704
95.4,0.9056923886971274
95.5,0.9057508921780846
95.60000000000001,0.9058678991399989
95.7,0.9059264026209559
95.80000000000001,0.9060434095828702
96.10000000000001,0.9061604165447844
96.2,0.9062189200257416
96.30000000000001,0.9063359269876557
96.4,0.90645293394957
96.5,0.9065114374305271
96.60000000000001,0.9065699409114842
96.7,0.9066284443924414
96.9,0.9067454513543556
97.0,0.9068039548353127
97.10000000000001,0.9070964722400983
97.2,0.9071549757210554
97.30000000000001,0.9072134792020126
97.4,0.9072719826829696
97.60000000000001,0.9073889896448839
97.7,0.9074474931258409
97.9,0.9076815070496694
98.10000000000001,0.9079155209734979
98.30000000000001,0.9079740244544551
98.7,0.9080325279354121
98.80000000000001,0.9081495348973264
98.9,0.9082080383782835
99.30000000000001,0.9082665418592406
99.5,0.9083835488211549
99.60000000000001,0.908442052302112
99.7,0.9085005557830691
99.9,0.9086760662259404
100.10000000000001,0.9087345697068976
100.2,0.9087930731878546
100.30000000000001,0.9089100801497689
100.5,0.9090270871116831
100.7,0.9092025975545545
100.80000000000001,0.9093196045164688
101.0,0.9093781079974258
101.10000000000001,0.909436611478383
101.2,0.9095536184402973
101.30000000000001,0.9096121219212543
101.4,0.9097291288831686
101.5,0.9097876323641256
101.7,0.9098461358450828
101.80000000000001,0.9099046393260399
102.0,0.9100801497689113
102.10000000000001,0.9101386532498683
102.2,0.9101971567308255
102.4,0.9103141636927398
102.5,0.9103726671736968
102.60000000000001,0.910431170654654
102.7,0.9105481776165681
102.80000000000001,0.9106066810975253
103.0,0.9106651845784824
103.10000000000001,0.9107236880594395
103.2,0.9107821915403966
103.30000000000001,0.9108406950213538
103.5,0.9108991985023109
103.60000000000001,0.910957701983268
103.7,0.9110747089451823
103.9,0.9111917159070965
104.0,0.9113087228690107
104.4,0.9113672263499678
104.5,0.911425729830925
104.60000000000001,0.9116012402737963
104.7,0.9116597437547534
104.80000000000001,0.9118352541976248
104.9,0.911952261159539
105.0,0.9120692681214533
105.10000000000001,0.9121277716024103
105.2,0.9121862750833675
105.4,0.9122447785643246
105.5,0.912420289007196
105.7,0.912478792488153
105.80000000000001,0.9125372959691102
105.9,0.9126543029310243
106.2,0.9127128064119815
106.30000000000001,0.9127713098929386
106.4,0.9128298133738958
106.5,0.9130053238167671
106.7,0.9130638272977242
106.80000000000001,0.9131808342596385
107.10000000000001,0.9132978412215527
107.30000000000001,0.913414848183467
107.5,0.913473351664424
107.60000000000001,0.9135903586263383
108.0,0.9137073655882525
108.10000000000001,0.9138243725501667
108.2,0.9138828760311238
108.30000000000001,0.9139998829930381
108.4,0.9141168899549523
108.5,0.9142338969168665
108.60000000000001,0.9142924003978237
108.7,0.9143509038787808
108.80000000000001,0.9144094073597379
108.9,0.9145264143216522
109.0,0.9145849178026093
109.10000000000001,0.9147019247645235
109.2,0.9148189317264377
109.5,0.914935938688352
109.60000000000001,0.9150529456502662
109.9,0.9151699526121804
110.0,0.9152284560931375
110.10000000000001,0.9153454630550518
110.4,0.9156379804598374
110.60000000000001,0.9156964839407945
110.80000000000001,0.9157549874217515
111.0,0.9158719943836658
111.10000000000001,0.91598900134558
111.2,0.9160475048265372
111.30000000000001,0.9161645117884514
111.4,0.9162230152694085
111.60000000000001,0.9162815187503657
111.7,0.9163400222313227
112.10000000000001,0.9163985257122799
112.2,0.916457029193237
112.5,0.9165740361551512
112.80000000000001,0.9166325396361084
113.0,0.9166910431170655
113.10000000000001,0.9167495465980225
113.30000000000001,0.9168665535599368
113.4,0.9169250570408939
113.60000000000001,0.916983560521851
113.80000000000001,0.9170420640028082
113.9,0.9171005674837653
114.10000000000001,0.9172175744456795
114.30000000000001,0.9172760779266367
114.4,0.9173345814075937
114.5,0.917451588369508
114.7,0.9175100918504651
115.0,0.9175685953314222
115.2,0.9177441057742936
115.30000000000001,0.9178026092552507
115.7,0.917978119698122
116.0,0.9180366231790792
116.10000000000001,0.9180951266600362
116.30000000000001,0.9181536301409934
116.60000000000001,0.9182121336219505
116.7,0.9182706371029076
116.80000000000001,0.9183876440648219
116.9,0.918446147545779
117.10000000000001,0.9185046510267361
117.2,0.9185631545076932
117.5,0.9186801614696074
117.7,0.9187971684315217
117.80000000000001,0.9189141753934359
118.10000000000001,0.9190311823553502
118.2,0.9190896858363072
118.5,0.9191481893172644
118.7,0.9192066927982215
118.9,0.9193236997601357
119.0,0.9193822032410929
119.2,0.9194992102030071
119.4,0.9195577136839642
119.60000000000001,0.9196747206458784
119.80000000000001,0.9197332241268356
119.9,0.9197917276077927
120.10000000000001,0.9198502310887497
120.2,0.919967238050664
120.30000000000001,0.9200257415316211
120.7,0.9201427484935354
120.9,0.9202012519744924
121.0,0.9202597554554496
121.2,0.9203182589364067
121.4,0.9203767624173639
121.60000000000001,0.9204352658983209
121.7,0.9204937693792781
121.80000000000001,0.9205522728602352
122.0,0.9206107763411923
122.2,0.9206692798221494
122.4,0.9207277833031066
122.60000000000001,0.9208447902650208
122.7,0.9209032937459779
122.9,0.920961797226935
123.0,0.9210788041888492
123.10000000000001,0.9211958111507634
123.30000000000001,0.9212543146317206
123.4,0.9213128181126777
123.5,0.9213713215936348
124.2,0.9214298250745919
124.5,0.9214883285555491
124.60000000000001,0.9215468320365062
124.9,0.9216053355174633
125.0,0.9216638389984204
125.4,0.9217223424793776
125.5,0.9218393494412918
125.7,0.9218978529222489
125.9,0.921956356403206
126.30000000000001,0.9220148598841631
126.60000000000001,0.9220733633651202
126.7,0.9221903703270344
126.80000000000001,0.9222488738079916
126.9,0.9223073772889487
127.10000000000001,0.9223658807699058
127.2,0.9224243842508629
127.30000000000001,0.9224828877318201
127.4,0.9225413912127771
127.5,0.9225998946937343
127.60000000000001,0.9227169016556485
127.7,0.9227754051366056
127.80000000000001,0.9228339086175628
127.9,0.9228924120985199
128.0,0.922950915579477
128.1,0.9230094190604341
128.20000000000002,0.9230679225413913
128.3,0.9231264260223483
128.4,0.9231849295033054
128.70000000000002,0.9232434329842626
128.9,0.9233019364652196
129.0,0.9233604399461768
129.20000000000002,0.9234189434271339
129.3,0.9235359503890481
129.4,0.9236529573509624
129.9,0.9237699643128766
130.0,0.9238284677938338
130.20000000000002,0.9238869712747908
130.4,0.923945474755748
130.8,0.9240039782367051
130.9,0.9240624817176623
131.1,0.9241209851986193
131.20000000000002,0.9241794886795764
131.4,0.9242964956414906
131.6,0.9243549991224478
131.70000000000002,0.9244135026034049
131.8,0.924472006084362
132.0,0.9245890130462763
132.1,0.9247645234891476
132.20000000000002,0.9248230269701048
132.3,0.924940033932019
132.5,0.9250570408939331
132.6,0.9251155443748903
132.8,0.9251740478558474
132.9,0.9252325513368045
133.0,0.9254080617796759
133.1,0.925466565260633
133.5,0.9255250687415901
133.9,0.9255835722225473
134.1,0.9256420757035043
134.3,0.9257005791844615
134.4,0.9257590826654186
134.6,0.9258760896273328
134.70000000000002,0.92593459310829
134.8,0.9259930965892471
134.9,0.9260516000702042
135.4,0.9261101035511613
135.5,0.9261686070321185
135.6,0.9262271105130755
135.9,0.9262856139940326
136.0,0.9263441174749898
136.1,0.9264026209559468
136.20000000000002,0.9265196279178611
136.3,0.9265781313988183
136.6,0.9266951383607325
136.8,0.9267536418416896
137.1,0.9268706488036038
137.20000000000002,0.926929152284561
137.5,0.926987655765518
137.9,0.9270461592464752
138.0,0.9271046627274323
138.20000000000002,0.9271631662083893
138.5,0.9272216696893465
139.0,0.9272801731703036
139.4,0.9273386766512608
139.5,0.9273971801322178
139.6,0.927455683613175
139.8,0.9275726905750892
140.0,0.9276311940560463
140.20000000000002,0.9276896975370035
140.3,0.9278067044989177
140.5,0.927923711460832
140.6,0.927982214941789
140.70000000000002,0.9280992219037033
140.9,0.9281577253846603
141.20000000000002,0.9282162288656175
141.4,0.9282747323465746
141.6,0.9283332358275317
141.70000000000002,0.9283917393084888
142.0,0.928450242789446
142.20000000000002,0.9285087462704031
142.70000000000002,0.9285672497513602
142.8,0.9286257532323173
142.9,0.9286842567132745
143.3,0.9288012636751887
143.5,0.9288597671561458
143.6,0.9289182706371029
143.70000000000002,0.9290352775990172
143.9,0.9290937810799743
144.0,0.9291522845609314
144.20000000000002,0.9292107880418885
144.5,0.9293277950038027
144.6,0.9293862984847598
144.8,0.929444801965717
144.9,0.929503305446674
145.4,0.9295618089276312
146.0,0.9296203124085883
146.20000000000002,0.9297373193705025
146.3,0.9298543263324168
146.4,0.929971333294331
146.5,0.9300298367752882
146.8,0.9300883402562452
147.0,0.9302638506991165
147.5,0.9303223541800737
147.6,0.9303808576610308
148.1,0.930439361141988
148.20000000000002,0.930497864622945
148.3,0.9305563681039022
148.5,0.9306148715848593
148.6,0.9307318785467735
148.70000000000002,0.9308488855086877
148.9,0.930965892470602
149.0,0.9310828994325162
149.3,0.9311999063944305
149.6,0.9312584098753875
149.9,0.9313754168373019
150.1,0.9314339203182589
150.4,0.931492423799216
150.9,0.9315509272801732
151.0,0.9316094307611303
151.4,0.9316679342420874
151.5,0.9317264377230445
151.70000000000002,0.9318434446849587
151.9,0.9319019481659159
152.3,0.931960451646873
152.5,0.9320189551278301
153.1,0.9320774586087872
153.4,0.9321359620897444
154.3,0.9321944655707014
154.4,0.9323114725326157
154.5,0.9324284794945299
154.70000000000002,0.932486982975487
155.4,0.9325454864564442
155.70000000000002,0.9326039899374012
156.0,0.9327209968993155
156.60000000000002,0.9328380038612297
156.8,0.9330135143041011
156.9,0.9330720177850582
157.0,0.9331305212660154
157.4,0.9331890247469724
157.60000000000002,0.9332475282279296
157.8,0.9333645351898437
157.9,0.9334230386708009
158.0,0.933481542151758
158.10000000000002,0.9335400456327152
158.60000000000002,0.9335985491136722
158.70000000000002,0.9336570525946294
158.8,0.9337155560755865
159.0,0.9338910665184579
159.10000000000002,0.9340080734803721
159.3,0.9340665769613292
159.4,0.9341250804422864
159.5,0.9342420874042006
159.8,0.9343590943661148
160.20000000000002,0.934476101328029
160.3,0.9345346048089861
160.4,0.9345931082899432
161.4,0.9346516117709004
161.5,0.9347101152518574
161.60000000000002,0.9347686187328146
161.70000000000002,0.9348271222137717
162.0,0.9348856256947289
162.10000000000002,0.9350026326566431
162.3,0.9351196396185573
162.5,0.9352366465804716
162.60000000000002,0.9352951500614286
162.70000000000002,0.9353536535423858
162.9,0.9354121570233429
163.10000000000002,0.9355291639852571
163.20000000000002,0.9356461709471714
164.0,0.9357046744281284
164.10000000000002,0.9357631779090856
164.20000000000002,0.9358216813900427
164.5,0.9358801848709998
165.0,0.9359971918329141
165.4,0.9360556953138712
166.0,0.9361141987948283
166.20000000000002,0.9361727022757854
166.5,0.9362312057567426
166.8,0.9362897092376996
167.0,0.9363482127186568
167.10000000000002,0.936465219680571
167.3,0.9365237231615281
167.8,0.9365822266424852
168.70000000000002,0.9366407301234424
168.8,0.9366992336043994
169.4,0.9367577370853566
169.60000000000002,0.9368747440472708
169.70000000000002,0.9369332475282279
170.10000000000002,0.9369917510091851
170.4,0.9370502544901421
170.5,0.9371087579710993
170.60000000000002,0.9371672614520564
170.70000000000002,0.9372257649330135
170.8,0.9372842684139706
170.9,0.9374012753758849
171.10000000000002,0.937459778856842
171.3,0.9375182823377991
171.4,0.9375767858187563
171.8,0.9376352892997133
172.0,0.9376937927806704
172.20000000000002,0.9377522962616276
173.10000000000002,0.9378693032235418
173.60000000000002,0.9379863101854561
173.70000000000002,0.9380448136664131
174.20000000000002,0.9381033171473703
174.4,0.9381618206283274
174.70000000000002,0.9382203241092845
175.0,0.9382788275902416
175.10000000000002,0.9383373310711988
175.60000000000002,0.9383958345521558
175.8,0.938454338033113
176.10000000000002,0.9385128415140701
176.3,0.9385713449950273
176.4,0.9386298484759843
176.5,0.9386883519569414
176.60000000000002,0.9387468554378986
176.8,0.9388053589188556
177.10000000000002,0.9388638623998128
177.8,0.9389223658807699
178.0,0.938980869361727
178.20000000000002,0.9390393728426841
178.3,0.9390978763236413
178.70000000000002,0.9391563798045984
180.0,0.9392148832855555
180.20000000000002,0.9393318902474698
180.60000000000002,0.9393903937284268
180.70000000000002,0.9395074006903411
181.10000000000002,0.9395659041712981
181.70000000000002,0.9396244076522553
182.20000000000002,0.9396829111332125
182.9,0.9397999180951266
183.10000000000002,0.9398584215760838
183.20000000000002,0.9399169250570409
183.8,0.939975428537998
184.0,0.9400339320189551
184.5,0.9400924354999123
184.60000000000002,0.9402094424618265
184.70000000000002,0.9402679459427836
184.8,0.9403264494237407
185.0,0.940443456385655
185.10000000000002,0.9405019598666121
185.60000000000002,0.9405604633475692
186.10000000000002,0.9406189668285263
186.20000000000002,0.9406774703094835
186.70000000000002,0.9407944772713976
186.8,0.9408529807523548
187.5,0.9409114842333118
187.8,0.940969987714269
188.0,0.9410284911952261
188.10000000000002,0.9410869946761833
188.3,0.9411454981571403
188.5,0.9412040016380975
188.70000000000002,0.9412625051190546
189.0,0.9413210086000117
189.20000000000002,0.9413795120809688
189.3,0.941438015561926
189.4,0.941496519042883
189.70000000000002,0.9415550225238402
190.0,0.9416135260047973
190.10000000000002,0.9416720294857543
190.3,0.9417305329667115
190.60000000000002,0.9417890364476686
191.4,0.9418475399286258
191.70000000000002,0.9419060434095828
192.60000000000002,0.9420230503714971
192.70000000000002,0.9420815538524542
192.9,0.9421400573334113
193.4,0.9421985608143685
193.60000000000002,0.9422570642953255
194.10000000000002,0.9423740712572398
194.4,0.942491078219154
194.9,0.9425495817001112
195.20000000000002,0.9426080851810683
195.3,0.9426665886620254
196.0,0.9427250921429825
196.10000000000002,0.9427835956239397
196.70000000000002,0.9428420991048967
196.9,0.9429006025858538
197.3,0.942959106066811
197.5,0.9430176095477681
198.3,0.9430761130287252
198.4,0.9433101269525537
198.70000000000002,0.9433686304335108
199.20000000000002,0.9434271339144679
199.5,0.943485637395425
199.9,0.9435441408763822
200.10000000000002,0.9436026443573393
200.3,0.9436611478382964
200.4,0.9437196513192535
200.70000000000002,0.9437781548002107
200.8,0.9438366582811677
201.5,0.9438951617621248
202.10000000000002,0.943953665243082
202.20000000000002,0.944012168724039
202.4,0.9440706722049962
203.3,0.9441291756859533
204.20000000000002,0.9441876791669104
205.4,0.9442461826478675
205.5,0.9443046861288247
205.60000000000002,0.9443631896097818
206.5,0.944480196571696
208.0,0.9445387000526532
208.70000000000002,0.9446557070145674
209.0,0.9447142104955245
209.3,0.9447727139764815
209.8,0.9448312174574387
210.3,0.9448897209383958
210.5,0.94500672790031
210.9,0.9450652313812672
211.60000000000002,0.9451237348622243
211.70000000000002,0.9451822383431814
212.70000000000002,0.9452407418241385
213.20000000000002,0.9452992453050957
213.4,0.9453577487860527
213.8,0.9454162522670099
214.20000000000002,0.945474755747967
214.5,0.9456502661908384
214.8,0.9457087696717955
215.5,0.9457672731527526
215.70000000000002,0.9458257766337097
216.10000000000002,0.9458842801146669
216.3,0.9459427835956239
216.4,0.946001287076581
216.5,0.9460597905575382
216.70000000000002,0.9461767975194524
217.3,0.9462353010004095
217.60000000000002,0.9462938044813667
217.9,0.9463523079623237
218.0,0.9464108114432809
218.10000000000002,0.946469314924238
218.5,0.9465278184051951
219.0,0.9465863218861522
219.20000000000002,0.9466448253671094
219.70000000000002,0.9467033288480664
220.0,0.9467618323290236
220.10000000000002,0.9468203358099807
220.3,0.9468788392909379
220.60000000000002,0.9469373427718949
221.0,0.946995846252852
221.4,0.9470543497338092
221.70000000000002,0.9471128532147662
221.8,0.9471713566957234
222.3,0.9472298601766805
222.4,0.9472883636576376
222.60000000000002,0.9473468671385947
222.8,0.9474053706195519
222.9,0.947463874100509
223.3,0.9475223775814661
223.5,0.9475808810624232
223.60000000000002,0.9476393845433804
223.8,0.9476978880243374
224.10000000000002,0.9477563915052946
224.4,0.9478148949862517
224.8,0.9479319019481659
225.10000000000002,0.947990405429123
226.20000000000002,0.9480489089100802
227.10000000000002,0.9481659158719944
227.9,0.9482244193529515
228.10000000000002,0.9482829228339086
229.0,0.9483414263148657
229.20000000000002,0.9483999297958229
229.70000000000002,0.9484584332767799
229.8,0.9485169367577371
230.0,0.9485754402386942
230.4,0.9486339437196514
230.5,0.9486924472006084
230.9,0.9487509506815656
231.3,0.9489264611244369
232.60000000000002,0.948984964605394
234.8,0.9490434680863511
235.5,0.9491019715673082
235.60000000000002,0.9491604750482654
236.70000000000002,0.9492189785292224
236.8,0.9492774820101796
237.20000000000002,0.9493359854911367
237.5,0.9493944889720939
237.60000000000002,0.9494529924530509
237.9,0.9495114959340081
239.10000000000002,0.9495699994149652
239.4,0.9496285028959223
239.8,0.9496870063768794
239.9,0.9497455098578366
240.20000000000002,0.9498040133387936
240.70000000000002,0.9498625168197508
241.0,0.9499795237816651
241.3,0.9500380272626221
241.9,0.9500965307435792
242.0,0.9501550342245364
242.60000000000002,0.9502135377054934
242.9,0.9502720411864506
243.4,0.9504475516293219
244.70000000000002,0.9505060551102791
245.60000000000002,0.9505645585912362
246.0,0.9506230620721933
246.20000000000002,0.9506815655531504
246.4,0.9507400690341076
246.60000000000002,0.9507985725150646
247.8,0.9509155794769789
249.10000000000002,0.950974082957936
249.20000000000002,0.9510325864388931
249.5,0.9510910899198503
249.70000000000002,0.9511495934008074
250.10000000000002,0.9512080968817644
250.60000000000002,0.9512666003627216
250.9,0.9513251038436787
251.70000000000002,0.9513836073246358
251.8,0.9514421108055929
252.4,0.9515006142865501
252.5,0.9515591177675071
253.60000000000002,0.9516176212484643
253.70000000000002,0.9516761247294214
253.9,0.9517346282103785
255.70000000000002,0.9517931316913356
256.40000000000003,0.9518516351722928
257.0,0.9519101386532499
257.1,0.951968642134207
258.5,0.9520271456151641
259.2,0.9520856490961213
260.0,0.9521441525770783
260.3,0.9522026560580354
260.7,0.9522611595389926
260.8,0.9523196630199496
260.90000000000003,0.9523781665009068
261.0,0.9524366699818639
261.90000000000003,0.9524951734628211
264.90000000000003,0.9525536769437781
265.3,0.9526121804247353
266.3,0.9526706839056924
266.5,0.9527291873866495
266.90000000000003,0.9527876908676066
267.40000000000003,0.952963201310478
267.5,0.9530217047914351
267.7,0.9530802082723923
269.40000000000003,0.9531387117533493
269.7,0.9531972152343064
269.8,0.9532557187152636
269.90000000000003,0.9533727256771778
270.8,0.9534312291581349
272.7,0.953489732639092
273.2,0.9535482361200491
273.5,0.9536067396010063
273.7,0.9536652430819634
273.90000000000003,0.9537237465629205
274.7,0.9537822500438776
275.0,0.9538407535248348
275.1,0.9538992570057918
275.40000000000003,0.953957760486749
275.8,0.9540162639677061
275.90000000000003,0.9540747674486632
276.1,0.9541332709296203
276.5,0.9543087813724916
276.90000000000003,0.9543672848534488
277.5,0.954425788334406
277.6,0.954484291815363
278.1,0.9545427952963201
278.5,0.9546012987772773
278.8,0.9546598022582343
279.0,0.9547183057391915
280.2,0.9547768092201486
281.0,0.9548353127011057
281.1,0.9548938161820628
282.2,0.95495231966302
282.6,0.9550693266249342
282.90000000000003,0.9551278301058913
283.2,0.9551863335868485
283.6,0.9553033405487626
284.2,0.9554203475106768
284.6,0.955478850991634
284.8,0.9555373544725911
285.3,0.9555958579535483
285.40000000000003,0.9556543614345053
285.7,0.9557128649154625
286.3,0.9557713683964196
286.40000000000003,0.9558298718773767
286.6,0.955946878839291
286.7,0.9560638858012052
287.0,0.9561223892821623
287.5,0.9561808927631195
287.8,0.9562393962440765
287.90000000000003,0.9562978997250337
288.0,0.9563564032059908
288.3,0.9564149066869478
289.1,0.9565319136488621
290.2,0.9565904171298192
290.3,0.9566489206107763
290.40000000000003,0.9567074240917335
291.8,0.9568244310536477
292.6,0.9568829345346048
293.8,0.956941438015562
293.90000000000003,0.956999941496519
295.2,0.9570584449774762
295.3,0.9571169484584333
296.2,0.9571754519393904
296.40000000000003,0.9572339554203475
297.3,0.9572924589013047
297.6,0.9573509623822617
297.7,0.9574094658632188
298.0,0.957467969344176
298.8,0.9575264728251331
298.90000000000003,0.9575849763060902
299.3,0.9576434797870473
299.5,0.9577019832680045
300.3,0.9577604867489615
300.5,0.9578189902299187
303.0,0.9578774937108758
303.40000000000003,0.9579359971918329
303.6,0.95799450067279
304.40000000000003,0.9580530041537472
304.6,0.9581115076347043
305.1,0.9581700111156614
306.40000000000003,0.9582285145966185
307.3,0.9582870180775757
307.40000000000003,0.9583455215585327
307.5,0.9584040250394898
307.6,0.958462528520447
308.20000000000005,0.958521032001404
309.1,0.9585795354823612
309.20000000000005,0.9586380389633183
309.3,0.9586965424442754
309.5,0.9588135494061897
309.6,0.9588720528871468
310.5,0.958989059849061
310.70000000000005,0.9590475633300182
313.20000000000005,0.9591060668109752
314.5,0.9591645702919324
315.5,0.9592230737728895
318.0,0.9592815772538466
319.20000000000005,0.9593400807348037
319.3,0.9593985842157609
319.40000000000003,0.959457087696718
320.1,0.959515591177675
321.3,0.9595740946586322
321.8,0.9596325981395893
322.70000000000005,0.9596911016205464
323.0,0.9597496051015035
324.6,0.9598081085824607
325.20000000000005,0.9598666120634177
326.1,0.9599251155443749
326.40000000000003,0.959983619025332
326.70000000000005,0.9600421225062892
328.3,0.9601006259872462
329.0,0.9601591294682034
329.1,0.9602176329491605
329.5,0.9602761364301176
329.70000000000005,0.9603346399110747
330.1,0.9603931433920319
330.3,0.9604516468729889
330.8,0.960510150353946
331.90000000000003,0.9605686538349032
332.70000000000005,0.9606271573158603
333.0,0.9606856607968174
335.20000000000005,0.9607441642777745
335.5,0.9608026677587317
336.3,0.9608611712396887
336.8,0.9609196747206459
337.1,0.960978178201603
338.20000000000005,0.9610366816825601
339.1,0.9610951851635172
339.3,0.9611536886444744
339.70000000000005,0.9612121921254314
340.20000000000005,0.9612706956063886
340.5,0.9613291990873457
342.70000000000005,0.9613877025683029
344.40000000000003,0.9614462060492599
345.1,0.961504709530217
345.40000000000003,0.9615632130111742
345.90000000000003,0.9616217164921312
346.6,0.9616802199730884
346.90000000000003,0.9617972269350026
347.0,0.9618557304159597
349.40000000000003,0.961972737377874
349.90000000000003,0.9620312408588311
350.20000000000005,0.9620897443397882
351.20000000000005,0.9621482478207454
352.40000000000003,0.9622067513017024
353.8,0.9622652547826596
353.90000000000003,0.9623237582636167
354.1,0.9623822617445738
355.20000000000005,0.9624407652255309
355.70000000000005,0.962499268706488
357.6,0.9625577721874452
357.70000000000005,0.9626162756684022
357.90000000000003,0.9626747791493594
358.20000000000005,0.9627917861112736
358.8,0.9628502895922307
359.0,0.9629087930731879
359.3,0.9629672965541449
359.90000000000003,0.9630258000351021
360.20000000000005,0.9630843035160592
360.8,0.9631428069970164
361.5,0.9632013104779734
361.90000000000003,0.9632598139589306
362.5,0.9633183174398877
362.90000000000003,0.9633768209208448
364.8,0.9634353244018019
366.0,0.9634938278827591
367.70000000000005,0.9635523313637161
368.5,0.9636108348446732
368.70000000000005,0.9636693383256304
369.3,0.9637278418065874
369.5,0.9637863452875446
370.40000000000003,0.9638448487685017
370.70000000000005,0.9639033522494589
370.8,0.9639618557304159
371.20000000000005,0.9640203592113731
371.40000000000003,0.9640788626923302
373.20000000000005,0.9641373661732873
373.5,0.9641958696542444
374.40000000000003,0.9642543731352016
377.1,0.9643128766161586
378.20000000000005,0.9643713800971158
378.70000000000005,0.9644298835780729
380.70000000000005,0.9644883870590301
380.90000000000003,0.9645468905399871
382.40000000000003,0.9646053940209443
383.6,0.9646638975019014
383.90000000000003,0.9647224009828584
384.5,0.9647809044638156
385.40000000000003,0.9648394079447727
385.90000000000003,0.9648979114257298
387.0,0.9649564149066869
387.6,0.9650149183876441
388.1,0.9650734218686012
389.40000000000003,0.9651319253495583
389.5,0.9651904288305154
390.0,0.9652489323114726
390.6,0.9654244427543439
391.40000000000003,0.965482946235301
392.6,0.9655414497162581
393.1,0.9655999531972153
393.8,0.9656584566781724
399.3,0.9657169601591294
399.6,0.9657754636400866
402.3,0.9658339671210437
402.90000000000003,0.9658924706020008
403.1,0.9659509740829579
404.0,0.9660094775639151
404.6,0.9661264845258293
406.20000000000005,0.9661849880067864
406.40000000000003,0.9662434914877435
408.6,0.9663019949687006
408.90000000000003,0.9663604984496578
410.0,0.9664190019306149
410.8,0.966477505411572
411.0,0.9665360088925291
411.20000000000005,0.9665945123734863
413.70000000000005,0.9666530158544433
414.5,0.9667115193354004
415.0,0.9667700228163576
415.3,0.9668285262973146
415.40000000000003,0.9668870297782718
415.70000000000005,0.9669455332592289
415.90000000000003,0.9670040367401861
416.6,0.9670625402211431
416.90000000000003,0.9671210437021003
417.20000000000005,0.9671795471830574
419.5,0.9672380506640145
422.0,0.9672965541449716
423.1,0.9673550576259288
423.3,0.9674135611068858
423.6,0.967472064587843
424.20000000000005,0.9675305680688001
424.40000000000003,0.9675890715497573
424.90000000000003,0.9676475750307143
425.8,0.9677060785116715
426.70000000000005,0.9677645819926286
427.70000000000005,0.9678230854735856
428.0,0.9678815889545428
428.5,0.9679400924354999
430.70000000000005,0.967998595916457
430.90000000000003,0.9680570993974141
433.1,0.9681156028783713
433.3,0.9681741063593284
434.70000000000005,0.9682326098402855
435.40000000000003,0.9682911133212426
435.70000000000005,0.9684081202831568
436.20000000000005,0.968466623764114
438.1,0.9685251272450711
438.8,0.9685836307260282
439.6,0.9686421342069853
440.1,0.9687006376879425
443.6,0.9687591411688995
443.90000000000003,0.9688176446498566
445.1,0.9688761481308138
445.6,0.968934651611771
446.0,0.968993155092728
448.1,0.9690516585736851
448.5,0.9691101620546423
449.1,0.9691686655355993
449.20000000000005,0.9692271690165565
449.40000000000003,0.9692856724975136
453.5,0.9693441759784707
457.70000000000005,0.9694026794594278
458.6,0.9695196864213421
459.6,0.9695781899022992
460.20000000000005,0.9696366933832563
462.90000000000003,0.9696951968642135
463.5,0.9697537003451705
464.3,0.9698122038261277
464.8,0.9698707073070848
465.0,0.9699292107880418
467.6,0.969987714268999
467.70000000000005,0.9700462177499561
471.8,0.9701047212309133
472.5,0.9701632247118703
474.90000000000003,0.9702217281928275
475.3,0.9702802316737846
477.8,0.9703387351547417
478.1,0.9703972386356988
482.1,0.970455742116656
482.70000000000005,0.970514245597613
486.3,0.9705727490785702
486.40000000000003,0.9706312525595273
486.6,0.9706897560404845
488.1,0.9707482595214415
489.1,0.9708067630023987
490.40000000000003,0.9708652664833558
494.3,0.9709237699643128
497.5,0.97098227344527
498.6,0.9710407769262271
499.8,0.9710992804071842
500.40000000000003,0.9711577838881413
502.1,0.9712162873690985
504.20000000000005,0.9712747908500555
504.5,0.9713332943310127
505.8,0.9713917978119698
507.20000000000005,0.971450301292927
507.8,0.971508804773884
507.90000000000003,0.9715673082548412
511.1,0.9716258117357983
511.70000000000005,0.9716843152167554
512.4,0.9717428186977125
516.1,0.9718013221786697
519.6,0.9718598256596267
521.6,0.9719183291405838
522.2,0.971976832621541
526.8000000000001,0.9720353361024981
529.2,0.9720938395834552
529.9,0.9721523430644123
531.1,0.9722108465453695
532.1,0.9722693500263265
532.4,0.9723278535072837
532.9,0.9724448604691979
535.9,0.972503363950155
536.2,0.9725618674311122
536.9,0.9726203709120693
537.6,0.9726788743930264
539.0,0.9727373778739835
542.0,0.9727958813549407
543.1,0.9728543848358977
543.8000000000001,0.9729128883168549
545.7,0.972971391797812
547.2,0.973029895278769
547.4,0.9730883987597262
548.2,0.9731469022406833
552.6,0.9732054057216405
553.0,0.9732639092025975
554.2,0.9733224126835547
556.5,0.9733809161645118
559.0,0.9734394196454689
560.0,0.973497923126426
563.4,0.9735564266073832
564.2,0.9736149300883402
565.1,0.9736734335692974
566.8000000000001,0.9737319370502545
568.7,0.9737904405312116
568.9,0.9738489440121687
569.3000000000001,0.9739074474931259
573.7,0.97402445445504
574.7,0.9740829579359972
578.0,0.9741414614169543
579.1,0.9741999648979114
580.4,0.9742584683788685
580.5,0.9743169718598257
584.7,0.9743754753407827
586.1,0.9744339788217399
591.1,0.974492482302697
596.0,0.9745509857836542
596.1,0.9746094892646112
596.4,0.9746679927455684
601.0,0.9747264962265255
605.0,0.9748435031884397
607.4,0.9749020066693969
608.2,0.9749605101503539
608.9,0.975019013631311
612.6,0.9751360205932253
613.5,0.9751945240741824
615.4000000000001,0.9752530275551395
618.7,0.9753115310360967
619.0,0.9753700345170537
620.5,0.9754285379980109
622.0,0.975487041478968
623.8000000000001,0.9755455449599251
626.2,0.9756040484408822
626.7,0.9756625519218394
629.6,0.9757210554027964
630.2,0.9757795588837536
632.8000000000001,0.9758380623647107
633.6,0.9758965658456679
635.1,0.9759550693266249
635.3000000000001,0.976013572807582
638.5,0.9760720762885392
638.8000000000001,0.9761305797694962
642.5,0.9761890832504534
643.5,0.9762475867314105
646.4000000000001,0.9763060902123676
647.3000000000001,0.9763645936933247
648.1,0.9764230971742819
650.8000000000001,0.976481600655239
651.1,0.9765401041361961
651.8000000000001,0.9765986076171532
652.2,0.9766571110981104
652.7,0.9767156145790674
656.4000000000001,0.9767741180600246
659.4000000000001,0.9768326215409817
660.1,0.9768911250219388
664.4000000000001,0.9769496285028959
666.2,0.9770081319838531
667.2,0.9770666354648102
670.4000000000001,0.9771251389457672
672.3000000000001,0.9771836424267244
673.4000000000001,0.9772421459076815
675.1,0.9773006493886386
675.5,0.9773591528695957
677.1,0.9774176563505529
680.3000000000001,0.9774761598315099
684.7,0.9775346633124671
685.8000000000001,0.9775931667934242
692.4000000000001,0.9776516702743814
695.2,0.9777101737553384
695.7,0.9777686772362956
695.8000000000001,0.9778271807172527
696.1,0.9778856841982098
696.5,0.9779441876791669
700.4000000000001,0.9780026911601241
701.0,0.9780611946410811
701.6,0.9781196981220383
702.1,0.9781782016029954
705.5,0.9782367050839524
709.8000000000001,0.9783537120458667
713.2,0.9784122155268239
718.0,0.9784707190077809
719.5,0.9785292224887381
721.4000000000001,0.9785877259696952
722.3000000000001,0.9786462294506523
731.3000000000001,0.9787047329316094
736.4000000000001,0.9787632364125666
737.5,0.9788217398935236
740.8000000000001,0.9788802433744808
742.9000000000001,0.9789387468554379
744.5,0.9789972503363951
745.5,0.9790557538173521
746.6,0.9791142572983093
754.1,0.9791727607792664
755.3000000000001,0.9792312642602234
758.0,0.9792897677411806
762.0,0.9793482712221377
763.9000000000001,0.9794067747030948
765.8000000000001,0.9794652781840519
767.1,0.9795237816650091
770.3000000000001,0.9795822851459662
783.1,0.9796407886269233
787.8000000000001,0.9796992921078804
792.0,0.9797577955888376
792.8000000000001,0.9798162990697946
796.8000000000001,0.9798748025507518
801.8000000000001,0.9799333060317089
803.5,0.979991809512666
805.2,0.9800503129936231
810.8000000000001,0.9801088164745803
811.7,0.9801673199555374
813.6,0.9802258234364944
815.0,0.9802843269174516
815.9000000000001,0.9803428303984087
821.7,0.9804013338793658
822.9000000000001,0.9804598373603229
823.2,0.9805183408412801
827.1,0.9805768443222371
830.4000000000001,0.9806353478031943
831.4000000000001,0.9806938512841514
833.9000000000001,0.9807523547651085
835.3000000000001,0.9808108582460656
835.5,0.9808693617270228
836.2,0.9809278652079799
838.8000000000001,0.980986368688937
838.9000000000001,0.9810448721698941
841.0,0.9811033756508513
846.9000000000001,0.9811618791318083
855.3000000000001,0.9812203826127655
855.4000000000001,0.9812788860937226
855.7,0.9813373895746796
859.9000000000001,0.9813958930556368
864.6,0.9814543965365939
865.1,0.9815129000175511
867.4000000000001,0.9815714034985081
868.3000000000001,0.9816299069794653
868.7,0.9816884104604224
878.2,0.9817469139413795
878.3000000000001,0.9818054174223366
880.3000000000001,0.9818639209032938
880.6,0.9819224243842508
880.9000000000001,0.981980927865208
881.2,0.9820394313461651
885.3000000000001,0.9820979348271223
887.5,0.9821564383080793
889.1,0.9822149417890365
890.9000000000001,0.9822734452699936
892.9000000000001,0.9823319487509506
894.9000000000001,0.9823904522319078
895.1,0.982448955712865
897.1,0.982507459193822
899.1,0.9825659626747791
899.9000000000001,0.9826244661557363
903.2,0.9826829696366934
904.3000000000001,0.9827414731176505
909.2,0.9827999765986076
917.9000000000001,0.9828584800795648
919.0,0.9829169835605218
920.2,0.982975487041479
923.9000000000001,0.9830339905224361
933.8000000000001,0.9830924940033932
943.2,0.9831509974843503
946.8000000000001,0.9832095009653075
950.3000000000001,0.9832680044462645
951.2,0.9833265079272216
952.4000000000001,0.9833850114081788
957.2,0.983443514889136
965.3000000000001,0.983502018370093
981.6,0.9835605218510501
982.5,0.9836190253320073
983.6,0.9836775288129643
987.2,0.9837360322939215
991.5,0.9837945357748786
996.9000000000001,0.9838530392558357
1004.7,0.9839115427367928
1005.5,0.98397004621775
1011.2,0.9840285496987071
1013.3000000000001,0.9840870531796642
1029.8,0.9841455566606213
1037.0,0.9842040601415785
1037.9,0.9842625636225355
1039.6000000000001,0.9843210671034927
1040.5,0.9843795705844498
1042.4,0.9844380740654068
1043.1000000000001,0.984496577546364
1044.3,0.9845550810273211
1045.2,0.9846135845082783
1047.7,0.9846720879892353
1055.2,0.9847305914701925
1057.6000000000001,0.9847890949511496
1057.9,0.9848475984321067
1062.6000000000001,0.9849061019130638
1063.7,0.984964605394021
1075.2,0.985023108874978
1075.7,0.9850816123559352
1088.2,0.9851401158368923
1098.6000000000001,0.9851986193178495
1105.5,0.9852571227988065
1120.0,0.9853156262797637
1121.0,0.9853741297607208
1127.4,0.9854326332416778
1139.6000000000001,0.985491136722635
1152.5,0.9855496402035921
1161.7,0.9856081436845492
1163.4,0.9856666471655063
1164.2,0.9857251506464635
1168.2,0.9857836541274205
1169.2,0.9858421576083777
1172.5,0.9859006610893348
1174.9,0.985959164570292
1179.1000000000001,0.986017668051249
1201.1000000000001,0.9860761715322062
1218.8,0.9861346750131633
1222.7,0.9861931784941204
1224.2,0.9862516819750775
1232.9,0.9863101854560347
1233.7,0.9863686889369917
1243.3000000000002,0.9864271924179489
1259.1000000000001,0.986485695898906
1261.9,0.9865441993798632
1266.5,0.9866027028608202
1272.2,0.9866612063417773
1280.4,0.9867197098227345
1282.9,0.9867782133036915
1284.1000000000001,0.9868367167846487
1289.6000000000001,0.9868952202656058
1298.9,0.9869537237465629
1299.2,0.98701222722752
1309.0,0.9870707307084772
1315.1000000000001,0.9871292341894343
1317.5,0.9871877376703914
1319.1000000000001,0.9872462411513485
1327.1000000000001,0.9873047446323057
1328.0,0.9873632481132627
1337.1000000000001,0.9874217515942199
1346.0,0.987480255075177
1347.0,0.987538758556134
1348.8000000000002,0.9875972620370912
1352.9,0.9876557655180483
1354.6000000000001,0.9877142689990055
1356.3000000000002,0.9877727724799625
1356.6000000000001,0.9878312759609197
1366.0,0.9878897794418768
1388.6000000000001,0.9879482829228339
1393.5,0.988006786403791
1397.1000000000001,0.9880652898847482
1397.7,0.9881237933657052
1399.0,0.9881822968466624
1401.8000000000002,0.9882408003276195
1402.5,0.9882993038085766
1409.7,0.9883578072895337
1417.5,0.9884163107704909
1419.6000000000001,0.988474814251448
1422.3000000000002,0.988533317732405
1425.4,0.9885918212133622
1441.9,0.9886503246943193
1442.7,0.9887088281752764
1443.4,0.9887673316562335
1446.1000000000001,0.9888258351371907
1455.1000000000001,0.9888843386181477
1465.8000000000002,0.9889428420991049
1478.7,0.989001345580062
1493.3000000000002,0.9890598490610192
1494.8000000000002,0.9891183525419762
1496.4,0.9891768560229334
1502.0,0.9892353595038905
1526.6000000000001,0.9892938629848476
1540.1000000000001,0.9893523664658047
1549.1000000000001,0.9894108699467619
1592.6000000000001,0.9894693734277189
1605.5,0.989527876908676
1612.9,0.9895863803896332
1620.2,0.9896448838705904
1641.6000000000001,0.9897033873515474
1650.1000000000001,0.9897618908325045
1654.3000000000002,0.9898203943134617
1661.6000000000001,0.9898788977944187
1663.8000000000002,0.9899374012753759
1688.2,0.989995904756333
1688.5,0.9900544082372901
1695.3000000000002,0.9901129117182472
1703.6000000000001,0.9901714151992044
1712.2,0.9902299186801615
1738.8000000000002,0.9902884221611186
1745.9,0.9903469256420757
1757.0,0.9904054291230329
1758.1000000000001,0.9904639326039899
1784.5,0.9905224360849471
1794.8000000000002,0.9905809395659042
1806.8000000000002,0.9906394430468612
1827.6000000000001,0.9906979465278184
1835.6000000000001,0.9907564500087755
1842.0,0.9908149534897326
1854.1000000000001,0.9908734569706897
1863.3000000000002,0.9909319604516469
1867.2,0.990990463932604
1891.2,0.9910489674135611
1894.9,0.9911074708945182
1909.9,0.9911659743754754
1916.1000000000001,0.9912244778564324
1916.2,0.9912829813373896
1918.0,0.9913414848183467
1921.9,0.9913999882993038
1957.7,0.9914584917802609
1966.5,0.9915169952612181
1969.6000000000001,0.9915754987421752
1979.5,0.9916340022231322
2000.8000000000002,0.9916925057040894
2010.3000000000002,0.9917510091850466
2019.3000000000002,0.9918095126660036
2021.6000000000001,0.9918680161469607
2023.2,0.9919265196279179
2042.1000000000001,0.9919850231088749
2056.4,0.9920435265898321
2075.4,0.9921020300707892
2076.6,0.9921605335517464
2077.6,0.9922190370327034
2122.5,0.9922775405136606
2143.7000000000003,0.9923360439946177
2180.0,0.9923945474755748
2180.7000000000003,0.9924530509565319
2209.8,0.9925115544374891
2217.5,0.9925700579184461
2223.4,0.9926285613994033
2302.0,0.9926870648803604
2336.3,0.9927455683613174
2409.6,0.9928040718422746
2420.2000000000003,0.9928625753232317
2425.2000000000003,0.9929210788041889
2439.0,0.9929795822851459
2474.5,0.9930380857661031
2496.6000000000004,0.9930965892470602
2513.8,0.9931550927280173
2536.5,0.9932135962089744
2629.6000000000004,0.9932720996899316
2653.3,0.9933306031708886
2678.9,0.9933891066518458
2686.2000000000003,0.9934476101328029
2709.6000000000004,0.9935061136137601
2723.8,0.9935646170947171
2753.1000000000004,0.9936231205756743
2759.2000000000003,0.9936816240566314
2762.5,0.9937401275375884
2787.2000000000003,0.9937986310185456
2817.2000000000003,0.9938571344995027
2836.9,0.9939156379804598
2878.6000000000004,0.9939741414614169
2903.1000000000004,0.9940326449423741
2951.9,0.9940911484233312
2958.0,0.9941496519042883
3011.4,0.9942081553852454
3039.3,0.9942666588662026
3059.8,0.9943251623471596
3129.8,0.9943836658281168
3207.5,0.9944421693090739
3288.3,0.994500672790031
3333.0,0.9945591762709881
3385.9,0.9946176797519453
3406.1000000000004,0.9946761832329024
3492.5,0.9947346867138595
3534.9,0.9947931901948166
3551.0,0.9948516936757738
3600.3,0.9949101971567308
3690.9,0.9949687006376879
3809.3,0.9950272041186451
3932.0,0.9950857075996021
3946.2000000000003,0.9951442110805593
3993.0,0.9952027145615164
3996.2000000000003,0.9952612180424735
4009.3,0.9953197215234306
4021.9,0.9953782250043878
4053.5,0.9954367284853449
4174.900000000001,0.995495231966302
4184.3,0.9955537354472591
4229.5,0.9956122389282163
4289.900000000001,0.9956707424091733
4437.8,0.9957292458901305
4548.3,0.9957877493710876
4550.900000000001,0.9958462528520446
4632.8,0.9959047563330018
4648.1,0.995963259813959
4808.400000000001,0.9960217632949161
4844.8,0.9960802667758731
4871.5,0.9961387702568303
5155.5,0.9961972737377874
5209.8,0.9962557772187445
5546.1,0.9963142806997016
5687.1,0.9963727841806588
6015.1,0.9964312876616158
6028.3,0.996489791142573
6235.0,0.9965482946235301
6602.1,0.9966067981044873
6605.6,0.9966653015854443
6680.400000000001,0.9967238050664015
6713.0,0.9967823085473586
6762.5,0.9968408120283156
6803.200000000001,0.9968993155092728
6914.900000000001,0.99695781899023
6939.700000000001,0.997016322471187
7414.900000000001,0.9970748259521441
7723.400000000001,0.9971333294331013
7923.0,0.9971918329140584
8369.800000000001,0.9972503363950155
8417.6,0.9973088398759726
8494.4,0.9973673433569298
8529.300000000001,0.9974258468378868
9061.800000000001,0.997484350318844
9205.4,0.9975428537998011
9228.7,0.9976013572807582
9595.2,0.9976598607617153
10063.6,0.9977183642426725
10119.900000000001,0.9977768677236295
10173.800000000001,0.9978353712045867
10224.1,0.9978938746855438
10419.400000000001,0.997952378166501
10915.2,0.998010881647458
11122.400000000001,0.9980693851284151
11441.6,0.9981278886093723
11655.6,0.9981863920903293
12115.900000000001,0.9982448955712865
12216.1,0.9983033990522436
12353.300000000001,0.9983619025332007
12985.900000000001,0.9984204060141578
12995.2,0.998478909495115
13528.900000000001,0.9985374129760721
13589.7,0.9985959164570292
13594.300000000001,0.9986544199379863
15903.900000000001,0.9987129234189435
16709.2,0.9987714268999005
16940.9,0.9988299303808577
18223.0,0.9988884338618148
18281.0,0.9989469373427718
19644.100000000002,0.999005440823729
20229.100000000002,0.9990639443046861
20947.600000000002,0.9991224477856433
22783.5,0.9991809512666003
29684.4,0.9992394547475575
32307.9,0.9992979582285146
42845.3,0.9993564617094717
48013.5,0.9994149651904288
50284.9,0.999473468671386
61143.3,0.999531972152343
67763.6,0.9995904756333002
68091.2,0.9996489791142573
72603.1,0.9997074825952145
82467.6,0.9997659860761715
127233.3,0.9998244895571287
141410.30000000002,0.9998829930380858
188419.5,0.9999414965190428
262422.7,1.0


==> data/coverage/north_america/witness_coverage_North_America_cas_cdf.csv <==
value,cdf
0.0,0.017312226747501547
0.1,0.036652740310532124
0.2,0.057038741693730716
0.30000000000000004,0.07658956615288794
0.4,0.09906452095626747
0.5,0.12231398607903646
0.6000000000000001,0.16096265768261658
0.7000000000000001,0.19592279972336027
0.8,0.23487075990988987
0.9,0.8117029924813854
1.0,0.8166594540814469
1.1,0.8217716266334484
1.2000000000000002,0.8274358652877821
1.3,0.8344246581436828
1.4000000000000001,0.8417086951422228
1.5,0.848972509939212
1.6,0.857081612761018
1.7000000000000002,0.8656214484758527
1.8,0.8725718191488071
1.9000000000000001,0.9495820070939484
2.0,0.9514667162784678
2.1,0.9530905590629841
2.2,0.9547831573327725
2.3000000000000003,0.9567932441669059
2.4000000000000004,0.9593189971405807
2.5,0.9616627503002997
2.6,0.9644615029949081
2.7,0.96705803367401
2.8000000000000003,0.9692076536988429
2.9000000000000004,0.9832903948587075
3.0,0.9838849275842962
3.1,0.9844289048060084
3.2,0.985019393091287
3.3000000000000003,0.9856483035595119
3.4000000000000004,0.9864207916587463
3.5,0.98717305755643
3.6,0.988089123286674
3.7,0.9888231892029622
3.8000000000000003,0.98954512179832
3.9000000000000004,0.9930840070696817
4.0,0.9933003846262735
4.1000000000000005,0.9934945177611596
4.2,0.9937149397580616
4.3,0.9939697394975996
4.4,0.9942488058789984
4.5,0.9944793389766757
4.6000000000000005,0.9947442498169891
4.7,0.994995005116217
4.800000000000001,0.9951931826914132
4.9,0.9962730482542174
5.0,0.9963640481611952
5.1000000000000005,0.9964590925084832
5.2,0.9965278479937554
5.300000000000001,0.9966370478821288
5.4,0.9967300700092617
5.5,0.9968473587782555
5.6000000000000005,0.9969322920247682
5.7,0.9970334030325213
5.800000000000001,0.9971284473798093
5.9,0.9975531136123728
6.0,0.997625913537955
6.1000000000000005,0.9976623135007462
6.2,0.9976987134635373
6.300000000000001,0.9977452245271038
6.4,0.9977897133705153
6.5,0.9978321799937716
6.6000000000000005,0.9978786910573381
6.7,0.9979353132216798
6.800000000000001,0.9979878909457115
6.9,0.9982993128495913
7.0,0.9983296461519172
7.1000000000000005,0.9983417794728476
7.2,0.9983721127751736
7.300000000000001,0.9983882905364141
7.4,0.9984145793984299
7.5,0.9984368238201357
7.6000000000000005,0.9984772682232369
7.7,0.9985298459472686
7.800000000000001,0.9985601792495945
7.9,0.9986693791379679
8.0,0.9986976902201389
8.1,0.9987138679813794
8.200000000000001,0.99873409018293
8.3,0.9987462235038604
8.4,0.9987704901457212
8.5,0.998796779007737
8.6,0.9988190234294427
8.700000000000001,0.9988432900713035
8.8,0.998859467832544
8.9,0.9989282233178162
9.0,0.9989423788589016
9.1,0.9989524899596769
9.200000000000001,0.9989666455007624
9.3,0.9989727121612275
9.4,0.998986867702313
9.5,0.9990030454635536
9.600000000000001,0.9990151787844839
9.700000000000001,0.9990434898666548
9.8,0.99904955652712
9.9,0.9990859564899112
10.0,0.9990940453705314
10.100000000000001,0.9991001120309966
10.200000000000001,0.9991041564713067
10.3,0.999112245351927
10.4,0.9991264008930124
10.5,0.9991365119937877
10.600000000000001,0.999144600874408
10.700000000000001,0.9991567341953383
10.8,0.999174934176734
10.9,0.99920931191937
11.0,0.9992113341395251
11.100000000000001,0.9992194230201453
11.200000000000001,0.9992315563410757
11.3,0.9992517785426264
11.4,0.9992679563038669
11.5,0.9992902007255726
11.600000000000001,0.9993144673674333
11.700000000000001,0.999332667348829
11.8,0.9993488451100695
11.9,0.9994095117147214
12.0,0.999429733916272
12.100000000000001,0.9994519783379777
12.200000000000001,0.9994802894201485
12.3,0.9994964671813891
12.4,0.9995065782821644
12.5,0.9995288227038701
12.600000000000001,0.999559156006196
12.700000000000001,0.9995692671069714
12.8,0.999587467088367
12.9,0.9996360003720886
13.0,0.9996461114728639
13.100000000000001,0.9996582447937942
13.200000000000001,0.9996946447565853
13.3,0.9997108225178258
13.4,0.9997371113798417
13.5,0.9997593558015474
13.600000000000001,0.999777555782943
13.700000000000001,0.9997917113240284
13.8,0.9998018224248038
13.9,0.9998159779658892
14.0,0.9998220446263544
14.100000000000001,0.9998240668465095
14.200000000000001,0.9998260890666645
14.3,0.99984024460775
14.4,0.9998523779286803
14.5,0.9998604668093006
14.600000000000001,0.999874622350386
14.700000000000001,0.9998806890108513
14.8,0.9998928223317816
14.9,0.9999069778728671
15.0,0.9999090000930221
15.100000000000001,0.9999191111937974
15.200000000000001,0.9999272000744177
15.3,0.9999312445147278
15.4,0.9999332667348829
15.5,0.9999393333953481
15.600000000000001,0.9999413556155031
15.700000000000001,0.9999494444961234
15.9,0.9999595555968988
16.0,0.9999615778170537
16.1,0.9999636000372089
16.5,0.999965622257364
16.8,0.9999757333581393
17.6,0.9999838222387595
17.7,0.9999858444589146
17.900000000000002,0.9999878666790696
18.1,0.9999898888992247
18.900000000000002,0.9999919111193798
19.400000000000002,0.9999939333395348
23.6,0.9999959555596899
24.6,0.9999979777798449
29.0,1.0


==> data/coverage/north_america/witness_coverage_North_America_fps_cdf.csv <==
value,cdf
0.0,0.016948227119590056
0.10883714369715264,0.018282892421932193
0.11845523848154653,0.01981977973978071
0.12892329812296568,0.021649888980113486
0.13795997776348962,0.023479998220446264
0.14763006951892527,0.025692307070086105
0.15797797143404982,0.027983482505773438
0.16905119356607845,0.029688214096492256
0.17786255342240087,0.03147990115387882
0.18713318281051317,0.03379736545158198
0.19688701997675523,0.03543334155702863
0.20714925088715705,0.0371744731105386
0.21794637426162705,0.04102680250593522
0.22930626999788092,0.04308137818348008
0.23720660853786119,0.04448277675093932
0.24957039458417452,0.04625424160677525
0.2581688973934943,0.04839779497114292
0.2670636462807396,0.04973043805332999
0.27626484787613814,0.05113588106109936
0.28578306046115726,0.05330572328748286
0.29562920608402066,0.054775877340214274
0.3058145830926429,0.05614087594488237
0.31635087909936405,0.0575988966766834
0.32725018439236114,0.05956247244725039
0.33852500580912614,0.06094364881315899
0.34430726087258046,0.062480536131007514
0.3561697534363111,0.06450275628607136
0.3684409470232729,0.06620748787679016
0.3747341882756206,0.06835306346131291
0.38764498635327216,0.07097588300243071
0.39426624666403254,0.07282823666446919
0.4078499869758958,0.07464216814356145
0.4148163634971353,0.07674932154513797
0.4291081214311035,0.0789575859544677
0.43643760246008656,0.08094947280720557
0.44389227639377404,0.08313953723513971
0.4591857930465271,0.08530331280105803
0.4670290227381223,0.08695951110805532
0.4750062205378922,0.08895948684141346
0.4831196747192538,0.09153175087865466
0.49976470141495866,0.0931960380662722
0.5083010485848979,0.09499581400427902
0.5169832028172395,0.09713330070818149
0.5258136546034107,0.0993921206213878
0.5347949369742566,0.10114538549582816
0.5439296262266444,0.10309682794546476
0.5532203426624791,0.1055558476540224
0.5626697513403411,0.10745471237962735
0.5722805628399641,0.10933133268352659
0.5820555340397687,0.11189146339983741
0.5919974689076783,0.11391975021536645
0.6021092193054426,0.11713508026191795
0.6123936858066985,0.12068205441389994
0.6228538185290057,0.12427351740929332
0.6334926179800923,0.12740391420933214
0.6443131359185564,0.13072642192410203
0.6553184762292685,0.1345423513567075
0.666511795813726,0.13743210395829372
0.6778963054956163,0.14060698960174398
0.6894752709418472,0.14702349415376154
0.7012520135993097,0.1496867580979806
0.71322991164764,0.1527847993755384
0.7254124009682575,0.15605270714612157
0.7378029761299527,0.1615652792888256
0.750405191391311,0.16463500948421253
0.7632226617202572,0.1672598512454854
0.776259063831017,0.16995749293234055
0.7895181372387877,0.1760281978378422
0.8030036853324256,0.17829106219135865
0.8167195764654545,0.18355490125498983
0.8306697450657096,0.1871746753325541
0.8448581927639358,0.1908996048581817
0.8592889895416622,0.1977953755869494
0.8739662748986835,0.20135852750017189
0.888894259040483,0.20760516555916408
0.9040772240859378,0.21025427396229773
0.9195195252956516,0.21639777879338168
0.9352255923212698,0.2216252178942217
0.9511999304761323,0.22453114825704845
0.9674471220276307,0.22938649884935672
0.9839718275116408,0.47977577622920653
1.0007787870694045,0.48073430858270677
1.0178728218072477,0.48303559511916944
1.0352588351795242,0.4851063485579548
1.0529418143951805,0.48724383526185727
1.0709268318483436,0.4881376565703955
1.089219046573349,0.49020841000918086
1.1078237057246165,0.4920668303316845
1.1267461460818076,0.49437620574876745
1.1459917955806889,0.49704351413329667
1.165566174870146,0.49924773410231627
1.1854748988957917,0.5015773317209498
1.2057236785106222,0.5045702175504443
1.2263183221131861,0.5067987041613247
1.247264737313734,0.5092577238698822
1.2685689326288263,0.5125600093831015
1.2902370192048878,0.5144689852094818
1.3122752125712007,0.5166044496932292
1.3346898344228397,0.5186347587289133
1.357487314434062,0.5224021548777973
1.380674192102671,0.5250047522173644
1.4042571186258828,0.527431416403441
1.428242858808233,0.5310067016375939
1.4526382930020747,0.5334151658422749
1.4774504190812183,0.5371663842299184
1.5026863544482854,0.539593048415995
1.5283533380763472,0.5430813781834801
1.5544587325854373,0.5470125741649242
1.5810100263545332,0.5495140604967381
1.6080148356696096,0.5541631446332299
1.6354809069083858,0.5589113175573198
1.663416118762384,0.5633662685589255
1.6918284844969511,0.5675745087016133
1.720726154249875,0.5717746599636809
1.7501174173692666,0.576021322289315
1.780010704791375,0.5800030737746357
1.810414591459015,0.5842638916413552
1.8413377987813064,0.5890545311887014
1.872789197135425,0.5933760156600729
1.9047778084110853,0.5972607005779506
1.9373128085984883,0.6020634734462271
1.970403530420467,0.6603256583337714
2.004059466009598,0.6623195674066644
2.0382902696310334,0.6648898092237505
2.0731057604518477,0.6666430740981909
2.1085159253576804,0.6692921825013246
2.1445309218174926,0.6721859795432209
2.181161080797256,0.6741798886161139
2.218416909723408,0.6771161522812665
2.2563090954969267,0.6798603050316882
2.2948485075588865,0.6824244801883091
2.3340462010083765,0.6851666107185758
2.373913419773677,0.6879977189356651
2.4144615998375984,0.690749960566707
2.4557023725179152,0.6935022021977488
2.4976475678038277,0.6967883099497276
2.5403092177494186,0.6995587515621651
2.583699559925067,0.7026810594815837
2.6278310409278176,0.7064181223281416
2.67271631995171,0.7094676303219779
2.71836827241909,0.7133786041018714
2.764799993673949,0.7169599559964894
2.8120248027383457,0.7206141078166898
2.860056246132991,0.7233703938880418
2.9089081017630924,0.7266848127221914
2.9585943828705705,0.7473296582852382
3.0091293420537832,0.7499666333674414
3.060527475355908,0.7519827868620401
3.1128035264231544,0.7542153179132306
3.1659724907340134,0.7569109373799306
3.220049619900731,0.7590221352218173
3.2750504260442614,0.7616146214606092
3.3309906862439473,0.7636873971195496
3.3878864470632033,0.7661787723505883
3.445754029152501,0.7685892587754244
3.504610031930976,0.7711534339320453
3.5644713383480027,0.7735861647785871
3.625355119726096,0.7763242508685435
3.6872788406865378,0.7793211811383481
3.7502602641591345,0.7818530007724881
3.8143174564775433,0.7842655094174793
3.8794687925616356,0.7869914621865053
3.945732961188371,0.7962350305153021
4.013128970352711,0.7982188284874198
4.081676152720093,0.8002107153401576
4.151394171172042,0.8022936020998734
4.222303024446499,0.804277400071991
4.294423052874503,0.8061782870177511
4.367774944214842,0.8084027291883212
4.44237973958838,0.8103076605743914
4.5182588395137335,0.8124350361775186
4.595434010046059,0.8145563451201805
4.6739273890206725,0.8166331652194311
4.753761492403337,0.8186958297775963
4.834959220749,0.8207645609962265
4.917543865770864,0.8261456888288514
5.001539117021653,0.8276987539079405
5.086969068689004,0.8295794186521498
5.173858226506927,0.8314580611762041
5.26223151478532,0.8331445927855273
5.352114283559549,0.8348675243576418
5.443532315862155,0.8366632558553384
5.536511835118759,0.8386470538274561
5.631079512670301,0.8403821187205008
5.727262475423754,0.8421272947143209
5.825088313633541,0.8439108928910872
5.924585088815839,0.8471120673965533
6.025781341798069,0.8486287325128512
6.128706100905897,0.8503253752229498
6.233388890290053,0.8517429515516495
6.339859738395384,0.8532919721904284
6.448149186574573,0.8547762817842453
6.558288297848977,0.8564749467144989
6.670308665819112,0.8579895896106418
6.784242423727333,0.8596296101563985
6.900122253675309,0.8618398967858832
7.017981395998946,0.8632089398308616
7.1378536588034365,0.8646022495177005
7.259773427661172,0.8659551148014382
7.3837756754753086,0.8672351801595937
7.509895972511803,0.8687073564324801
7.638170496602812,0.8700258439735817
7.7686360435243635,0.8714515091829017
7.901330037551294,0.8732310629193579
8.036290542192464,0.8745738171023203
8.17355627110935,0.8758336602589251
8.31316659922112,0.8771076589566152
8.455161573999405,0.8784544575798878
8.599581926955986,0.8797486784791286
8.7464690853267,0.8809700994527873
8.895865183954914,0.8826080977783889
9.047813077377988,0.8838376076326677
9.202356352120166,0.8849275842962472
9.359539339195456,0.8861490052699057
9.519407126824053,0.8872733596761212
9.682005573365982,0.8883168252761342
9.847381320475648,0.8896292461567706
10.015581806481084,0.890688889518024
10.186655279991694,0.8918152661443947
10.360650813738488,0.8929133316885943
10.537618318650667,0.8939851083707782
10.717608558172655,0.895121596097924
10.900673162825694,0.8963329059708073
11.086864645018146,0.8973581715894245
11.276236414108773,0.8983652372266464
11.468842791727306,0.899396569505729
11.6647390273567,0.90037936850109
11.863981314181554,0.9015178784483909
12.06662680520721,0.9025168552049925
12.272733629654217,0.9034693208980276
12.48236090963278,0.9044480754530784
12.695568777102059,0.905449074429835
12.912418391119116,0.9064480511864366
13.132971955382512,0.9074409612825729
13.357292736075538,0.9083772492143675
13.585445080014239,0.9093256704670925
13.817494433105411,0.9103549805260199
14.053507359119877,0.9112710462562639
14.29355155878642,0.9121689120051122
14.537695889211864,0.9130849777353561
14.786010383632851,0.914031376767926
15.038566271505003,0.9150060868826667
15.295435998935222,0.9159059748516701
15.556693249462977,0.9168321516826894
15.82241296519657,0.9177825951555694
16.092671368310395,0.9187067497664335
16.36754598290943,0.9196450599183832
16.647115657267143,0.920559103428472
16.931460586443265,0.9216268356703458
17.2206623352879,0.9225449236207447
17.514803861838526,0.9235459225975013
17.81396954111667,0.9245266993727073
18.118245189331034,0.9254569206440367
18.42771808849402,0.9263830974750559
18.742477011458732,0.9273537631494866
19.062612247383637,0.9281990511743032
19.388215627632153,0.9290504058595851
19.719380552114664,0.9299583827092088
20.056202016080427,0.9308279373758862
20.398776637367142,0.9316651365200826
20.747202684115948,0.9324902023433487
21.10158010295981,0.9333051570658395
21.46201054769341,0.9341383117697257
21.828597408432678,0.934969444253457
22.201445841272477,0.9356954212891249
22.58066279845078,0.9364133094441726
22.96635705902814,0.9371514198007709
23.35863926009113,0.9380513077697743
23.757621928488813,0.9389350179775372
24.163419513111243,0.9397054838566165
24.576148417719367,0.9404739275155407
24.995927034335615,0.9412221489729143
25.422875777204897,0.9419541926690475
25.857117117335616,0.9427105030070414
26.298775617630707,0.9433737912179023
26.74797796861876,0.9441665015186873
27.20485302479531,0.9448419230504786
27.669531841585133,0.945612388929558
28.142147712935643,0.9462554549388683
28.622836209552503,0.9469612097729856
29.11173521778833,0.9476265202040016
29.608984979195647,0.9483181194970334
30.114728130755417,0.9490461187528564
30.62910974579272,0.9497235625048027
31.152277375591293,0.9503605618536479
31.684381091718876,0.9510521611466797
32.225573529075504,0.9516891604955249
32.77600992967712,0.9523039154226642
33.33584818718701,0.9529348481110441
33.905248892207865,0.9535475808180285
34.48437537834753,0.954164357965323
35.073393769071494,0.954799335094013
35.67247302535571,0.9554464455436334
36.28178499415338,0.956065244911083
36.90150445768953,0.9567204442413236
37.53180918359763,0.9573149769669125
38.17287997591252,0.9579074874723461
38.8249007269344,0.9584959535374697
39.488058469978675,0.9590945307033686
40.16254343302674,0.9596364857049258
40.84854909329328,0.9602431517514449
41.546272232725514,0.9608943066413754
42.25591299445046,0.9614726616057236
42.97767494018635,0.9620125943871257
43.71176510863466,0.9625444382879075
44.45839407486955,0.963068193308069
45.217776010741694,0.9635575705855945
45.99012874631384,0.9640570589638953
46.775673832345774,0.9645504806817309
47.57463660384653,0.9650155913173956
48.387246244712166,0.9654928352739907
49.213735853467554,0.9659397459282597
50.0543425101311,0.9664271009856301
50.909307344221595,0.9669083893825353
51.77887560392663,0.967341144495719
52.66329672645248,0.9677354774259564
53.56282440957561,0.9682369880244123
54.47771668441634,0.9686474987158902
55.40823598945554,0.9690438538662827
56.35464924581554,0.9694240312554347
57.31722793382696,0.9698911641112544
58.296248170903354,0.9703036970228874
59.29199079074591,0.9707040966135901
60.30474142390117,0.9710579851407263
61.3347905796946,0.9714240069887928
62.382433729563765,0.9718122732585651
63.447971391814804,0.9721681840058564
64.53170921782664,0.9725402725143881
65.63395807972765,0.972918427683385
66.75503415956986,0.9732561384492807
67.89525904002633,0.973614071416727
69.05495979663777,0.9739497599624676
70.23446909163468,0.9743440928927051
71.43412526936211,0.9746716925578254
72.65427245333437,0.9750579366074426
73.89526064494748,0.9754017140338034
75.15744582387764,0.9757272914787687
76.44119005019469,0.9760973577671453
77.74686156821966,0.9764249574322658
79.07483491215632,0.976780868179557
80.42549101352697,0.9770842012028166
81.79921731044335,0.9774077564276268
83.19640785874394,0.9777131116710414
84.61746344502957,0.9780103780338358
86.06279170162979,0.9783501110198866
87.53280722353293,0.9786311996214404
89.02793168731338,0.9789608215067158
90.54859397209033,0.9792702211904406
92.09523028255254,0.9795796208741653
93.66828427408407,0.9798445317144787
95.26820718002824,0.9801296647563427
96.89545794112426,0.9804228866788269
98.55050333715535,0.98067970863852
100.23381812084534,0.9809729305610043
101.94588515404232,0.9812317747408524
103.68719554622842,0.9814663522788399
105.45824879539552,0.9817191297982228
107.25955293132698,0.9819941517393116
109.09162466132706,0.9822449070385395
110.95498951843923,0.9825037512183876
112.85018201219629,0.9827727064990112
114.77774578194536,0.9830295284587043
116.73823375279184,0.9832357949145207
118.73220829420694,0.9834420613703373
120.76024138134436,0.9836301278447582
122.82291475911238,0.9838505498416602
124.92082010904842,0.9840628829579419
127.05455921904401,0.9842630827532932
129.2247441559686,0.984447104787404
131.43199744124215,0.9846412379222901
133.67695222940642,0.984827282176556
135.96025248974658,0.985017370871132
138.2825531910148,0.9852195928866384
140.6445204893094,0.9854197926819896
143.04683191916268,0.9856058369362556
145.49017658789316,0.9858383922540879
147.97525537327704,0.9860669031316102
150.50278112459634,0.986285302908357
153.07347886712097,0.9864693249424679
155.6880860100835,0.9866715469579742
158.3473525582064,0.9868636578727052
161.0520413268421,0.9870213910448002
163.80292816078804,0.9872114797393763
166.60080215683902,0.9873975239936421
169.44646589014118,0.9875694127068225
172.34073564441204,0.9877150125579872
175.2844416460928,0.9878585901889967
178.27842830250057,0.9880223900215569
181.32355444404786,0.9881720343130316
184.4206935705997,0.9883257230448165
187.57073410203867,0.9884935673176868
190.77457963310968,0.9886816337921077
194.0331491926178,0.9888252114231172
197.34737750705318,0.988974855714592
200.71821526871915,0.9891366333269971
204.14662940843994,0.9892781887378516
207.6336033729265,0.9894076108277756
211.18013740688,0.9895046773952186
214.78724883991376,0.9896502772463832
218.455972378376,0.9897716104556871
222.18736040215742,0.9899010325456111
225.98248326656798,0.9900061879936745
229.84242960937038,0.9901194323223581
233.76830666305773,0.990242787751817
237.7612405724652,0.9903823209425163
241.8223767178065,0.9905016319316652
245.9528800432285,0.9906168984805038
250.15393539097735,0.9907402539099627
254.4267478412726,0.9908636093394215
258.7725430579867,0.9909829203285704
263.19256764022884,0.9910799868960134
267.6880894799341,0.9911831201239216
272.2603981255604,0.9912761422510545
276.9108051519981,0.9913873643595831
281.6406445367972,0.9914925198076464
286.4512730428215,0.9915855419347793
291.34407060743837,0.9916886751626877
296.320440738356,0.9917998972712161
301.3818109162225,0.9918888749580389
306.52963300410084,0.9919697637642415
311.76538366393874,0.992048630350289
317.0905647801519,0.9921416524774219
322.5067038904409,0.99224074126502
328.01535462397027,0.9923256745115328
333.6180971470282,0.9924085855378904
339.3165386163006,0.9924995854448682
345.1123136398868,0.9925703631502955
351.0070847461897,0.9926593408371183
357.00254286081537,0.9927543851844063
363.1004077916174,0.9928271851099886
369.3024287220275,0.9929080739161911
375.6103847128117,0.9930051404836342
382.0260852123969,0.9930920959503019
388.5513705759145,0.993158829215419
395.1881125931098,0.9932296069208463
401.93821502526777,0.9932943179658082
408.80361415131074,0.9933853178727862
415.7862793232232,0.9934358733766627
422.88821353096415,0.9935046288619349
430.1114539770283,0.9935976509890678
437.4580726608211,0.9936765175751153
444.9301769730155,0.9937371841797673
452.52991030006086,0.9938039174448844
460.2594526390172,0.9938605396092262
468.1210212228908,0.9939292950944983
476.1168711566522,0.9939838950386851
484.2492960641164,0.9940364727627168
492.5206287458732,0.9940890504867483
500.9332418484553,0.994139605990625
509.4895485449361,0.9942245392371377
518.1920032271527,0.9942771169611694
527.0431022097525,0.9943418280061314
536.0453844462656,0.9944004723906282
545.2014322574084,0.9945015833983815
554.5138720718264,0.9945804499844288
563.98537517949,0.9946370721487707
573.6186584979594,0.9946997609735777
583.4164853517365,0.9947766053394701
593.38166626493,0.9948312052836569
603.5170597674588,0.9948918718883087
613.825573215027,0.9949262496309448
624.3101636231033,0.9949666940340461
634.9738385151469,0.9950233161983879
645.8196567853205,0.9950455606200936
656.8507295759398,0.995090049463505
668.0702211699098,0.9951385827472266
679.4813498984057,0.9951790271503278
691.0873890640564,0.9952356493146696
702.8916678798973,0.9952680048371506
714.897572424361,0.9953023825797866
727.1085466125802,0.9953387825425778
739.5280931842804,0.9953852936061444
752.1597747085474,0.9954277602294006
765.0072146057568,0.9955046045952931
778.0740981869577,0.9955713378604102
791.364173711012,0.9956077378232013
804.8812534597881,0.9956502044464577
818.6292148317214,0.9956886266294039
832.6120014540523,0.9957128932712647
846.8336243140636,0.9957513154542109
861.2981629096388,0.9957897376371571
876.009766419473,0.9958281598201033
890.972654893273,0.9958706264433597
906.1911204622855,0.9959090486263058
921.6695285705032,0.9959414041487868
937.4123192268994,0.9959717374511128
953.4240082790529,0.9959960040929736
969.7091887085273,0.9960243151751444
986.2725319483753,0.9960627373580907
1003.118789223149,0.9960849817797964
1020.2527929117928,0.996101159541037
1037.6794579338264,0.9961173373022775
1055.403783159194,0.9961496928247584
1073.4308528422,0.9961860927875495
1091.7658380799362,0.9962204705301857
1110.413998295621,0.9962750704743724
1129.3806827472733,0.9963114704371635
1148.6713320621573,0.9963620259410402
1168.2914797974363,0.9963943814635212
1188.2467540274831,0.9964267369860021
1208.5428789583032,0.9964651591689484
1229.1856765695334,0.9965015591317395
1250.1810682844875,0.9965440257549959
1271.5350766687268,0.9965763812774769
1293.2538271576436,0.9966289590015086
1315.3435498135539,0.9966633367441446
1337.810581112801,0.9966997367069358
1360.6613657633857,0.9967280477891067
1383.9024585536422,0.9967705144123631
1407.5405262324907,0.996802869934844
1431.5823494218062,0.9968170254759295
1456.0348245614518,0.9968514032185656
1480.9049658875356,0.9968776920805814
1506.1999074444557,0.9969302698046131
1531.9269051313142,0.9969707142077143
1558.093338783285,0.996990936409265
1584.7067142885317,0.9970253141519011
1611.7746657412865,0.9970617141146922
1639.3049576317023,0.9970920474170182
1667.3054870731119,0.9971082251782587
1695.7842860673272,0.9971284473798093
1724.7495238086353,0.997146647361205
1754.2095090271457,0.997179002883686
1784.172692372163,0.9972032695255467
1814.6476688362734,0.9972336028278727
1845.6431802208308,0.9972659583503537
1877.1681176435604,0.9972922472123695
1909.2315240889902,0.9973326916154708
1941.8425970024484,0.9973468471565562
1975.0106909283654,0.9973690915782619
2008.7453201936435,0.9974176248619835
2043.0561616368573,0.997433802623224
2077.9530573840716,0.9974580692650847
2113.4460176720754,0.9974843581271006
2149.5452237198324,0.9975146914294265
2186.2610306489846,0.9975248025302018
2223.6039704542372,0.9975450247317525
2261.584755024479,0.9975773802542335
2300.2142792155064,0.9975874913550088
2339.503623975235,0.9976178246573348
2379.464059522286,0.9976461357395057
2420.10704857887,0.9976643357209013
2461.4442496588895,0.997688602362762
2503.487520412205,0.9977047801240025
2546.24892102602,0.997718935665088
2589.7407176843717,0.9977330912061735
2633.975386086704,0.9977472467472589
2678.9656150265464,0.9977614022883443
2724.724310031315,0.9977816244898949
2771.2645970642884,0.9977937578108254
2818.599826289812,0.9978038689116007
2866.743575902817,0.9978301577736165
2915.709656023751,0.997846335534857
2965.512112660033,0.9978564466356323
3016.1652317351773,0.9978685799565628
3067.683543186737,0.9978888021581134
3120.081825134241,0.9979009354790437
3173.375108118325,0.9979191354604393
3227.5786794122673,0.9979332910015247
3282.708087407172,0.9979434021023
3338.7791460720528,0.9979535132030753
3395.807939490097,0.9979676687441609
3453.810826472414,0.9979818242852463
3512.8044452505906,0.9979858687255564
3572.805718249395,0.998004068706952
3633.8318569410058,0.9980242909085026
3695.9003667821553,0.9980546242108286
3759.0290522355967,0.9980809130728444
3823.236021877351,0.9980970908340849
3888.5396935911804,0.9981092241550154
3954.9587998517927,0.9981334907968761
4022.5123930982854,0.9981516907782716
4091.2198511993715,0.9981719129798223
4161.1008830119545,0.998192135181373
4232.175534034652,0.998196179621683
4304.46419215788,0.9982123573829236
4377.9875935121545,0.9982204462635438
4452.766828416295,0.9982346018046293
4528.823347427208,0.9982487573457147
4606.178967493031,0.9982568462263349
4684.855878211351,0.9982649351069552
4764.8766481943385,0.9982730239875754
4846.264231542588,0.9982912239689711
4929.04197442955,0.9982972906294363
5013.233621798412,0.9983053795100565
5098.863324173391,0.998321557271297
5185.955644587342,0.9983417794728476
5274.535565627717,0.9983660461147084
5364.628496602858,0.9983761572154838
5456.260280830707,0.9983822238759489
5549.457203052008,0.9983903127565692
5644.245996970124,0.9984085127379647
5740.653852919661,0.9984267127193603
5838.708425666052,0.9984368238201357
5938.437842338381,0.9984388460402908
6039.870710497701,0.9984449127007559
6143.03612634316,0.9984590682418414
6247.963683058301,0.9984712015627717
6354.68347929992,0.9984894015441673
6463.226127831915,0.998511645965873
6573.622764306617,0.9985177126263381
6685.905056196104,0.9985318681674237
6800.1052118760745,0.998544001488354
6916.255989864873,0.9985500681488192
7034.3907082203505,0.9985682681302148
7154.543254097145,0.9985864681116103
7276.748093467363,0.9985945569922307
7401.040281007144,0.9986107347534712
7527.455470152174,0.9986289347348667
7656.029923324936,0.9986430902759522
7786.80052233665,0.9986491569364173
7919.804778966889,0.9986592680371926
8055.0808457238945,0.9986653346976578
8192.667526788699,0.9986734235782782
8332.604289146166,0.9986916235596737
8474.931273906173,0.9987037568806041
8619.689307818155,0.9987098235410693
8766.919914982333,0.9987300457426199
8916.665328760977,0.99873409018293
9068.968503893117,0.9987381346232401
9223.873128816189,0.9987401568433952
9381.423638198146,0.9987421790635503
9541.665225683615,0.9987502679441705
9704.643856857772,0.9987583568247907
9870.406282431664,0.9987684679255662
10039.000051652725,0.9987704901457212
10210.473525944362,0.9987806012464965
10384.875892778518,0.9988028456682022
10562.25717978519,0.9988190234294427
10742.668269102933,0.998829134530218
10926.160911974504,0.9988453122914586
11112.787743591793,0.998891823355025
11302.60229819432,0.9989140677767308
11692.01330095198,0.9989282233178162
11891.721452347816,0.9989322677581263
12094.840765252568,0.9989403566387466
12301.42950480343,0.9989504677395219
12511.546931348817,0.9989585566201421
12725.253317447306,0.9989646232806073
12942.609965156918,0.9989767566015377
13163.679223619733,0.9989909121426231
13388.52450694684,0.9990030454635536
13617.210312408804,0.9990070899038637
13849.802238936807,0.9990111343441738
14086.367005939832,0.9990212454449491
14326.972472443234,0.9990374232061896
14571.68765655423,0.9990455120868099
14820.582755259858,0.9990536009674301
15073.729164563118,0.9990677565085155
15331.199499963033,0.9990900009302213
15593.067617284545,0.9991001120309966
15859.408633864181,0.9991102231317719
16130.298950097595,0.9991162897922371
16405.816271355165,0.9991223564527023
16686.039630271913,0.9991243786728573
16971.049409418156,0.9991304453333225
17260.92736435739,0.9991344897736327
17555.756647098024,0.9991425786542529
17855.62182994567,0.999146623094563
18160.60892976288,0.9991486453147181
18470.805432643214,0.9991547119751834
18786.300319006794,0.9991567341953383
19107.1840891245,0.9991628008558036
19765.48803716396,0.9991648230759587
20103.097050747372,0.9991708897364239
20446.47267357607,0.999174934176734
20795.71340355992,0.9991911119379745
21150.919421025228,0.9991992008185947
21512.192617451656,0.99920931191937
21879.63662469997,0.9992153785798352
22253.356844739035,0.9992174007999903
22633.46047988054,0.9992214452403004
23413.255991464117,0.9992254896806105
23813.171553639546,0.9992275119007656
24219.917966548775,0.9992335785612309
24633.61190612584,0.9992416674418511
25054.372041215174,0.9992436896620062
25482.319067612003,0.9992477341023163
25917.57574268415,0.9992497563224713
26360.26692058518,0.9992538007627815
26810.51958806908,0.9992618896434017
27268.46290091659,0.999269978524022
27734.2282209838,0.9992780674046422
28207.94915388352,0.9992841340651074
28689.761587310288,0.9992982896061928
29179.80373002,0.999304356266658
29678.21615147535,0.9993084007069681
30185.1418221684,0.9993144673674333
30700.72615463196,0.9993225562480537
31225.117045151397,0.9993367117891391
31758.464916188976,0.9993427784496043
33413.79344098611,0.9993448006697593
34565.0060968424,0.9993488451100695
35155.401719298985,0.9993549117705346
35755.88173144262,0.9993609784309998
36366.61838203581,0.9993630006511549
38262.1350865447,0.9993650228713099
38915.68038023415,0.999367045091465
39580.38870625145,0.9993771561922403
42354.71497616008,0.9993832228527055
43078.16453211446,0.9993852450728606
44562.34585645338,0.9993913117333257
45323.50336489802,0.999395356173636
46097.66200112278,0.999397378393791
47685.87472515259,0.9994034450542562
48500.384394610315,0.9994115339348765
50171.37863318973,0.9994155783751866
51899.94399785852,0.9994176005953416
52786.43305723342,0.9994216450356518
53688.063999081714,0.9994317561364271
55537.790485639576,0.9994337783565821
59430.62620942457,0.9994378227968923
61478.2024344524,0.9994398450170473
62528.29516384776,0.9994418672372024
63596.32424623757,0.9994438894573574
64682.596047669074,0.9994479338976676
68054.01045885673,0.9994499561178226
69216.42280598471,0.9995126449426296
70398.69000745036,0.9997330669395316
71601.15119870917,0.9997836224434081
72824.15130789854,0.9998119335255791
74068.04115478118,0.9998200224061993
75333.1775513783,0.9998281112868196
76619.92340432179,0.9998341779472848
77928.64781895462,0.9998382223875949
80613.54038529536,0.99984024460775
81990.47870322474,0.999842266827905
83390.93613621016,0.9998523779286803
89236.09512421222,0.9998624890294556
90760.31299296785,0.9998665334697658
92310.56561938739,0.9998685556899208
103929.63499841186,0.9998705779100759
109346.70064810984,0.999874622350386
111214.42238991539,0.9998766445705412
115046.11695028134,0.9998786667906961
119009.82571247863,0.9998806890108513
121042.60070847052,0.9998847334511614
123110.0969903696,0.9998867556713165
136278.1521972147,0.9998908001116266
140973.37286418944,0.9998948445519367
143381.30133348488,0.9999009112124019
145830.35898480556,0.999902933432557
148321.24833470694,0.9999110223131772
156052.11296717238,0.9999150667534873
158717.59736236636,0.9999191111937974
166990.3450217554,0.9999211334139525
175694.28843368395,0.9999231556341076
181747.5217716989,0.9999272000744177
184851.9025707564,0.9999292222945728
194486.83385587702,0.9999312445147278
201187.53082785476,0.9999332667348829
234314.89932482928,0.9999433778356582
255021.64368200296,0.9999474222759683
277558.27279302216,0.9999514667162784
287121.0480265878,0.9999595555968988
307246.3548318251,0.9999636000372089
312494.34762546804,0.999967644477519
363949.40234189713,0.9999696666976741
389459.87408911355,0.9999716889178291
423877.0028051183,0.9999757333581393
485381.5586683798,0.9999797777984494
528275.4244873838,0.9999818000186044
728808.6581527748,0.9999838222387595
766795.9400992783,0.9999858444589146
834558.7991897841,0.9999878666790696
1151357.133785474,0.9999898888992247
1171023.156981495,0.9999939333395348
2047833.1971618114,0.9999959555596899
2082811.6881748955,0.9999979777798449
2228803.159472996,1.0


==> data/coverage/north_america/witness_coverage_North_America_ips_cdf.csv <==
value,cdf
0.0,0.017120115832770483
0.1,0.03607034090587374
0.2,0.055819342940227216
0.30000000000000004,0.07447432387069115
0.4,0.09573999102134251
0.5,0.11748087990843387
0.6000000000000001,0.15244102194917755
0.7000000000000001,0.1834719902286322
0.8,0.21734417782595156
0.9,0.5562136758704647
1.0,0.5659668436783376
1.1,0.5771901655389419
1.2000000000000002,0.5893012420476192
1.3,0.6008663191144293
1.4000000000000001,0.6131614176572175
1.5,0.6254160717969044
1.6,0.6415190108916777
1.7000000000000002,0.656509728901166
1.8,0.671492358030034
1.9000000000000001,0.7550686948186676
2.0,0.7607046223908305
2.1,0.7670766380994366
2.2,0.7735174092933149
2.3000000000000003,0.7798995361026965
2.4000000000000004,0.7863322184159545
2.5,0.7930358782299911
2.6,0.8003644040719425
2.7,0.8074886856782324
2.8000000000000003,0.8143541231046741
2.9000000000000004,0.8421252724941659
3.0,0.8453203803391668
3.1,0.8488087101066519
3.2,0.852199973306694
3.3000000000000003,0.8555710143051853
3.4000000000000004,0.8589137442215059
3.5,0.8621270520479023
3.6,0.865758959446397
3.7,0.8692594225348125
3.8000000000000003,0.8724707081410539
3.9000000000000004,0.8828143642342055
4.0,0.8846606512357787
4.1000000000000005,0.8865878270435545
4.2,0.888407825183112
4.3,0.8901671567180176
4.4,0.8919770437567998
4.5,0.8937424419521705
4.6000000000000005,0.895724217704133
4.7,0.897435015955317
4.800000000000001,0.8991822141692922
4.9,0.9032408100205053
5.0,0.9042721422995879
5.1000000000000005,0.9053823411647179
5.2,0.9064702956081423
5.300000000000001,0.9076452055182344
5.4,0.9086906933384024
5.5,0.909788758882602
5.6000000000000005,0.9108564911244758
5.7,0.9118817567430931
5.800000000000001,0.9129312890035712
5.9,0.9149353091772395
6.0,0.9156633084330625
6.1000000000000005,0.9165005075772589
6.2,0.9173174845199047
6.300000000000001,0.9180636837571232
6.4,0.9187937052331013
6.5,0.9195297933695445
6.6000000000000005,0.9203002592486239
6.7,0.9210039918625861
6.800000000000001,0.9217724355215103
6.9,0.9230727230812164
7.0,0.9236975891091311
7.1000000000000005,0.9242820107339446
7.2,0.9248563212579827
7.300000000000001,0.9255054539277582
7.4,0.9260554978099356
7.5,0.9266318305541288
7.6000000000000005,0.9272223188394074
7.7,0.92777842938205
7.800000000000001,0.9282961177417464
7.9,0.9291676946285788
8.0,0.9296853829882752
8.1,0.9301747602658006
8.200000000000001,0.9306681819836362
8.3,0.9311272259588357
8.4,0.9316044699154308
8.5,0.9320837360921809
8.6,0.9325913133511019
8.700000000000001,0.9330463128859913
8.8,0.9335356901635167
8.9,0.934334467124767
9.0,0.934809688861207
9.1,0.9352383995340805
9.200000000000001,0.9357277768116059
9.3,0.9361928874472706
9.4,0.9365710426162676
9.5,0.9369936866286759
9.600000000000001,0.9374143084209292
9.700000000000001,0.9378672857356635
9.8,0.9382757742069864
9.9,0.9388136847682333
10.0,0.9391857732767651
10.100000000000001,0.9395517951248317
10.200000000000001,0.9399238836333634
10.3,0.9403060832426705
10.4,0.9406822161915124
10.5,0.9410664380209744
10.600000000000001,0.9414445931899714
10.700000000000001,0.9418571261016044
10.8,0.9422069701884305
10.9,0.9427125252271964
11.0,0.9430664137543326
11.100000000000001,0.9434203022814688
11.200000000000001,0.9437843019093802
11.3,0.944122012675276
11.4,0.944443545679931
11.5,0.9447751897853616
11.600000000000001,0.9451432338535831
11.700000000000001,0.9455153223621149
11.8,0.9458995441915771
11.9,0.9463767881481722
12.0,0.946754943317169
12.100000000000001,0.9470987207435299
12.200000000000001,0.9474687870319066
12.3,0.9477741422753212
12.4,0.9481361196830776
12.5,0.9485041637512993
12.600000000000001,0.9488802967001412
12.700000000000001,0.9492119408055716
12.8,0.9495172960489863
12.9,0.9499257845203092
13.0,0.9502958508086858
13.100000000000001,0.95058502829086
13.200000000000001,0.9509085835156702
13.3,0.9512139387590848
13.4,0.9515637828459109
13.5,0.9518671158691705
13.600000000000001,0.9522088710753762
13.700000000000001,0.9525061374381706
13.8,0.9528236260025157
13.9,0.9532584033358543
14.0,0.9535394919374083
14.100000000000001,0.9538933804645444
14.200000000000001,0.9542270467901299
14.3,0.9545688019963358
14.4,0.9549166238630067
14.5,0.9552624235095226
14.600000000000001,0.9555778898537126
14.700000000000001,0.9558630228955766
14.8,0.9561683781389912
14.9,0.9565566444087635
15.0,0.9568943551746592
15.100000000000001,0.9571895993172985
15.200000000000001,0.9575313545235042
15.3,0.9578104209049031
15.4,0.9581339761297133
15.5,0.9584534869142134
15.600000000000001,0.958728508855302
15.700000000000001,0.9590318418785616
15.8,0.9593695526444573
15.9,0.9597598411343846
16.0,0.9600247519746979
16.1,0.9603381960987328
16.2,0.9606213069204418
16.3,0.9608841955406001
16.400000000000002,0.9612037063251002
16.5,0.9614868171468092
16.6,0.9617780168491383
16.7,0.9620874165328631
16.8,0.9623887273359676
16.900000000000002,0.9627426158631038
17.0,0.9630277489049678
17.1,0.9633149041669868
17.2,0.9635959927685407
17.3,0.9638204592057528
17.400000000000002,0.9640954811468415
17.5,0.9643705030879302
17.6,0.9646657472305695
17.7,0.9649286358507277
17.8,0.9651450134073196
17.900000000000002,0.9655069908150761
18.0,0.9657456127933736
18.1,0.965980190331361
18.2,0.9662471233918294
18.3,0.9665686563964846
18.400000000000002,0.9668113228150922
18.5,0.9670378114724594
18.6,0.9672703667902918
18.7,0.9675433665112253
18.8,0.9677698551685925
18.900000000000002,0.9680165660275103
19.0,0.9682592324461179
19.1,0.9684877433236402
19.200000000000003,0.9687081653205422
19.3,0.9689225206569789
19.400000000000002,0.96911463157171
19.5,0.9693471868895422
19.6,0.969561542225979
19.700000000000003,0.9698163419655171
19.8,0.9700387861825741
19.900000000000002,0.9702996525825773
20.0,0.9705140079190141
20.1,0.9707404965763813
20.200000000000003,0.9709568741329732
20.3,0.9711833627903402
20.400000000000002,0.971397718126777
20.5,0.9715857846011979
20.6,0.9718062065980999
20.700000000000003,0.9720144952740715
20.8,0.9722187395097329
20.900000000000002,0.9724492726074102
21.0,0.9726575612833818
21.1,0.9728496721981129
21.200000000000003,0.973041783112844
21.3,0.973266249550056
21.400000000000002,0.9734300493826162
21.5,0.9736565380399833
21.6,0.9738688711562651
21.700000000000003,0.9740670487314613
21.8,0.9742672485268126
21.900000000000002,0.9745018260648001
22.0,0.9747080925206165
22.1,0.9749022256555027
22.200000000000003,0.9750882699097685
22.3,0.9752642030632591
22.400000000000002,0.9754239584555091
22.5,0.9756261804710156
22.6,0.9758263802663668
22.700000000000003,0.9760063578601675
22.8,0.9761802687935031
22.900000000000002,0.9763946241299398
23.0,0.9765887572648259
23.1,0.9767424459966108
23.200000000000003,0.9769022013888609
23.3,0.9770720678818862
23.400000000000002,0.9772176677330507
23.5,0.9773754009051457
23.6,0.9775493118384813
23.700000000000003,0.9777090672307313
23.8,0.9778809559439117
23.900000000000002,0.9780993557206586
24.0,0.9782206889299624
24.1,0.9783925776431428
24.200000000000003,0.9785826663377188
24.3,0.9787505106105892
24.400000000000002,0.9788940882415987
24.5,0.9790356436524531
24.6,0.9792055101454785
24.700000000000003,0.9793672877578836
24.8,0.9795270431501336
24.900000000000002,0.9796948874230039
25.0,0.9798263317330831
25.1,0.9799597982633174
25.200000000000003,0.9801033758943268
25.3,0.9802408868648712
25.400000000000002,0.9803864867160358
25.5,0.9805442198881308
25.6,0.9806615086571245
25.700000000000003,0.9807909307470486
25.8,0.9809486639191436
25.900000000000002,0.9811387526137195
26.0,0.9812863746850392
26.1,0.9814077078943431
26.200000000000003,0.9815249966633367
26.3,0.9816625076338811
26.400000000000002,0.981755529761014
26.5,0.9818910185114033
26.6,0.9820184183811723
26.700000000000003,0.9821700848928021
26.8,0.9822752403408654
26.900000000000002,0.9824329735129604
27.0,0.9825644178230396
27.1,0.9827120398943592
27.200000000000003,0.982863706405989
27.3,0.9830153729176188
27.400000000000002,0.9831306394664574
27.5,0.9832701726571569
27.6,0.9833894836463056
27.700000000000003,0.9834865502137486
27.8,0.9836179945238278
27.900000000000002,0.9837676388153025
28.0,0.9838889720246063
28.1,0.98400221635329
28.200000000000003,0.9840972607005779
28.3,0.9841720828463153
28.400000000000002,0.9842691494137584
28.5,0.9843682382013565
28.6,0.9844713714292648
28.700000000000003,0.9845643935563977
28.8,0.9846614601238408
28.900000000000002,0.9848151488556256
29.0,0.9849000821021383
29.1,0.9849910820091161
29.200000000000003,0.9850921930168693
29.3,0.9851993706850878
29.400000000000002,0.9852903705920656
29.5,0.9853813704990435
29.6,0.9854865259471068
29.700000000000003,0.9855492147719138
29.8,0.9856341480184264
29.900000000000002,0.9857676145486607
30.0,0.9858646811161037
30.1,0.9859577032432367
30.200000000000003,0.9860385920494392
30.3,0.9861174586354867
30.400000000000002,0.9862064363223095
30.5,0.9862954140091323
30.6,0.98637832503549
30.700000000000003,0.9864774138230881
30.8,0.986570435950221
30.900000000000002,0.9866573914168888
31.0,0.9867403024432464
31.1,0.9868050134882085
31.200000000000003,0.9868717467533256
31.3,0.986948591119218
31.400000000000002,0.98701330216418
31.5,0.9870840798696072
31.6,0.9871548575750345
31.700000000000003,0.9872418130417022
31.8,0.9873085463068193
31.900000000000002,0.9873813462324016
32.0,0.9874339239564333
32.1,0.9875168349827909
32.2,0.9875876126882182
32.300000000000004,0.9876604126138004
32.4,0.9877352347595378
32.5,0.987806012464965
32.6,0.9878626346293068
32.7,0.9879091456928732
32.800000000000004,0.9879738567378353
32.9,0.9880507011037277
33.0,0.9881113677083797
33.1,0.988186189854117
33.2,0.9882347231378386
33.300000000000004,0.9882913453021803
33.4,0.9883621230076076
33.5,0.9884288562727247
33.6,0.9884875006572216
33.7,0.9885704116835792
33.800000000000004,0.9886189449673007
33.9,0.9886856782324178
34.0,0.9887261226355191
34.1,0.9887746559192406
34.2,0.9888413891843577
34.300000000000004,0.9888838558076141
34.4,0.9889425001921109
34.5,0.9890011445766078
34.6,0.989037544539399
34.7,0.9891083222448261
34.800000000000004,0.989166966629323
34.9,0.9892458332153705
35.0,0.9892882998386269
35.1,0.9893368331223483
35.2,0.98938941084638
35.300000000000004,0.9894541218913421
35.4,0.9894986107347534
35.5,0.9895430995781649
35.6,0.9895896106417313
35.7,0.9896340994851427
35.800000000000004,0.989676566108399
35.9,0.989737232713051
36.0,0.9897938548773928
36.1,0.989832277060339
36.2,0.9898747436835953
36.300000000000004,0.9899374325084023
36.4,0.9900061879936745
36.5,0.9900365212960005
36.6,0.9900648323781713
36.7,0.9900992101208075
36.800000000000004,0.9901396545239087
36.9,0.9901982989084056
37.0,0.9902326766510416
37.1,0.9902731210541429
37.2,0.9903297432184847
37.300000000000004,0.9903681654014309
37.4,0.9904166986851525
37.5,0.9904450097673233
37.6,0.9904773652898043
37.7,0.9905339874541461
37.800000000000004,0.9905764540774025
37.9,0.9906229651409689
38.0,0.9906856539657759
38.1,0.9907362094696526
38.2,0.9907766538727538
38.300000000000004,0.9908150760557001
38.400000000000006,0.990847431578181
38.5,0.9908919204215925
38.6,0.9909141648432982
38.7,0.9909606759068647
38.800000000000004,0.991003142530121
38.900000000000006,0.991037520272757
39.0,0.9910698757952381
39.1,0.9911062757580292
39.2,0.9911446979409755
39.300000000000004,0.9911871645642317
39.400000000000006,0.9912215423068679
39.5,0.9912559200495039
39.6,0.9912781644712096
39.7,0.991320631094466
39.800000000000004,0.9913590532774122
39.900000000000006,0.9914116310014439
40.0,0.9914480309642351
40.1,0.9914864531471812
40.2,0.9915390308712129
40.300000000000004,0.9915693641735388
40.400000000000006,0.99160576413633
40.5,0.9916421640991211
40.6,0.991670475181292
40.7,0.9916947418231528
40.800000000000004,0.9917311417859439
40.900000000000006,0.99176147508827
41.0,0.9917998972712161
41.1,0.9918362972340072
41.2,0.9918726971967984
41.300000000000004,0.9919050527192794
41.400000000000006,0.9919454971223807
41.5,0.9919758304247067
41.6,0.9920061637270327
41.7,0.9920284081487384
41.800000000000004,0.9920688525518396
41.900000000000006,0.9921214302758713
42.0,0.992145696917732
42.1,0.9921638968991277
42.2,0.9921962524216086
42.300000000000004,0.9922265857239346
42.400000000000006,0.9922609634665707
42.5,0.9922892745487416
42.6,0.9923256745115328
42.7,0.992366118914634
42.800000000000004,0.9923924077766498
42.900000000000006,0.9924328521797511
43.0,0.9924753188030074
43.1,0.9925076743254885
43.2,0.9925380076278144
43.300000000000004,0.99255620760921
43.400000000000006,0.9925824964712259
43.5,0.9926128297735518
43.6,0.9926472075161878
43.7,0.9926694519378936
43.800000000000004,0.9926997852402195
43.900000000000006,0.9927422518634759
44.0,0.9927766296061119
44.1,0.9928251628898335
44.2,0.9928393184309189
44.300000000000004,0.992873696173555
44.400000000000006,0.9929141405766563
44.5,0.9929444738789822
44.6,0.992966718300688
44.7,0.9929889627223937
44.800000000000004,0.9930010960433241
44.900000000000006,0.9930294071254949
45.0,0.9930516515472007
45.1,0.9930779404092165
45.2,0.9930981626107671
45.300000000000004,0.9931305181332482
45.400000000000006,0.9931426514541785
45.5,0.9931750069766595
45.6,0.9931992736185203
45.7,0.993219495820071
45.800000000000004,0.9932336513611564
45.900000000000006,0.9932660068836374
46.0,0.9932801624247228
46.1,0.9933064512867387
46.2,0.9933307179285995
46.300000000000004,0.9933570067906152
46.400000000000006,0.9933913845332514
46.5,0.9934136289549571
46.6,0.9934298067161976
46.7,0.9934641844588337
46.800000000000004,0.9934844066603843
46.900000000000006,0.9935187844030204
47.0,0.9935450732650363
47.1,0.9935754065673622
47.2,0.993601695429378
47.300000000000004,0.9936198954107736
47.400000000000006,0.9936401176123242
47.5,0.99366640647434
47.6,0.9936926953363558
47.7,0.9937129175379065
47.800000000000004,0.993727073078992
47.900000000000006,0.9937513397208527
48.0,0.9937796508030237
48.1,0.9938018952247293
48.2,0.9938261618665901
48.300000000000004,0.9938423396278306
48.400000000000006,0.9938625618293813
48.5,0.9938888506913971
48.6,0.9939131173332578
48.7,0.9939252506541882
48.800000000000004,0.9939555839565142
48.900000000000006,0.9939798505983749
49.0,0.9940041172402357
49.1,0.9940223172216313
49.2,0.9940526505239572
49.300000000000004,0.9940850060464382
49.400000000000006,0.9941092726882991
49.5,0.9941335393301598
49.6,0.9941557837518655
49.7,0.9941881392743466
49.800000000000004,0.9942164503565174
49.900000000000006,0.9942488058789984
50.0,0.994264983640239
50.1,0.9942953169425649
50.2,0.9943114947038054
50.300000000000004,0.9943256502448908
50.400000000000006,0.9943377835658213
50.5,0.9943660946479921
50.6,0.9943782279689225
50.7,0.9943984501704731
50.800000000000004,0.994424739032489
50.900000000000006,0.9944510278945048
51.0,0.9944732723162105
51.1,0.9944955167379163
51.2,0.9945157389394669
51.300000000000004,0.9945339389208624
51.400000000000006,0.9945602277828782
51.5,0.9945804499844288
51.6,0.9945986499658245
51.7,0.9946208943875302
51.800000000000004,0.9946310054883055
51.900000000000006,0.9946411165890808
52.0,0.9946613387906315
52.1,0.9946856054324922
52.2,0.9947038054138878
52.300000000000004,0.9947280720557485
52.400000000000006,0.9947442498169891
52.5,0.9947604275782296
52.6,0.9947846942200903
52.7,0.9947927831007106
52.800000000000004,0.9948170497425713
52.900000000000006,0.994837271944122
53.0,0.9948494052650524
53.1,0.9948534497053625
53.2,0.9948716496867581
53.300000000000004,0.9948898496681536
53.400000000000006,0.994897938548774
53.5,0.9949181607503246
53.6,0.9949444496123404
53.7,0.9949747829146663
53.800000000000004,0.9949909606759069
53.900000000000006,0.9950132050976126
54.0,0.9950334272991632
54.1,0.9950496050604037
54.2,0.9950698272619544
54.300000000000004,0.9950860050231949
54.400000000000006,0.9951062272247455
54.5,0.9951304938666062
54.6,0.9951466716278468
54.7,0.9951689160495525
54.800000000000004,0.9951770049301727
54.900000000000006,0.9951972271317234
55.0,0.9952073382324987
55.1,0.9952235159937393
55.2,0.9952376715348247
55.300000000000004,0.995249804855755
55.400000000000006,0.9952558715162202
55.5,0.9952740714976158
55.6,0.9952841825983911
55.7,0.9953064270200969
55.800000000000004,0.995312493680562
55.900000000000006,0.995342826982888
56.0,0.9953590047441285
56.1,0.9953731602852139
56.2,0.9953933824867646
56.300000000000004,0.9954034935875399
56.400000000000006,0.9954176491286253
56.5,0.995439893550331
56.6,0.9954540490914164
56.7,0.9954661824123469
56.800000000000004,0.9954783157332773
56.900000000000006,0.9954924712743627
57.0,0.9955066268154481
57.1,0.9955248267968437
57.2,0.9955410045580843
57.300000000000004,0.9955551600991697
57.400000000000006,0.9955713378604102
57.5,0.9955915600619608
57.6,0.9956016711627361
57.7,0.9956117822635114
57.800000000000004,0.9956320044650621
57.900000000000006,0.9956623377673881
58.0,0.9956724488681634
58.1,0.9956825599689387
58.2,0.9956987377301793
58.300000000000004,0.9957068266107995
58.400000000000006,0.9957189599317299
58.5,0.9957310932526602
58.6,0.9957391821332805
58.7,0.9957432265735906
58.800000000000004,0.9957634487751412
58.900000000000006,0.9957755820960716
59.0,0.9957836709766918
59.1,0.9957978265177774
59.2,0.9958038931782426
59.300000000000004,0.9958079376185527
59.400000000000006,0.9958220931596381
59.5,0.9958423153611887
59.6,0.995850404241809
59.7,0.9958544486821191
59.800000000000004,0.9958645597828945
59.900000000000006,0.9958948930852204
60.0,0.9959029819658407
60.1,0.995915115286771
60.2,0.9959272486077014
60.300000000000004,0.9959333152681666
60.400000000000006,0.9959494930294072
60.5,0.9959616263503375
60.6,0.9959818485518881
60.7,0.9960081374139039
60.800000000000004,0.9960182485146793
60.900000000000006,0.9960485818170053
61.0,0.9960566706976255
61.1,0.996072848458866
61.2,0.9960870039999514
61.300000000000004,0.9960890262201065
61.400000000000006,0.9960971151007267
61.5,0.9961092484216572
61.6,0.9961153150821224
61.7,0.9961213817425876
61.800000000000004,0.9961335150635179
61.900000000000006,0.9961456483844483
62.0,0.9961537372650686
62.1,0.9961658705859989
62.2,0.9961780039069293
62.300000000000004,0.9961921594480148
62.400000000000006,0.9962022705487901
62.5,0.9962144038697205
62.6,0.9962204705301857
62.7,0.996230581630961
62.800000000000004,0.9962447371720464
62.900000000000006,0.9962528260526667
63.0,0.9962568704929768
63.1,0.9962710260340623
63.2,0.9962851815751477
63.300000000000004,0.9963013593363882
63.400000000000006,0.9963074259968534
63.5,0.9963175370976287
63.6,0.996325625978249
63.7,0.9963316926387142
63.800000000000004,0.9963357370790243
63.900000000000006,0.9963600037208851
64.0,0.9963660703813503
64.10000000000001,0.9963802259224357
64.2,0.9963964036836762
64.3,0.9964105592247616
64.4,0.996420670325537
64.5,0.9964307814263124
64.60000000000001,0.9964388703069326
64.7,0.9964449369673978
64.8,0.996453025848018
64.9,0.9964611147286383
65.0,0.9964671813891035
65.10000000000001,0.9964752702697237
65.2,0.9964813369301889
65.3,0.9964894258108091
65.4,0.9964995369115844
65.5,0.9965116702325149
65.60000000000001,0.9965217813332902
65.7,0.9965318924340655
65.8,0.996548070195306
65.9,0.9965622257363914
66.0,0.9965723368371668
66.10000000000001,0.9965784034976319
66.2,0.9965925590387175
66.3,0.9966067145798029
66.4,0.9966188479007333
66.5,0.9966309812216636
66.60000000000001,0.996643114542594
66.7,0.9966451367627491
66.8,0.9966491812030592
66.9,0.9966552478635244
67.0,0.9966694034046099
67.10000000000001,0.9966754700650751
67.2,0.9966815367255403
67.3,0.9966936700464706
67.4,0.9967037811472459
67.5,0.996705803367401
67.60000000000001,0.9967219811286415
67.7,0.9967300700092617
67.8,0.9967361366697269
67.9,0.9967482699906574
68.0,0.9967563588712776
68.10000000000001,0.9967705144123631
68.2,0.9967765810728282
68.3,0.9967806255131384
68.4,0.9967866921736036
68.5,0.9968048921549991
68.60000000000001,0.9968109588154643
68.7,0.9968170254759295
68.8,0.9968332032371701
68.9,0.9968433143379454
69.0,0.9968514032185656
69.10000000000001,0.9968594920991859
69.2,0.9968756698604264
69.3,0.9968878031813567
69.4,0.996895892061977
69.5,0.9969039809425972
69.60000000000001,0.9969161142635277
69.7,0.996928247584458
69.8,0.9969403809053884
69.9,0.9969464475658536
70.0,0.9969565586666289
70.10000000000001,0.9969666697674042
70.2,0.9969686919875593
70.3,0.9969767808681795
70.4,0.9969808253084896
70.5,0.99698891418911
70.60000000000001,0.9970030697301954
70.7,0.9970091363906606
70.8,0.9970152030511258
70.9,0.997023291931746
71.0,0.9970334030325213
71.10000000000001,0.9970394696929865
71.2,0.997055647454227
71.3,0.9970677807751575
71.4,0.9970718252154676
71.5,0.9970758696557777
71.60000000000001,0.9970799140960878
71.7,0.9970900251968632
71.8,0.9971001362976385
71.9,0.9971062029581036
72.0,0.9971122696185688
72.10000000000001,0.9971142918387239
72.2,0.9971304695999644
72.3,0.9971345140402745
72.4,0.9971365362604296
72.5,0.9971446251410498
72.60000000000001,0.9971567584619803
72.7,0.9971608029022904
72.8,0.997179002883686
72.9,0.9971850695441511
73.0,0.9971951806449264
73.10000000000001,0.9972032695255467
73.2,0.9972194472867872
73.3,0.9972315806077175
73.4,0.9972336028278727
73.5,0.9972396694883379
73.60000000000001,0.9972457361488031
73.7,0.9972558472495784
73.8,0.9972619139100436
73.9,0.9972659583503537
74.0,0.9972720250108189
74.10000000000001,0.9972801138914391
74.2,0.9972902249922144
74.3,0.9973043805333
74.4,0.997310447193765
74.5,0.9973165138542303
74.60000000000001,0.9973225805146955
74.8,0.9973266249550056
74.9,0.9973367360557809
75.0,0.9973488693767113
75.10000000000001,0.9973529138170214
75.2,0.9973569582573315
75.3,0.9973690915782619
75.4,0.997371113798417
75.5,0.9973771804588822
75.60000000000001,0.9973792026790372
75.7,0.9973852693395024
75.8,0.9973913359999677
75.9,0.9973994248805879
76.0,0.9974034693208981
76.10000000000001,0.9974095359813632
76.2,0.9974135804216734
76.3,0.9974196470821385
76.4,0.9974257137426037
76.5,0.9974297581829139
76.60000000000001,0.9974317804030689
76.7,0.9974378470635341
76.80000000000001,0.9974398692836892
76.9,0.9974540248247746
77.0,0.9974580692650847
77.10000000000001,0.9974621137053948
77.2,0.997466158145705
77.30000000000001,0.9974803136867905
77.4,0.9974884025674107
77.5,0.9974924470077209
77.60000000000001,0.9974944692278759
77.7,0.9975045803286512
77.80000000000001,0.9975066025488063
77.9,0.9975167136495816
78.10000000000001,0.9975227803100468
78.2,0.9975248025302018
78.30000000000001,0.997530869190667
78.4,0.9975349136309771
78.5,0.9975409802914423
78.60000000000001,0.9975450247317525
78.7,0.9975531136123728
78.80000000000001,0.9975571580526829
78.9,0.997559180272838
79.0,0.997561202492993
79.10000000000001,0.9975672691534582
79.2,0.9975713135937683
79.30000000000001,0.9975733358139234
79.4,0.9975834469146987
79.60000000000001,0.9975874913550088
79.7,0.997591535795319
79.80000000000001,0.9975976024557841
79.9,0.9976097357767145
80.0,0.9976137802170246
80.10000000000001,0.9976198468774898
80.2,0.9976218690976449
80.30000000000001,0.9976279357581102
80.5,0.9976380468588855
80.60000000000001,0.9976400690790405
80.7,0.9976441135193507
80.80000000000001,0.9976461357395057
80.9,0.9976522023999709
81.0,0.997656246840281
81.10000000000001,0.9976623135007462
81.2,0.9976643357209013
81.30000000000001,0.9976683801612114
81.4,0.9976784912619867
81.5,0.997688602362762
81.60000000000001,0.9976946690232272
81.7,0.9976987134635373
81.80000000000001,0.9977068023441577
81.9,0.9977148912247779
82.0,0.9977229801053981
82.10000000000001,0.9977371356464836
82.30000000000001,0.9977391578666386
82.5,0.9977452245271038
82.60000000000001,0.9977533134077241
82.7,0.9977674689488095
82.80000000000001,0.9977694911689646
82.9,0.9977735356092747
83.0,0.9977755578294297
83.10000000000001,0.9977775800495848
83.2,0.99778364671005
83.30000000000001,0.9977876911503601
83.4,0.9977957800309805
83.5,0.9977978022511355
83.60000000000001,0.9978079133519108
83.7,0.9978119577922209
83.9,0.9978180244526861
84.0,0.9978200466728412
84.2,0.9978261133333064
84.30000000000001,0.9978301577736165
84.4,0.9978342022139266
84.5,0.9978422910945469
84.80000000000001,0.9978524021953222
84.9,0.9978645355162525
85.0,0.9978706021767177
85.2,0.9978746466170278
85.30000000000001,0.997876668837183
85.4,0.9978786910573381
85.5,0.9978807132774931
85.60000000000001,0.9978888021581134
85.7,0.9978908243782684
85.80000000000001,0.9978928465984235
85.9,0.9978968910387336
86.10000000000001,0.9978989132588887
86.2,0.9979029576991988
86.30000000000001,0.9979049799193539
86.4,0.997909024359664
86.5,0.9979130687999741
86.60000000000001,0.9979171132402842
86.80000000000001,0.9979272243410595
86.9,0.9979292465612146
87.10000000000001,0.9979332910015247
87.2,0.9979353132216798
87.4,0.9979393576619899
87.5,0.997941379882145
87.60000000000001,0.9979434021023
87.7,0.9979454243224551
87.80000000000001,0.9979474465426103
87.9,0.9979555354232305
88.10000000000001,0.9979595798635406
88.2,0.9979616020836957
88.30000000000001,0.9979696909643159
88.5,0.9979737354046261
88.60000000000001,0.9979757576247811
88.7,0.9979777798449362
88.80000000000001,0.9979798020650912
88.9,0.9979838465054014
89.0,0.9979919353860216
89.10000000000001,0.9979959798263317
89.2,0.9979980020464868
89.4,0.9980000242666418
89.60000000000001,0.9980020464867969
89.7,0.998006090927107
89.80000000000001,0.9980121575875722
89.9,0.9980141798077273
90.0,0.9980162020278823
90.10000000000001,0.9980182242480374
90.2,0.9980263131286576
90.30000000000001,0.998034402009278
90.5,0.9980364242294331
90.60000000000001,0.9980404686697432
90.7,0.9980424908898982
90.9,0.9980485575503634
91.10000000000001,0.9980505797705185
91.2,0.9980526019906735
91.30000000000001,0.9980546242108286
91.4,0.9980627130914489
91.60000000000001,0.9980647353116039
91.7,0.998068779751914
91.80000000000001,0.9980768686325343
92.0,0.9980809130728444
92.10000000000001,0.9980849575131545
92.2,0.9980890019534646
92.30000000000001,0.9980950686139298
92.4,0.99809911305424
92.5,0.9981031574945501
92.60000000000001,0.9981051797147051
92.7,0.9981092241550154
92.9,0.9981112463751703
93.0,0.9981152908154804
93.2,0.9981193352557907
93.30000000000001,0.9981213574759457
93.4,0.9981254019162559
93.5,0.9981274241364109
93.60000000000001,0.9981334907968761
93.7,0.9981355130170312
93.80000000000001,0.9981436018976514
93.9,0.9981476463379615
94.0,0.9981496685581166
94.10000000000001,0.9981537129984267
94.2,0.9981557352185818
94.5,0.9981597796588919
94.60000000000001,0.998161801879047
94.7,0.9981658463193571
94.80000000000001,0.9981719129798223
94.9,0.9981759574201324
95.30000000000001,0.9981779796402874
95.4,0.9981840463007526
95.5,0.9981880907410629
95.60000000000001,0.9981901129612178
95.80000000000001,0.9981982018418382
95.9,0.9982042685023033
96.0,0.9982062907224584
96.10000000000001,0.9982083129426135
96.4,0.9982103351627685
96.7,0.9982184240433888
96.80000000000001,0.9982204462635438
96.9,0.998226512924009
97.0,0.9982285351441641
97.10000000000001,0.9982305573643191
97.2,0.9982366240247843
97.30000000000001,0.9982386462449394
97.4,0.9982406684650944
97.5,0.9982426906852495
97.7,0.9982467351255596
97.80000000000001,0.9982487573457147
97.9,0.9982507795658698
98.0,0.9982548240061799
98.2,0.9982568462263349
98.30000000000001,0.99825886844649
98.4,0.9982649351069552
98.5,0.9982669573271102
98.60000000000001,0.9982689795472653
98.9,0.9982730239875754
99.0,0.9982770684278857
99.10000000000001,0.9982811128681958
99.30000000000001,0.9982831350883508
99.4,0.9982912239689711
99.5,0.9982952684092812
99.60000000000001,0.9982972906294363
99.7,0.9982993128495913
99.80000000000001,0.9983013350697464
99.9,0.9983094239503666
100.0,0.9983114461705217
100.10000000000001,0.9983154906108318
100.2,0.9983195350511419
100.30000000000001,0.998321557271297
100.5,0.9983276239317622
100.7,0.9983296461519172
100.80000000000001,0.9983336905922274
100.9,0.9983357128123824
101.30000000000001,0.9983377350325375
101.4,0.9983397572526926
101.7,0.9983417794728476
101.80000000000001,0.9983438016930027
102.2,0.998349868353468
102.30000000000001,0.998351890573623
102.4,0.998353912793778
102.5,0.9983579572340882
102.7,0.9983599794542433
102.9,0.9983640238945534
103.0,0.9983680683348635
103.10000000000001,0.9983721127751736
103.30000000000001,0.9983741349953287
103.4,0.9983761572154838
103.5,0.9983781794356388
103.60000000000001,0.9983802016557939
103.9,0.9983822238759489
104.4,0.998384246096104
104.5,0.9983903127565692
104.7,0.9983923349767242
104.9,0.9983943571968793
105.2,0.9983984016371894
105.30000000000001,0.9984024460774996
105.4,0.9984064905178097
105.5,0.9984125571782749
105.60000000000001,0.99841862383874
105.7,0.9984226682790502
105.80000000000001,0.9984246904992052
106.0,0.9984307571596704
106.10000000000001,0.9984327793798256
106.30000000000001,0.9984348015999805
106.4,0.9984368238201357
106.5,0.9984408682604458
106.60000000000001,0.9984449127007559
106.80000000000001,0.998446934920911
107.2,0.9984509793612211
107.4,0.9984570460216863
107.5,0.9984590682418414
107.60000000000001,0.9984610904619964
107.7,0.9984631126821515
107.80000000000001,0.9984651349023066
107.9,0.9984671571224616
108.5,0.9984691793426167
108.7,0.9984712015627717
108.80000000000001,0.9984772682232369
109.0,0.998479290443392
109.2,0.998481312663547
109.7,0.9984833348837021
109.9,0.9984853571038572
110.10000000000001,0.9984873793240122
110.4,0.9984914237643224
110.5,0.9984934459844774
110.60000000000001,0.9984974904247875
110.7,0.9984995126449426
110.9,0.9985015348650977
111.0,0.9985035570852527
111.10000000000001,0.9985076015255628
111.2,0.998509623745718
111.4,0.998511645965873
111.9,0.998513668186028
112.0,0.9985156904061832
112.10000000000001,0.9985177126263381
112.4,0.9985197348464933
112.60000000000001,0.9985237792868034
113.5,0.9985258015069585
113.9,0.9985298459472686
114.10000000000001,0.9985359126077338
114.2,0.9985379348278889
114.4,0.9985399570480439
114.60000000000001,0.998544001488354
114.7,0.9985460237085091
115.0,0.9985480459286642
115.2,0.9985520903689743
115.4,0.9985541125891294
115.7,0.9985601792495945
115.80000000000001,0.9985622014697496
115.9,0.9985642236899047
116.0,0.9985662459100597
116.2,0.9985702903503698
116.60000000000001,0.9985723125705249
116.7,0.998576357010835
116.80000000000001,0.9985824236713002
116.9,0.9985864681116103
117.30000000000001,0.9985884903317654
117.5,0.9985905125519206
117.60000000000001,0.9985925347720755
117.80000000000001,0.9985945569922307
118.10000000000001,0.9985986014325408
118.30000000000001,0.9986026458728509
118.80000000000001,0.998606690313161
119.10000000000001,0.9986087125333161
119.2,0.9986107347534712
120.2,0.9986127569736262
121.0,0.9986168014139364
121.10000000000001,0.9986188236340914
121.2,0.9986208458542465
121.5,0.9986228680744015
122.4,0.9986248902945566
123.0,0.9986269125147117
123.10000000000001,0.9986289347348667
123.5,0.9986309569550218
123.9,0.9986350013953319
124.0,0.998637023615487
124.10000000000001,0.9986410680557971
124.5,0.9986430902759522
124.9,0.9986491569364173
125.30000000000001,0.9986511791565724
125.4,0.9986532013767275
125.5,0.9986552235968825
126.30000000000001,0.9986572458170376
126.4,0.9986592680371926
126.5,0.9986612902573477
126.80000000000001,0.9986633124775028
126.9,0.9986653346976578
127.4,0.9986673569178129
127.9,0.998794756787582
128.0,0.998796779007737
128.1,0.9987988012278921
129.4,0.9988008234480471
129.70000000000002,0.9988028456682022
130.9,0.9988048678883573
131.20000000000002,0.9988068901085123
131.4,0.9988109345488224
131.5,0.9988129567689775
132.0,0.9988170012092876
132.1,0.9988190234294427
132.9,0.9988210456495977
133.4,0.9988230678697528
133.5,0.9988250900899079
133.8,0.9988271123100629
133.9,0.998829134530218
134.1,0.9988311567503732
135.0,0.9988331789705281
135.1,0.9988352011906833
136.1,0.9988372234108382
136.20000000000002,0.9988392456309934
136.5,0.9988412678511485
136.6,0.9988432900713035
137.1,0.9988473345116136
137.8,0.9988493567317687
138.20000000000002,0.9988513789519238
138.5,0.9988534011720788
138.6,0.9988554233922339
139.4,0.998857445612389
139.70000000000002,0.998859467832544
140.3,0.9988614900526991
140.4,0.9988635122728541
140.9,0.9988675567131643
141.20000000000002,0.9988716011534744
141.5,0.9988736233736294
143.0,0.9988756455937845
143.1,0.9988776678139396
143.20000000000002,0.9988796900340946
143.3,0.9988817122542497
144.8,0.9988837344744047
145.4,0.9988857566945598
146.0,0.9988877789147149
147.0,0.9988898011348699
147.5,0.998891823355025
147.70000000000002,0.9988958677953351
147.9,0.9988978900154902
148.6,0.9988999122356452
149.0,0.9989019344558003
149.3,0.9989039566759554
149.70000000000002,0.9989059788961104
149.8,0.9989080011162655
150.20000000000002,0.9989100233364205
150.3,0.9989120455565756
150.8,0.9989140677767308
151.3,0.9989160899968857
151.4,0.9989181122170409
151.9,0.998920134437196
152.5,0.998922156657351
152.70000000000002,0.9989241788775061
152.9,0.9989262010976611
154.20000000000002,0.9989302455379713
154.9,0.9989322677581263
155.60000000000002,0.9989342899782814
155.70000000000002,0.9989363121984364
156.60000000000002,0.9989383344185915
157.10000000000002,0.9989403566387466
157.9,0.9989423788589016
158.8,0.9989444010790567
160.3,0.9989464232992117
161.8,0.9989484455193668
161.9,0.9989504677395219
162.0,0.9989524899596769
162.8,0.9989565343999871
164.3,0.9989585566201421
164.60000000000002,0.9989605788402972
164.9,0.9989626010604522
165.9,0.9989646232806073
166.9,0.9989666455007624
168.60000000000002,0.9989686677209174
169.3,0.9989706899410725
170.4,0.9989727121612275
170.8,0.9989747343813826
170.9,0.9989767566015377
171.10000000000002,0.9989787788216927
173.5,0.9989808010418478
174.9,0.9989828232620029
176.3,0.9989848454821579
176.5,0.998986867702313
178.70000000000002,0.998988889922468
179.0,0.9989909121426231
182.60000000000002,0.9989929343627783
182.70000000000002,0.9989949565829332
182.9,0.9989969788030884
183.3,0.9989990010232433
183.70000000000002,0.9990010232433985
185.0,0.9990030454635536
185.70000000000002,0.9990050676837086
186.9,0.9990070899038637
188.8,0.9990091121240188
188.9,0.9990111343441738
189.4,0.9990151787844839
192.70000000000002,0.999017201004639
193.3,0.9990192232247941
193.8,0.9990212454449491
194.5,0.9990232676651042
194.9,0.9990252898852592
195.10000000000002,0.9990273121054143
196.0,0.9990293343255694
197.3,0.9990313565457244
199.4,0.9990333787658795
199.60000000000002,0.9990354009860345
199.70000000000002,0.9990374232061896
199.9,0.9990394454263447
200.60000000000002,0.9990414676464997
200.8,0.9990434898666548
201.5,0.9990455120868099
201.8,0.9990475343069649
201.9,0.99904955652712
202.0,0.999051578747275
202.4,0.9990536009674301
202.60000000000002,0.9990556231875852
202.9,0.9990576454077402
203.3,0.9990596676278953
203.5,0.9990616898480503
203.9,0.9990637120682054
204.60000000000002,0.9990657342883605
204.8,0.9990677565085155
204.9,0.9990697787286706
205.10000000000002,0.9990718009488258
205.3,0.9990738231689807
205.9,0.9990758453891359
206.20000000000002,0.9990778676092908
206.5,0.9990839342697561
206.70000000000002,0.9990859564899112
206.9,0.9990879787100662
207.3,0.9990900009302213
207.5,0.9990940453705314
207.60000000000002,0.9990960675906865
207.70000000000002,0.9990980898108415
207.9,0.9991041564713067
208.20000000000002,0.9991061786914618
208.4,0.9991082009116169
208.5,0.9991102231317719
208.70000000000002,0.999112245351927
208.8,0.999114267572082
209.10000000000002,0.9991183120123922
209.20000000000002,0.9991203342325472
209.3,0.9991223564527023
209.4,0.9991243786728573
209.60000000000002,0.9991264008930124
210.60000000000002,0.9991304453333225
210.9,0.9991324675534776
211.10000000000002,0.9991344897736327
211.20000000000002,0.9991385342139428
211.5,0.9991405564340978
211.60000000000002,0.9991425786542529
211.8,0.999144600874408
211.9,0.9991486453147181
212.9,0.9991506675348731
213.3,0.9991526897550282
213.4,0.9991547119751834
214.0,0.9991567341953383
214.10000000000002,0.9991587564154935
214.20000000000002,0.9991607786356486
214.3,0.9991648230759587
214.9,0.9991708897364239
215.20000000000002,0.9991729119565789
215.3,0.999174934176734
215.60000000000002,0.9991810008371992
215.8,0.9991830230573542
215.9,0.9991850452775093
216.10000000000002,0.9991890897178194
216.3,0.9991911119379745
216.4,0.9991931341581295
216.5,0.9991951563782846
216.60000000000002,0.9991971785984397
216.70000000000002,0.9991992008185947
217.10000000000002,0.9992032452589048
217.20000000000002,0.9992052674790599
217.3,0.999207289699215
217.4,0.9992113341395251
218.10000000000002,0.9992153785798352
218.4,0.9992174007999903
218.70000000000002,0.9992194230201453
219.0,0.9992214452403004
219.3,0.9992234674604555
219.4,0.9992254896806105
219.9,0.9992275119007656
220.4,0.9992295341209206
220.9,0.9992335785612309
221.0,0.9992356007813858
221.70000000000002,0.999237623001541
222.0,0.999239645221696
222.9,0.9992416674418511
223.3,0.9992436896620062
223.4,0.9992457118821612
223.60000000000002,0.9992477341023163
226.8,0.9992497563224713
228.8,0.9992517785426264
228.9,0.9992578452030916
229.9,0.9992598674232467
231.20000000000002,0.9992618896434017
231.4,0.9992639118635568
232.9,0.9992659340837118
233.8,0.9992679563038669
234.5,0.999269978524022
234.70000000000002,0.999272000744177
234.9,0.9992760451844871
236.70000000000002,0.9992780674046422
236.9,0.9992800896247973
237.10000000000002,0.9992821118449523
237.20000000000002,0.9992841340651074
238.10000000000002,0.9992861562852625
238.9,0.9992922229457276
239.0,0.9992942451658827
239.9,0.9992982896061928
240.10000000000002,0.9993003118263479
240.9,0.999304356266658
241.9,0.9993063784868131
243.70000000000002,0.9993084007069681
243.8,0.9993104229271232
244.3,0.9993144673674333
244.4,0.9993164895875885
244.70000000000002,0.9993185118077434
245.10000000000002,0.9993205340278986
245.4,0.9993225562480537
245.60000000000002,0.9993245784682087
245.9,0.9993266006883638
246.20000000000002,0.9993286229085188
246.60000000000002,0.9993306451286739
246.9,0.999332667348829
247.20000000000002,0.999334689568984
247.9,0.9993367117891391
248.0,0.9993407562294492
248.3,0.9993427784496043
248.60000000000002,0.9993448006697593
248.70000000000002,0.9993468228899144
248.9,0.9993549117705346
249.5,0.9993589562108448
249.60000000000002,0.9993609784309998
249.9,0.9994317561364271
250.10000000000002,0.9994337783565821
250.4,0.9994358005767372
250.5,0.9994378227968923
250.60000000000002,0.9994398450170473
250.8,0.9994418672372024
250.9,0.9994600672185979
251.0,0.999462089438753
251.3,0.999464111658908
251.4,0.9994681560992182
251.60000000000002,0.9994701783193732
251.70000000000002,0.9994722005395283
251.8,0.9994742227596835
251.9,0.9994802894201485
252.4,0.9994843338604588
252.60000000000002,0.9994863560806138
252.70000000000002,0.9994883783007689
252.9,0.9996784669953448
253.5,0.9996804892154999
253.60000000000002,0.99968453365581
253.8,0.9996906003162752
253.9,0.9999575333767436
254.20000000000002,0.9999595555968988
254.3,0.9999615778170537
254.4,0.9999636000372089
254.5,0.999965622257364
254.60000000000002,0.999967644477519
254.8,0.9999696666976741
254.9,0.9999838222387595
255.9,1.0


==> data/coverage/north_america_asn/witness_coverage_North_America_asn_cas_cdf.csv <==
value,cdf
0.0,0.010618899495870427
0.1,0.02037970610318567
0.2,0.03185669848761128
0.30000000000000004,0.04440630698273088
0.4,0.05920840931030784
0.5,0.07497586613750938
0.6000000000000001,0.09471200257427867
0.7000000000000001,0.1108012442346884
0.8,0.12646143945082056
0.9,0.4011584253995495
1.0,0.4078086452858522
1.1,0.41435160356108547
1.2000000000000002,0.4223962243912904
1.3,0.42979727555507885
1.4000000000000001,0.4380564196074225
1.5,0.446530086881905
1.6,0.459186956988094
1.7000000000000002,0.470234902928242
1.8,0.4819264185348064
1.9000000000000001,0.5637670277807573
2.0,0.5684865386678107
2.1,0.5733133111659338
2.2,0.578783653330473
2.3000000000000003,0.5831813793843184
2.4000000000000004,0.5900461224927599
2.5,0.5962672959347849
2.6,0.6039901319317816
2.7,0.6111766598734313
2.8000000000000003,0.6169687868711788
2.9000000000000004,0.6502198863026922
3.0,0.6532232114126354
3.1,0.6560120133004398
3.2,0.658479030355036
3.3000000000000003,0.6624477099646037
3.4000000000000004,0.6666309127963101
3.5,0.670599592405878
3.6,0.6757481497372091
3.7,0.6808967070685402
3.8000000000000003,0.6851871715113161
3.9000000000000004,0.7014909363938646
4.0,0.7041724766705996
4.1000000000000005,0.7077121098358897
4.2,0.7111444813901104
4.3,0.7144695913332618
4.4,0.716936608387858
4.5,0.7191891022203154
4.6000000000000005,0.7241231363295076
4.7,0.727448246272659
4.800000000000001,0.7309878794379492
4.9,0.7403196396009868
5.0,0.7423576102113054
5.1000000000000005,0.7455754585433874
5.2,0.7483642604311916
5.300000000000001,0.7505094926525796
5.4,0.7534055561514534
5.5,0.7560870964281884
5.6000000000000005,0.7588758983159927
5.7,0.7612356537595195
5.800000000000001,0.7631663627587686
5.9,0.7698165826450714
6.0,0.7713182452000429
6.1000000000000005,0.7732489541992921
6.2,0.7747506167542636
6.300000000000001,0.7763595409203046
6.4,0.7787192963638314
6.5,0.7806500053630806
6.6000000000000005,0.7834388072508849
6.7,0.7851549930279953
6.800000000000001,0.787514748471522
6.9,0.7923415209696449
7.0,0.7940577067467554
7.1000000000000005,0.7951303228574493
7.2,0.7965247238013515
7.300000000000001,0.7977046015231148
7.4,0.799099002467017
7.5,0.8006006650219887
7.6000000000000005,0.8016732811326827
7.7,0.8025313740212378
7.800000000000001,0.8037112517430012
7.9,0.8074654081304301
8.0,0.8086452858521935
8.1,0.8101469484071651
8.200000000000001,0.8111123029067897
8.3,0.8126139654617612
8.4,0.813901104794594
8.5,0.8161535986270514
8.6,0.8174407379598841
8.700000000000001,0.8182988308484394
8.8,0.8193714469591333
8.9,0.8214094175694518
9.0,0.8236619114019093
9.1,0.8251635739568808
9.200000000000001,0.8267724981229219
9.3,0.827630591011477
9.4,0.8287032071221709
9.5,0.8293467767885874
9.600000000000001,0.8307411777324896
9.700000000000001,0.8322428402874611
9.8,0.8341735492867103
9.9,0.8355679502306125
10.0,0.837069612785584
10.100000000000001,0.8382494905073474
10.200000000000001,0.839214845006972
10.3,0.8398584146733884
10.4,0.8409310307840824
10.5,0.8421109085058458
10.600000000000001,0.8424326933390539
10.700000000000001,0.8435053094497479
10.8,0.8446851871715113
10.9,0.846508634559691
11.0,0.8476885122814545
11.100000000000001,0.8485466051700097
11.200000000000001,0.8500482677249812
11.3,0.851335407057814
11.4,0.851871715113161
11.5,0.852408023168508
11.600000000000001,0.8533733776681326
11.700000000000001,0.8541242089456184
11.8,0.8550895634452429
11.9,0.8563767027780758
12.0,0.857234795666631
12.100000000000001,0.8584146733883943
12.200000000000001,0.8593800278880189
12.3,0.860238120776574
12.4,0.8610962136651292
12.5,0.8619543065536844
12.600000000000001,0.8628123994422396
12.700000000000001,0.8637777539418642
12.8,0.8646358468304194
12.9,0.8660302477743216
13.0,0.8665665558296686
13.100000000000001,0.8676391719403626
13.200000000000001,0.8683900032178483
13.3,0.869355357717473
13.4,0.8697844041617505
13.5,0.8701061889949587
13.600000000000001,0.870749758661375
13.700000000000001,0.871822374772069
13.8,0.8726804676606242
13.9,0.8731095141049019
14.0,0.87343129893811
14.100000000000001,0.874503915048804
14.200000000000001,0.8752547463262899
14.3,0.8757910543816368
14.4,0.876112839214845
14.5,0.8768636704923308
14.600000000000001,0.8776145017698166
14.700000000000001,0.8781508098251636
14.8,0.87879437949158
14.9,0.879330687546927
15.0,0.8799742572133433
15.100000000000001,0.8801887804354821
15.200000000000001,0.8811541349351067
15.3,0.882012227823662
15.4,0.8825485358790089
15.5,0.8829775823232865
15.600000000000001,0.883406628767564
15.700000000000001,0.8838356752118417
15.8,0.8840501984339805
15.9,0.8843719832671887
16.0,0.885015552933605
16.1,0.8856591226000214
16.2,0.8863026922664379
16.3,0.8867317387107154
16.400000000000002,0.8872680467660624
16.5,0.8880188780435482
16.6,0.8886624477099646
16.7,0.8889842325431728
16.8,0.8895205405985198
16.900000000000002,0.8899495870427974
17.0,0.890914941542422
17.1,0.8913439879866996
17.2,0.8920948192641853
17.3,0.8926311273195323
17.400000000000002,0.8932746969859487
17.5,0.893596481819157
17.6,0.8938110050412957
17.7,0.894132789874504
17.8,0.8944545747077121
17.900000000000002,0.894990882763059
18.0,0.8956344524294755
18.1,0.8960634988737531
18.2,0.8967070685401695
18.3,0.8972433765955165
18.400000000000002,0.8977796846508634
18.5,0.8983159927062104
18.6,0.8988523007615574
18.7,0.8991740855947656
18.8,0.8996031320390432
18.900000000000002,0.9004612249275984
19.0,0.9007830097608066
19.1,0.900890271371876
19.200000000000003,0.9012120562050842
19.3,0.9013193178161536
19.400000000000002,0.9015338410382924
19.5,0.9021774107047088
19.6,0.9026064571489864
19.700000000000003,0.9029282419821946
19.8,0.9034645500375416
19.900000000000002,0.9038935964818191
20.0,0.9040008580928885
20.1,0.9044299045371661
20.200000000000003,0.9045371661482355
20.3,0.904644427759305
20.400000000000002,0.9049662125925131
20.5,0.9052879974257213
20.6,0.9055025206478601
20.700000000000003,0.905717043869999
20.8,0.9060388287032072
20.900000000000002,0.9065751367585542
21.0,0.9072187064249705
21.1,0.9076477528692481
21.200000000000003,0.9077550144803175
21.3,0.9081840609245951
21.400000000000002,0.9085058457578032
21.5,0.9087203689799421
21.6,0.9089348922020809
21.700000000000003,0.9090421538131502
21.8,0.9092566770352891
21.900000000000002,0.9097929850906361
22.0,0.9102220315349137
22.1,0.9107583395902606
22.200000000000003,0.9112946476456076
22.3,0.9116164324788159
22.400000000000002,0.9118309557009546
22.6,0.9122600021452322
22.700000000000003,0.9125817869784404
22.8,0.9127963102005792
22.900000000000002,0.9134398798669956
23.0,0.9139761879223426
23.200000000000003,0.9142979727555508
23.3,0.914619757588759
23.400000000000002,0.9148342808108978
23.5,0.915156065644106
23.6,0.9152633272551753
23.8,0.9153705888662448
23.900000000000002,0.915692373699453
24.0,0.9161214201437305
24.1,0.916764989810147
24.200000000000003,0.9171940362544245
24.3,0.917301297865494
24.400000000000002,0.9174085594765633
24.5,0.9176230826987022
24.6,0.9181593907540492
24.700000000000003,0.9186956988093962
24.8,0.9189102220315349
24.900000000000002,0.9192320068647432
25.0,0.9196610533090207
25.1,0.9198755765311595
25.200000000000003,0.9201973613643677
25.3,0.9204118845865065
25.400000000000002,0.9205191461975759
25.5,0.9209481926418535
25.6,0.9211627158639922
25.700000000000003,0.9215917623082699
25.8,0.9216990239193392
25.900000000000002,0.9219135471414781
26.0,0.9220208087525474
26.1,0.9221280703636169
26.200000000000003,0.9223425935857557
26.3,0.9226643784189639
26.5,0.9228789016411026
26.6,0.9232006864743109
26.700000000000003,0.9233079480853802
26.8,0.9236297329185884
26.900000000000002,0.9237369945296579
27.0,0.9239515177517966
27.1,0.9242733025850048
27.200000000000003,0.9245950874182131
27.3,0.9247023490292824
27.400000000000002,0.9248096106403518
27.5,0.9249168722514212
27.700000000000003,0.9252386570846294
27.900000000000002,0.9254531803067682
28.3,0.9255604419178376
28.400000000000002,0.925667703528907
28.5,0.9257749651399764
28.6,0.9263112731953234
28.700000000000003,0.9264185348063928
28.8,0.9266330580285316
28.900000000000002,0.926740319639601
29.0,0.9268475812506703
29.1,0.927276627694948
29.200000000000003,0.9273838893060173
29.5,0.9274911509170868
29.6,0.9275984125281562
29.700000000000003,0.927812935750295
29.8,0.9281347205835032
29.900000000000002,0.9285637670277808
30.200000000000003,0.9286710286388502
30.3,0.9292073366941972
30.400000000000002,0.929421859916336
30.5,0.9297436447495442
30.700000000000003,0.9298509063606135
30.900000000000002,0.9300654295827523
31.0,0.9301726911938217
31.1,0.9303872144159605
31.200000000000003,0.93049447602703
31.400000000000002,0.9306017376380993
31.5,0.9307089992491687
31.700000000000003,0.9309235224713075
31.8,0.9311380456934463
31.900000000000002,0.9315670921377239
32.1,0.9318888769709321
32.2,0.9319961385820015
32.300000000000004,0.9324251850262791
32.4,0.9326397082484179
32.5,0.9327469698594872
32.6,0.9330687546926955
32.7,0.9331760163037649
32.9,0.9333905395259037
33.0,0.9338195859701812
33.1,0.9339268475812507
33.2,0.9340341091923201
33.300000000000004,0.9345704172476671
33.4,0.9347849404698059
33.5,0.9349994636919446
33.6,0.9352139869140834
33.7,0.9354285101362222
33.9,0.9355357717472916
34.0,0.9356430333583611
34.2,0.9361793414137081
34.300000000000004,0.9362866030247774
34.5,0.9363938646358468
34.6,0.9366083878579856
34.7,0.9368229110801244
35.0,0.937251957524402
35.1,0.9373592191354714
35.2,0.937788265579749
35.4,0.9378955271908184
35.6,0.9380027888018878
35.7,0.9381100504129573
35.800000000000004,0.9384318352461654
35.9,0.9387536200793736
36.0,0.938860881690443
36.1,0.9389681433015123
36.2,0.9392899281347206
36.300000000000004,0.9395044513568593
36.4,0.939933497801137
36.5,0.9401480210232758
36.6,0.9402552826343452
36.9,0.940469805856484
37.0,0.9405770674675533
37.1,0.9406843290786228
37.2,0.941006113911831
37.300000000000004,0.941542421967178
37.4,0.9416496835782473
37.5,0.9418642068003862
37.800000000000004,0.9419714684114555
37.9,0.942078730022525
38.0,0.9424005148557332
38.1,0.9425077764668025
38.2,0.942615038077872
38.400000000000006,0.9428295613000107
38.5,0.9430440845221495
38.7,0.9432586077442883
38.900000000000006,0.9433658693553577
39.0,0.9434731309664272
39.300000000000004,0.9435803925774965
39.5,0.9439021774107047
39.6,0.9440094390217741
39.800000000000004,0.9441167006328435
39.900000000000006,0.9442239622439129
40.0,0.9444384854660517
40.5,0.9445457470771211
40.7,0.9446530086881905
40.800000000000004,0.9447602702992599
41.0,0.9448675319103292
41.1,0.9449747935213987
41.6,0.9451893167435375
41.7,0.9452965783546069
41.900000000000006,0.9456183631878151
42.1,0.9457256247988844
42.300000000000004,0.9459401480210233
42.6,0.9460474096320927
42.7,0.9461546712431621
42.800000000000004,0.9462619328542314
43.0,0.9463691944653009
43.1,0.9465837176874397
43.300000000000004,0.9467982409095784
43.400000000000006,0.9470127641317173
43.5,0.9471200257427866
43.6,0.9473345489649254
43.800000000000004,0.9474418105759949
44.0,0.9477635954092031
44.2,0.9478708570202724
44.5,0.9479781186313418
44.7,0.9480853802424113
44.800000000000004,0.9481926418534806
45.5,0.9484071650756194
45.800000000000004,0.9485144266866888
46.0,0.9486216882977583
46.2,0.9487289499088276
46.400000000000006,0.9490507347420358
46.7,0.9491579963531053
46.800000000000004,0.9494797811863134
46.900000000000006,0.9498015660195216
47.0,0.949908827630591
47.1,0.9500160892416604
47.2,0.9503378740748686
47.5,0.950445135685938
47.6,0.9505523972970074
47.7,0.9506596589080768
47.800000000000004,0.9508741821302156
48.0,0.950981443741285
48.5,0.9510887053523543
48.6,0.9511959669634238
48.7,0.9516250134077013
48.800000000000004,0.9517322750187708
49.0,0.9518395366298402
49.300000000000004,0.9519467982409096
49.400000000000006,0.952054059851979
49.6,0.9521613214630483
49.900000000000006,0.9522685830741178
50.0,0.9523758446851872
50.400000000000006,0.9524831062962565
50.5,0.9526976295183953
50.6,0.9529121527405342
50.800000000000004,0.953126675962673
50.900000000000006,0.9532339375737423
51.0,0.9533411991848117
51.1,0.9534484607958812
51.2,0.9535557224069505
51.400000000000006,0.95366298401802
52.0,0.9538775072401587
52.1,0.9540920304622975
52.2,0.954199292073367
52.6,0.9543065536844363
52.7,0.9544138152955057
52.800000000000004,0.9545210769065752
53.0,0.954735600128714
53.1,0.9549501233508527
53.7,0.9550573849619222
54.400000000000006,0.9551646465729915
54.900000000000006,0.9552719081840609
55.2,0.9553791697951303
55.7,0.9554864314061997
55.800000000000004,0.9555936930172692
56.0,0.9557009546283385
56.1,0.9558082162394079
56.300000000000004,0.9560227394615467
56.7,0.9561300010726161
56.800000000000004,0.9562372626836855
57.1,0.9563445242947549
57.300000000000004,0.9564517859058244
57.400000000000006,0.9565590475168937
57.5,0.9567735707390325
57.800000000000004,0.9569880939611713
57.900000000000006,0.9570953555722407
58.2,0.9573098787943795
58.7,0.9574171404054489
58.800000000000004,0.9575244020165183
59.300000000000004,0.9576316636275877
59.400000000000006,0.9578461868497264
59.5,0.9579534484607959
59.6,0.9581679716829347
59.900000000000006,0.9583824949050734
60.2,0.9584897565161429
60.300000000000004,0.9587042797382817
60.5,0.9588115413493511
60.800000000000004,0.9589188029604204
61.400000000000006,0.9590260645714899
61.5,0.9591333261825593
61.7,0.9592405877936286
61.800000000000004,0.9593478494046981
62.5,0.9594551110157674
62.7,0.9596696342379063
63.300000000000004,0.9597768958489756
64.7,0.9598841574600451
64.8,0.9599914190711144
64.9,0.9600986806821838
65.10000000000001,0.9602059422932533
65.2,0.9603132039043226
65.5,0.9604204655153921
65.7,0.9605277271264614
65.8,0.9606349887375308
65.9,0.9607422503486003
66.10000000000001,0.960956773570739
66.8,0.9610640351818084
67.2,0.9611712967928778
67.4,0.9612785584039473
67.8,0.9613858200150166
68.0,0.961493081626086
68.2,0.9616003432371554
68.3,0.9617076048482248
68.9,0.9618148664592943
69.0,0.9619221280703636
69.10000000000001,0.9621366512925024
69.4,0.9622439129035718
69.8,0.9623511745146412
70.3,0.9624584361257106
71.0,0.96256569773678
71.10000000000001,0.9626729593478494
71.4,0.9627802209589188
71.5,0.9628874825699882
71.7,0.9629947441810576
71.8,0.963102005792127
72.10000000000001,0.9632092674031963
73.2,0.9633165290142658
73.5,0.9634237906253352
73.7,0.9635310522364046
74.2,0.963638313847474
74.3,0.9637455754585433
74.60000000000001,0.9638528370696128
74.8,0.9639600986806822
74.9,0.9640673602917516
75.4,0.964174621902821
75.60000000000001,0.9642818835138903
75.7,0.9643891451249598
75.9,0.9644964067360292
76.4,0.9646036683470985
76.7,0.9648181915692373
77.0,0.9649254531803068
77.2,0.9650327147913762
78.0,0.9651399764024455
78.2,0.965247238013515
78.7,0.9653544996245844
78.80000000000001,0.9655690228467232
78.9,0.9656762844577925
79.5,0.965783546068862
79.9,0.9658908076799314
80.4,0.9659980692910007
82.5,0.9661053309020702
83.2,0.9662125925131395
83.30000000000001,0.9664271157352784
83.4,0.9665343773463477
83.7,0.9666416389574172
83.9,0.9667489005684865
84.30000000000001,0.966856162179556
84.4,0.9669634237906254
85.30000000000001,0.9671779470127642
86.0,0.9672852086238335
86.5,0.9673924702349029
86.80000000000001,0.9674997318459724
87.0,0.9676069934570417
87.7,0.9677142550681112
88.2,0.9678215166791805
88.30000000000001,0.9680360399013194
89.30000000000001,0.9681433015123887
89.4,0.9682505631234581
89.7,0.9683578247345275
89.80000000000001,0.9684650863455969
90.0,0.9685723479566664
90.2,0.9686796095677357
90.7,0.9687868711788051
90.80000000000001,0.9688941327898745
91.30000000000001,0.9690013944009439
91.7,0.9691086560120133
92.4,0.9692159176230827
92.7,0.9693231792341521
92.80000000000001,0.9694304408452215
93.5,0.9695377024562909
93.7,0.9696449640673603
93.80000000000001,0.9697522256784297
93.9,0.9698594872894991
94.9,0.9699667489005684
95.5,0.9700740105116379
95.60000000000001,0.9701812721227073
95.7,0.9702885337337767
96.2,0.9703957953448461
96.30000000000001,0.9705030569559154
96.5,0.9706103185669849
97.7,0.9707175801780543
98.30000000000001,0.9708248417891236
98.7,0.9709321034001931
99.4,0.9710393650112624
100.0,0.9711466266223319
100.10000000000001,0.9712538882334013
101.0,0.9713611498444706
101.4,0.9714684114555401
102.30000000000001,0.9715756730666094
102.80000000000001,0.9716829346776789
103.7,0.9717901962887483
104.0,0.9718974578998176
104.4,0.9720047195108871
105.10000000000001,0.9721119811219564
105.30000000000001,0.9722192427330258
105.60000000000001,0.9723265043440953
105.9,0.9724337659551646
107.0,0.9725410275662341
108.10000000000001,0.9726482891773034
108.9,0.9727555507883728
109.2,0.9728628123994423
109.30000000000001,0.9729700740105116
109.4,0.973077335621581
110.0,0.9732918588437198
110.10000000000001,0.9733991204547893
112.30000000000001,0.9735063820658586
113.7,0.973613643676928
114.60000000000001,0.9737209052879974
115.2,0.9738281668990668
115.80000000000001,0.9739354285101363
116.7,0.9740426901212056
116.80000000000001,0.974149951732275
117.10000000000001,0.9742572133433444
118.4,0.9743644749544138
121.9,0.9744717365654832
122.80000000000001,0.9745789981765526
123.80000000000001,0.974686259787622
125.30000000000001,0.9747935213986914
126.4,0.9749007830097608
126.5,0.9750080446208302
126.9,0.9751153062318996
127.5,0.975222567842969
127.80000000000001,0.9753298294540385
128.5,0.9754370910651078
128.9,0.9755443526761772
129.3,0.9756516142872466
129.8,0.975758875898316
131.20000000000002,0.9758661375093854
132.0,0.9759733991204548
133.3,0.9760806607315242
133.6,0.9761879223425936
138.20000000000002,0.976295183953663
138.9,0.9764024455647324
139.1,0.9765097071758018
139.4,0.9766169687868712
140.1,0.9767242303979405
142.4,0.97683149200901
143.8,0.9769387536200794
146.4,0.9770460152311488
148.20000000000002,0.9771532768422182
148.6,0.9772605384532875
151.6,0.977367800064357
151.9,0.9774750616754264
152.1,0.9775823232864957
152.5,0.9776895848975652
154.60000000000002,0.9777968465086345
154.70000000000002,0.977904108119704
157.0,0.9780113697307734
158.0,0.9781186313418427
158.10000000000002,0.9782258929529122
158.9,0.9783331545639815
159.60000000000002,0.978440416175051
161.4,0.9785476777861204
161.60000000000002,0.9786549393971897
163.10000000000002,0.9787622010082592
165.8,0.9788694626193285
166.10000000000002,0.9789767242303979
168.5,0.9790839858414674
169.70000000000002,0.9791912474525367
171.3,0.9792985090636062
173.0,0.9794057706746755
173.4,0.9795130322857449
176.70000000000002,0.9796202938968144
177.10000000000002,0.9797275555078837
177.70000000000002,0.9798348171189531
179.20000000000002,0.9799420787300225
180.60000000000002,0.9800493403410919
181.70000000000002,0.9801566019521614
182.3,0.9802638635632307
182.9,0.9803711251743001
184.8,0.9804783867853695
185.4,0.9805856483964389
186.70000000000002,0.9806929100075084
187.9,0.9808001716185777
193.0,0.9809074332296471
193.5,0.9810146948407165
194.9,0.9811219564517859
198.60000000000002,0.9812292180628553
199.9,0.9813364796739247
201.8,0.9814437412849941
204.8,0.9815510028960635
206.3,0.9816582645071329
206.4,0.9817655261182023
206.5,0.9818727877292717
209.9,0.9819800493403411
211.8,0.9820873109514104
215.5,0.9821945725624799
216.10000000000002,0.9823018341735493
217.0,0.9824090957846187
218.3,0.9825163573956881
220.10000000000002,0.9826236190067574
222.70000000000002,0.9827308806178269
225.3,0.9828381422288963
228.9,0.9829454038399656
232.20000000000002,0.9830526654510351
233.3,0.9831599270621044
235.9,0.9832671886731739
240.60000000000002,0.9833744502842433
241.4,0.9834817118953126
242.3,0.9835889735063821
242.70000000000002,0.9836962351174514
243.9,0.9838034967285209
246.8,0.9839107583395903
254.4,0.9840180199506596
255.60000000000002,0.9841252815617291
258.6,0.9842325431727984
260.90000000000003,0.9843398047838678
261.90000000000003,0.9844470663949373
262.2,0.9846615896170761
263.1,0.9847688512281454
264.0,0.9848761128392148
266.6,0.9849833744502843
267.5,0.9850906360613536
274.3,0.985197897672423
279.3,0.9853051592834925
282.40000000000003,0.9854124208945618
283.0,0.9855196825056313
284.2,0.9856269441167006
286.7,0.98573420572777
292.6,0.9858414673388395
296.6,0.9859487289499088
310.3,0.9860559905609783
313.0,0.9861632521720476
323.3,0.986270513783117
325.5,0.9863777753941865
331.40000000000003,0.9864850370052558
332.70000000000005,0.9865922986163252
341.6,0.9866995602273946
344.90000000000003,0.986806821838464
346.1,0.9869140834495335
347.40000000000003,0.9870213450606028
349.20000000000005,0.9871286066716722
352.6,0.9872358682827416
359.1,0.987343129893811
364.6,0.9874503915048805
370.0,0.9875576531159498
379.8,0.9876649147270192
385.0,0.9877721763380886
407.0,0.987879437949158
407.40000000000003,0.9879866995602274
420.90000000000003,0.9880939611712968
425.3,0.9882012227823662
425.5,0.9883084843934355
433.90000000000003,0.988415746004505
439.20000000000005,0.9885230076155744
441.20000000000005,0.9886302692266438
452.70000000000005,0.9887375308377132
454.0,0.9888447924487825
457.0,0.988952054059852
457.20000000000005,0.9890593156709214
457.90000000000003,0.9891665772819908
461.5,0.9892738388930602
469.20000000000005,0.9893811005041295
495.70000000000005,0.989488362115199
501.5,0.9895956237262684
502.20000000000005,0.9897028853373377
503.3,0.9898101469484072
508.70000000000005,0.990024670170546
516.5,0.9901319317816154
547.8000000000001,0.9902391933926847
558.7,0.9903464550037542
559.0,0.9904537166148235
571.5,0.990560978225893
572.7,0.9906682398369624
595.5,0.9907755014480317
604.7,0.9908827630591012
616.7,0.9909900246701705
625.0,0.9910972862812399
625.1,0.9912045478923094
650.2,0.9913118095033787
661.6,0.9914190711144482
670.1,0.9915263327255175
673.0,0.9916335943365869
677.6,0.9917408559476564
697.8000000000001,0.9918481175587257
731.2,0.9919553791697951
756.9000000000001,0.9920626407808645
759.7,0.9921699023919339
791.3000000000001,0.9922771640030034
792.5,0.9923844256140727
800.4000000000001,0.9924916872251421
800.7,0.9925989488362115
804.1,0.9927062104472809
850.4000000000001,0.9928134720583504
867.7,0.9929207336694197
871.1,0.9930279952804891
885.0,0.9931352568915585
894.3000000000001,0.9932425185026279
904.9000000000001,0.9933497801136973
943.6,0.9934570417247667
947.0,0.9935643033358361
973.5,0.9936715649469055
1004.9000000000001,0.9937788265579749
1035.9,0.9938860881690443
1040.1000000000001,0.9939933497801137
1042.7,0.9941006113911831
1050.0,0.9942078730022524
1064.5,0.9943151346133219
1143.1000000000001,0.9944223962243913
1174.6000000000001,0.9945296578354607
1227.5,0.9946369194465301
1280.7,0.9947441810575994
1289.2,0.9948514426686689
1303.6000000000001,0.9949587042797383
1307.4,0.9950659658908076
1353.9,0.9951732275018771
1549.6000000000001,0.9952804891129465
1575.7,0.9953877507240159
1690.5,0.9954950123350853
1774.2,0.9956022739461546
1920.8000000000002,0.9957095355572241
1936.7,0.9958167971682935
2076.5,0.9959240587793629
2094.3,0.9960313203904323
2126.9,0.9961385820015016
2178.7000000000003,0.9962458436125711
2271.1,0.9963531052236405
2282.3,0.9964603668347098
2283.5,0.9965676284457793
2368.2000000000003,0.9966748900568486
2566.1000000000004,0.9967821516679181
2750.9,0.9968894132789875
2825.1000000000004,0.9969966748900568
2842.4,0.9971039365011263
2878.7000000000003,0.9972111981121956
2889.2000000000003,0.997318459723265
3076.8,0.9974257213343345
3311.0,0.9975329829454038
3320.9,0.9976402445564733
3477.6000000000004,0.9977475061675426
4193.5,0.997854767778612
4250.400000000001,0.9979620293896815
4423.7,0.9980692910007508
4655.0,0.9981765526118203
4734.2,0.9982838142228896
4886.2,0.998391075833959
5228.6,0.9984983374450285
5967.6,0.9986055990560978
5987.900000000001,0.9987128606671672
6173.6,0.9988201222782366
7017.700000000001,0.998927383889306
7725.6,0.9990346455003755
8696.5,0.9991419071114448
10855.5,0.9992491687225142
16301.800000000001,0.9993564303335836
23618.100000000002,0.999463691944653
28969.7,0.9995709535557225
31816.800000000003,0.9996782151667918
37515.9,0.9997854767778612
65425.3,0.9998927383889306
71962.90000000001,1.0


==> data/coverage/north_america_asn/witness_coverage_North_America_asn_fps_cdf.csv <==
value,cdf
0.0,0.010189853051592835
0.1080165250123151,0.01115520755121742
0.11894685221423117,0.011691515606564411
0.12848225637334648,0.012871393328327792
0.1387820685919026,0.013729486216882978
0.14990756783318077,0.014587579105438163
0.15883317202069358,0.01598198004934034
0.16829021308803632,0.016947334548964927
0.17831033316848183,0.01791268904858951
0.18892705839063,0.018663520326075298
0.19635377869491374,0.019414351603561086
0.2080448236146978,0.020486967714255067
0.2162230630310219,0.022417676713504236
0.22909713940169707,0.0246701705459616
0.23810294508851393,0.02520647860130859
0.24746276888433255,0.026171833100933177
0.25719052723659347,0.02778075726697415
0.2673006836481125,0.02853158854445994
0.27780827018182014,0.029175158210876326
0.2887289098108527,0.029925989488362115
0.29434917399009136,0.030462297543709105
0.30592003634111287,0.0308913439879867
0.31794574914654994,0.03174943687654189
0.3241347348842103,0.03357288426472166
0.3368764672617445,0.03432371554220744
0.3434339496524757,0.035396331652901424
0.3569343339213651,0.037219779041081195
0.3638822535203858,0.03818513354070578
0.3781864603587769,0.03904322642926097
0.3855480640777116,0.04022310415102435
0.3930529653892233,0.04140298187278773
0.40850387254662734,0.042153813150273514
0.41645562106899797,0.04269012120562051
0.4245621546712966,0.04494261503807787
0.4328264863287072,0.046658800815188244
0.44984089009718636,0.047409632092674035
0.45859728599334487,0.04998391075833959
0.4675241298651726,0.05159283492438056
0.4766247395745791,0.052879974257213344
0.4859024975674481,0.05502520647860131
0.49536085213079956,0.0554542529228789
0.5050033186744227,0.05652686903357288
0.5148334810374569,0.058457578032822054
0.5248549928204063,0.059637455754585435
0.5350715787430823,0.06038828703207122
0.545487036028979,0.061889949587042796
0.556105235816597,0.06435696664163895
0.5669301245982388,0.06585862919661054
0.5779657256868108,0.06671672208516571
0.5892161407111783,0.06939826236190068
0.6006855511406284,0.07025635525045586
0.6123782198390058,0.07261611069398262
0.6242984926491022,0.0747613429153706
0.6364508000078877,0.07572669741499517
0.6488396585931796,0.0799099002467017
0.6614696730023694,0.08087525474632629
0.6743455374638236,0.08269870213450606
0.6874720375815995,0.08570202724444921
0.7008540521141216,0.08698916657728199
0.7144965547874832,0.08870535235439236
0.7284046161440417,0.09149415424219672
0.7425834054270006,0.0926740319639601
0.757038192501674,0.09471200257427867
0.7717743498141514,0.09567735707390325
0.7867973543880866,0.09803711251743001
0.8021127898603572,0.0988952054059852
0.8177263485563488,0.10157674568272015
0.8336438336056351,0.10232757696020595
0.8498711610988408,0.10543816368121849
0.8664143622864912,0.10811970395795345
0.8832795858206595,0.1110157674568272
0.900473100040253,0.11230290678965998
0.9180012953007821,0.11627158639922772
0.935870686349478,0.11895312667596267
0.9540879147466456,0.12195645178590582
0.9726597513341491,0.12517430011798777
0.9915930987519459,0.25088490829132254
1.0108949940036087,0.2526010940684329
1.0305726110717859,0.25431727984554325
1.050633263584573,0.25646251206693127
1.071084407533786,0.257749651399764
1.0919336440461493,0.25957309878794377
1.1131887222084242,0.2607529765097072
1.1348575419475324,0.26257642389788693
1.1569481569667386,0.26397082484178913
1.1794687777389923,0.2670814115628017
1.2024277745585337,0.26858307411777327
1.2258336806519008,0.269870213450606
1.249695195349496,0.2716936608387858
1.2740211873188854,0.27394615467124317
1.298820697861042,0.27598412528156174
1.3241029442707428,0.2771640030033251
1.349877323262388,0.27941649683578246
1.376153414462498,0.282527083556795
1.402940983970198,0.2853158854445994
1.4302499879870072,0.2869248096106404
1.4580905765172865,0.29003539633165293
1.486473097140712,0.29207336694197145
1.5154080988581882,0.29486216882977584
1.5449063360126198,0.29775823232864956
1.5749787722860045,0.3014051271050091
1.6056365847743326,0.3044084522149523
1.6368911681418032,0.30794808538024243
1.6687541388559117,0.31180950337874075
1.701237339504965,0.3152418749329615
1.7343528431996484,0.317816153598627
1.7681129580602681,0.32264292609675
1.8025302317913396,0.3255389895956237
1.8376174563452239,0.3299367156494691
1.8733876726765457,0.33218920948192643
1.9098541755891532,0.33680145875791057
1.9470305186774333,0.3402338303121313
1.9849305193638076,0.37938431835246167
2.023568264034289,0.3812077657406414
2.0629581132740014,0.3830312131288212
2.1031147072046177,0.38571275340555616
2.144052970925683,0.3876434624048053
2.1857881200618676,0.3894669097929851
2.228335666418196,0.39247023490292826
2.2717114237453537,0.3949372519575244
2.3159315136172256,0.39751153062318995
2.361012371422839,0.4000858092888555
2.4069707524749484,0.40319639600986806
2.4538237382375185,0.4070578140083664
2.5015887426744374,0.41059744717365654
2.550283518721805,0.4136007722835997
2.599926164886212,0.41735492867102864
2.650535131971454,0.42068003861417996
2.7021292299361916,0.4243269333905395
2.7547276348850875,0.42786656655582966
2.8083498961960394,0.43086989166577283
2.863015943786145,0.433873216775716
2.9187460955191047,0.43902177410704707
2.9755610647568056,0.4580070792663306
3.033481968057919,0.46025957309878796
3.09253033302633,0.4640137294862169
3.152728106312363,0.46562265365225786
3.2140976617697454,0.46808967070685403
3.276661808771351,0.471307519038936
3.340443800686818,0.47431084414887914
3.405467343525181,0.47763595409203047
3.471756604745751,0.4804247559798348
3.539336222240482,0.4832135578676392
3.608231313491205,0.4879330687546927
3.6784674849051004,0.493403410919232
3.750070841331896,0.49790839858414676
3.8230679957663174,0.5016625549715756
3.8974860792394117,0.5047731416925882
3.9733527509023947,0.5139976402445565
4.050696208306801,0.5161428724659445
4.129545197884739,0.5189316743537488
4.209929025633139,0.5229003539633166
4.291877568005996,0.5266545103507455
4.375421283018615,0.5291215274053416
4.460591221568024,0.532446637348493
4.5474190389737315,0.5353427008473667
4.635937006743137,0.5387750724015875
4.726178024565961,0.541349351067253
4.818175632542158,0.5439236297329186
4.911964023647839,0.5497157567306661
5.0075780564438706,0.552397297007401
5.1050532680318295,0.5549715756730667
5.20442588726217,0.5578676391719404
5.305732848199488,0.5611927491150918
5.409011803849897,0.5649469055025207
5.514301140155612,0.5683792770567414
5.621639990261942,0.5723479566663091
5.731068249062017,0.5754585433873217
5.842626588024599,0.5791054381636812
5.956356470310562,0.5842539954950123
6.0723001661836005,0.5883299367156495
6.1905007687209235,0.591440523436662
6.311002209829761,0.5941220637133969
6.433849276575654,0.5964818191569238
6.559087627828558,0.6006650219886303
6.686763811232993,0.6028102542100182
6.816925280508524,0.6061353641531696
6.949620413086998,0.6114984447066395
7.084898528093097,0.6142872465944439
7.222809904674918,0.61675426364904
7.363405800691319,0.620508420036469
7.506738471763071,0.624048053201759
7.652861190694827,0.6269441167006329
7.801828267275157,0.6294111337552291
7.953695068462001,0.6329507669205191
8.108518038961035,0.6369194465300869
8.26635472220463,0.6390646787514749
8.427263781739137,0.6421752654724874
8.591305023028529,0.6455003754156388
8.75853941568243,0.647752869248096
8.929029116116856,0.6505416711359004
9.102837490656023,0.6551539204118846
9.28002913908389,0.6583717687439665
9.460669918654087,0.6609460474096321
9.64482696856726,0.6640566341306446
9.832568734924862,0.667381744073796
10.023964996168678,0.6697414995173228
10.219086889015559,0.6724230397940577
10.418006934896964,0.6761771961814866
10.620799066913186,0.6791805212914298
10.827538657312253,0.6831492009009975
11.038302545503706,0.6864743108441489
11.253169066617703,0.6888340662876756
11.472218080620014,0.6925882226751046
11.695531001993778,0.6960205942293253
11.923190829999028,0.6985948728949909
12.155282179521219,0.7012764131717258
12.391891312520242,0.7046015231148772
12.633106170091667,0.7067467553362652
12.879016405151951,0.7089992491687225
13.129713415760007,0.7120025742786656
13.385290379087332,0.7140405448889843
13.64584228604939,0.7167220851657192
13.911465976611124,0.718545532553899
14.182260175779703,0.7214415960527727
14.458325530297877,0.7244449211627159
14.739764646051613,0.7270191998283814
15.026682126205865,0.730129786549394
15.31918461008269,0.7325968036039902
15.61738081279615,0.7358146519360721
15.921381565658706,0.7377453609353213
16.231299857374225,0.7398905931567092
16.54725087603268,0.7432157030998605
16.86935205192244,0.7461117665987343
17.197723101175864,0.7489005684865386
17.5324860702645,0.752761986485037
17.873765381360375,0.754907218706425
18.221687878580298,0.7572669741499517
18.576382875130324,0.7596267295934785
18.93798220136792,0.7618792234259358
19.30662025379965,0.7642389788694626
19.68243404503268,0.7663842110908505
20.06556325469857,0.7691730129786549
20.456150281368345,0.7712109835889736
20.854340295478174,0.7747506167542636
21.26028129328513,0.7762522793092352
21.67412415187337,0.778612034752762
22.09602268523101,0.7807572669741499
22.526133701418495,0.7831170224176767
22.964617060849886,0.7856913010833423
23.411635735708533,0.7876220100825915
23.867355870519376,0.7900890271371876
24.331946843900255,0.7925560441917837
24.805581331515302,0.7948085380242411
25.288435370253715,0.7960956773570739
25.78068842365782,0.7982409095784618
26.282523448624712,0.8004934034109192
26.79412696340637,0.8026386356323072
27.31568911693322,0.8041402981872787
27.847403759487353,0.8063927920197361
28.3894685147513,0.8080017161857771
28.942084853259313,0.8097179019628875
29.505458167278412,0.8114340877399978
30.079797847147038,0.8134720583503164
30.665317359099664,0.8147591976831492
31.26223432460631,0.8170116915156066
31.870770601256464,0.8186206156816476
32.49115236521741,0.8205513246808968
33.123610195297665,0.8225892952912153
33.76837915864691,0.8246272659015338
34.42569889812373,0.826021666845436
35.09581372136444,0.8280596374557546
35.778972691585466,0.8290249919553792
36.475429720153244,0.8304193928992814
37.18544366095611,0.8322428402874611
37.90927840661315,0.8331009331760163
38.64720298655581,0.8348171189531267
39.39949166701875,0.8368550895634452
40.166424052977,0.8385712753405556
40.948285192067466,0.839751153062319
41.745365680533254,0.8415746004504988
42.55796177123028,0.8440416175050949
43.386375483736416,0.8461868497264828
44.23091471660364,0.8477957738925239
45.09189336179557,0.8489756516142872
45.96963142135246,0.8501555293360507
46.8644551263271,0.8520862383352998
47.77669705803594,0.8538024241124101
48.70669627167038,0.8556258715005899
49.65479842231426,0.8573420572777003
50.62135589341431,0.858307411777325
51.606727927751415,0.8598090743322965
52.61128076096119,0.8620615681647539
53.63538775765373,0.8631341842754479
54.679429550182874,0.8643140619972112
55.743794180116964,0.8653866781079051
56.82887724246292,0.8679609567735708
57.93508203269819,0.8692480961064035
59.06281969666451,0.8703207122170975
60.212509383379505,0.8711788051056527
61.38457840082282,0.8726804676606242
62.579462374754726,0.8736458221602489
63.797605410626204,0.8753620079373592
65.03946025864072,0.8768636704923308
66.30548848202896,0.8785798562694411
67.59616062859926,0.8797597339912046
68.91195640562717,0.8815831813793843
70.25336485814933,0.8829775823232865
71.62088455072848,0.8836211519897029
73.01502375275557,0.8848010297114662
74.43630062735988,0.886088169044299
75.88524342399587,0.8871607851549931
77.36239067477896,0.8878043548214094
78.86829139464304,0.8889842325431728
80.40350528539426,0.8904858950981444
81.96860294373673,0.891451249597769
83.56416607334755,0.8928456505416711
85.19078770108018,0.894132789874504
86.849072397376,0.8952054059851979
88.53963650096655,0.8962780220958919
90.26310834794992,0.8972433765955165
92.02012850532546,0.8976724230397941
93.81135000907523,0.8989595623726269
95.63743860687943,0.9001394400943902
97.49907300555643,0.9012120562050842
99.39694512331938,0.9021774107047088
101.33176034694323,0.903035503593264
103.30423779393745,0.9034645500375416
105.31511057982225,0.9047516893703743
107.36512609060742,0.9061460903142765
109.45504626057516,0.9073259680360399
111.58564785546993,0.9085058457578032
113.75772276120091,0.9092566770352891
115.97207827816452,0.9101147699238442
118.22953742129513,0.9108656012013301
120.53093922595743,0.9116164324788159
122.87713905979267,0.9120454789230934
125.26900894063526,0.9127963102005792
127.70743786061773,0.9141907111444814
130.19333211658466,0.9154778504773141
132.72761564693818,0.916764989810147
135.31123037504054,0.9176230826987022
137.94513655930095,0.9191247452536737
140.63031315007714,0.9198755765311595
143.36775815352448,0.9203046229754371
146.15848900252686,0.9215917623082699
149.0035429348494,0.9221280703636169
151.90397737865,0.9225571168078944
154.86087034549706,0.9232006864743109
157.87532083103628,0.9238442561407272
160.94844922345732,0.9244878258071436
164.081397719911,0.9255604419178376
167.27533075103273,0.9260967499731846
170.53143541372904,0.9268475812506703
173.85092191238905,0.9279201973613643
177.23502400868392,0.928885551860989
180.68499948012212,0.9293145983052665
184.20213058753066,0.9298509063606135
187.787724551636,0.93049447602703
191.4431140389226,0.9313525689155852
195.16965765694735,0.9319961385820015
198.9687404592972,0.9327469698594872
202.84177446037532,0.9332832779148342
206.79019916020778,0.9337123243591119
210.81548207946634,0.9341413708033894
214.91911930490514,0.9345704172476671
219.10263604541512,0.9349994636919446
223.3675871989021,0.9353212485251529
227.71555793019945,0.9365011262469163
232.14816426023023,0.9371446959133326
236.6670536666376,0.9375737423576103
241.27390569610665,0.9380027888018878
245.9704325886066,0.9385390968572348
250.75837991378174,0.9387536200793736
255.6395272197326,0.9397189745789982
260.61568869442465,0.939933497801137
265.68871383997197,0.940469805856484
270.86048816004626,0.941006113911831
276.1329338606666,0.9419714684114555
281.5080105646305,0.942615038077872
286.98771603985165,0.9430440845221495
292.5740869418752,0.9433658693553577
298.2691995708465,0.9441167006328435
304.0751706432148,0.9446530086881905
309.99415807845793,0.9448675319103292
316.02836180112286,0.9452965783546069
322.1800245584752,0.9459401480210233
328.4514327540677,0.9461546712431621
334.8449172975332,0.9465837176874397
341.3628544709196,0.9467982409095784
348.0076668118884,0.9471200257427866
354.7818240141049,0.9477635954092031
361.68784384515584,0.9480853802424113
368.7282930823338,0.9482999034645501
375.9057884666377,0.9489434731309664
383.22299767534344,0.9492652579641746
390.68264031350566,0.9496943044084523
398.2874889247613,0.9501233508527298
406.04037002180564,0.9508741821302156
413.94416513693074,0.9514104901855626
422.00181189301094,0.952590367907326
430.2163050953366,0.9530194143516035
438.59069784470057,0.9532339375737423
447.12810267215184,0.9537702456290893
455.8316926958372,0.9540920304622975
464.7047028003622,0.9545210769065752
473.75043083910845,0.9549501233508527
482.9722388599549,0.9552719081840609
492.3735543548584,0.9558082162394079
501.9578715337574,0.9561300010726161
511.72875262327574,0.9564517859058244
521.6898291907011,0.9568808323501019
531.8448034937401,0.9572026171833101
542.1974498565456,0.9579534484607959
552.7516160725288,0.9588115413493511
563.5112248344776,0.9591333261825593
574.480275192514,0.9597768958489756
585.6628440404304,0.9602059422932533
597.0630876309592,0.9605277271264614
608.6852431205368,0.960956773570739
620.5336301441386,0.9612785584039473
632.6126524207676,0.9616003432371554
644.9267993901954,0.9618148664592943
657.4806478815651,0.962029389681433
670.2788638144698,0.9622439129035718
683.3262039331479,0.963102005792127
696.6275175744337,0.9632092674031963
724.0119365844184,0.9633165290142658
738.1052199871522,0.9635310522364046
752.4728367634581,0.963638313847474
767.1201269606273,0.9637455754585433
782.0525345728554,0.9640673602917516
797.2756095646257,0.9643891451249598
812.7950099334779,0.964710929958168
828.6165038129286,0.9650327147913762
844.7459716163319,0.9654617612356537
861.189408222461,0.9656762844577925
877.9529252036434,0.965783546068862
895.0427530972631,0.9659980692910007
912.4652437214795,0.9661053309020702
930.2268725360232,0.9666416389574172
948.3342410489458,0.966856162179556
966.7940792702192,0.9673924702349029
985.6132482130942,0.9674997318459724
1004.7987424441492,0.9677142550681112
1024.3576926829833,0.9679287782902499
1044.297368452497,0.9681433015123887
1064.6251807807885,0.9686796095677357
1085.3486849556123,0.9688941327898745
1106.475583332489,0.9691086560120133
1128.01372819744,0.9692159176230827
1149.9711246854854,0.9695377024562909
1172.355933755912,0.9696449640673603
1218.4412308607361,0.9697522256784297
1242.1588475302963,0.9701812721227073
1266.3381404188153,0.9706103185669849
1290.988096303253,0.9710393650112624
1367.8544541859758,0.9713611498444706
1394.4804799494143,0.9715756730666094
1421.6247956857292,0.9716829346776789
1449.2974901891785,0.9718974578998176
1477.508848637861,0.9721119811219564
1535.5897030131464,0.9727555507883728
1565.4807859930493,0.973077335621581
1627.0198161263706,0.9731845972326504
1658.6906356417308,0.9732918588437198
1690.9779447651695,0.9733991204547893
1723.8937437998832,0.9738281668990668
1757.4502666414646,0.9740426901212056
1791.6599853248788,0.974149951732275
1826.5356146600016,0.9744717365654832
1862.0901169573362,0.9747935213986914
1898.3367068457765,0.9749007830097608
1972.9602990680603,0.975222567842969
2011.3650369350692,0.9753298294540385
2050.5173437680232,0.9755443526761772
2090.431771400634,0.9759733991204548
2131.1231549258987,0.9761879223425936
2172.6066182099303,0.976295183953663
2214.8975795130464,0.9766169687868712
2258.011757220348,0.9769387536200794
2346.774171177943,0.9772605384532875
2486.502789767246,0.9776895848975652
2534.903909592969,0.9781186313418427
2634.5509505999657,0.9783331545639815
2685.8339078408508,0.9785476777861204
2738.115115543643,0.9787622010082592
2845.750386516998,0.9790839858414674
2957.61679864718,0.9791912474525367
3015.1884071163217,0.9797275555078837
3133.7154257187694,0.9799420787300225
3194.7148890791655,0.9801566019521614
3384.930506636285,0.9804783867853695
3450.820007234352,0.9806929100075084
3517.9920825501354,0.9811219564517859
3586.471698593281,0.9812292180628553
3656.2843073502677,0.9813364796739247
3800.012797779033,0.9815510028960635
3949.3912533703547,0.9816582645071329
4026.268287283095,0.9817655261182023
4104.641774184165,0.9824090957846187
4184.540843339261,0.9828381422288963
4265.995191030975,0.9830526654510351
4433.691408677573,0.9832671886731739
4519.995606696096,0.9835889735063821
4607.979762544133,0.9838034967285209
4697.676577508207,0.9840180199506596
4789.119389423078,0.9841252815617291
4882.342185062433,0.9842325431727984
4977.379612770903,0.9843398047838678
5074.266995341821,0.9844470663949373
5173.040343145813,0.9846615896170761
5481.046878215049,0.9847688512281454
5587.738416151237,0.9849833744502843
5696.506762500157,0.9850906360613536
5807.392343459275,0.985197897672423
5920.436372143876,0.9853051592834925
6035.680863904742,0.9854124208945618
6153.168651944205,0.98573420572777
6272.943403235961,0.9859487289499088
6395.0496347549915,0.9860559905609783
6519.532730023183,0.986270513783117
6646.438955977245,0.9863777753941865
6907.710388275078,0.9864850370052558
7319.000422920471,0.9865922986163252
7461.46871932944,0.986806821838464
7606.710238078747,0.9871286066716722
7905.72992247534,0.987343129893811
8376.44275653262,0.9875576531159498
8539.494739116639,0.987879437949158
8875.182170591874,0.9880939611712968
9773.27294966593,0.988415746004505
9963.514986422524,0.9885230076155744
10157.460187179133,0.9887375308377132
10355.180636023142,0.9888447924487825
10556.749820197727,0.9891665772819908
10762.242657414852,0.9892738388930602
10971.735523700276,0.9895956237262684
11403.034310021387,0.9897028853373377
11625.000531932561,0.9898101469484072
11851.287446242772,0.9899174085594765
12081.979157563326,0.990024670170546
12556.921607256701,0.9902391933926847
12801.348868652185,0.990560978225893
13050.53403871209,0.9906682398369624
13304.569732698385,0.9907755014480317
13563.550368679238,0.9910972862812399
14371.133893101058,0.9912045478923094
15226.801520223864,0.9913118095033787
15523.1994361948,0.9915263327255175
16133.416212035694,0.9917408559476564
16767.620601708917,0.9918481175587257
17426.75555801444,0.9922771640030034
17765.97676758163,0.9923844256140727
18464.35709229099,0.9924916872251421
18823.775776157643,0.9925989488362115
21962.771542875267,0.9927062104472809
22826.1278177534,0.9928134720583504
23270.45072469362,0.9930279952804891
23723.42261700749,0.9932425185026279
24185.211851866756,0.9934570417247667
24655.990063606623,0.9935643033358361
25625.216724877122,0.9936715649469055
26124.025409253056,0.9937788265579749
27679.468633086854,0.9938860881690443
28767.54819913872,0.9941006113911831
30480.388667316027,0.9943151346133219
31073.705895952422,0.9944223962243913
32923.85664868228,0.9945296578354607
33564.73730135469,0.9946369194465301
34884.16670520701,0.9947441810575994
37680.66465446763,0.9949587042797383
39161.891111133424,0.9950659658908076
39924.19847393727,0.9951732275018771
45692.40931727394,0.9953877507240159
51295.51103828776,0.9954950123350853
52294.00586664809,0.9956022739461546
54349.68258373941,0.9958167971682935
56486.16792688947,0.9959240587793629
58706.63848217876,0.9960313203904323
59849.394909171264,0.9961385820015016
62202.073875103255,0.9962458436125711
63412.870839991905,0.9963531052236405
75427.6137628466,0.9964603668347098
79918.62802574853,0.9966748900568486
81474.28728633747,0.9967821516679181
89718.7722712142,0.9969966748900568
98797.52699848166,0.9971039365011263
124513.56807324941,0.9972111981121956
129408.19487814246,0.997318459723265
139782.23518853425,0.9974257213343345
142503.17189639198,0.9975329829454038
145277.07310691444,0.9976402445564733
153926.97431480864,0.9977475061675426
156923.24600968955,0.997854767778612
159977.84175147358,0.9979620293896815
209544.14903398836,0.9980692910007508
213623.03907501767,0.9981765526118203
235239.82145800462,0.9982838142228896
254097.880584111,0.998391075833959
388326.6095987509,0.9984983374450285
395885.59679959173,0.9986055990560978
427621.86468718405,0.9987128606671672
747935.0126256584,0.9988201222782366
777336.3286249087,0.998927383889306
807893.4099886565,0.9990346455003755
1308180.9638535783,0.9991419071114448
1556040.0777696203,0.9992491687225142
1617207.9937806607,0.9993564303335836
2244394.707202409,0.999463691944653
2332621.8350939737,0.9995709535557225
3430009.668895255,0.9996782151667918
4159305.765716812,0.9997854767778612
5999282.396114086,0.9998927383889306
23130117.136772797,1.0


==> data/coverage/north_america_asn/witness_coverage_North_America_asn_ips_cdf.csv <==
value,cdf
0.0,0.010082591440523437
0.1,0.01962887482569988
0.2,0.031213128821194893
0.30000000000000004,0.04193928992813472
0.4,0.055239729700740106
0.5,0.06972004719510887
0.6000000000000001,0.08677464335514319
0.7000000000000001,0.0988952054059852
0.8,0.11187386034538238
0.9,0.27898745039150485
1.0,0.28724659444384854
1.1,0.29443312238549824
1.2000000000000002,0.3021559583824949
1.3,0.3106296256569774
1.4000000000000001,0.31996138582001504
1.5,0.32929314598305265
1.6,0.3401265687010619
1.7000000000000002,0.35095999141907114
1.8,0.36082805963745573
1.9000000000000001,0.4237906253351925
2.0,0.4291537058886625
2.1,0.4359111873860345
2.2,0.4421323608280596
2.3000000000000003,0.4479244878258071
2.4000000000000004,0.45596910865601203
2.5,0.4633701598198005
2.6,0.47152204226107475
2.7,0.4775286924809611
2.8000000000000003,0.48460795881154134
2.9000000000000004,0.5105652686903357
3.0,0.5143194250777646
3.1,0.5182881046873324
3.2,0.5223640459079696
3.3000000000000003,0.52761986485037
3.4000000000000004,0.5333047302370482
3.5,0.5395259036790733
3.6,0.5471414780650006
3.7,0.5537916979513032
3.8000000000000003,0.5600128713933283
3.9000000000000004,0.5751367585541135
4.0,0.578247345275126
4.1000000000000005,0.5823232864957631
4.2,0.5867210125496085
4.3,0.5913332618255926
4.4,0.5944438485466051
4.5,0.5964818191569238
4.6000000000000005,0.6012013300439772
4.7,0.605170009653545
4.800000000000001,0.6083878579856269
4.9,0.6168615252601094
5.0,0.6198648503700526
5.1000000000000005,0.623189960313204
5.2,0.6264078086452859
5.300000000000001,0.6311273195323394
5.4,0.6345596910865601
5.5,0.6373484929743645
5.6000000000000005,0.6413171725839322
5.7,0.6443204976938753
5.800000000000001,0.6471092995816797
5.9,0.6533304730237048
6.0,0.6562265365225786
6.1000000000000005,0.6596589080767993
6.2,0.6616968786871179
6.300000000000001,0.6635203260752977
6.4,0.6666309127963101
6.5,0.6685616217955593
6.6000000000000005,0.6712431620722943
6.7,0.6739247023490292
6.800000000000001,0.6759626729593479
6.9,0.6813257535128178
7.0,0.6840072937895527
7.1000000000000005,0.6864743108441489
7.2,0.6886195430655369
7.300000000000001,0.6906575136758554
7.4,0.6925882226751046
7.5,0.6944116700632843
7.6000000000000005,0.6967714255068111
7.7,0.6981658264507133
7.800000000000001,0.7005255818942401
7.9,0.7035289070041832
8.0,0.7057814008366405
8.1,0.7077121098358897
8.200000000000001,0.7088919875576531
8.3,0.7107154349458329
8.4,0.7123243591118739
8.5,0.7143623297221924
8.6,0.7161857771103722
8.700000000000001,0.7177947012764132
8.8,0.719618148664593
8.9,0.7215488576638421
9.0,0.7231577818298831
9.1,0.7250884908291323
9.200000000000001,0.726911938217312
9.3,0.7287353856054918
9.4,0.7299152633272552
9.5,0.731202402660088
9.600000000000001,0.7333476348814759
9.700000000000001,0.7353856054917944
9.8,0.7371017912689048
9.9,0.7388179770460153
10.0,0.7404269012120562
10.100000000000001,0.7413922557116808
10.200000000000001,0.74332296471093
10.3,0.7454681969323179
10.4,0.7472916443204977
10.5,0.7491150917086775
10.600000000000001,0.7509385390968573
10.700000000000001,0.7531910329293146
10.8,0.7545854338732167
10.9,0.7556580499839107
11.0,0.7565161428724659
11.100000000000001,0.7583395902606457
11.200000000000001,0.7603775608709643
11.3,0.7618792234259358
11.4,0.7635954092030462
11.5,0.7644535020916015
11.600000000000001,0.7657406414244342
11.700000000000001,0.7668132575351282
11.8,0.767564088812614
11.9,0.7694947978118631
12.0,0.7705674139225571
12.100000000000001,0.7716400300332511
12.200000000000001,0.7727126461439451
12.3,0.7736780006435696
12.4,0.7751796631985413
12.5,0.7773248954199292
12.600000000000001,0.7781829883084844
12.700000000000001,0.7790410811970396
12.8,0.7805427437520112
12.9,0.7812935750294969
13.0,0.7824734527512603
13.100000000000001,0.7831170224176767
13.200000000000001,0.7838678536951625
13.3,0.7848332081947871
13.4,0.7856913010833423
13.5,0.7863348707497586
13.600000000000001,0.7868711788051056
13.700000000000001,0.7874074868604527
13.8,0.7881583181379385
13.9,0.788587364582216
14.0,0.7899817655261182
14.100000000000001,0.7911616432478816
14.200000000000001,0.7916979513032286
14.3,0.7923415209696449
14.4,0.7929850906360614
14.5,0.7940577067467554
14.600000000000001,0.7944867531910329
14.700000000000001,0.7953448460795881
14.8,0.7965247238013515
14.9,0.7975973399120455
15.0,0.7983481711895313
15.100000000000001,0.799099002467017
15.200000000000001,0.8000643569666417
15.3,0.8008151882441275
15.4,0.801244234688405
15.5,0.8024241124101684
15.600000000000001,0.8029604204655154
15.700000000000001,0.8038185133540706
15.8,0.8042475597983482
15.9,0.8045693446315564
16.0,0.8058564839643891
16.1,0.8061782687975974
16.2,0.8069291000750831
16.3,0.8078944545747078
16.400000000000002,0.8088598090743323
16.5,0.8100396867960957
16.6,0.8108977796846508
16.7,0.8116486109621367
16.8,0.8121849190174837
16.900000000000002,0.8130430119060388
17.0,0.8137938431835247
17.1,0.8147591976831492
17.2,0.8151882441274267
17.3,0.8162608602381207
17.400000000000002,0.8167971682934677
17.5,0.8180843076263006
17.6,0.8189424005148558
17.7,0.8196932317923415
17.8,0.8203368014587579
17.900000000000002,0.8210876327362437
18.0,0.8214094175694518
18.1,0.8221602488469377
18.2,0.822803818513354
18.3,0.8235546497908398
18.400000000000002,0.8237691730129787
18.5,0.8243054810683257
18.6,0.8246272659015338
18.7,0.824949050734742
18.8,0.825485358790089
18.900000000000002,0.8256998820122278
19.0,0.8267724981229219
19.1,0.82709428295613
19.200000000000003,0.8275233294004076
19.3,0.8284886839000322
19.400000000000002,0.8290249919553792
19.6,0.8293467767885874
19.700000000000003,0.8299903464550038
19.8,0.8302048696771426
19.900000000000002,0.8313847473989059
20.0,0.8320283170653223
20.1,0.8327791483428081
20.200000000000003,0.8331009331760163
20.3,0.8339590260645715
20.400000000000002,0.8342808108977797
20.5,0.834388072508849
20.6,0.834924380564196
20.700000000000003,0.8357824734527513
20.8,0.8361042582859595
20.900000000000002,0.8369623511745147
21.0,0.8374986592298617
21.1,0.838142228896278
21.200000000000003,0.839214845006972
21.3,0.8396438914512496
21.400000000000002,0.840287461117666
21.5,0.8408237691730129
21.6,0.8414673388394294
21.700000000000003,0.8420036468947764
21.8,0.8423254317279846
21.900000000000002,0.8426472165611928
22.0,0.8429690013944009
22.1,0.8435053094497479
22.200000000000003,0.8440416175050949
22.3,0.8444706639493725
22.400000000000002,0.8450069720047195
22.5,0.8451142336157889
22.6,0.8454360184489971
22.8,0.8461868497264828
22.900000000000002,0.8462941113375523
23.0,0.8466158961707605
23.1,0.8468304193928993
23.200000000000003,0.8473667274482463
23.3,0.8477957738925239
23.400000000000002,0.8479030355035932
23.5,0.8484393435589402
23.6,0.848653866781079
23.700000000000003,0.8490829132253567
23.8,0.849726482891773
23.900000000000002,0.8498337445028424
24.0,0.8503700525581894
24.1,0.8505845757803282
24.200000000000003,0.8509063606135364
24.3,0.8511208838356752
24.400000000000002,0.8516571918910222
24.5,0.8519789767242304
24.6,0.8520862383352998
24.700000000000003,0.8525152847795774
24.8,0.8528370696127856
24.900000000000002,0.8533733776681326
25.0,0.8540169473345489
25.1,0.8547677786120348
25.200000000000003,0.8554113482784511
25.3,0.8559476563337981
25.400000000000002,0.8563767027780758
25.5,0.8565912260002145
25.6,0.8570202724444921
25.700000000000003,0.8575565804998391
25.8,0.8578783653330473
25.900000000000002,0.8582001501662555
26.0,0.8589509814437413
26.1,0.85916550466588
26.200000000000003,0.8593800278880189
26.400000000000002,0.8599163359433659
26.5,0.860238120776574
26.6,0.8606671672208517
26.700000000000003,0.8610962136651292
26.8,0.8614179984983374
26.900000000000002,0.8617397833315457
27.0,0.8621688297758232
27.1,0.8627051378311702
27.200000000000003,0.8631341842754479
27.3,0.8632414458865172
27.400000000000002,0.8633487074975866
27.5,0.863455969108656
27.6,0.8638850155529336
27.700000000000003,0.8640995387750724
27.8,0.8644213236082806
27.900000000000002,0.8646358468304194
28.0,0.8647431084414888
28.1,0.8651721548857664
28.200000000000003,0.8654939397189746
28.3,0.8659229861632521
28.400000000000002,0.8662447709964604
28.5,0.8663520326075298
28.6,0.8668883406628768
28.700000000000003,0.867210125496085
28.8,0.8674246487182238
28.900000000000002,0.8678536951625013
29.0,0.868282741606779
29.1,0.8683900032178483
29.3,0.8686045264399871
29.400000000000002,0.8687117880510565
29.5,0.8691408344953341
29.700000000000003,0.8692480961064035
29.8,0.869355357717473
29.900000000000002,0.8696771425506811
30.0,0.8699989273838893
30.1,0.870427973828167
30.200000000000003,0.8706424970503057
30.3,0.8709642818835139
30.400000000000002,0.8713933283277915
30.5,0.8717151131609997
30.6,0.8719296363831385
30.700000000000003,0.8721441596052772
30.8,0.8722514212163467
30.900000000000002,0.872358682827416
31.0,0.8725732060495549
31.1,0.8726804676606242
31.200000000000003,0.8730022524938325
31.3,0.8735385605491794
31.5,0.8736458221602489
31.700000000000003,0.8738603453823877
31.900000000000002,0.8740748686045264
32.0,0.8741821302155959
32.1,0.8742893918266652
32.2,0.8746111766598734
32.300000000000004,0.8747184382709429
32.5,0.8748256998820122
32.6,0.8749329614930816
32.7,0.8752547463262899
32.800000000000004,0.875576531159498
33.300000000000004,0.8757910543816368
33.5,0.8760055776037756
33.6,0.8762201008259144
33.7,0.8764346240480532
33.800000000000004,0.876649147270192
33.9,0.8768636704923308
34.0,0.8769709321034002
34.1,0.877185455325539
34.2,0.8775072401587471
34.4,0.8781508098251636
34.5,0.8783653330473024
34.6,0.8785798562694411
34.7,0.87879437949158
34.800000000000004,0.8791161643247881
34.9,0.879330687546927
35.0,0.8795452107690658
35.1,0.8797597339912046
35.2,0.8799742572133433
35.300000000000004,0.8801887804354821
35.4,0.8802960420465515
35.6,0.8805105652686903
35.7,0.880939611712968
35.9,0.8812613965461761
36.0,0.881475919768315
36.1,0.8816904429904537
36.2,0.8817977046015231
36.300000000000004,0.8823340126568701
36.4,0.8824412742679395
36.5,0.882870320712217
36.6,0.883406628767564
36.7,0.8835138903786335
36.800000000000004,0.8836211519897029
36.9,0.883942936822911
37.0,0.8841574600450499
37.1,0.8842647216561192
37.2,0.884479244878258
37.300000000000004,0.8849082913225357
37.4,0.8854445993778827
37.5,0.885551860988952
37.6,0.8856591226000214
37.800000000000004,0.8858736458221602
37.9,0.8861954306553684
38.0,0.8867317387107154
38.1,0.8868390003217849
38.300000000000004,0.8872680467660624
38.400000000000006,0.8878043548214094
38.7,0.8880188780435482
38.800000000000004,0.8881261396546176
38.900000000000006,0.8884479244878258
39.0,0.8886624477099646
39.1,0.888769709321034
39.2,0.889306017376381
39.400000000000006,0.8894132789874504
39.5,0.8896278022095891
39.6,0.8899495870427974
39.7,0.8901641102649361
39.800000000000004,0.8902713718760056
39.900000000000006,0.8907004183202831
40.0,0.890914941542422
40.1,0.8910222031534913
40.2,0.8915585112088383
40.300000000000004,0.8917730344309771
40.5,0.891987557653116
40.6,0.8920948192641853
40.7,0.8922020808752548
40.800000000000004,0.8924166040973935
40.900000000000006,0.892523865708463
41.0,0.8929529121527405
41.1,0.89306017376381
41.2,0.8931674353748793
41.300000000000004,0.8933819585970181
41.400000000000006,0.893596481819157
41.5,0.8939182666523651
41.6,0.8942400514855733
41.800000000000004,0.8943473130966427
42.0,0.8946690979298509
42.300000000000004,0.8948836211519897
42.400000000000006,0.8952054059851979
42.6,0.8953126675962673
42.7,0.8956344524294755
42.800000000000004,0.8959562372626837
42.900000000000006,0.8960634988737531
43.0,0.8961707604848225
43.2,0.8963852837069612
43.300000000000004,0.8964925453180307
43.400000000000006,0.8965998069291001
43.5,0.8967070685401695
43.7,0.8968143301512389
43.900000000000006,0.8969215917623082
44.0,0.8970288533733777
44.1,0.8974578998176552
44.400000000000006,0.8977796846508634
44.5,0.8978869462619329
44.6,0.8979942078730022
44.7,0.8983159927062104
44.800000000000004,0.8987450391504881
44.900000000000006,0.8988523007615574
45.0,0.8990668239836962
45.2,0.8992813472058351
45.400000000000006,0.8993886088169044
45.5,0.8999249168722514
45.6,0.9000321784833208
45.7,0.9003539633165291
46.0,0.900890271371876
46.1,0.9011047945940148
46.2,0.901426579427223
46.400000000000006,0.9016411026493618
46.6,0.9020701490936394
46.7,0.9022846723157781
46.800000000000004,0.9023919339268476
46.900000000000006,0.902499195537917
47.0,0.9027137187600558
47.1,0.9028209803711251
47.2,0.903035503593264
47.5,0.9032500268154028
47.7,0.9034645500375416
47.800000000000004,0.903571811648611
47.900000000000006,0.9037863348707498
48.0,0.9038935964818191
48.1,0.9040008580928885
48.2,0.904108119703958
48.300000000000004,0.9043226429260968
48.400000000000006,0.9044299045371661
48.5,0.904644427759305
48.6,0.9048589509814438
48.800000000000004,0.905180735814652
48.900000000000006,0.9052879974257213
49.0,0.9055025206478601
49.300000000000004,0.905717043869999
49.5,0.9058243054810683
49.6,0.9060388287032072
49.800000000000004,0.9061460903142765
49.900000000000006,0.906253351925346
50.0,0.9064678751474847
50.1,0.9068969215917623
50.300000000000004,0.9071114448139012
50.5,0.9072187064249705
50.800000000000004,0.9073259680360399
50.900000000000006,0.9074332296471093
51.0,0.9075404912581787
51.300000000000004,0.9077550144803175
51.400000000000006,0.9078622760913869
51.5,0.9079695377024563
51.6,0.9080767993135257
51.7,0.9082913225356645
51.900000000000006,0.9085058457578032
52.2,0.9086131073688727
52.400000000000006,0.9088276305910115
52.5,0.9092566770352891
53.0,0.9093639386463584
53.1,0.9095784618684972
53.2,0.9097929850906361
53.300000000000004,0.9099002467017054
53.400000000000006,0.9100075083127749
53.5,0.9101147699238442
53.6,0.9102220315349137
53.7,0.9103292931459831
54.300000000000004,0.9104365547570524
54.5,0.9105438163681219
54.6,0.9107583395902606
54.900000000000006,0.9108656012013301
55.1,0.9109728628123994
55.2,0.9111873860345382
55.300000000000004,0.9112946476456076
55.400000000000006,0.9114019092566771
55.5,0.9115091708677464
55.6,0.9116164324788159
55.7,0.9118309557009546
55.800000000000004,0.9121527405341628
55.900000000000006,0.9122600021452322
56.0,0.9123672637563016
56.1,0.9124745253673711
56.2,0.9126890485895098
56.400000000000006,0.9127963102005792
56.5,0.913010833422718
56.6,0.9132253566448568
56.800000000000004,0.9133326182559262
56.900000000000006,0.913547141478065
57.1,0.9136544030891344
57.2,0.9137616647002038
57.400000000000006,0.9138689263112731
57.6,0.9139761879223426
57.7,0.914083449533412
57.800000000000004,0.9141907111444814
57.900000000000006,0.9144052343666201
58.0,0.9145124959776896
58.1,0.914619757588759
58.300000000000004,0.9147270191998284
58.5,0.9150488040330366
58.7,0.915156065644106
58.800000000000004,0.9152633272551753
58.900000000000006,0.9153705888662448
59.1,0.9155851120883836
59.2,0.915692373699453
59.300000000000004,0.9159068969215918
59.400000000000006,0.9160141585326612
59.5,0.9162286817548
59.6,0.9163359433658693
59.7,0.9164432049769388
60.300000000000004,0.9165504665880082
60.400000000000006,0.9166577281990775
60.6,0.9170867746433552
60.800000000000004,0.9171940362544245
60.900000000000006,0.917301297865494
61.0,0.9174085594765633
61.1,0.9176230826987022
61.400000000000006,0.917837605920841
61.5,0.9182666523651185
61.6,0.9185884371983267
61.7,0.9186956988093962
61.900000000000006,0.9188029604204655
62.1,0.9190174836426043
62.2,0.9191247452536737
62.300000000000004,0.9192320068647432
62.400000000000006,0.9193392684758125
62.5,0.9194465300868819
62.6,0.9195537916979513
62.800000000000004,0.9200900997532983
62.900000000000006,0.9203046229754371
63.0,0.9205191461975759
63.1,0.9206264078086452
63.2,0.9209481926418535
63.300000000000004,0.9211627158639922
63.5,0.9212699774750617
63.6,0.9213772390861311
63.7,0.9214845006972004
63.900000000000006,0.9218062855304087
64.10000000000001,0.9219135471414781
64.2,0.9220208087525474
64.4,0.9221280703636169
64.5,0.9223425935857557
64.9,0.9224498551968251
65.2,0.9225571168078944
65.3,0.9226643784189639
65.8,0.9227716400300332
65.9,0.9228789016411026
66.2,0.9229861632521721
66.4,0.9230934248632414
66.8,0.9232006864743109
67.0,0.9233079480853802
67.10000000000001,0.9234152096964496
67.2,0.9235224713075191
67.4,0.9236297329185884
67.5,0.9238442561407272
67.60000000000001,0.9239515177517966
67.7,0.9240587793628661
67.9,0.9241660409739354
68.0,0.9242733025850048
68.10000000000001,0.9243805641960742
68.60000000000001,0.9244878258071436
68.9,0.9247023490292824
69.10000000000001,0.9248096106403518
69.2,0.9250241338624906
69.5,0.9252386570846294
69.8,0.9253459186956988
69.9,0.9254531803067682
70.0,0.9255604419178376
70.10000000000001,0.925667703528907
70.60000000000001,0.9257749651399764
70.7,0.9258822267510458
70.8,0.9260967499731846
71.4,0.9263112731953234
71.8,0.9264185348063928
72.0,0.9266330580285316
72.2,0.926740319639601
72.3,0.9268475812506703
72.5,0.9270621044728092
72.60000000000001,0.9271693660838786
72.7,0.927276627694948
73.3,0.9273838893060173
73.4,0.9274911509170868
73.5,0.9275984125281562
73.60000000000001,0.9280274589724338
73.8,0.9281347205835032
74.10000000000001,0.9282419821945725
74.2,0.9284565054167113
74.5,0.9285637670277808
74.7,0.9286710286388502
74.8,0.9287782902499195
75.10000000000001,0.9291000750831278
75.2,0.9292073366941972
75.3,0.9293145983052665
75.4,0.929421859916336
75.5,0.9296363831384747
75.60000000000001,0.9297436447495442
75.9,0.9298509063606135
76.10000000000001,0.929958167971683
76.3,0.9300654295827523
76.60000000000001,0.9301726911938217
76.7,0.9302799528048912
77.10000000000001,0.9303872144159605
77.80000000000001,0.9306017376380993
77.9,0.9307089992491687
78.0,0.9308162608602382
78.30000000000001,0.9309235224713075
78.60000000000001,0.9312453073045157
78.80000000000001,0.9313525689155852
79.4,0.9315670921377239
79.5,0.9316743537487933
79.60000000000001,0.9317816153598627
79.7,0.9318888769709321
80.10000000000001,0.9319961385820015
80.4,0.9322106618041403
80.5,0.9323179234152097
80.7,0.9324251850262791
81.30000000000001,0.9325324466373485
81.60000000000001,0.9327469698594872
81.7,0.9329614930816261
81.9,0.9330687546926955
82.80000000000001,0.9333905395259037
83.0,0.9334978011369731
83.10000000000001,0.9336050627480424
83.4,0.9337123243591119
83.5,0.9338195859701812
83.60000000000001,0.9340341091923201
83.9,0.9341413708033894
84.10000000000001,0.9342486324144589
84.30000000000001,0.9343558940255282
84.4,0.9344631556365977
84.5,0.9345704172476671
84.60000000000001,0.9346776788587364
84.7,0.9348922020808752
84.80000000000001,0.9349994636919446
85.0,0.9351067253030141
85.2,0.9352139869140834
85.60000000000001,0.9353212485251529
85.7,0.9354285101362222
85.80000000000001,0.9355357717472916
85.9,0.9357502949694304
86.0,0.9360720798026386
86.7,0.9361793414137081
87.10000000000001,0.9363938646358468
87.2,0.9366083878579856
87.30000000000001,0.9368229110801244
87.9,0.9369301726911938
88.4,0.9370374343022633
88.5,0.9371446959133326
88.7,0.9373592191354714
89.4,0.9374664807465408
89.60000000000001,0.9375737423576103
89.7,0.9376810039686796
90.80000000000001,0.937788265579749
90.9,0.9378955271908184
91.10000000000001,0.9380027888018878
91.4,0.9382173120240266
91.7,0.938324573635096
92.60000000000001,0.9384318352461654
92.7,0.9385390968572348
92.80000000000001,0.9386463584683042
92.9,0.9387536200793736
93.10000000000001,0.938860881690443
93.30000000000001,0.9389681433015123
93.4,0.9390754049125818
93.9,0.9391826665236512
94.30000000000001,0.93939718974579
94.4,0.9395044513568593
94.5,0.9398262361900676
94.60000000000001,0.939933497801137
95.0,0.9400407594122063
95.2,0.9401480210232758
95.5,0.9402552826343452
95.7,0.9403625442454145
96.0,0.940469805856484
96.10000000000001,0.9406843290786228
96.60000000000001,0.9408988523007615
97.80000000000001,0.941006113911831
98.30000000000001,0.9411133755229003
98.4,0.9412206371339698
98.60000000000001,0.9414351603561085
98.7,0.941542421967178
99.10000000000001,0.9416496835782473
99.2,0.9418642068003862
99.5,0.9419714684114555
99.7,0.942078730022525
100.10000000000001,0.9421859916335943
100.30000000000001,0.9422932532446637
100.4,0.9425077764668025
100.7,0.942615038077872
101.0,0.9428295613000107
101.30000000000001,0.9429368229110802
101.60000000000001,0.9430440845221495
101.7,0.9432586077442883
101.9,0.9433658693553577
102.30000000000001,0.9434731309664272
102.80000000000001,0.9436876541885659
102.9,0.9437949157996353
103.2,0.9439021774107047
103.30000000000001,0.9440094390217741
103.60000000000001,0.9441167006328435
103.9,0.9444384854660517
104.2,0.9445457470771211
104.30000000000001,0.9446530086881905
104.5,0.9447602702992599
104.9,0.9448675319103292
105.0,0.9449747935213987
105.30000000000001,0.9450820551324681
106.60000000000001,0.9452965783546069
107.2,0.9454038399656762
107.5,0.9455111015767457
107.9,0.9457256247988844
108.5,0.9458328864099539
108.7,0.9459401480210233
108.80000000000001,0.9460474096320927
109.10000000000001,0.9461546712431621
109.2,0.9462619328542314
110.5,0.9463691944653009
111.9,0.9464764560763703
112.10000000000001,0.9465837176874397
112.30000000000001,0.9466909792985091
112.9,0.9467982409095784
113.7,0.9469055025206479
114.60000000000001,0.9470127641317173
114.80000000000001,0.9471200257427866
115.10000000000001,0.9472272873538561
115.60000000000001,0.9473345489649254
115.7,0.9474418105759949
115.80000000000001,0.9475490721870643
116.5,0.9476563337981336
117.2,0.9477635954092031
117.30000000000001,0.9478708570202724
118.5,0.9479781186313418
119.10000000000001,0.9480853802424113
119.2,0.9481926418534806
119.4,0.9482999034645501
120.0,0.9484071650756194
120.30000000000001,0.9485144266866888
120.5,0.9486216882977583
120.60000000000001,0.9487289499088276
120.7,0.948836211519897
120.80000000000001,0.9489434731309664
121.10000000000001,0.9490507347420358
121.2,0.9491579963531053
121.4,0.9492652579641746
121.7,0.949372519575244
121.80000000000001,0.9494797811863134
122.0,0.9495870427973828
122.2,0.9496943044084523
122.60000000000001,0.9498015660195216
122.7,0.949908827630591
122.80000000000001,0.9500160892416604
122.9,0.9501233508527298
123.10000000000001,0.9502306124637993
123.4,0.9503378740748686
124.5,0.950445135685938
124.7,0.9505523972970074
124.80000000000001,0.9506596589080768
126.10000000000001,0.9507669205191462
127.4,0.9508741821302156
127.5,0.950981443741285
128.0,0.9510887053523543
128.3,0.9511959669634238
128.70000000000002,0.9513032285744932
129.0,0.9514104901855626
129.4,0.951517751796632
129.5,0.9516250134077013
129.9,0.9517322750187708
130.3,0.9518395366298402
130.70000000000002,0.9519467982409096
130.8,0.9521613214630483
130.9,0.9522685830741178
131.0,0.9524831062962565
133.4,0.952590367907326
133.70000000000002,0.9526976295183953
134.0,0.9528048911294648
134.5,0.9529121527405342
134.6,0.9530194143516035
135.20000000000002,0.953126675962673
136.1,0.9532339375737423
137.0,0.9533411991848117
137.1,0.9534484607958812
138.1,0.9535557224069505
138.9,0.95366298401802
139.4,0.9537702456290893
139.5,0.9538775072401587
141.1,0.9539847688512282
141.3,0.9540920304622975
141.6,0.954199292073367
141.8,0.9543065536844363
142.5,0.9544138152955057
142.70000000000002,0.954735600128714
143.20000000000002,0.9548428617397833
143.4,0.9549501233508527
144.70000000000002,0.9550573849619222
145.8,0.9551646465729915
145.9,0.9552719081840609
146.0,0.9553791697951303
146.1,0.9554864314061997
146.70000000000002,0.9555936930172692
146.8,0.9557009546283385
146.9,0.9558082162394079
147.3,0.9559154778504774
147.5,0.9561300010726161
147.70000000000002,0.9562372626836855
148.6,0.9563445242947549
148.8,0.9564517859058244
148.9,0.9566663091279631
150.20000000000002,0.9567735707390325
150.6,0.9568808323501019
151.0,0.9570953555722407
151.8,0.9572026171833101
151.9,0.9573098787943795
152.1,0.9574171404054489
152.5,0.9575244020165183
153.9,0.9576316636275877
154.3,0.9577389252386571
154.5,0.9578461868497264
154.9,0.9579534484607959
155.5,0.9580607100718653
155.9,0.9581679716829347
157.60000000000002,0.9582752332940041
157.9,0.9583824949050734
159.8,0.9584897565161429
160.5,0.9587042797382817
162.3,0.9588115413493511
163.0,0.9589188029604204
163.70000000000002,0.9590260645714899
164.60000000000002,0.9591333261825593
165.10000000000002,0.9592405877936286
165.3,0.9593478494046981
165.60000000000002,0.9594551110157674
166.4,0.9595623726268369
167.60000000000002,0.9596696342379063
167.8,0.9598841574600451
172.70000000000002,0.9599914190711144
172.9,0.9600986806821838
173.4,0.9603132039043226
173.9,0.9604204655153921
174.60000000000002,0.9605277271264614
175.3,0.9606349887375308
175.5,0.9607422503486003
175.70000000000002,0.9608495119596696
177.20000000000002,0.960956773570739
177.8,0.9610640351818084
179.20000000000002,0.9611712967928778
179.4,0.9612785584039473
179.60000000000002,0.9613858200150166
180.0,0.9616003432371554
180.10000000000002,0.9617076048482248
180.9,0.9618148664592943
182.3,0.9619221280703636
182.4,0.962029389681433
182.70000000000002,0.9621366512925024
183.0,0.9622439129035718
183.70000000000002,0.9623511745146412
184.0,0.9624584361257106
184.5,0.96256569773678
185.0,0.9626729593478494
186.4,0.9627802209589188
186.60000000000002,0.9628874825699882
186.70000000000002,0.9629947441810576
186.9,0.963102005792127
187.0,0.9632092674031963
188.5,0.9633165290142658
188.70000000000002,0.9634237906253352
190.3,0.9635310522364046
191.0,0.963638313847474
193.70000000000002,0.9637455754585433
194.8,0.9638528370696128
195.20000000000002,0.9639600986806822
196.20000000000002,0.9640673602917516
196.9,0.964174621902821
198.5,0.9642818835138903
199.10000000000002,0.9643891451249598
200.10000000000002,0.9644964067360292
203.10000000000002,0.9646036683470985
203.3,0.964710929958168
204.10000000000002,0.9648181915692373
204.60000000000002,0.9649254531803068
205.8,0.9650327147913762
213.10000000000002,0.9651399764024455
213.3,0.965247238013515
214.60000000000002,0.9653544996245844
218.70000000000002,0.9654617612356537
218.8,0.9655690228467232
219.10000000000002,0.9656762844577925
220.9,0.965783546068862
222.60000000000002,0.9658908076799314
223.8,0.9659980692910007
225.9,0.9662125925131395
227.10000000000002,0.966319854124209
227.9,0.9664271157352784
228.20000000000002,0.9665343773463477
232.20000000000002,0.9666416389574172
232.3,0.9667489005684865
233.5,0.966856162179556
235.4,0.9669634237906254
236.4,0.9670706854016947
237.3,0.9671779470127642
237.70000000000002,0.9672852086238335
237.9,0.9673924702349029
238.4,0.9674997318459724
238.70000000000002,0.9676069934570417
240.70000000000002,0.9677142550681112
243.0,0.9678215166791805
247.10000000000002,0.9679287782902499
247.4,0.9680360399013194
249.10000000000002,0.9681433015123887
251.60000000000002,0.9682505631234581
252.5,0.9683578247345275
253.3,0.9684650863455969
254.60000000000002,0.9685723479566664
254.70000000000002,0.9686796095677357
257.2,0.9687868711788051
257.7,0.9690013944009439
259.2,0.9691086560120133
260.6,0.9692159176230827
261.40000000000003,0.9693231792341521
265.1,0.9694304408452215
267.90000000000003,0.9695377024562909
268.8,0.9696449640673603
269.3,0.9697522256784297
278.5,0.9698594872894991
282.8,0.9699667489005684
286.7,0.9700740105116379
288.40000000000003,0.9701812721227073
289.90000000000003,0.9702885337337767
290.3,0.9703957953448461
291.3,0.9705030569559154
292.0,0.9706103185669849
292.40000000000003,0.9707175801780543
292.8,0.9708248417891236
293.3,0.9709321034001931
293.8,0.9710393650112624
293.90000000000003,0.9711466266223319
296.40000000000003,0.9712538882334013
296.6,0.9713611498444706
307.20000000000005,0.9714684114555401
308.20000000000005,0.9715756730666094
308.70000000000005,0.9717901962887483
311.40000000000003,0.9718974578998176
311.6,0.9720047195108871
313.90000000000003,0.9721119811219564
321.90000000000003,0.9723265043440953
324.40000000000003,0.9724337659551646
324.5,0.9725410275662341
324.70000000000005,0.9726482891773034
326.0,0.9727555507883728
328.6,0.9728628123994423
334.40000000000003,0.9729700740105116
335.0,0.973077335621581
336.0,0.9731845972326504
338.5,0.9732918588437198
340.20000000000005,0.9733991204547893
342.8,0.9735063820658586
345.0,0.973613643676928
346.90000000000003,0.9737209052879974
351.0,0.9738281668990668
352.3,0.9739354285101363
355.8,0.9740426901212056
363.40000000000003,0.974149951732275
363.6,0.9742572133433444
367.1,0.9743644749544138
368.8,0.9744717365654832
372.90000000000003,0.9745789981765526
373.1,0.974686259787622
381.3,0.9747935213986914
383.40000000000003,0.9749007830097608
386.20000000000005,0.9750080446208302
387.70000000000005,0.9751153062318996
389.8,0.975222567842969
394.0,0.9753298294540385
399.5,0.9755443526761772
401.1,0.9756516142872466
401.70000000000005,0.9758661375093854
409.20000000000005,0.9759733991204548
410.0,0.9760806607315242
411.5,0.9761879223425936
414.40000000000003,0.976295183953663
415.90000000000003,0.9764024455647324
417.70000000000005,0.9765097071758018
418.5,0.9766169687868712
421.20000000000005,0.9767242303979405
424.3,0.97683149200901
427.40000000000003,0.9769387536200794
427.6,0.9770460152311488
436.5,0.9771532768422182
436.70000000000005,0.9772605384532875
443.20000000000005,0.977367800064357
445.0,0.9774750616754264
453.6,0.9775823232864957
459.3,0.9776895848975652
460.8,0.9777968465086345
460.90000000000003,0.977904108119704
462.90000000000003,0.9780113697307734
464.20000000000005,0.9781186313418427
474.8,0.9782258929529122
475.70000000000005,0.9783331545639815
480.0,0.978440416175051
485.0,0.9785476777861204
487.3,0.9786549393971897
491.0,0.9787622010082592
491.5,0.9788694626193285
499.1,0.9789767242303979
506.3,0.9790839858414674
507.1,0.9791912474525367
511.20000000000005,0.9792985090636062
512.8000000000001,0.9794057706746755
513.3000000000001,0.9795130322857449
531.9,0.9796202938968144
532.8000000000001,0.9797275555078837
539.1,0.9798348171189531
553.2,0.9799420787300225
579.0,0.9800493403410919
582.5,0.9801566019521614
585.6,0.9802638635632307
605.0,0.9803711251743001
605.6,0.9804783867853695
605.9,0.9805856483964389
606.4,0.9806929100075084
610.6,0.9808001716185777
615.8000000000001,0.9809074332296471
640.0,0.9810146948407165
651.4000000000001,0.9811219564517859
659.6,0.9812292180628553
673.9000000000001,0.9813364796739247
675.0,0.9814437412849941
677.5,0.9815510028960635
681.3000000000001,0.9816582645071329
687.9000000000001,0.9817655261182023
689.1,0.9818727877292717
703.7,0.9819800493403411
729.2,0.9820873109514104
730.2,0.9821945725624799
740.9000000000001,0.9823018341735493
751.2,0.9824090957846187
756.7,0.9825163573956881
759.1,0.9826236190067574
779.1,0.9827308806178269
780.5,0.9828381422288963
788.6,0.9829454038399656
790.4000000000001,0.9830526654510351
802.8000000000001,0.9831599270621044
830.3000000000001,0.9832671886731739
837.3000000000001,0.9833744502842433
857.2,0.9834817118953126
881.3000000000001,0.9835889735063821
882.9000000000001,0.9836962351174514
894.6,0.9838034967285209
895.1,0.9839107583395903
899.0,0.9840180199506596
906.1,0.9841252815617291
913.2,0.9842325431727984
914.2,0.9843398047838678
918.4000000000001,0.9844470663949373
928.0,0.9845543280060066
939.5,0.9846615896170761
977.7,0.9847688512281454
984.2,0.9848761128392148
1008.2,0.9849833744502843
1013.5,0.9850906360613536
1019.7,0.985197897672423
1032.4,0.9853051592834925
1038.6000000000001,0.9854124208945618
1039.5,0.9855196825056313
1045.6000000000001,0.9856269441167006
1047.8,0.98573420572777
1048.9,0.9858414673388395
1078.9,0.9859487289499088
1081.3,0.9860559905609783
1095.3,0.9861632521720476
1095.7,0.986270513783117
1118.4,0.9863777753941865
1119.2,0.9864850370052558
1131.3,0.9865922986163252
1135.1000000000001,0.9866995602273946
1168.2,0.986806821838464
1189.8,0.9869140834495335
1219.3,0.9870213450606028
1223.7,0.9871286066716722
1234.4,0.9872358682827416
1244.9,0.987343129893811
1253.3000000000002,0.9874503915048805
1255.4,0.9875576531159498
1264.3000000000002,0.9876649147270192
1299.8000000000002,0.9877721763380886
1305.2,0.987879437949158
1314.3000000000002,0.9879866995602274
1325.3000000000002,0.9880939611712968
1329.9,0.9882012227823662
1334.9,0.9883084843934355
1358.4,0.988415746004505
1371.4,0.9885230076155744
1414.0,0.9886302692266438
1422.7,0.9887375308377132
1434.9,0.9888447924487825
1467.1000000000001,0.988952054059852
1489.9,0.9890593156709214
1490.7,0.9891665772819908
1504.2,0.9892738388930602
1507.4,0.9893811005041295
1548.3000000000002,0.989488362115199
1555.4,0.9895956237262684
1588.9,0.9897028853373377
1590.4,0.9898101469484072
1666.4,0.9899174085594765
1690.0,0.990024670170546
1758.5,0.9901319317816154
1867.8000000000002,0.9902391933926847
1931.8000000000002,0.9903464550037542
1952.0,0.9904537166148235
2053.8,0.990560978225893
2067.6,0.9906682398369624
2172.2000000000003,0.9907755014480317
2215.1,0.9908827630591012
2250.4,0.9909900246701705
2250.6,0.9910972862812399
2299.9,0.9912045478923094
2321.3,0.9913118095033787
2339.2000000000003,0.9914190711144482
2353.2000000000003,0.9915263327255175
2391.4,0.9916335943365869
2460.4,0.9917408559476564
2487.3,0.9918481175587257
2523.5,0.9919553791697951
2558.0,0.9920626407808645
2616.2000000000003,0.9921699023919339
2626.7000000000003,0.9922771640030034
2830.3,0.9923844256140727
2854.2000000000003,0.9924916872251421
2876.6000000000004,0.9925989488362115
2965.6000000000004,0.9927062104472809
3021.0,0.9928134720583504
3153.2000000000003,0.9929207336694197
3233.1000000000004,0.9930279952804891
3233.3,0.9931352568915585
3314.7000000000003,0.9932425185026279
3422.8,0.9933497801136973
3561.4,0.9934570417247667
3737.3,0.9935643033358361
3844.7000000000003,0.9936715649469055
3890.3,0.9937788265579749
3913.0,0.9938860881690443
3986.4,0.9939933497801137
4101.900000000001,0.9941006113911831
4178.2,0.9942078730022524
4271.8,0.9943151346133219
4274.400000000001,0.9944223962243913
4307.5,0.9945296578354607
4341.3,0.9946369194465301
4553.6,0.9947441810575994
4705.1,0.9948514426686689
5069.8,0.9949587042797383
5211.700000000001,0.9950659658908076
5254.5,0.9951732275018771
5330.8,0.9952804891129465
5359.3,0.9953877507240159
5828.1,0.9954950123350853
5886.6,0.9956022739461546
5998.5,0.9957095355572241
6159.900000000001,0.9958167971682935
6338.1,0.9959240587793629
7474.900000000001,0.9960313203904323
7599.900000000001,0.9961385820015016
7986.400000000001,0.9962458436125711
8099.200000000001,0.9963531052236405
8213.9,0.9964603668347098
8344.300000000001,0.9965676284457793
8384.1,0.9966748900568486
9025.300000000001,0.9967821516679181
9368.9,0.9968894132789875
10859.5,0.9969966748900568
10980.2,0.9971039365011263
11257.5,0.9972111981121956
11528.1,0.997318459723265
11646.0,0.9974257213343345
11725.7,0.9975329829454038
11835.1,0.9976402445564733
12804.6,0.9977475061675426
14022.0,0.997854767778612
14541.900000000001,0.9979620293896815
19745.9,0.9980692910007508
20403.100000000002,0.9981765526118203
20678.100000000002,0.9982838142228896
22347.800000000003,0.998391075833959
22412.100000000002,0.9984983374450285
23023.600000000002,0.9986055990560978
26867.0,0.9987128606671672
28485.800000000003,0.9988201222782366
30426.7,0.998927383889306
34199.1,0.9990346455003755
39661.0,0.9991419071114448
42933.600000000006,0.9992491687225142
43923.4,0.9993564303335836
59738.200000000004,0.999463691944653
96530.1,0.9995709535557225
104998.90000000001,0.9996782151667918
107547.20000000001,0.9997854767778612
108814.1,0.9998927383889306
120636.90000000001,1.0


==> data/coverage/oceania/witness_coverage_Oceania_cas_cdf.csv <==
value,cdf
0.0,0.015721296507646657
0.1,0.032812143346267975
0.2,0.04967473179639352
0.30000000000000004,0.06927642090846839
0.4,0.08999086966446017
0.5,0.11315909609678156
0.6000000000000001,0.14705546678840448
0.7000000000000001,0.18397626112759644
0.8,0.22474891577265466
0.9,0.8112303127139923
1.0,0.8170509016206345
1.1,0.8230712166172107
1.2000000000000002,0.8288632732252911
1.3,0.8362816708514038
1.4000000000000001,0.8444419082401278
1.5,0.8535722437799589
1.6,0.8631305637982196
1.7000000000000002,0.8726603515179183
1.8,0.8814197671764438
1.9000000000000001,0.9625085596895686
2.0,0.9644772882903446
2.1,0.9660465647112532
2.2,0.9675302442364757
2.3000000000000003,0.9694989728372517
2.4000000000000004,0.9721239443049532
2.5,0.9746918511755307
2.6,0.9777162748230998
2.7,0.980540972380735
2.8000000000000003,0.9829376854599406
2.9000000000000004,0.9937514266149281
3.0,0.9940367496005478
3.1,0.9945788632732253
3.2,0.994864186258845
3.3000000000000003,0.9952636384387126
3.4000000000000004,0.9955204291257703
3.5,0.9958628167085141
3.6,0.9962908011869436
3.7,0.9967187856653732
3.8000000000000003,0.996947044053869
3.9000000000000004,0.9980883359963478
4.0,0.9981168682949099
4.1000000000000005,0.9981454005934718
4.2,0.9982024651905957
4.3,0.9983451266834056
4.4,0.9984592558776535
4.5,0.9985448527733394
4.6000000000000005,0.9986589819675873
4.7,0.9987160465647112
4.800000000000001,0.9988301757589592
4.9,0.999029901848893
5.300000000000001,0.9990584341474549
5.4,0.9990869664460169
5.6000000000000005,0.9991725633417028
5.7,0.9992010956402648
5.800000000000001,0.9992581602373887
5.9,0.9994008217301986
6.0,0.9994578863273226
6.1000000000000005,0.9995149509244464
6.4,0.9995434832230085
6.6000000000000005,0.9996290801186943
6.7,0.9996576124172564
6.800000000000001,0.9996861447158183
6.9,0.9998288062086281
7.800000000000001,0.9998573385071902
8.3,0.9998858708057521
8.5,0.9999144031043141
8.9,0.999942935402876
9.1,0.9999714677014381
11.100000000000001,1.0


==> data/coverage/oceania/witness_coverage_Oceania_fps_cdf.csv <==
value,cdf
0.0,0.015435973522026934
0.10859850158435995,0.016634330061629767
0.1195689195384793,0.01843186487103401
0.1298500549793975,0.020372061173248118
0.13908981581329016,0.021912805295594612
0.14898705176554985,0.02345354941794111
0.15958854689682944,0.025479342615841134
0.16861036778152555,0.027134215932435517
0.1781422080483028,0.028446701666286236
0.18821289998871543,0.030586624058434146
0.19885290583440526,0.032127368180780644
0.20722581588635464,0.033725176900251085
0.21894065526527529,0.036236019173704635
0.22815938106442232,0.038261812371604656
0.23776627097706804,0.039403104314083545
0.24777766906011262,0.04065852545081032
0.2582106075541048,0.04271285094727231
0.26908283585993653,0.043825610591189224
0.27658414046444973,0.04510956402647797
0.2882300056339185,0.04670737274594841
0.2962650817528055,0.048191052271170966
0.3087396335861861,0.049503538005021684
0.31734646288324797,0.05058776535037662
0.3261932273959097,0.05278475233964848
0.33992793517440906,0.0540972380734992
0.34940421030424956,0.055637982195845696
0.35914465845738197,0.05843414745491897
0.3691566440660627,0.06000342387582744
0.3794477368630808,0.0618865555809176
0.3847003715407749,0.06382675188313171
0.3954247815878686,0.06582401278246976
0.4064481592975032,0.06733622460625428
0.41777883908274716,0.06884843643003881
0.4294253876976533,0.0712166172106825
0.43536985504788783,0.07309974891577266
0.4475067938009672,0.07421250855968957
0.45998207771182004,0.07655215704177129
0.4663495364624799,0.07872061173248117
0.47935010527988114,0.08034695275051358
0.48598567255606173,0.08271513353115727
0.4995336439516427,0.08445560374343757
0.5064486087438616,0.08628167085140379
0.5134592962940099,0.08773681807806437
0.527773158310557,0.09041885414288975
0.5350790382091068,0.09230198584797991
0.5499956003906714,0.0937571330746405
0.5576091020208938,0.09612531385528418
0.5653279961434056,0.09775165487331659
0.5731537416897169,0.09960625427984478
0.5891317240381302,0.1027733394202237
0.5972869808041733,0.10585482766491669
0.6055551294926956,0.10822300844556038
0.6139377328486266,0.11110477060031956
0.6224363752497255,0.11441451723350833
0.6397882246635159,0.11712508559689569
0.648644711311796,0.1199783154530929
0.657623796896298,0.12394430495320703
0.6667271785345994,0.12699726089933805
0.675956576837206,0.12967929696416344
0.685313736232761,0.13233280073042683
0.6948004252977568,0.13498630449669025
0.7044184370908078,0.13755421136726775
0.7141695894915542,0.13972266605797762
0.7240557255442553,0.1430324126911664
0.7340787138061384,0.1457144487559918
0.7442404487005714,0.14871034010499887
0.754542850875124,0.15187742524537776
0.7649878675645845,0.15458799360876513
0.7755774729590025,0.1570703035836567
0.786313668576827,0.15980940424560602
0.7971984836432083,0.16440310431408353
0.8082339754735376,0.16682834969185117
0.8194222298622963,0.17473179639351746
0.8307653614772866,0.17784181693677242
0.8422655142593214,0.18118009586852316
0.8539248618274443,0.18448984250171194
0.8657456078897631,0.18762839534352888
0.8777299866599654,0.1909666742752796
0.8898802632796035,0.1959883588221867
0.9021987342462249,0.1982709427071445
0.9146877278474266,0.20120976945902763
0.9273496046009206,0.20742981054553755
0.940186757700691,0.20982652362474322
0.9532016134693249,0.21248002739100663
0.9663966318166066,0.21487674047021227
0.9797743067044619,0.2208114585711025
0.9933371666183336,0.45688769687286007
1.0070877750450868,0.4584284409952066
1.0210287309575277,0.4599406528189911
1.035162669305629,0.461053412462908
1.0494922615145588,0.4631933348550559
1.0640202159895968,0.4640493038119151
1.0787492786280473,0.4658753709198813
1.093682233338234,0.46675987217530246
1.108821902565681,0.46838621319333484
1.1241711478265763,0.4693277790458799
1.1397328702486231,0.47115384615384615
1.1555100111193723,0.4731796393517462
1.1715055524421514,0.4739785437114814
1.1877225174996853,0.4760614015065054
1.2041639714255212,0.47825838849577723
1.2208330217833625,0.47942821273681807
1.2377328191544221,0.4810830860534125
1.2548665577329094,0.48310887925131246
1.2722374759297546,0.48376512211823786
1.2898488569846955,0.48604770600319563
1.3077040295868363,0.4878452408125999
1.3258063685037944,0.49004222780187173
1.3441592952195582,0.4929239899566309
1.3627662785811767,0.49512097694590274
1.3816308354543956,0.4972323670394887
1.4007565313883734,0.49985733850719016
1.4201469812895993,0.500970098151107
1.4398058501051383,0.503052955946131
1.459736853515334,0.5054782013238986
1.4799437586361024,0.5090447386441451
1.5004303847309473,0.5114129194247888
1.521200603932828,0.5134387126226889
1.5422583419760256,0.515435973522027
1.5636075789381358,0.5177756220041086
1.585252349992336,0.5216560146085368
1.6071967461700638,0.52459484136042
1.6294449151342558,0.5290458799360876
1.6520010619632854,0.532726546450582
1.6748694499457575,0.5352944533211595
1.6980544013863037,0.5396313627025793
1.7215602984225304,0.5429981739328921
1.7453915838532792,0.5455090162063456
1.7695527619783475,0.5499885870805752
1.7940483994498417,0.5534124629080118
1.8188831261353042,0.5586338735448527
1.8440616359927988,0.5613729742068021
1.8695886879581036,0.5653960283040401
1.8954691068441887,0.568648710340105
1.921707784253141,0.5712736818078065
1.9483096795007206,0.5746119607395572
1.975279820553704,0.6294510385756676
2.002623304980214,0.6318477516548733
2.0303453009131958,0.6327893175074184
2.0584510480272398,0.6346439169139466
2.0869458585289156,0.6365270486190368
2.1158351181608284,0.6389808262953663
2.1451242872195566,0.641320474777448
2.174818901587699,0.6436601232595298
2.2049245737801946,0.6463136270257932
2.2354469940051356,0.6481682264323214
2.26639193123926,0.6501369550330974
2.2977652343183315,0.6520486190367496
2.3295728330426204,0.6552157041771285
2.3618207392976767,0.6572414973750286
2.3945150481906263,0.6590390321844328
2.4276619392021943,0.6617781328463821
2.461267677354674,0.6638039260442822
2.4953386143960654,0.6657726546450582
2.529881190000609,0.6686829490983793
2.5649019329859293,0.6722209541200639
2.600407462547035,0.6746747317963935
2.6364044895073984,0.6778988815338963
2.672899817587355,0.68026706231454
2.7099003446900563,0.6836053412462908
2.7474130642052357,0.6872574754622233
2.7854450663310035,0.6898824469299246
2.824003539413956,0.6931921935631135
2.8630957713078287,0.6959883588221867
2.902729150750958,0.6985847979913262
2.9429111687628082,0.7010671079662177
2.983649420059835,0.7195845697329377
3.024951604490951,0.7214677014380279
3.066825528492846,0.7230084455603744
3.109279106565475,0.7250627710568364
3.152320362767957,0.7269744350604884
3.195957432235184,0.7298561972152476
3.2401985627154266,0.7317678612188998
3.285052116129227,0.7343072357909153
3.3305265701498588,0.7359621091075097
3.3766305198056803,0.7381305637982196
3.423372679104661,0.7406984706687971
3.470761882681396,0.7428669253595069
3.518807087466923,0.7457201552157042
3.5675173743816484,0.7487731111618352
3.6169019500517234,0.7514266149280986
3.6669701485491535,0.7538803926044282
3.717731433156021,0.7563341702807578
3.769195398153117,0.759158867838393
3.8213717706333363,0.7620691622917142
3.874270412340171,0.764408810773796
3.927901321531667,0.7674617667199269
3.982274634870159,0.7756505364072129
4.037400629338189,0.7775622004108651
4.093289724180935,0.7798733165943849
4.149952482875528,0.7820703035836567
4.207399615127631,0.7843814197671765
4.265641978895663,0.7862074868751426
4.324690582443034,0.7885471353572244
4.384556586418792,0.7907155900479342
4.4452513059670755,0.793055238530016
4.506786212865765,0.7953092901164118
4.569172937694735,0.798105455375485
4.632423272034129,0.8001597808719471
4.696549170693063,0.8030415430267063
4.76156275396917,0.8050958685231683
4.827476309939436,0.8077208399908696
4.894302296782743,0.8099178269801415
4.962053345134564,0.8146827208399908
5.030742260474243,0.8168226432321388
5.1003820255453505,0.8187628395343529
5.170985802809502,0.820703035836567
5.24256693693418,0.8233565396028304
5.315138957314973,0.8256391234877882
5.388715580632745,0.827807578178498
5.463310713446189,0.8297192421821502
5.538938454820277,0.8320018260671079
5.615613098991106,0.8347979913261813
5.693349138067596,0.8369664460168911
5.7721612647706335,0.8389351746176672
5.8520643752101025,0.8410180324126911
5.933073571700366,0.8442992467473179
6.015204165614722,0.8462679753480941
6.098471680279381,0.8481511070531842
6.182891853907482,0.8497489157726547
6.268480642573748,0.8517747089705546
6.3552542232303075,0.853543711481397
6.4432289967642635,0.8553127139922392
6.532421591097589,0.8572529102944533
6.622848864329947,0.8592787034923534
6.714527907924979,0.8610762383017576
6.807476049940749,0.8629308377082858
6.901710858304868,0.864699840219128
6.997250144134979,0.8672106824925816
7.09411196510519,0.8690367496005478
7.192314628859122,0.8707486875142662
7.291876696470199,0.8722894316366127
7.392816985949827,0.873915772654645
7.495154575804155,0.8753138552841817
7.598908808640053,0.8773681807806437
7.704099294821029,0.8790515863958
7.810745916173725,0.8806493951152705
7.9188688297457634,0.8826751883131705
8.028488471615555,0.8836452864642775
8.139625560754903,0.8851574982880621
8.252301102945037,0.8865841132161607
8.366536394746879,0.8880963250399452
8.482353027526258,0.8894658753709199
8.599772891534839,0.8908354257018946
8.718818180047574,0.8922620406299931
8.83951139355738,0.8933462679753481
8.961875344027918,0.8948870120976946
9.085933159205242,0.8966845469070989
9.211708286989108,0.8979114357452637
9.33922449986482,0.8992239214791143
9.468505899396428,0.9003652134215933
9.59957692078209,0.901649166856882
9.732462337472523,0.9025622004108651
9.86718726585339,0.9041885414288975
10.003777169992476,0.905757817849806
10.142257866452633,0.9069276420908469
10.282655529171246,0.907783611047706
10.424996694407394,0.9093243551700525
10.569308265757334,0.9104941794110933
10.71561751923955,0.9119207943391919
10.863952108450125,0.9130050216845469
11.014340069789428,0.9142319105227117
11.166809827761316,0.9154302670623146
11.321390200345482,0.9165715590047935
11.47811040444437,0.9178269801415202
11.637000061405322,0.9188541428897512
11.798089202619309,0.9197101118466103
11.961408275197073,0.9208799360876512
12.12698814772383,0.922078292627254
12.294860116093766,0.9232481168682949
12.465055909425097,0.92418968272084
12.63760769605722,0.9250171193791372
12.812548089630736,0.9259016206345583
12.989910155251648,0.9270999771741611
13.169727415741013,0.9280415430267063
13.35203385797092,0.9288689796850034
13.536863939288375,0.9296678840447387
13.724252594027902,0.9305523853001598
13.91423524011451,0.9311230312713992
14.106847785757902,0.9319219356311345
14.302126636239384,0.9327208399908696
14.500108700792834,0.9335482766491668
14.700831399580728,0.9342330518146542
14.90433267076696,0.935374343757133
15.110650977687333,0.9360876512211824
15.319825316119534,0.9368580232823557
15.5318952216536,0.937514266149281
15.746900777164413,0.9379137183291486
15.96488262038777,0.9387126226888838
16.18588195160113,0.9395115270486191
16.40994054141089,0.9402533668112303
16.637100738647256,0.9410808034695275
16.867405478368603,0.941594384843643
17.10089828997649,0.9423076923076923
17.33762330544301,0.9430495320703036
17.57762526765219,0.943705774937229
17.82094953885662,0.944647340789774
18.06764210925139,0.9451038575667656
18.317749605666556,0.9457886327322529
18.571319300379894,0.9464448755991782
18.8283991200519,0.9470440538689797
19.089037654784107,0.9474435060488473
19.353284167303205,0.9480997489157726
19.621188602271868,0.9485847979913262
19.892801595728873,0.9491839762611276
20.168174484659616,0.9500114129194248
20.447359316699163,0.9504108650992924
20.7304088599698,0.9509529787719698
21.01737661305444,0.9513809632503994
21.30831681510848,0.9520372061173248
21.60328445611121,0.9523510614015065
21.90233528725954,0.9527790458799361
22.205525831505323,0.9534352887468615
22.512913394238584,0.953948870120977
22.82455607411884,0.9545195160922164
23.14051277405601,0.9551472266605798
23.460843212343708,0.9554896142433235
23.785607933946395,0.955946131020315
24.114868321942755,0.9564882446929924
24.448686609127787,0.9568591645742981
24.78712588977506,0.9573156813512896
25.130250131562242,0.9578863273225291
25.4781241876613,0.9582857795023967
25.830813808996407,0.9586281670851404
26.188385656671333,0.9588849577721982
26.550907314568825,0.9592273453549418
26.918447302124676,0.9596267975348094
27.291075087278227,0.960111846610363
27.668861099602566,0.9605112987902306
28.051876743616045,0.9608822186715362
28.440194412278494,0.9612246062542799
28.83388750067398,0.9616811230312714
29.233030419882947,0.962166172106825
29.637698611046723,0.9627653503766264
30.04796855962623,0.9630221410636841
30.463917809858586,0.9633930609449898
30.88562497941333,0.9637354485277334
31.313169774251982,0.9640207715133531
31.746633003693027,0.9645914174845925
32.186096595685385,0.9649338050673362
32.631643612293686,0.9653903218443278
33.08335826539737,0.9659039032184433
33.541325932607634,0.9663033553983109
34.00563317340438,0.9666742752796166
34.47636774549649,0.9670737274594842
34.953618621409035,0.9673590504451038
35.43747600529944,0.9676158411321616
35.92803135000706,0.9679011641177814
36.42537737433826,0.9682720839990869
36.929608080591166,0.9686144715818307
37.44081877232279,0.9689283268660124
37.959106072362005,0.9693563113444419
38.48456794107231,0.9696131020314996
39.01730369486674,0.9700410865099293
39.55741402497984,0.970269344898425
40.10500101649874,0.9706973293768546
40.660168167658284,0.9710682492581603
41.22302040940295,0.9716103629308377
41.793664125219465,0.9719527505135813
42.37220717124441,0.9722380734992011
42.95875889664954,0.9727516548733166
43.55343016430993,0.9729228486646885
44.15633337175782,0.973350833143118
44.76758247242646,0.9736646884272997
45.38729299718856,0.9738929468157955
46.01558207619212,0.9741782698014152
46.65256846099934,0.9745206573841588
47.29837254703125,0.9748059803697786
47.95311639632365,0.9752054325496462
48.61692376059773,0.975462223236704
49.28992010464989,0.9757760785208857
49.972232630065974,0.9760899338050674
50.663990299262956,0.976432321387811
51.365323859864226,0.9765749828806208
52.07636586941154,0.9769173704633646
52.79725072041976,0.9770885642547363
53.528114665777984,0.9772882903446701
54.26909584450221,0.9774880164346039
55.02033430784508,0.9777733394202237
55.781972045766246,0.9780301301072815
56.55415301376995,0.978429582287149
57.33702316011358,0.9788005021684547
58.130730453392886,0.9790858251540744
58.93542491050958,0.9795423419310659
59.75125862502525,0.9796564711253138
60.57838579590871,0.9799703264094956
61.416962756680334,0.9801985847979914
62.267148004960745,0.9807121661721068
63.12910223242792,0.9809118922620407
64.00298835518899,0.9811686829490984
64.8889715445731,0.9815110705318421
65.78721925834957,0.9818534581145857
66.69790127237928,0.9822243779958914
67.62118971270309,0.9825382332800731
68.55725908807541,0.9829947500570646
69.50628632294766,0.9832515407441224
70.46845079090805,0.9834797991326181
71.44393434858515,0.9838221867153618
72.43292137001961,0.9841645742981054
73.43559878151287,0.9843928326866013
74.45215609695737,0.984706687970783
75.48278545365604,0.9849920109564027
76.52768164863822,0.9851917370463364
77.58704217547728,0.9854199954348323
78.661067261619,0.985591189226204
79.74995990622551,0.9857623830175759
80.85392591854435,0.9861047706003195
81.97317395680771,0.9863330289888154
83.10791556767028,0.9864471581830633
84.25836522619376,0.9865898196758731
85.42474037638371,0.9868466103629309
86.60726147228878,0.9870178041543026
87.80615201966765,0.9872745948413604
89.02163861823392,0.9875884501255421
90.25395100448499,0.9878167085140379
91.50332209512378,0.9881305637982196
92.76998803108248,0.9883588221867153
94.05418822215424,0.9885870805752112
95.35616539224432,0.988786806665145
96.676165625246,0.9890721296507646
98.01443841155303,0.9892147911435746
99.37123669521503,0.9893289203378224
100.74681692174559,0.9894430495320703
102.14143908659312,0.9895857110248801
103.55536678428129,0.9897854371148139
104.98886725823117,0.9900422278018717
106.44221145127197,0.9901563569961196
107.91567405685112,0.9902704861903675
109.40953357095415,0.9903275507874915
110.92407234474182,0.9904131476831773
112.45957663791754,0.9905843414745492
114.0163366728318,0.9906984706687971
115.59464668933731,0.9908125998630449
117.19480500040224,0.9909267290572928
118.81711404849342,0.9910979228486647
120.46188046274108,0.9911835197443506
122.1294151168933,0.9912691166400365
123.82003318807448,0.9912976489385985
127.27180216514932,0.9914117781328464
129.03360548244396,0.9915829719242182
130.8197971628796,0.9916685688199042
132.63071481068897,0.99175416571559
134.466700703506,0.991811230312714
136.32810185705983,0.9918968272083999
140.1285620942086,0.9920680209997718
144.03496892503392,0.9921821501940197
146.0288220939336,0.9923248116868295
148.05027585516706,0.9923533439853914
150.0997122793448,0.9924960054782013
152.17751872602003,0.9926101346724492
154.28408791690214,0.9926957315681352
156.4198180100854,0.992752796165259
158.58511267530255,0.9928669253595069
160.78038117022294,0.9929239899566309
163.00603841780406,0.9929810545537548
165.26250508471642,0.9930666514494407
167.55020766085235,0.9931237160465647
169.86957853993547,0.9932093129422507
172.22105610124757,0.9932663775393745
174.60508479248443,0.9933519744350605
177.02211521376142,0.9934375713307464
179.4726042027788,0.9935231682264323
181.95701492116905,0.9935802328235562
184.47581694203748,0.9936943620178041
187.02948633871466,0.9937228943163662
189.61850577473936,0.99377995891349
192.2433645950841,0.993865555809176
194.9045589186467,0.9939796850034239
200.33797298455943,0.9940938141976717
203.11121968476942,0.9941794110933577
205.92285599801988,0.9942935402876055
211.6634305052564,0.9943506048847295
214.59345371283388,0.9944362017804155
217.56403676571148,0.9945503309746633
220.57574112737703,0.9946359278703493
223.62913603356898,0.9947785893631591
226.7247985998647,0.9948356539602831
229.86331393076162,0.994949783154531
233.04527523026474,0.9950353800502169
236.27128391400854,0.9951495092444648
239.54194972292836,0.9951780415430267
246.2197339996111,0.9952636384387126
256.58707400474225,0.9954633645286465
260.13896806506096,0.9955204291257703
263.74003042999794,0.9955489614243324
267.3909417285744,0.9956060260214563
271.0923920116516,0.9956916229171422
274.8450808823543,0.9958057521113901
278.6497176283027,0.995891349007076
282.507021355673,0.995919881305638
286.4177211251126,0.995976945902762
290.38255608954097,0.9960054782013239
294.4022756338526,0.9960625427984479
298.47763951655907,0.9961196073955718
302.609418013387,0.9962052042912577
306.79839206286846,0.9962622688883817
311.04535341394325,0.9963478657840675
315.3511047756049,0.9964049303811915
319.7164599686213,0.9965190595754394
328.62929361569036,0.9965761241725634
333.1784566651852,0.9966617210682492
337.790593055319,0.9967758502624972
342.4665745160321,0.9968329148596211
347.20728484448256,0.9968899794567451
352.01362007209343,0.996975576352431
356.8864886339066,0.9970897055466789
366.8355225509996,0.9971182378452408
371.91356835169614,0.9972038347409268
377.06190873284874,0.9972323670394887
382.281516771155,0.9972608993380506
387.5733790134598,0.9973750285322985
392.9384956632179,0.9975176900251084
398.37788076954223,0.9975462223236704
403.8925624188666,0.9975747546222323
415.1519990474382,0.9976603515179183
420.89888214848935,0.9977459484136042
432.6324091592511,0.9977744807121661
444.693035295127,0.9978315453092901
450.8488502630339,0.9978600776078521
476.33612771643317,0.997945674503538
482.9299729805166,0.9979742068021
496.3927597034195,0.998002739100662
510.2308526539059,0.9980598036977859
524.4547143585957,0.9980883359963478
531.7146575652514,0.9981454005934718
539.0750990111663,0.9981739328920338
546.537429877483,0.9982880620862816
569.5499612819697,0.9983451266834056
585.4274799405312,0.9984307235790916
610.0775176702454,0.9984877881762155
627.0848354271903,0.9985163204747775
635.7654710784965,0.9985448527733394
644.5662713886387,0.9985733850719014
681.0047349366786,0.9986019173704633
749.7985623099429,0.9986589819675873
781.3696167683073,0.9986875142661493
792.1859921117571,0.9987160465647112
848.5556956458379,0.9987445788632733
860.3021171945645,0.9988016434603971
872.2111425887529,0.9988301757589592
921.5187705801213,0.9988587080575211
947.2082315032112,0.9988872403560831
960.3202844170654,0.998915772654645
1014.6088769659547,0.9989443049532071
1057.33004731596,0.998972837251769
1086.805560784051,0.9990013695503309
1117.1027721660628,0.999029901848893
1213.15687172969,0.9990584341474549
1470.6384153503425,0.9990869664460169
1511.6358527431319,0.9991154987445788
1553.7761882509353,0.9991725633417028
1687.377658415099,0.9992010956402648
1710.7357589963024,0.9992296279388267
1807.4466564812399,0.9992581602373887
1857.8334003378106,0.9992866925359507
2017.5792347006286,0.9993152248345126
2045.5082631902808,0.9993437571330747
2161.144438388987,0.9993722894316366
2379.4592162400486,0.9994008217301986
2412.39769176426,0.9994293540287605
2548.774770827595,0.9994578863273226
2619.8277455116713,0.9994864186258845
2884.477855013738,0.9995149509244464
3132.4997290776046,0.9995434832230085
3219.8253831509037,0.9995720155215704
3264.396913879941,0.9996005478201324
3694.3557021338797,0.9997146770143803
3903.204119373714,0.9997432093129422
4999.110799182076,0.9997717416115042
8429.01910430686,0.9998002739100662
10218.001964446365,0.9998573385071902
11096.597025249233,0.9998858708057521
13451.74910621946,0.9999144031043141
17467.103610116566,0.999942935402876
42688.64998451632,0.9999714677014381
92186.68438848954,1.0


==> data/coverage/oceania/witness_coverage_Oceania_ips_cdf.csv <==
value,cdf
0.0,0.015607167313398767
0.1,0.032412691166400366
0.2,0.04873316594384844
0.30000000000000004,0.0673076923076923
0.4,0.08662405843414746
0.5,0.10845126683405615
0.6000000000000001,0.13898082629536634
0.7000000000000001,0.16990983793654416
0.8,0.20400593471810088
0.9,0.5141520200867382
1.0,0.5234820817165031
1.1,0.5325268203606482
1.2000000000000002,0.54296964163433
1.3,0.5545822871490528
1.4000000000000001,0.5663375941565852
1.5,0.5796907098835882
1.6,0.5954405386897968
1.7000000000000002,0.6110762383017576
1.8,0.6264836795252225
1.9000000000000001,0.7041200639123488
2.0,0.7113958000456517
2.1,0.7193848436430039
2.2,0.7272882903446701
2.3000000000000003,0.7349064140607168
2.4000000000000004,0.7419824241040859
2.5,0.7499144031043141
2.6,0.7585596895685917
2.7,0.7676614928098607
2.8000000000000003,0.7765065053640722
2.9000000000000004,0.8046964163433006
3.0,0.8099463592787035
3.1,0.815567222095412
3.2,0.8209598265236248
3.3000000000000003,0.8256676557863502
3.4000000000000004,0.8301472266605798
3.5,0.8354257018945446
3.6,0.8415886783839306
3.7,0.8472380734992011
3.8000000000000003,0.8529445332115956
3.9000000000000004,0.8672677470897056
4.0,0.8699783154530929
4.1000000000000005,0.8736589819675873
4.2,0.8777391006619494
4.3,0.8810488472951381
4.4,0.884215932435517
4.5,0.8874400821730198
4.6000000000000005,0.8917484592558776
4.7,0.8946872860077608
4.800000000000001,0.8982823556265693
4.9,0.9049589134900707
5.0,0.9071559004793426
5.1000000000000005,0.9095811458571103
5.2,0.9120063912348779
5.300000000000001,0.914003652134216
5.4,0.9166856881990413
5.5,0.9187400136955033
5.6000000000000005,0.9211937913718329
5.7,0.9232481168682949
5.800000000000001,0.9249885870805752
5.9,0.9292113672677471
6.0,0.9306094498972838
6.1000000000000005,0.932321387811002
6.2,0.9336053412462908
6.300000000000001,0.9348892946815796
6.4,0.9358879251312485
6.5,0.9370577493722895
6.6000000000000005,0.9383417028075782
6.7,0.9397397854371148
6.800000000000001,0.9411378680666515
6.9,0.9429924674731797
7.0,0.943705774937229
7.1000000000000005,0.9447900022825839
7.2,0.945760100433691
7.300000000000001,0.946701666286236
7.4,0.947671764437343
7.5,0.9485562656927642
7.6000000000000005,0.9492695731568135
7.7,0.9499828806208628
7.800000000000001,0.9510956402647798
7.9,0.9521798676101346
8.0,0.9527790458799361
8.1,0.9535494179411094
8.200000000000001,0.953948870120977
8.3,0.9545480483907783
8.4,0.9550045651677699
8.5,0.9556893403332573
8.6,0.9564597123944305
8.700000000000001,0.9571730198584798
8.8,0.9578007304268432
8.9,0.9584855055923305
9.0,0.958942022369322
9.1,0.9595126683405615
9.200000000000001,0.9596838621319334
9.3,0.959969185117553
9.4,0.9603401049988587
9.5,0.9610248801643461
9.600000000000001,0.9615669938370235
9.700000000000001,0.9619664460168911
9.8,0.9624514950924447
9.9,0.9628509472723122
10.0,0.9632503994521798
10.100000000000001,0.9634786578406757
10.200000000000001,0.9637639808262953
10.3,0.9641063684090391
10.4,0.9645343528874686
10.5,0.9647911435745263
10.600000000000001,0.9650194019630222
10.700000000000001,0.9655329833371377
10.8,0.9659324355170053
10.9,0.9662177585026249
11.0,0.9664745491896827
11.100000000000001,0.9667884044738644
11.200000000000001,0.9670166628623602
11.3,0.96715932435517
11.4,0.9673590504451038
11.5,0.9676443734307236
11.600000000000001,0.9677870349235335
11.700000000000001,0.9679582287149052
11.8,0.968186487103401
11.9,0.9685288746861447
12.0,0.9687856653732024
12.100000000000001,0.9690424560602602
12.200000000000001,0.969270714448756
12.3,0.9694419082401278
12.4,0.9696986989271855
12.5,0.9698698927185574
12.600000000000001,0.9700981511070532
12.700000000000001,0.970354941794111
12.8,0.9705832001826067
12.9,0.9706687970782927
13.0,0.9708114585711025
13.100000000000001,0.9708685231682265
13.200000000000001,0.9710111846610363
13.3,0.9712109107509701
13.4,0.9714962337365898
13.5,0.9718100890207715
13.600000000000001,0.9720098151107053
13.700000000000001,0.9720954120063913
13.8,0.972352202693449
13.9,0.9726945902761926
14.0,0.9727801871718785
14.100000000000001,0.9728657840675645
14.200000000000001,0.9730369778589363
14.3,0.9732081716503082
14.4,0.97337936544168
14.5,0.9734934946359278
14.600000000000001,0.9735790915316138
14.700000000000001,0.9736646884272997
14.8,0.9737217530244237
14.9,0.9739214791143574
15.0,0.9740356083086054
15.100000000000001,0.974320931294225
15.200000000000001,0.9745206573841588
15.3,0.9746633188769688
15.4,0.9748345126683405
15.5,0.9748915772654645
15.700000000000001,0.9750627710568364
15.8,0.9752054325496462
15.9,0.9752910294453321
16.0,0.975348094042456
16.1,0.975433690938142
16.2,0.9756619493266377
16.3,0.9757760785208857
16.400000000000002,0.9758331431180096
16.5,0.9758902077151336
16.6,0.9760899338050674
16.7,0.9762040629993152
16.8,0.9764037890892491
16.900000000000002,0.9765464505820589
17.0,0.9767461766719927
17.1,0.9768317735676786
17.2,0.9769459027619265
17.3,0.9771170965532984
17.400000000000002,0.9772597580461082
17.5,0.9773168226432322
17.6,0.977402419538918
17.7,0.9774880164346039
17.8,0.9776021456288518
17.900000000000002,0.9776592102259758
18.0,0.9778589363159096
18.1,0.9779445332115956
18.2,0.9780871947044054
18.3,0.9783154530929011
18.400000000000002,0.978486646884273
18.5,0.9786578406756449
18.6,0.9787149052727687
18.7,0.9788290344670166
18.8,0.9789146313627026
18.900000000000002,0.9789716959598265
19.0,0.9790287605569504
19.1,0.9791143574526364
19.200000000000003,0.9792570189454463
19.3,0.9793711481396942
19.400000000000002,0.9795423419310659
19.5,0.9795994065281899
19.700000000000003,0.9796564711253138
19.8,0.9797991326181237
19.900000000000002,0.9798847295138097
20.0,0.9800844556037435
20.1,0.9801985847979914
20.200000000000003,0.9802841816936773
20.3,0.9803697785893631
20.400000000000002,0.9806551015749829
20.5,0.9807406984706688
20.6,0.9809118922620407
20.700000000000003,0.9810260214562885
20.8,0.9811686829490984
20.900000000000002,0.9812257475462223
21.0,0.9812828121433462
21.1,0.9813684090390322
21.200000000000003,0.9815110705318421
21.3,0.9815966674275279
21.400000000000002,0.9816537320246519
21.5,0.9818819904131477
21.6,0.9819675873088336
21.700000000000003,0.9821387811002055
21.8,0.9822529102944533
21.900000000000002,0.9823385071901393
22.0,0.9824241040858251
22.1,0.9825382332800731
22.200000000000003,0.982595297877197
22.3,0.9828235562656927
22.400000000000002,0.9828806208628167
22.5,0.9829376854599406
22.6,0.9829662177585026
22.700000000000003,0.9830232823556265
22.8,0.9831659438484365
22.900000000000002,0.9833086053412463
23.0,0.9834512668340561
23.1,0.983593928326866
23.200000000000003,0.9837080575211139
23.3,0.9837936544167998
23.400000000000002,0.9839933805067336
23.5,0.9840789774024196
23.6,0.9841360419995435
23.700000000000003,0.9842787034923534
23.8,0.9843357680894773
23.900000000000002,0.9845069618808491
24.0,0.984649623373659
24.1,0.9848208171650308
24.200000000000003,0.9848778817621547
24.3,0.9849920109564027
24.400000000000002,0.9851632047477745
24.5,0.9852773339420223
24.6,0.9853914631362702
24.700000000000003,0.9855055923305182
24.8,0.9855626569276421
24.900000000000002,0.9857338507190139
25.1,0.9857623830175759
25.200000000000003,0.9859050445103857
25.3,0.9859906414060716
25.400000000000002,0.9860762383017576
25.5,0.9862188997945674
25.6,0.9862759643916914
25.700000000000003,0.9864186258845012
25.8,0.9864471581830633
25.900000000000002,0.9865898196758731
26.0,0.986732481168683
26.1,0.9867895457658069
26.200000000000003,0.9868751426614928
26.3,0.9869322072586167
26.400000000000002,0.9869892718557407
26.5,0.9870748687514266
26.6,0.9871319333485505
26.700000000000003,0.9871889979456745
26.8,0.9873316594384843
26.900000000000002,0.9874172563341703
27.0,0.9875313855284181
27.1,0.9877311116183519
27.200000000000003,0.9879308377082858
27.3,0.9880164346039717
27.400000000000002,0.9881590960967815
27.5,0.9882732252910295
27.6,0.9883588221867153
27.700000000000003,0.9884729513809632
27.8,0.9886156128737731
27.900000000000002,0.9886441451723351
28.0,0.988729742068021
28.1,0.9888724035608308
28.200000000000003,0.9889294681579548
28.3,0.9890150650536407
28.400000000000002,0.9890721296507646
28.5,0.9891291942478886
28.6,0.9892433234421365
28.700000000000003,0.9893574526363844
28.8,0.9894430495320703
28.900000000000002,0.9894715818306323
29.0,0.9895001141291943
29.1,0.9895857110248801
29.200000000000003,0.9897283725176901
29.3,0.9897854371148139
29.400000000000002,0.989813969413376
29.6,0.9898995663090618
29.700000000000003,0.9900136955033098
30.0,0.9900422278018717
30.200000000000003,0.9900707601004337
30.3,0.9901848892946816
30.400000000000002,0.9902704861903675
30.5,0.9902990184889294
30.6,0.9904131476831773
30.700000000000003,0.9904416799817394
30.900000000000002,0.9905843414745492
31.0,0.990727002967359
31.1,0.990841132161607
31.200000000000003,0.9908696644601689
31.3,0.9909267290572928
31.400000000000002,0.9909837936544168
31.5,0.9910123259529787
31.6,0.9910979228486647
31.700000000000003,0.9912120520429126
31.8,0.9913261812371604
31.900000000000002,0.9913832458342844
32.0,0.9914117781328464
32.1,0.9914973750285323
32.2,0.9916115042227802
32.300000000000004,0.9916685688199042
32.4,0.9916971011184661
32.5,0.9918397626112759
32.6,0.991868294909838
32.7,0.9919538918055238
32.800000000000004,0.9920394887012097
32.9,0.9920965532983337
33.0,0.9921821501940197
33.2,0.9922106824925816
33.300000000000004,0.9922962793882675
33.4,0.9923818762839535
33.6,0.9925530700753252
33.7,0.9926671992695731
33.800000000000004,0.992752796165259
33.9,0.992838393060945
34.0,0.992895457658069
34.1,0.9929525222551929
34.300000000000004,0.9930095868523168
34.5,0.9930666514494407
34.6,0.9931807806436886
34.7,0.9932663775393745
34.800000000000004,0.9933519744350605
34.9,0.9934661036293084
35.0,0.9935802328235562
35.1,0.9936087651221183
35.2,0.9936372974206802
35.300000000000004,0.9936658297192422
35.4,0.9937514266149281
35.5,0.9938940881077379
35.6,0.9939796850034239
35.7,0.9940652818991098
35.800000000000004,0.9941223464962338
35.9,0.9941794110933577
36.0,0.9942935402876055
36.2,0.9944362017804155
36.300000000000004,0.9944932663775393
36.4,0.9945217986761014
36.5,0.9946929924674732
36.6,0.9947500570645971
36.7,0.994807121661721
36.800000000000004,0.994892718557407
37.0,0.9949783154530929
37.1,0.9950639123487788
37.2,0.9951209769459027
37.300000000000004,0.9952351061401506
37.4,0.9952636384387126
37.5,0.9953492353343986
37.6,0.9953777676329605
37.9,0.9954348322300844
38.0,0.9954633645286465
38.1,0.9954918968272084
38.2,0.9955204291257703
38.300000000000004,0.9955774937228943
38.5,0.9956630906185803
38.6,0.9956916229171422
38.7,0.9957201552157042
38.800000000000004,0.9957486875142662
38.900000000000006,0.9958057521113901
39.0,0.9958628167085141
39.1,0.995891349007076
39.2,0.995976945902762
39.300000000000004,0.9960340104998858
39.400000000000006,0.9960625427984479
39.6,0.9960910750970098
39.800000000000004,0.9961196073955718
40.0,0.9961481396941337
40.1,0.9962052042912577
40.2,0.9962622688883817
40.300000000000004,0.9963478657840675
40.400000000000006,0.9963763980826296
40.5,0.9964049303811915
40.800000000000004,0.9964334626797535
41.1,0.9964619949783154
41.2,0.9965190595754394
41.300000000000004,0.9965475918740013
41.400000000000006,0.9965761241725634
41.6,0.9966046564711253
41.7,0.9966617210682492
41.800000000000004,0.9966902533668113
41.900000000000006,0.9967473179639351
42.0,0.996861447158183
42.1,0.9968899794567451
42.2,0.996947044053869
42.300000000000004,0.9970041086509929
42.400000000000006,0.9970611732481168
42.5,0.9971182378452408
42.6,0.9971753024423647
42.7,0.9972038347409268
42.900000000000006,0.9972608993380506
43.1,0.9972894316366127
43.2,0.9973179639351746
43.400000000000006,0.9973464962337366
43.5,0.9973750285322985
44.2,0.9974035608308606
44.400000000000006,0.9974320931294225
44.5,0.9974606254279845
44.6,0.9974891577265464
44.7,0.9975176900251084
44.800000000000004,0.9976032869207944
45.2,0.9976318192193563
45.5,0.9977174161150423
45.6,0.9977459484136042
45.7,0.9977744807121661
45.900000000000006,0.9978030130107282
46.1,0.9978600776078521
47.800000000000004,0.997888609906414
48.0,0.9979171422049761
48.6,0.9979742068021
48.7,0.998002739100662
48.800000000000004,0.9980312713992239
49.0,0.9980598036977859
49.400000000000006,0.9980883359963478
49.5,0.9981168682949099
49.7,0.9981739328920338
49.900000000000006,0.9982024651905957
50.2,0.9982595297877197
50.5,0.9982880620862816
50.7,0.9983165943848437
51.2,0.9983451266834056
51.400000000000006,0.9983736589819676
52.1,0.9984021912805295
52.800000000000004,0.9984307235790916
52.900000000000006,0.9984592558776535
53.400000000000006,0.9984877881762155
53.5,0.9985163204747775
53.6,0.9985448527733394
53.7,0.9986019173704633
55.6,0.9986304496690254
55.900000000000006,0.9986589819675873
56.300000000000004,0.9986875142661493
56.5,0.9987160465647112
56.6,0.9987445788632733
57.1,0.9987731111618352
57.300000000000004,0.9988587080575211
58.0,0.9988872403560831
58.6,0.998915772654645
59.800000000000004,0.9989443049532071
59.900000000000006,0.998972837251769
60.1,0.9990013695503309
61.400000000000006,0.999029901848893
61.800000000000004,0.9990584341474549
63.300000000000004,0.9990869664460169
64.8,0.9991154987445788
65.7,0.9991440310431409
66.2,0.9991725633417028
66.4,0.9992010956402648
66.60000000000001,0.9992296279388267
67.2,0.9992581602373887
68.7,0.9992866925359507
69.3,0.9993152248345126
70.7,0.9993437571330747
71.7,0.9993722894316366
73.10000000000001,0.9994008217301986
74.5,0.9994578863273226
74.60000000000001,0.9994864186258845
75.9,0.9995149509244464
79.9,0.9995434832230085
83.80000000000001,0.9995720155215704
86.10000000000001,0.9996005478201324
88.30000000000001,0.9996290801186943
91.9,0.9996576124172564
93.2,0.9996861447158183
95.60000000000001,0.9997146770143803
97.9,0.9997432093129422
102.10000000000001,0.9997717416115042
108.30000000000001,0.9998002739100662
120.9,0.9998288062086281
127.60000000000001,0.9998573385071902
128.5,0.9998858708057521
135.9,0.9999144031043141
138.70000000000002,0.999942935402876
159.5,0.9999714677014381
183.5,1.0


==> data/coverage/oceania_asn/witness_coverage_Oceania_asn_cas_cdf.csv <==
value,cdf
0.0,0.00333889816360601
0.1,0.014190317195325543
0.2,0.027545909849749584
0.30000000000000004,0.04424040066777963
0.4,0.05509181969949917
0.5,0.0676126878130217
0.6000000000000001,0.08597662771285476
0.7000000000000001,0.10517529215358931
0.8,0.12520868113522537
0.9,0.4323873121869783
1.0,0.4365609348914858
1.1,0.44323873121869783
1.2000000000000002,0.44824707846410683
1.3,0.4515859766277129
1.4000000000000001,0.4557595993322204
1.5,0.46410684474123537
1.6,0.4682804674457429
1.7000000000000002,0.48163606010016696
1.8,0.4958263772954925
1.9000000000000001,0.5801335559265443
2.0,0.5843071786310517
2.1,0.5943238731218697
2.2,0.5959933222036727
2.3000000000000003,0.6035058430717863
2.4000000000000004,0.6068447412353923
2.5,0.6093489148580968
2.6,0.6135225375626043
2.7,0.6218697829716193
2.8000000000000003,0.6310517529215359
2.9000000000000004,0.6903171953255426
3.0,0.6928213689482471
3.1,0.6936560934891486
3.3000000000000003,0.7003338898163606
3.4000000000000004,0.7053422370617696
3.5,0.7136894824707847
3.6,0.7212020033388982
3.7,0.7295492487479132
3.8000000000000003,0.7312186978297162
3.9000000000000004,0.7545909849749582
4.0,0.7554257095158597
4.1000000000000005,0.7562604340567612
4.2,0.7595993322203672
4.3,0.7612687813021702
4.4,0.7646076794657763
4.5,0.7662771285475793
4.6000000000000005,0.7696160267111853
4.800000000000001,0.7704507512520868
4.9,0.7804674457429048
5.1000000000000005,0.7829716193656093
5.2,0.7854757929883138
5.300000000000001,0.7879799666110183
5.4,0.7896494156928213
5.5,0.7929883138564274
5.6000000000000005,0.7938230383973289
5.7,0.7954924874791319
5.800000000000001,0.7979966611018364
5.9,0.8063439065108514
6.0,0.8071786310517529
6.1000000000000005,0.8088480801335559
6.2,0.8105175292153589
6.300000000000001,0.8113522537562604
6.4,0.8146911519198664
6.5,0.8171953255425709
6.800000000000001,0.8180300500834724
6.9,0.8230383973288815
7.0,0.8247078464106845
7.1000000000000005,0.8263772954924875
7.2,0.827212020033389
7.300000000000001,0.8297161936560935
7.4,0.832220367278798
7.5,0.833889816360601
7.6000000000000005,0.83889816360601
7.7,0.8414023372287145
7.800000000000001,0.8430717863105175
7.9,0.8464106844741235
8.0,0.8472454090150251
8.1,0.8505843071786311
8.200000000000001,0.8514190317195326
8.4,0.8522537562604341
8.5,0.8530884808013356
8.6,0.8564273789649416
8.8,0.8572621035058431
8.9,0.8589315525876461
9.0,0.8597662771285476
9.3,0.8606010016694491
9.4,0.8622704507512521
9.600000000000001,0.8631051752921536
9.9,0.8647746243739566
10.0,0.8672787979966611
10.100000000000001,0.8681135225375626
10.200000000000001,0.8706176961602671
10.3,0.8722871452420701
10.5,0.8731218697829716
10.600000000000001,0.8739565943238731
10.9,0.8764607679465777
11.0,0.8772954924874792
11.200000000000001,0.8781302170283807
11.3,0.8789649415692822
11.4,0.8797996661101837
11.600000000000001,0.8806343906510852
11.700000000000001,0.8814691151919867
11.8,0.8831385642737897
11.9,0.8848080133555927
12.200000000000001,0.8856427378964942
12.4,0.8873121869782972
12.700000000000001,0.8881469115191987
12.9,0.8898163606010017
13.100000000000001,0.8906510851419032
13.200000000000001,0.8914858096828047
13.4,0.8923205342237062
13.8,0.8939899833055092
13.9,0.8956594323873122
14.0,0.8964941569282137
14.3,0.8981636060100167
14.700000000000001,0.8989983305509182
14.9,0.8998330550918197
15.0,0.9006677796327212
15.3,0.9015025041736227
15.600000000000001,0.9023372287145242
15.700000000000001,0.9040066777963273
15.9,0.9056761268781303
16.1,0.9073455759599333
16.5,0.9081803005008348
16.6,0.9090150250417363
17.2,0.9098497495826378
17.400000000000002,0.9115191986644408
17.8,0.9123539232053423
18.0,0.9131886477462438
18.1,0.9140233722871453
18.3,0.9148580968280468
19.1,0.9156928213689483
19.3,0.9173622704507512
19.8,0.9190317195325542
20.400000000000002,0.9198664440734557
20.8,0.9207011686143572
20.900000000000002,0.9215358931552587
21.900000000000002,0.9223706176961602
22.1,0.9248747913188647
22.200000000000003,0.9257095158597662
22.700000000000003,0.9265442404006677
23.1,0.9273789649415692
23.400000000000002,0.9282136894824707
24.3,0.9290484140233722
24.400000000000002,0.9298831385642737
24.6,0.9307178631051753
25.8,0.9315525876460768
27.0,0.9323873121869783
27.900000000000002,0.9340567612687813
28.200000000000003,0.9348914858096828
28.700000000000003,0.9357262103505843
28.900000000000002,0.9365609348914858
29.400000000000002,0.9373956594323873
29.5,0.9382303839732888
29.6,0.9390651085141903
31.3,0.9398998330550918
31.400000000000002,0.9407345575959933
32.4,0.9424040066777963
32.5,0.9432387312186978
32.6,0.9440734557595993
33.5,0.9449081803005008
33.6,0.9457429048414023
34.1,0.9465776293823038
34.6,0.9474123539232053
35.5,0.9482470784641068
38.0,0.9490818030050083
40.0,0.9499165275459098
40.5,0.9507512520868113
41.1,0.9515859766277128
45.400000000000006,0.9524207011686143
50.2,0.9532554257095158
50.300000000000004,0.9540901502504173
55.5,0.9549248747913188
55.800000000000004,0.9557595993322203
57.300000000000004,0.9574290484140233
58.1,0.9582637729549248
60.300000000000004,0.9590984974958264
60.6,0.9599332220367279
63.7,0.9607679465776294
64.7,0.9616026711185309
67.9,0.9624373956594324
74.10000000000001,0.9632721202003339
84.2,0.9641068447412354
85.30000000000001,0.9649415692821369
86.30000000000001,0.9666110183639399
92.5,0.9674457429048414
93.4,0.9682804674457429
93.5,0.9699499165275459
93.60000000000001,0.9707846410684474
96.5,0.9716193656093489
99.9,0.9724540901502504
100.9,0.9732888146911519
114.4,0.9741235392320534
124.30000000000001,0.9749582637729549
127.4,0.9757929883138564
146.9,0.9766277128547579
147.8,0.9774624373956594
159.60000000000002,0.9782971619365609
162.20000000000002,0.9791318864774624
169.0,0.9799666110183639
180.9,0.9808013355592654
199.70000000000002,0.9816360601001669
206.70000000000002,0.9824707846410684
226.4,0.9833055091819699
242.4,0.9841402337228714
247.10000000000002,0.9849749582637729
262.3,0.9858096828046744
263.7,0.986644407345576
315.3,0.9874791318864775
331.3,0.988313856427379
358.8,0.9891485809682805
423.0,0.989983305509182
478.20000000000005,0.9908180300500835
530.9,0.991652754590985
588.0,0.9924874791318865
657.8000000000001,0.993322203672788
751.3000000000001,0.9941569282136895
875.5,0.994991652754591
1260.7,0.9958263772954925
1560.5,0.996661101836394
3113.5,0.9974958263772955
3598.0,0.998330550918197
3974.7000000000003,0.9991652754590985
9980.2,1.0


==> data/coverage/oceania_asn/witness_coverage_Oceania_asn_fps_cdf.csv <==
value,cdf
0.02,0.00333889816360601
0.10859902243930837,0.004173622704507512
0.11957016206189923,0.00667779632721202
0.12985202712831928,0.007512520868113523
0.139092484216223,0.008347245409015025
0.14899050552612383,0.009181969949916527
0.1595928842741948,0.010851419031719533
0.18821982078191649,0.01335559265442404
0.19886085371428303,0.014190317195325543
0.21895063115943728,0.01669449081803005
0.2281703241719048,0.017529215358931552
0.23777824506384457,0.018363939899833055
0.24779074154728947,0.019198664440734557
0.25822484971267823,0.02003338898163606
0.2690983230154695,0.020868113522537562
0.27660050156478544,0.022537562604340568
0.288247746873089,0.024207011686143573
0.2962837912424759,0.02587646076794658
0.308759871285545,0.02671118530884808
0.3173677721349115,0.027545909849749584
0.3262156522170844,0.03005008347245409
0.33995211944431647,0.03171953255425709
0.3591713583289724,0.034223706176961605
0.3691846784782376,0.035058430717863104
0.37947715947395266,0.037562604340567615
0.38473050898099276,0.03923205342237062
0.39545639139973476,0.040901502504173626
0.41781357177913353,0.041736227045075125
0.4294617752338771,0.04257095158597663
0.44754578671755446,0.04340567612687813
0.4663912896544902,0.04424040066777963
0.47939378885115946,0.04674457429048414
0.486030349343576,0.049248747913188645
0.5064963813068594,0.05008347245409015
0.5135081406410561,0.05175292153589316
0.5278242081454789,0.052587646076794656
0.5425393925724404,0.05342237061769616
0.5576648208824557,0.055926544240400666
0.5653849382564171,0.05676126878130217
0.5732119302440104,0.05759599332220367
0.5891924766818317,0.06093489148580968
0.5973490519318915,0.06176961602671119
0.6056185439662668,0.06260434056761269
0.6140025159655562,0.06343906510851419
0.6225025527504853,0.0659432387312187
0.6398572699624191,0.0676126878130217
0.6487152309485105,0.06844741235392321
0.6576958184585388,0.07262103505843072
0.6668007300913523,0.07429048414023372
0.6760316869467669,0.07512520868113523
0.6853904339509038,0.07762938230383973
0.6948787401860335,0.07846410684474124
0.704498399224984,0.07929883138564274
0.7142512294701812,0.08013355592654424
0.7241390744973796,0.08180300500834725
0.7341638034041542,0.08430717863105175
0.7546315189806135,0.09015025041736227
0.7756698529653578,0.09098497495826377
0.7864079560052091,0.09265442404006678
0.797294713600157,0.09348914858096828
0.8083321836720404,0.09515859766277128
0.8195224526318501,0.1010016694490818
0.8540313526066033,0.1018363939899833
0.8658542649300539,0.10267111853088481
0.8778408495301503,0.10350584307178631
0.8899933722288331,0.10767946577629382
0.9023141302152915,0.10851419031719532
0.9148054524802014,0.10934891485809682
0.9274697002559739,0.11185308848080133
0.9403092674630977,0.11268781302170283
0.9665241020151475,0.11352253756260434
0.9799043247455544,0.11686143572621036
0.9934697786149903,0.2270450751252087
1.0211666723711457,0.2287145242070117
1.0353033477967317,0.2295492487479132
1.0496357264287537,0.2303839732888147
1.0788984678058402,0.23205342237061768
1.093834362081667,0.2328881469115192
1.108977023671079,0.2370617696160267
1.155674435146828,0.2378964941569282
1.1716731891498184,0.2387312186978297
1.2043382067833286,0.24040066777963273
1.2210106450762823,0.24123539232053423
1.2379138907928204,0.24373956594323873
1.255051139150454,0.24457429048414023
1.2900406464387908,0.24624373956594323
1.3078995194297909,0.24707846410684475
1.3818417950130009,0.24791318864774625
1.400971531102261,0.24958263772954925
1.4203660925891648,0.25375626043405675
1.440029145624197,0.25459098497495825
1.4599644071107514,0.2570951585976628
1.5006666810419103,0.2587646076794658
1.5425036916112347,0.2604340567612688
1.5638575749890022,0.2621035058430718
1.5855070740841202,0.2662771285475793
1.6074562812975255,0.2671118530884808
1.6297093456839282,0.2687813021702838
1.6751439301800446,0.2696160267111853
1.69833403878113,0.27462437395659434
1.7218451831614352,0.27629382303839733
1.7456818076283716,0.27712854757929883
1.769848418014794,0.28213689482470783
1.7943495825307365,0.28297161936560933
1.8191899326269387,0.2871452420701169
1.8443741638703315,0.2913188647746244
1.8699070368316373,0.29465776293823037
1.8957933779852592,0.2996661101836394
1.9220380806216302,0.3038397328881469
1.9486461057721896,0.3046744574290484
1.9756224831471678,0.33889816360601
2.0029723120863476,0.3397328881469115
2.030700762522996,0.34307178631051755
2.0588130759611336,0.34474123539232054
2.0873145664663357,0.34641068447412354
2.1162106216702488,0.34808013355592654
2.145506703789013,0.35141903171953254
2.175208350655786,0.35308848080133554
2.2053211767675545,0.3555926544240401
2.266803214415728,0.3572621035058431
2.2981840478907007,0.3597662771285476
2.3299993066846953,0.3622704507512521
2.4281121927409695,0.3631051752921536
2.4617261314783,0.3647746243739566
2.495805409865427,0.3664440734557596
2.530356469902242,0.36811352253756263
2.565385842769435,0.3722871452420701
2.6009001500630875,0.3731218697829716
2.6369061050463465,0.3756260434056761
2.6734105139184368,0.3781302170283806
2.7104202771012273,0.3797996661101836
2.7479423905436264,0.3806343906510851
2.7859839470440186,0.3814691151919866
2.824552137591017,0.38564273789649417
2.863654252722774,0.38898163606010017
2.903297683905111,0.39065108514190316
2.943489924928726,0.39482470784641066
2.9842385733257397,0.4073455759599332
3.025551331805863,0.4090150250417362
3.1966012840721265,0.41318864774624375
3.285719169740642,0.41736227045075125
3.377321568440418,0.42237061769616024
3.42407603087309,0.42320534223706174
3.471477745784708,0.4273789649415693
3.519535673512952,0.4307178631051753
3.5682588984392964,0.4323873121869783
3.617656630706221,0.4340567612687813
3.667738207958211,0.4357262103505843
3.7185130971068467,0.4365609348914858
3.7699908961203312,0.44073455759599334
3.822181335837793,0.44490818030050083
3.875094281808707,0.44574290484140233
3.9287397361577754,0.44657762938230383
3.983127839475624,0.4582637729549249
4.038268872735685,0.46160267111853087
4.094173259237601,0.46243739565943237
4.150851566577542,0.4666110183639399
4.208314508645793,0.4691151919866444
4.266572947652005,0.4699499165275459
4.325637896178471,0.4741235392320534
4.385520519261831,0.4757929883138564
4.446232136503605,0.4774624373956594
4.507784224209927,0.4782971619365609
4.570188417560915,0.47996661101836396
4.633456512810061,0.48247078464106846
4.697600469514082,0.48497495826377296
4.7626324127936295,0.48664440734557596
4.828564635625289,0.48747913188647746
4.895409601165341,0.48914858096828046
4.963179945105649,0.49081803005008345
5.031888478062193,0.49165275459098495
5.101548187996653,0.4958263772954925
5.172172242671524,0.4974958263772955
5.2437739921392135,0.4991652754590985
5.316366971265605,0.5058430717863105
5.389964902288536,0.506677796327212
5.464581697411734,0.510016694490818
5.540231461434614,0.5125208681135225
5.616928494418527,0.5166944908180301
5.6946872943898805,0.5191986644407346
5.77352256008071,0.5225375626043406
5.853449193707173,0.5258764607679466
5.934482303786506,0.5283806343906511
6.016637207992999,0.5308848080133556
6.099929436053482,0.5342237061769616
6.184374732682909,0.5375626043405676
6.269989060560581,0.5400667779632721
6.356788603347565,0.5442404006677797
6.444789768745892,0.5450751252086812
6.534009191600093,0.5467445742904842
6.6244637370416966,0.5500834724540902
6.71617050367723,0.5509181969949917
6.809146826820365,0.5550918196994992
6.903410281768818,0.5584307178631052
6.9989786871265975,0.5601001669449082
7.194102860273758,0.5609348914858097
7.293695512350644,0.5626043405676127
7.3946668903841015,0.5642737896494157
7.49703608097564,0.5717863105175293
7.600822434955023,0.5734557595993323
7.7060455710381595,0.5742904841402338
7.812725379535624,0.5767946577629383
7.920882026112503,0.5834724540901502
8.030535955600337,0.5859766277128547
8.14170789586178,0.5893155258764607
8.25441886170879,0.5934891485809682
8.36869015887506,0.5943238731218697
8.484543388043427,0.5976627712854758
8.60200044892906,0.5993322203672788
8.721083544419136,0.6001669449081803
8.841815184769874,0.6026711185308848
8.964218191861631,0.6043405676126878
9.088315703512917,0.6060100166944908
9.214131177854135,0.6076794657762938
9.341688397761871,0.6101836393989983
9.471011475354567,0.6160267111853088
9.602124856550411,0.6193656093489148
9.735053325688376,0.6210350584307178
9.869822010213179,0.6243739565943238
10.006456385425126,0.6260434056761269
10.144982279295686,0.6293823038397329
10.285425877349777,0.6318864774624374
10.427813727615588,0.6393989983305509
10.572172745642954,0.6435726210350584
10.718530219591205,0.6452420701168614
10.86691381538743,0.6469115191986644
11.017351581956174,0.6485809682804674
11.169871956521508,0.6494156928213689
11.324503769982524,0.6519198664440734
11.48127625236323,0.6535893155258765
11.640219038337895,0.654424040066778
11.801362172832892,0.6552587646076795
11.964736116706074,0.6569282136894825
12.13037175250481,0.66110183639399
12.298300390303648,0.6636060100166945
12.468553773622933,0.666110183639399
12.641164085429223,0.6669449081803005
12.816163954218847,0.669449081803005
12.99358646018567,0.6736227045075125
13.173465141474216,0.674457429048414
13.355834000519401,0.67779632721202
13.540727510473992,0.679465776293823
13.728180621725064,0.6828046744574291
13.91822876850067,0.6844741235392321
14.11090787556796,0.6853088480801336
14.504305163180833,0.6869782971619366
14.705097707545258,0.6886477462437396
14.908669953895993,0.6911519198664441
15.115060383458323,0.6928213689482471
15.32430801017819,0.6969949916527546
15.536452388097,0.7003338898163606
15.751533618828523,0.7020033388981636
15.969592359139288,0.7045075125208681
16.190669828633926,0.7053422370617696
16.414807817546905,0.7070116861435726
16.64204869464213,0.7086811352253757
16.87243541522191,0.7120200333889817
17.10601152924678,0.7145242070116862
17.34282118956774,0.7195325542570952
17.582909160272475,0.7212020033388982
17.826320825147114,0.7220367278797997
18.073102196255043,0.7245409015025042
18.323299922634664,0.7262103505843072
18.576961299117396,0.7287145242070117
18.834134275267804,0.7295492487479132
19.09486746444752,0.7312186978297162
19.62721230959014,0.7337228714524207
19.898924594603784,0.7345575959933222
20.17439836977012,0.7378964941569283
20.45368570784754,0.7387312186978298
20.736839402471546,0.7404006677796328
21.023912978134327,0.7420701168614358
21.314960700302475,0.7429048414023373
21.610037585674803,0.7445742904841403
21.909199412582126,0.7462437395659433
22.21250273153097,0.7504173622704507
22.520004875893424,0.7512520868113522
22.83176397274477,0.7520868113522537
23.14783895385126,0.7537562604340567
23.793176386342868,0.7545909849749582
24.12256082574729,0.7554257095158597
24.456505148504828,0.7562604340567612
24.795072480051005,0.7579298831385642
25.138326819707878,0.7621035058430717
25.486333052781802,0.7637729549248747
25.839156962828696,0.7646076794657763
26.196865244089096,0.7654424040066778
26.559525514095377,0.7671118530884808
26.927206326453376,0.7687813021702838
27.67790855094739,0.7712854757929883
28.06107186819046,0.7721202003338898
28.449539564823706,0.7729549248747913
28.84338507282625,0.7737896494156928
29.64750834776236,0.7762938230383973
30.47404973484659,0.7787979966611018
30.895921855882793,0.7804674457429048
31.323634227494686,0.7829716193656093
31.757267700075282,0.7863105175292153
32.19690424328228,0.7871452420701168
32.64262696153266,0.7896494156928213
33.09452010971206,0.7913188647746243
33.55266910910135,0.7921535893155259
34.017160563523845,0.7929883138564274
34.488082275716,0.7938230383973289
34.96552326392474,0.7946577629382304
35.44957377873456,0.7971619365609349
35.9403253201276,0.7996661101836394
36.942303833596796,0.8030050083472454
37.453720209491934,0.8063439065108514
37.97221645541119,0.8080133555926544
38.4978905826071,0.8096828046744574
39.03084195916582,0.8105175292153589
39.57117132879054,0.8113522537562604
40.118980829845285,0.8121869782971619
41.23745586911477,0.8146911519198664
41.80833283246589,0.8171953255425709
42.387112817485445,0.8180300500834724
42.97390523085037,0.8196994991652755
43.568820993825476,0.820534223706177
44.1719725632309,0.82220367278798
44.78347395269981,0.8247078464106845
45.40344075423033,0.825542570951586
46.03199016003595,0.8263772954924875
47.31531368762665,0.8280467445742905
48.6344149269943,0.828881469115192
49.307692812904705,0.830550918196995
49.990291323157685,0.833889816360601
51.38396812885478,0.8347245409015025
52.0953098707759,0.835559265442404
52.81649917979286,0.837228714524207
53.54767238219159,0.83889816360601
54.28896769151161,0.8397328881469115
55.040525234672494,0.840567612687813
55.802487078462036,0.8430717863105175
56.574997256391114,0.845575959933222
58.152248746063606,0.8464106844741235
58.957288205373594,0.8489148580968281
61.439893965506315,0.8497495826377296
62.29044643913533,0.8505843071786311
63.1527736647,0.8530884808013356
64.02703864776134,0.8547579298831386
64.91340665047255,0.8555926544240401
65.81204522281844,0.8564273789649416
67.6468159059819,0.8580968280467446
69.53273806830694,0.8614357262103506
72.46066065940144,0.8631051752921536
74.48078775635466,0.8647746243739566
75.51187381746621,0.8656093489148581
76.55723387456308,0.8664440734557596
77.6170655318697,0.8672787979966611
78.69156912917443,0.8689482470784641
79.78094777969984,0.8706176961602671
82.0051567913723,0.8731218697829716
83.1404075943505,0.8747913188647746
84.2913744136878,0.8764607679465777
87.8407617416799,0.8781302170283807
89.05679862525245,0.8797996661101837
90.2896698995212,0.8806343906510852
92.80685104414712,0.8814691151919867
94.09163673680533,0.8839732888146912
103.59717795412617,0.8848080133555927
106.4853584433536,0.8864774624373957
107.95950462401134,0.8873121869782972
109.45405837049516,0.8889816360601002
112.50552253289163,0.8906510851419032
114.06300976652845,0.8914858096828047
115.64205831047548,0.8923205342237062
117.24296665199617,0.8931552587646077
118.86603741050766,0.8939899833055092
120.51157739478477,0.8948247078464107
123.87131357130266,0.8956594323873122
125.58614485387126,0.8973288814691152
127.32471566291221,0.8981636060100167
129.08735464015396,0.9006677796327212
130.87439497692685,0.9023372287145242
132.68617447714573,0.9031719532554258
134.5230356211651,0.9040066777963273
136.38532563051803,0.9048414023372288
140.18760523197028,0.9073455759599333
144.09588839429526,0.9090150250417363
146.09070164026778,0.9098497495826378
152.24236886299636,0.9106844741235393
158.65307385605752,0.9123539232053423
160.8494117028135,0.9140233722871453
163.0761548850594,0.9148580968280468
165.3337243236601,0.9165275459098498
172.2956872775923,0.9181969949916527
174.68088870863386,0.9207011686143572
189.70173752587266,0.9215358931552587
192.32790224866562,0.9223706176961602
194.9904226803793,0.9240400667779632
197.6898021167741,0.9248747913188647
206.0142325034802,0.9257095158597662
208.86622172007935,0.9273789649415692
217.66127490049624,0.9298831385642737
223.72944258462326,0.9307178631051753
229.96678440898063,0.9323873121869783
236.3780167708747,0.9340567612687813
242.96798755581466,0.9348914858096828
260.25793914451936,0.9357262103505843
274.9716568063563,0.9365609348914858
278.7782685659052,0.9373956594323873
294.5390355473756,0.9382303839732888
302.7504744358025,0.9390651085141903
311.19083961406085,0.9398998330550918
315.4988571141078,0.9407345575959933
342.62867463311153,0.9424040066777963
352.180802139552,0.9432387312186978
377.2424947547786,0.9440734557595993
387.7596192032911,0.9449081803005008
404.08761347649477,0.9457429048414023
409.6816615293489,0.9465776293823038
421.10315586915897,0.9474123539232053
426.93276115914506,0.9482470784641068
432.8430694725195,0.9490818030050083
444.9102795339887,0.9499165275459098
470.0633421434523,0.9507512520868113
489.85702662852344,0.9515859766277128
496.6384365371635,0.9524207011686143
524.7159574736764,0.9540901502504173
554.3808448400555,0.9565943238731218
585.7228406113263,0.9574290484140233
618.836760337167,0.9582637729549248
644.8950773418982,0.9590984974958264
672.0506722212486,0.9599332220367279
710.0451475406749,0.9607679465776294
739.9441172337575,0.9616026711185309
849.0021336270364,0.9624373956594324
897.000583662979,0.9632721202003339
960.8324358447813,0.9641068447412354
1057.8998547845642,0.9649415692821369
1072.5450515820048,0.9657762938230384
1102.4464808773885,0.9666110183639399
1133.1815306091241,0.9674457429048414
1148.868900682899,0.9682804674457429
1318.1970438307985,0.9691151919866444
1512.4819249014288,0.9699499165275459
1533.420197406688,0.9707846410684474
1576.1703416036505,0.9724540901502504
1688.3328909832035,0.9732888146911519
1711.7055829598708,0.9741235392320534
1759.4261364115828,0.9749582637729549
1858.895530133487,0.9757929883138564
1937.1709205231966,0.9766277128547579
2162.398985884528,0.9774624373956594
2348.3441599081143,0.9782971619365609
3007.734468133198,0.9791318864774624
3905.604177508137,0.9799666110183639
4300.165084038965,0.9808013355592654
4359.6950703910925,0.9816360601001669
4800.13018900289,0.9824707846410684
5285.059954734386,0.9833055091819699
5583.851531488789,0.9841402337228714
5739.523446172905,0.9849749582637729
5818.979407918778,0.9858096828046744
6319.354752944444,0.986644407345576
8319.408624593363,0.9874791318864775
8551.344997243406,0.988313856427379
8669.726836319243,0.9891485809682805
9545.57987324816,0.989983305509182
10509.915345296506,0.9908180300500835
10802.920744122706,0.991652754590985
11104.094825656679,0.9924874791318865
11413.66532419086,0.993322203672788
13460.98888778179,0.9941569282136895
13836.26711677577,0.994991652754591
15875.550639542693,0.9958263772954925
19511.63160126824,0.996661101836394
21482.7804178398,0.9974958263772955
63649.99628627193,0.998330550918197
78228.17029517559,0.9991652754590985
92260.33015205058,1.0


==> data/coverage/oceania_asn/witness_coverage_Oceania_asn_ips_cdf.csv <==
value,cdf
0.0,0.0025041736227045075
0.1,0.01335559265442404
0.2,0.02587646076794658
0.30000000000000004,0.041736227045075125
0.4,0.05008347245409015
0.5,0.06010016694490818
0.6000000000000001,0.07762938230383973
0.7000000000000001,0.09515859766277128
0.8,0.11268781302170283
0.9,0.2587646076794658
1.0,0.2637729549248748
1.1,0.2696160267111853
1.2000000000000002,0.27796327212020033
1.3,0.28213689482470783
1.4000000000000001,0.2913188647746244
1.5,0.2996661101836394
1.6,0.3021702838063439
1.7000000000000002,0.31302170283806346
1.8,0.32554257095158595
1.9000000000000001,0.3781302170283806
2.0,0.38480801335559267
2.1,0.39398998330550916
2.2,0.4023372287145242
2.3000000000000003,0.41151919866444076
2.4000000000000004,0.41235392320534225
2.5,0.42070116861435725
2.6,0.4282136894824708
2.7,0.4340567612687813
2.8000000000000003,0.44407345575959933
2.9000000000000004,0.4682804674457429
3.0,0.4732888146911519
3.1,0.4766277128547579
3.2,0.48414023372287146
3.3000000000000003,0.48831385642737896
3.4000000000000004,0.49165275459098495
3.5,0.498330550918197
3.6,0.5008347245409015
3.7,0.511686143572621
3.8000000000000003,0.5183639398998331
3.9000000000000004,0.5375626043405676
4.0,0.5425709515859767
4.1000000000000005,0.5467445742904842
4.2,0.5475792988313857
4.3,0.5525876460767947
4.4,0.5567612687813022
4.5,0.5592654424040067
4.6000000000000005,0.5651085141903172
4.7,0.5684474123539232
4.800000000000001,0.5701168614357263
4.9,0.5843071786310517
5.0,0.5884808013355592
5.1000000000000005,0.5901502504173622
5.2,0.5959933222036727
5.300000000000001,0.6010016694490818
5.4,0.6035058430717863
5.5,0.6051752921535893
5.6000000000000005,0.6085141903171953
5.7,0.6118530884808013
5.800000000000001,0.6176961602671118
5.9,0.6277128547579299
6.0,0.6293823038397329
6.1000000000000005,0.6327212020033389
6.2,0.6368948247078464
6.300000000000001,0.6402337228714524
6.4,0.6452420701168614
6.5,0.6502504173622704
6.6000000000000005,0.6519198664440734
6.7,0.654424040066778
6.800000000000001,0.656093489148581
6.9,0.6619365609348915
7.0,0.666110183639399
7.1000000000000005,0.671118530884808
7.2,0.6719532554257095
7.300000000000001,0.6752921535893155
7.4,0.6769616026711185
7.5,0.6786310517529215
7.7,0.6819699499165276
7.800000000000001,0.6878130217028381
7.9,0.6919866444073456
8.0,0.6936560934891486
8.1,0.6961602671118531
8.200000000000001,0.6986644407345576
8.3,0.7011686143572621
8.4,0.7036727879799666
8.5,0.7061769616026711
8.6,0.7086811352253757
8.700000000000001,0.7103505843071787
8.8,0.7120200333889817
8.9,0.7145242070116862
9.0,0.7178631051752922
9.1,0.7195325542570952
9.200000000000001,0.7203672787979967
9.3,0.7220367278797997
9.4,0.7228714524207012
9.5,0.7237061769616027
9.600000000000001,0.7253756260434057
9.700000000000001,0.7262103505843072
9.9,0.7287145242070117
10.0,0.7295492487479132
10.100000000000001,0.7303839732888147
10.200000000000001,0.7312186978297162
10.3,0.7320534223706177
10.4,0.7345575959933222
10.5,0.7353923205342237
10.600000000000001,0.7387312186978298
10.700000000000001,0.7395659432387313
10.8,0.7429048414023373
10.9,0.7437395659432388
11.0,0.7454090150250418
11.200000000000001,0.7470784641068448
11.4,0.7512520868113522
11.5,0.7520868113522537
11.600000000000001,0.7529215358931552
11.700000000000001,0.7537562604340567
11.8,0.7545909849749582
11.9,0.7579298831385642
12.0,0.7587646076794657
12.100000000000001,0.7604340567612687
12.200000000000001,0.7621035058430717
12.3,0.7629382303839732
12.5,0.7654424040066778
12.600000000000001,0.7662771285475793
12.700000000000001,0.7671118530884808
12.8,0.7679465776293823
12.9,0.7687813021702838
13.0,0.7696160267111853
13.100000000000001,0.7712854757929883
13.200000000000001,0.7721202003338898
13.3,0.7737896494156928
13.700000000000001,0.7754590984974958
13.8,0.7762938230383973
13.9,0.7779632721202003
14.100000000000001,0.7787979966611018
14.200000000000001,0.7804674457429048
14.5,0.7829716193656093
14.700000000000001,0.7838063439065108
14.9,0.7846410684474123
15.0,0.7854757929883138
15.100000000000001,0.7871452420701168
15.200000000000001,0.7896494156928213
15.3,0.7913188647746243
15.4,0.7921535893155259
15.600000000000001,0.7929883138564274
15.700000000000001,0.7938230383973289
15.8,0.7946577629382304
15.9,0.7963272120200334
16.1,0.7971619365609349
16.2,0.7996661101836394
16.3,0.8005008347245409
16.400000000000002,0.8013355592654424
16.5,0.8046744574290484
16.6,0.8055091819699499
16.7,0.8071786310517529
16.8,0.8080133555926544
16.900000000000002,0.8096828046744574
17.0,0.8105175292153589
17.1,0.8113522537562604
17.2,0.8130217028380634
17.400000000000002,0.8155258764607679
17.5,0.8163606010016694
17.6,0.8171953255425709
17.900000000000002,0.8180300500834724
18.0,0.8196994991652755
18.2,0.820534223706177
18.3,0.8213689482470785
18.400000000000002,0.82220367278798
18.5,0.8230383973288815
18.6,0.8247078464106845
18.8,0.825542570951586
19.3,0.8263772954924875
19.400000000000002,0.827212020033389
19.6,0.8280467445742905
19.700000000000003,0.830550918196995
19.900000000000002,0.8313856427378965
20.3,0.832220367278798
20.400000000000002,0.833889816360601
20.6,0.835559265442404
20.700000000000003,0.8363939899833055
20.8,0.837228714524207
21.0,0.8380634390651085
21.5,0.8397328881469115
21.700000000000003,0.840567612687813
21.8,0.8414023372287145
21.900000000000002,0.842237061769616
22.1,0.8430717863105175
22.200000000000003,0.843906510851419
22.3,0.845575959933222
22.700000000000003,0.8464106844741235
22.900000000000002,0.8472454090150251
23.3,0.8480801335559266
23.700000000000003,0.8489148580968281
24.0,0.8505843071786311
24.1,0.8514190317195326
24.200000000000003,0.8530884808013356
25.0,0.8539232053422371
25.1,0.8547579298831386
25.5,0.8564273789649416
25.6,0.8572621035058431
25.8,0.8589315525876461
25.900000000000002,0.8597662771285476
26.700000000000003,0.8606010016694491
26.8,0.8614357262103506
27.400000000000002,0.8622704507512521
27.5,0.8639398998330551
28.6,0.8647746243739566
28.900000000000002,0.8656093489148581
29.0,0.8664440734557596
29.1,0.8672787979966611
29.200000000000003,0.8681135225375626
29.3,0.8689482470784641
29.5,0.8697829716193656
29.8,0.8706176961602671
30.0,0.8714524207011686
30.400000000000002,0.8722871452420701
30.900000000000002,0.8731218697829716
31.1,0.8739565943238731
31.400000000000002,0.8764607679465777
31.700000000000003,0.8772954924874792
31.8,0.8781302170283807
32.2,0.8797996661101837
33.2,0.8814691151919867
33.300000000000004,0.8823038397328882
33.4,0.8831385642737897
33.6,0.8839732888146912
34.800000000000004,0.8848080133555927
35.7,0.8856427378964942
35.9,0.8864774624373957
36.4,0.8873121869782972
37.6,0.8881469115191987
38.1,0.8889816360601002
38.400000000000006,0.8898163606010017
38.800000000000004,0.8906510851419032
38.900000000000006,0.8914858096828047
39.1,0.8923205342237062
40.800000000000004,0.8931552587646077
41.300000000000004,0.8939899833055092
41.6,0.8948247078464107
41.900000000000006,0.8956594323873122
44.5,0.8964941569282137
44.900000000000006,0.8973288814691152
45.400000000000006,0.8981636060100167
46.1,0.8989983305509182
46.800000000000004,0.8998330550918197
47.1,0.9006677796327212
47.400000000000006,0.9023372287145242
47.6,0.9031719532554258
47.900000000000006,0.9048414023372288
48.300000000000004,0.9056761268781303
48.400000000000006,0.9065108514190318
50.5,0.9073455759599333
51.0,0.9081803005008348
51.7,0.9090150250417363
51.900000000000006,0.9098497495826378
52.300000000000004,0.9106844741235393
53.900000000000006,0.9115191986644408
55.0,0.9123539232053423
56.400000000000006,0.9131886477462438
56.900000000000006,0.9140233722871453
58.0,0.9148580968280468
61.300000000000004,0.9156928213689483
61.5,0.9165275459098498
61.6,0.9173622704507512
61.800000000000004,0.9181969949916527
62.400000000000006,0.9190317195325542
63.2,0.9198664440734557
65.4,0.9207011686143572
66.0,0.9215358931552587
66.60000000000001,0.9223706176961602
67.0,0.9232053422370617
67.3,0.9240400667779632
67.5,0.9248747913188647
68.7,0.9257095158597662
69.9,0.9265442404006677
70.10000000000001,0.9273789649415692
70.4,0.9282136894824707
73.2,0.9290484140233722
73.3,0.9298831385642737
76.0,0.9307178631051753
78.30000000000001,0.9315525876460768
79.10000000000001,0.9323873121869783
81.80000000000001,0.9332220367278798
82.60000000000001,0.9340567612687813
84.60000000000001,0.9348914858096828
85.30000000000001,0.9357262103505843
87.0,0.9365609348914858
90.2,0.9373956594323873
91.2,0.9382303839732888
93.7,0.9390651085141903
96.2,0.9407345575959933
97.9,0.9415692821368948
102.60000000000001,0.9424040066777963
103.0,0.9432387312186978
105.80000000000001,0.9440734557595993
110.2,0.9449081803005008
111.7,0.9457429048414023
115.0,0.9465776293823038
116.10000000000001,0.9474123539232053
121.7,0.9482470784641068
128.5,0.9490818030050083
129.70000000000002,0.9499165275459098
135.1,0.9507512520868113
143.3,0.9515859766277128
146.1,0.9524207011686143
154.10000000000002,0.9540901502504173
155.10000000000002,0.9549248747913188
171.70000000000002,0.9557595993322203
187.4,0.9565943238731218
191.20000000000002,0.9574290484140233
198.4,0.9582637729549248
201.0,0.9590984974958264
203.20000000000002,0.9599332220367279
204.70000000000002,0.9607679465776294
205.0,0.9616026711185309
220.4,0.9624373956594324
226.4,0.9632721202003339
281.0,0.9641068447412354
304.1,0.9649415692821369
308.90000000000003,0.9657762938230384
315.40000000000003,0.9666110183639399
317.0,0.9674457429048414
334.0,0.9682804674457429
341.70000000000005,0.9691151919866444
345.0,0.9699499165275459
358.1,0.9707846410684474
365.90000000000003,0.9716193656093489
388.70000000000005,0.9724540901502504
413.3,0.9732888146911519
450.8,0.9741235392320534
530.3000000000001,0.9749582637729549
550.1,0.9757929883138564
578.5,0.9766277128547579
723.6,0.9774624373956594
724.7,0.9782971619365609
751.0,0.9791318864774624
751.2,0.9799666110183639
808.0,0.9808013355592654
869.2,0.9816360601001669
875.3000000000001,0.9824707846410684
964.4000000000001,0.9833055091819699
1067.2,0.9841402337228714
1111.6000000000001,0.9849749582637729
1139.3,0.9858096828046744
1142.2,0.986644407345576
1364.4,0.9874791318864775
1477.6000000000001,0.988313856427379
1541.9,0.9891485809682805
1545.4,0.989983305509182
1591.8000000000002,0.9908180300500835
1710.1000000000001,0.991652754590985
1866.5,0.9924874791318865
2450.1,0.993322203672788
3215.2000000000003,0.9941569282136895
4113.900000000001,0.994991652754591
4177.3,0.9958263772954925
4651.3,0.996661101836394
4784.0,0.9974958263772955
4883.3,0.998330550918197
6065.5,0.9991652754590985
18268.4,1.0


==> data/coverage/south_america/witness_coverage_South_America_cas_cdf.csv <==
value,cdf
0.0,0.018290631158967455
0.1,0.03975388165168485
0.2,0.06210642695765034
0.30000000000000004,0.08431476229389992
0.4,0.10856607220112484
0.5,0.13303369706292362
0.6000000000000001,0.17218670384079218
0.7000000000000001,0.20742200644137865
0.8,0.24671922318896314
0.9,0.8925635725616498
1.0,0.8959525068499735
1.1,0.8982598663654281
1.2000000000000002,0.9019612555881363
1.3,0.9060712397250397
1.4000000000000001,0.910734028745854
1.5,0.9150122578474259
1.6,0.9212373215401625
1.7000000000000002,0.9259722155458348
1.8,0.930707109551507
1.9000000000000001,0.9764216699514493
2.0,0.9776234196990818
2.1,0.978440609527472
2.2,0.9791376243810989
2.3000000000000003,0.9800749891842523
2.4000000000000004,0.9813248089217901
2.5,0.9828390136038071
2.6,0.9845935682353507
2.7,0.9857712829880305
2.8000000000000003,0.987045137720521
2.9000000000000004,0.9944959861558429
3.0,0.9947844060952747
3.1,0.9949526510599432
3.2,0.9950247560448012
3.3000000000000003,0.9952410709993751
3.4000000000000004,0.9955775609287122
3.5,0.9959380858530019
3.6,0.996346680767197
3.7,0.9965870307167235
3.8000000000000003,0.9968514156612027
3.9000000000000004,0.9979089554391194
4.0,0.9979810604239773
4.1000000000000005,0.99800509541893
4.2,0.9980291304138826
4.3,0.9981493053886459
4.4,0.9981973753785511
4.5,0.9982454453684565
4.6000000000000005,0.998413690333125
4.7,0.9984617603230304
4.800000000000001,0.9985819352977936
4.9,0.9988222852473201
5.0,0.9988463202422727
5.1000000000000005,0.9989184252271307
5.300000000000001,0.9989424602220833
5.5,0.998966495217036
5.6000000000000005,0.9989905302119887
5.7,0.9990626351968466
5.800000000000001,0.9991347401817046
5.9,0.999519300100947
6.1000000000000005,0.9995433350958997
6.2,0.9995914050858049
6.4,0.9996394750757103
6.5,0.9996635100706629
6.6000000000000005,0.9997115800605682
6.7,0.9997596500504735
6.9,0.9999519300100947
7.7,0.9999759650050474
8.9,1.0


==> data/coverage/south_america/witness_coverage_South_America_fps_cdf.csv <==
value,cdf
0.0,0.018002211219535644
0.10966738574323066,0.01973273085612652
0.11869423504762092,0.02175167043214921
0.12846409475398202,0.023698505023313946
0.1390381229074769,0.025981829543815796
0.14851170193693067,0.028048839109743786
0.15863077802683473,0.030019708695861173
0.16943933312464046,0.031990578281978564
0.17861406595601917,0.03458635773686487
0.18828558852904098,0.03667740229774552
0.1984808008147392,0.03828774695957314
0.20922805935295466,0.040258616545690525
0.21766870545575337,0.04338316588953516
0.22945494293368035,0.045305965485747245
0.2387115788544576,0.04710859010719608
0.2483416445539718,0.04948805460750853
0.2583602048787656,0.05167523914819978
0.26878293241909745,0.05326154881507475
0.27962613202644504,0.05540066336586069
0.2870968760972288,0.05797240782579435
0.2986788939960224,0.05936643753304812
0.306658668848317,0.06102485218478104
0.3190298455734116,0.06244291688698746
0.32755333481223287,0.06475027640244195
0.33630454528094006,0.06619237609960102
0.34987169138102636,0.06789886074123924
0.3592191792033473,0.06984569533240398
0.36881640294526635,0.07111955006489448
0.37867003477696715,0.07407585444407057
0.3887869251283524,0.0771042638081046
0.3991741074515917,0.07921934336393789
0.40983880311091,0.08155073787434505
0.4152775277328823,0.0837859924049416
0.4263724568997556,0.08650194683459117
0.4377638082060351,0.08861702639042446
0.44945950113308125,0.09123684084026343
0.4554240082437717,0.09339999038600202
0.4675915270111449,0.09484209008316108
0.4737966533478351,0.09705330961880498
0.48645503228081977,0.10012978897274431
0.49945160388797977,0.10145171369514012
0.5060795261709121,0.10356679325097341
0.5196004034654877,0.10621064269576504
0.5264957083669852,0.10904677210017785
0.5334825167187639,0.11036869682257366
0.5477355170365832,0.11270009133298083
0.5550041861333682,0.11563236071720424
0.5698321787918793,0.11743498533865308
0.5773940794163764,0.11974234485410758
0.5850563294826618,0.122193914339278
0.5928202606679113,0.12378022400615296
0.6086585816979588,0.126808633370187
0.6167357241977128,0.13053405758784792
0.6249200536047461,0.13416334182569822
0.6332129923321331,0.13719175118973226
0.6416159816689373,0.1414459452963515
0.6587579732132754,0.1452194395039177
0.6674999546499772,0.14759890400423015
0.6763579456722126,0.15101187328750662
0.6853334857735208,0.15480940249002548
0.6944281348771341,0.15771763687929627
0.7036434736070896,0.16110657116762006
0.7129811035629369,0.1644234004710859
0.722442647598091,0.16718742489064078
0.7320297501018803,0.16990337932029034
0.741744077285336,0.1736047685429986
0.7515873174707759,0.1768014228717012
0.7615611813852287,0.17898860741239245
0.7716674024577543,0.18184877181175793
0.7819077371207088,0.18497332115560255
0.792283965115007,0.18699226073162525
0.8027978897994364,0.1893236552420324
0.8134513384640764,0.1915348747776763
0.8242461626478754,0.19441907417199442
0.8351842384604433,0.1975195885208864
0.8462674669081137,0.20208623756189012
0.8574977742243337,0.20585973176945632
0.8688771122044378,0.213046195260299
0.8804074585448638,0.21665144450319665
0.8920908171868716,0.21893476902369852
0.903929218664822,0.22210738835744845
0.9159247204590778,0.22528000769119838
0.928079407353588,0.2301350766716339
0.9403953917982173,0.23359611594481566
0.9528748142758838,0.23585540547036485
0.9655198436745692,0.23792241503629286
0.9783326776642651,0.24409940873912417
0.9913155430789213,0.5017545546315435
1.004470696303464,0.5026438494447916
1.0178004236659484,0.5046387540258617
1.0313070418349162,0.5055040138441571
1.0449928982220265,0.5065855886170264
1.0588603713900278,0.5084362832283805
1.0729118714661474,0.509373648031534
1.087149840560963,0.5109118877085036
1.1015767531928347,0.5117531125318464
1.1161951167179713,0.5133874921886267
1.1310074717661986,0.5141806470220641
1.146016392682515,0.5162236215930395
1.1612244879745062,0.5171850213911455
1.1766344007656946,0.5194683459116474
1.192248809254908,0.5203576407248954
1.2080704271817422,0.5227130702302553
1.2241020042982016,0.52465990482142
1.240346326846598,0.5257895495841945
1.2568062180437913,0.5277844541652646
1.2734845385718574,0.5297312887564294
1.2903841870752653,0.5305725135797722
1.3075081006646547,0.5319425082920732
1.3248592554272955,0.5341296928327645
1.3424406669443265,0.5362447723885978
1.360255390814851,0.5371340672018459
1.3783065231869929,0.5397058116617796
1.3965972012959995,0.5416286112579917
1.415130604009482,0.5441282507330674
1.4339099523798953,0.54614719030909
1.4529385102043462,0.5484064798346392
1.4722195845918333,0.5509061193097149
1.4917565265380126,0.5531173388453589
1.511552731507591,0.5553045233860501
1.5316116400244477,0.5571311830024516
1.5519367382695892,0.5592462625582849
1.5725315586870345,0.561096957169639
1.5933996805977486,0.5633322117002355
1.6145447308217136,0.5661202711147431
1.6359703843082611,0.5689083305292506
1.657680364774769,0.5716002499639475
1.6796784453538323,0.5755660241311349
1.701968449249022,0.5777772436667789
1.7245542503993483,0.5802768831418545
1.747439774152539,0.5838580973897995
1.7706289979472543,0.5860933519203961
1.7941259520043542,0.5881363264913715
1.8179347200273397,0.5916935057443637
1.8420594399120875,0.5945777051386819
1.8665043044660063,0.5981348843916743
1.8912735621367327,0.6004182089121761
1.916371517750503,0.6038552131904052
1.9418025332603146,0.6061625727058597
1.9675710285040242,0.6098399269336153
1.9936814819725024,0.6641349805316541
2.020138431587983,0.6654088352641446
2.046946475492739,0.6671633898956881
2.0741102728482304,0.6689419795221843
2.101634544644849,0.6701677642647695
2.1295240745224144,0.6721626688458395
2.1577837096015595,0.6737489785127145
2.1864183613261425,0.6759361630534058
2.2154330063168435,0.6776666826899966
2.2448326872360864,0.6799019372205932
2.2746225136644425,0.6816324568571841
2.304807662988655,0.683362976493775
2.3353933813014587,0.6849252511656972
2.366384984313334,0.6867759457770514
2.397787858276363,0.6887468153631687
2.429607460920344,0.6914387347978657
2.46184932240133,0.6933374993991251
2.4945190462627544,0.694923809066
2.527622310409309,0.6969908186319281
2.561164868093749,0.6990097582079507
2.595152548916793,0.7015574676729318
2.6295912598402884,0.7043214920924866
2.6644869862138267,0.7059558717492669
2.6998457928149766,0.7083353362495793
2.7356738249033326,0.710907080709513
2.771977309288535,0.7129260202855358
2.8087625554124758,0.7156419747151853
2.8460359564458617,0.7182858241599769
2.8838039903993278,0.7206412536653367
2.9220732212492977,0.7228765081959333
2.960850300078785,0.741840119213575
3.0001419662333313,0.7431139739460655
3.039955048492285,0.7455415084362832
3.0802964662556236,0.7472239580829688
3.1211732307465283,0.7492188626640388
3.16259244622991,0.7503725424217661
3.2045613112471125,0.752103062058357
3.247087119867003,0.7543863865788588
3.2901772629536516,0.7558044512810652
3.333839229450848,0.7573907609479402
3.378080607683657,0.7597221554583473
3.422909086677249,0.7616449550545594
3.4683324574932293,0.7635917896457242
3.5143586145837022,0.7653463442772677
3.560995557163306,0.7670768639138585
3.6082513905994507,0.769456328414171
3.656134327821011,0.7718598279094362
3.7046526907457076,0.7742633274047013
3.7538149117264332,0.7763784069605345
3.8036295350167726,0.7786136614911311
3.854105218255965,0.7807287410469643
3.905250733973588,0.7825313656684132
3.9570749711141833,0.7919530836898524
4.00958693658214,0.7932509734172956
4.062795756807068,0.7944046531750228
4.11671067932994,0.7961592078065663
4.171341074410294,0.7975772725087727
4.226696436654752,0.7993077921453636
4.282786386667162,0.8009662067970966
4.339620672720626,0.8029611113781666
4.397209172451723,0.8046435610248522
4.455561894577216,0.8064702206412536
4.514688980633538,0.8082488102677499
4.574600706739358,0.8102677498437725
4.635307485381551,0.8118780945056001
4.696819867224846,0.8135605441522857
4.759148542945509,0.8156275537182137
4.822304345089351,0.817334038359852
4.886298249954391,0.8192808729510167
4.95114137949851,0.824496466855742
5.016845003272409,0.8262269864923328
5.083420540378232,0.8277411911743499
5.150879561454167,0.8290631158967456
5.2192337906853945,0.8307455655434313
5.288495107841713,0.8321636302456377
5.3586755503422125,0.8336297649377493
5.429787315347344,0.8355044945440562
5.501842761878745,0.8369706292361678
5.574854412967215,0.8379320290342739
5.648834957829169,0.8400230735951545
5.72379725407199,0.8412728933326924
5.7997543299286525,0.8428351680046147
5.876719386521982,0.8446377926260635
5.954705800158979,0.8475940970052396
6.03372712465558,0.8489160217276355
6.113797093692275,0.8501418064702206
6.194929623200977,0.8520165360765274
6.2771388137835755,0.8533384607989233
6.360438953162579,0.8543719655818872
6.444844518664282,0.8561024852184781
6.530370179734875,0.8570879200115368
6.617030800489974,0.858722299668317
6.704841442297931,0.8599240494159496
6.79381736639748,0.8613661491131087
6.883974036550086,0.8629524587799836
6.975327121727506,0.8652838532903908
7.067892498835014,0.866653848002692
7.161686255470753,0.868023842714993
7.2567246927217255,0.8693698024323415
7.353024327996865,0.8704754122001634
7.45060189789772,0.871677161947796
7.549474361127231,0.8729269816853339
7.649658901437095,0.8741768014228717
7.751172930614262,0.875258376195741
7.8540340915070415,0.8765081959332789
7.958260261091403,0.8783108205547276
8.063869553577913,0.8793923953275969
8.170880323559956,0.8804018651156084
8.279311169203698,0.8817718598279094
8.389180935480399,0.8830697495553526
8.500508717441617,0.8841032543383166
8.61331386353787,0.8854011440657598
8.727615978981346,0.8864106138537711
8.843434929153226,0.887516223621593
8.960790843056234,0.8887900783540835
9.079704116813001,0.8898716531269528
9.200195417210859,0.8908090179301063
9.322285685293645,0.8916262077584963
9.44599614000124,0.892755852521271
9.571348281857308,0.8939816372638562
9.698363896706063,0.8950391770417728
9.827065059498567,0.8958804018651156
9.957474138129307,0.8971542565976061
10.08961379732366,0.8982117963755227
10.223507002576959,0.8992453011584868
10.35917702414584,0.9002788059414507
10.496647441092538,0.90136038071432
10.635942145382858,0.9021775705427102
10.777085346038538,0.903571600249964
10.920101573344704,0.904388790078354
11.065015683113163,0.9051819449117916
11.211852861002276,0.9064798346392348
11.360638626894145,0.9073931644474355
11.511398839329907,0.9082584242657309
11.664159700003864,0.9089794741143105
11.818947758317272,0.9099168389174638
11.97578991599254,0.910806133730712
12.134713431748672,0.91169542854396
12.2957459260388,0.9126808633370187
12.458915385850457,0.9135220881603615
12.624250169569697,0.9142912079988463
12.791779011909684,0.9152285728019998
12.961531028904705,0.9161899726001057
13.133535722970448,0.9169831274335433
13.307822988031443,0.9177041772821227
13.484423114716543,0.9184973321155603
13.663366795623338,0.9191943469691871
13.844685130652454,0.9199875018026247
14.028409632412618,0.9205883766764409
14.214572231697462,0.9214296014997837
14.403205283035003,0.9221506513483633
14.594341570310773,0.9227755612171321
14.788014312465554,0.9235206460606643
14.984257169268744,0.9241215209344806
15.183104247168329,0.9249627457578234
15.384590105218477,0.9258760755660241
15.58874976108581,0.9265250204297457
15.79561869713538,0.9273662452530885
16.005232866597385,0.9279671201269047
16.217628699815762,0.9286641349805317
16.432843110579654,0.929120799884632
16.650913502538934,0.929601499783685
16.871877775704846,0.930226409652454
17.09577433303693,0.9308513195212229
17.32264208711731,0.9315964043647551
17.552520466913677,0.9321251742537134
17.785449424631825,0.9327260491275297
18.02146944265928,0.9333990289862039
18.26062154060104,0.9339037638802096
18.502947282408627,0.9345286737489785
18.748488783603815,0.9350093736480315
18.997288718598167,0.935466038552132
19.24939032810974,0.9359467384511849
19.504837426678186,0.9364755083401433
19.7636744102796,0.9371965581887228
20.025946264042418,0.9375570831130126
20.291698570065687,0.9381339229918761
20.560977515341133,0.9386386578858819
20.833829899780298,0.938975147815219
21.110303144348247,0.9396721626688458
21.390445299305195,0.9401768975628515
21.674305052557504,0.9404412825073307
21.961931738119493,0.9408498774215257
22.253375344687566,0.941378647310484
22.54868652432809,0.9418112772196318
22.84791660128059,0.9421237321540162
23.151117580877752,0.9425082920732587
23.458342158583786,0.9429889919723117
23.769643729152776,0.9433735518915541
24.085076395908512,0.9439023217805125
24.404694980147504,0.9444310916694707
24.72855503066674,0.9447435466038552
25.056712833418008,0.9452963514877661
25.389225421290075,0.9458251213767245
25.726150584020964,0.9462337162909196
26.067546878241593,0.9465221362303514
26.413473637652764,0.9471230111041676
26.763990983337195,0.9476277459981733
27.11915983420837,0.9479402009325578
27.479041917598114,0.9484449358265635
27.843699779984576,0.9489256357256165
28.21319679786267,0.949238090660001
28.5875971887587,0.9497428255540067
28.966966022391208,0.950055280488391
29.35136923197988,0.9504638754025861
29.740873625704577,0.9510647502764025
30.13554689831638,0.9514012402057396
30.53545764290276,0.9516415901552661
30.94067536280886,0.9520501850694612
31.351270483716977,0.9524828149786089
31.76731436588633,0.9529154448877566
32.18887931655531,0.9532278998221411
32.6160386025082,0.9535163197615728
33.04886646280882,0.9539489496707205
33.487438121702986,0.954261404605105
33.93182980169234,0.9549584194587319
34.38211873678152,0.9551747344133058
34.83838318590131,0.9555112243426429
35.30070244650967,0.955775609287122
35.769156868373656,0.9560880642215065
36.24382786753371,0.9563043791760804
36.72479794045367,0.9566168341104648
37.212150678358405,0.9570013940297073
37.70597078176175,0.9572417439792338
38.20634407518717,0.9575782339085709
38.71335752208383,0.95784261885305
39.227099239940635,0.957986828822766
39.74765851560073,0.9585155987117243
40.275125820779365,0.9589001586309667
40.809592827787554,0.9592126135653511
41.35115242546452,0.9594529635148776
41.89989873532147,0.9598134884391675
42.45592712789969,0.9602220833533625
43.01933423934561,0.9604383983079363
43.59021798820594,0.9607508532423208
44.16867759244561,0.9609190982069894
44.75481358669158,0.9611594481565159
45.34872783970547,0.9615440080757583
45.95052357208804,0.9618564630101427
46.56030537421868,0.9621448829495746
47.178179224432874,0.9623371629091958
47.80425250744094,0.9626736528385329
48.438634032991224,0.9628899677931068
49.08143405478087,0.9631543527375859
49.73276428961764,0.9634427726770177
50.392737936835886,0.963707157621497
51.061469697970516,0.964043647550834
51.739075796691466,0.9643801374801712
52.42567399900324,0.9647166274095083
53.121383633712256,0.9650290823438927
53.82632561316588,0.9652694322934192
54.540622454266604,0.9656059222227563
55.26439829976516,0.9657982021823776
55.99777893983618,0.966110657116762
56.74089183394014,0.9663990770561938
57.49386613297548,0.966663462000673
58.25683270172464,0.9669038119501995
59.02992414159801,0.9670960919098207
59.813274813679655,0.9672643368744892
60.60702086207889,0.9673604768542998
61.411300237591746,0.967624861798779
62.22625272167642,0.9678892467432582
63.05201995074689,0.9682017016776426
63.888745440788924,0.9685862615968851
64.73657461230275,0.9689467865211748
65.59565481557671,0.9693073114454646
66.46613535629635,0.9694755564101332
67.34816752149328,0.969691871364707
68.24190460583846,0.9699562563091861
69.14750193828436,0.9701966062587127
70.0651169090607,0.9704609912031918
70.9949089970284,0.9708455511224343
71.93703979739652,0.9711099360669134
72.89167304980728,0.9713743210113925
73.85897466679317,0.971686775945777
74.8391127626123,0.9719511608902562
75.83225768246615,0.9720473008700669
76.83858203210507,0.9724318607893092
77.85826070782666,0.9726481757438831
78.89147092687222,0.9730567706580782
79.93839225822668,0.9734172955823679
80.9992066538271,0.9736576455318945
82.07409848018543,0.9741143104359948
83.16325455043085,0.9746430803249532
84.26686415677742,0.9750516752391482
85.38511910342247,0.9755323751382012
86.51821373988166,0.975965005047349
87.66634499476632,0.9763976349564967
88.82971241000915,0.9768062298706918
90.008518175544,0.9771186848050762
91.20296716444585,0.9774311397394606
92.41326696853729,0.9778156996587031
93.63962793446728,0.9782002595779455
94.88226320026884,0.9785367495072826
96.1413887324018,0.9790414844012882
97.4172233632872,0.979546219295294
98.70998882933974,0.979954814209489
100.01990980950485,0.9805316540883526
101.34721396430739,0.9808921790126424
102.69213197541814,0.9813248089217901
104.05489758574613,0.9815651588713167
105.43574764006189,0.9820458587703697
106.83492212616072,0.9824063836946594
108.25266421657183,0.9827909436139018
109.68922031082101,0.9831755035331443
111.14484007825423,0.9836562034321973
112.61977650142936,0.9840647983463924
114.11428592008386,0.9845935682353507
115.62862807568594,0.985122338124309
117.1630661565768,0.9854107580637408
118.71786684371209,0.9857232129981253
120.29330035701024,0.986083737922415
121.88964050231593,0.9863721578618468
123.5071647189868,0.9868047877709946
125.14615412811155,0.9873816276498582
126.80689358136803,0.9875498726145268
128.48967171052965,0.9879103975388165
130.1947809776287,0.9881747824832957
131.92251772578553,0.988294957458059
133.67318223071197,0.9885112724126328
135.4470787528986,0.9888237273470173
137.24451559049413,0.9890881122914964
139.06580513288694,0.9893044272460703
140.9112639149973,0.9896409171754074
142.7812126722904,0.9899053021198866
144.67597639651908,0.9901216170744604
146.59588439220644,0.9902177570542711
148.5412703338786,0.9904581070037975
150.5124723240554,0.990698456953324
152.50983295201246,0.9907945969331347
154.53369935332177,0.9909388069028505
156.58442327018315,0.9910349468826611
158.66236111255583,0.9912272268422824
160.76787402010157,0.9913954718069509
162.90132792494973,0.9915156467817142
165.0630936152952,0.9916358217564775
167.25354679984025,0.9917079267413353
169.47306817309178,0.9918281017160986
171.72204348152482,0.9919242416959092
174.00086359062422,0.9920203816757198
176.30992455281594,0.9921165216555304
178.64962767629981,0.992284766620199
181.02037959479577,0.9923088016151517
183.42259233821568,0.9924530115848675
185.8566834042729,0.9926212565495361
190.82219827048252,0.992693361534394
193.35448506293565,0.9927414315242994
195.92037631261312,0.9928616064990626
198.52031796408514,0.9928856414940153
201.1547618797845,0.9929337114839206
203.82416591853897,0.9930058164687785
206.52899401514588,0.9931980964283997
209.26971626100234,0.9932942364082104
212.04680898580682,0.9934144113829736
214.8607548403424,0.993462481372879
217.7120428803611,0.9935105513627842
220.60116865158022,0.9936307263375475
223.52863427580647,0.9936547613325001
226.49494853820363,0.9937989713022161
229.5006269757178,0.9938951112820267
235.6321728215755,0.9939431812719319
238.75910587507346,0.9940633562466952
241.92753457920338,0.9941354612315532
245.13800959782404,0.9941594962265058
248.39108890232362,0.994207566216411
251.6873378685934,0.9942556362063164
255.02732937528864,0.9943037061962217
258.4116439033932,0.9943277411911744
261.84086963710536,0.9943758111810796
265.3156025660628,0.9944238811709849
268.8364465889236,0.9944959861558429
272.4040136183223,0.9945200211507955
276.01892368721866,0.9945680911407009
279.6818050566573,0.9946161611306061
283.3932943249579,0.9946401961255588
290.96468530310096,0.9946642311205115
294.82590289906915,0.9947603711003221
298.7383603948479,0.9948084410902274
302.70273776437534,0.9948565110801326
306.71972400511453,0.994976686054896
310.79001725780034,0.9950007210498486
314.91432492777415,0.9950487910397539
319.09336380792865,0.9951449310195645
323.3278602032846,0.9951689660145171
327.61855005722055,0.9951930010094698
331.9661790793776,0.9952410709993751
336.3715028752615,0.9952891409892803
340.83528707756517,0.9953372109791857
359.2906990576314,0.9954093159640437
368.88983358851533,0.995457385953949
373.7851490284011,0.9955054559438542
378.74542725954313,0.9955294909388069
383.77153036413,0.9955775609287122
388.8643318645251,0.9956256309186176
394.0247168750828,0.9956496659135702
404.55183676907893,0.9957217708984281
409.92040123588635,0.995793875883286
415.3602086975704,0.9958900158630967
420.87220457713016,0.9959621208479547
437.8509661463298,0.9960101908378599
443.6614233608703,0.9960342258328125
449.548987663558,0.9960582608277653
455.5146822962521,0.9960822958227179
461.55954407963986,0.9961063308176705
467.68462359343334,0.9961303658126232
486.55188455107344,0.9961544008075758
493.0086224057827,0.9961784358025285
499.55104375088257,0.9962505407873864
519.703854916004,0.9962986107772918
533.5887320715842,0.9963226457722444
540.6696676811374,0.9963707157621496
547.8445701346155,0.996418785752055
562.4812800314473,0.9964428207470076
569.9456312931742,0.9964668557419603
592.9382900525164,0.996490890736913
608.7797644621093,0.9965149257318656
616.8585151055483,0.9966110657116762
641.7437261886398,0.9967072056914869
658.8891306708398,0.9967552756813921
676.4926072507667,0.9968514156612027
685.469934365011,0.9968754506561553
694.5663941959359,0.996899485651108
713.1230567424615,0.996971590635966
732.1754958306441,0.9969956256309186
751.7369570739468,0.997043695620824
761.7128067657053,0.9970677306157766
771.8210399675946,0.9970917656107292
782.0634134616731,0.9971158006056818
792.4417073431987,0.9971398356006346
835.3505220513354,0.9971638705955872
846.4359571486767,0.9972119405854925
892.268430769183,0.9972359755804451
928.2641861956452,0.9972600105753978
953.0645298362252,0.9972840455703504
965.7120768361759,0.9973080805653031
1018.0030657914394,0.9973321155602557
1031.512373102354,0.9973561505552084
1059.0711884728923,0.9973801855501611
1073.1254861759107,0.9974282555400663
1087.3662900232493,0.9975243955198769
1101.7960750259451,0.9975484305148296
1131.2326531993128,0.9975965005047349
1208.3109517024775,0.9976205354996875
1240.5932774374724,0.9976445704946402
1257.0564457676492,0.9976686054895928
1273.7380869175595,0.9976926404845455
1307.7684230367563,0.9977407104744508
1325.1230323812592,0.9977647454694034
1342.7079443238301,0.9978128154593088
1360.5262150719423,0.9978368504542614
1434.195441119886,0.9978849204441667
1492.053532420722,0.997932990434072
1531.91658098433,0.99800509541893
1552.2457259178123,0.9980291304138826
1572.844646724773,0.9980531654088353
1593.7169234388052,0.9981012353987405
1636.2961028953312,0.9981252703936933
1658.0104057775952,0.9981493053886459
1702.3073079251003,0.9981733403835985
1747.7876860827848,0.9982214103735039
1770.9815268077814,0.9982454453684565
1794.4831590636757,0.9982935153583617
1866.8759219174237,0.9983175503533144
1942.1891424456483,0.9983896553381724
1967.962768147671,0.9984617603230304
1994.0784201576978,0.998485795317983
2102.052976079173,0.9985098303129356
2215.874094808106,0.9985819352977936
2275.0753866738655,0.9986059702927462
2305.2665458038095,0.9986300052876989
2335.8583536748624,0.9986780752776042
2366.8561270558625,0.9987261452675095
2398.265253271274,0.9987501802624621
2495.0157002529277,0.9987982502523675
2630.1148064508793,0.9988463202422727
2700.3833269692523,0.9988703552372254
2772.5292046903337,0.9989424602220833
2846.602596783231,0.998966495217036
2884.378150280308,0.9990145652069413
2961.4397997332535,0.999038600201894
3040.5602977514714,0.9990866701917993
3080.9097474142354,0.9991347401817046
3121.794650391085,0.9991828101716098
3163.2221123613645,0.9992549151564678
3290.832330979078,0.9992789501514204
3334.5029904906264,0.9993270201413258
3378.7531770975675,0.9993991251261837
3423.5905813559275,0.999447195116089
3515.05831668918,0.9994712301110417
3656.862257200922,0.9994952651059943
3854.8725632630385,0.999519300100947
4063.604651702822,0.9995673700908523
4760.096080354458,0.9995914050858049
4952.127142315484,0.9996154400807575
5289.548037143352,0.9996394750757103
5430.868375658343,0.9996635100706629
5955.891370740368,0.9996875450656155
6034.92842823214,0.9997115800605682
6115.014339047133,0.9997356150555209
6278.388580163746,0.9997596500504735
6885.344622667127,0.9997836850454261
7959.844735549283,0.9998077200403788
9573.253919067272,0.9998798250252368
9829.021609431833,0.9999038600201894
9959.456652261695,0.999927895015142
12794.325830743226,0.9999519300100947
13847.4415810885,0.9999759650050474
52436.11185082808,1.0


==> data/coverage/south_america/witness_coverage_South_America_ips_cdf.csv <==
value,cdf
0.0,0.01814642118925155
0.1,0.039177041772821226
0.2,0.06100081718982839
0.30000000000000004,0.08210354275825602
0.4,0.10520117290775369
0.5,0.12882757294620967
0.6000000000000001,0.16504831033985484
0.7000000000000001,0.1972792385713599
0.8,0.23196173628803538
0.9,0.6038071432004999
1.0,0.6118829015045907
1.1,0.6207758496370716
1.2000000000000002,0.63046195260299
1.3,0.6398596356294766
1.4000000000000001,0.650435033408643
1.5,0.6598807864250349
1.6,0.6724270537903188
1.7000000000000002,0.6836273614382541
1.8,0.6955727539297216
1.9000000000000001,0.7707301831466615
2.0,0.775657357111955
2.1,0.7809690909964909
2.2,0.7867374897851271
2.3000000000000003,0.7917608037302312
2.4000000000000004,0.7970725376147672
2.5,0.8024323414892083
2.6,0.8089938951112821
2.7,0.8150266788443974
2.8000000000000003,0.8210594625775128
2.9000000000000004,0.8474258520405711
3.0,0.8502379464500313
3.1,0.8532182858241599
3.2,0.8567514300821997
3.3000000000000003,0.8603326443301447
3.4000000000000004,0.863889823583137
3.5,0.8673027928664135
3.6,0.8714608469932221
3.7,0.8751141662260251
3.8000000000000003,0.8784550305244436
3.9000000000000004,0.8893669182329472
4.0,0.8912656828342066
4.1000000000000005,0.8932605874152767
4.2,0.8956881219054944
4.3,0.8982117963755227
4.4,0.9001345959717348
4.5,0.9022496755275682
4.6000000000000005,0.9044128250733068
4.7,0.9063836946594241
4.800000000000001,0.9089794741143105
4.9,0.9142191030139883
5.0,0.9153727827717156
5.1000000000000005,0.9166947074941114
5.2,0.9182569821660338
5.300000000000001,0.919554871893477
5.4,0.9208767966158727
5.5,0.9218381964139788
5.6000000000000005,0.9231120511464692
5.7,0.9244099408739124
5.800000000000001,0.9256357256164977
5.9,0.9281834350814786
6.0,0.9290006249098688
6.1000000000000005,0.9297216747584482
6.2,0.9306109695716964
6.300000000000001,0.931668509349613
6.4,0.9326779791376244
6.5,0.9337114839205883
6.6000000000000005,0.9346488487237418
6.7,0.9355621785319425
6.800000000000001,0.9362591933855694
6.9,0.9378455030524444
7.0,0.9383983079363554
7.1000000000000005,0.9392395327596981
7.2,0.939936547613325
7.300000000000001,0.9405133874921886
7.4,0.9411863673508628
7.5,0.9417632072297265
7.6000000000000005,0.9423160121136375
7.7,0.9429168869874537
7.800000000000001,0.943589866846128
7.9,0.9446714416189973
8.0,0.9450800365331923
8.1,0.9455367014372927
8.200000000000001,0.9459933663413931
8.3,0.946546171225304
8.4,0.9471470460991204
8.5,0.9477479209729366
8.6,0.9482526558669423
8.700000000000001,0.9487333557659953
8.8,0.949238090660001
8.9,0.950055280488391
9.0,0.9503677354227755
9.1,0.9508965053117339
9.200000000000001,0.9512810652309763
9.3,0.9516656251502187
9.4,0.9521222900543191
9.5,0.9524587799836562
9.600000000000001,0.9527952699129933
9.700000000000001,0.9531077248473778
9.8,0.953300004806999
9.9,0.9538768446858626
10.0,0.954333509589963
10.100000000000001,0.9545498245445369
10.200000000000001,0.9549343844637793
10.3,0.9551266644234004
10.4,0.9554871893476903
10.5,0.9556794693073114
10.600000000000001,0.9559919242416959
10.700000000000001,0.9563043791760804
10.8,0.9565687641205596
10.9,0.9571215690044705
11.0,0.957361918953997
11.100000000000001,0.9576984088833341
11.200000000000001,0.9580348988126712
11.3,0.9581791087823871
11.4,0.9583233187521031
11.5,0.9584915637167716
11.600000000000001,0.9587319136662982
11.700000000000001,0.9589241936259193
11.8,0.9592606835552564
11.9,0.9596212084795462
12.0,0.9597894534442147
12.100000000000001,0.9599576984088833
12.200000000000001,0.9601740133634572
12.3,0.9603662933230784
12.4,0.9607508532423208
12.5,0.9608950632120368
12.600000000000001,0.9610392731817526
12.700000000000001,0.9612555881363265
12.8,0.9615199730808056
12.9,0.9617362880353795
13.0,0.9619526029899533
13.100000000000001,0.9620727779647166
13.200000000000001,0.9622650579243378
13.3,0.9624333028890064
13.4,0.9626255828486276
13.5,0.9627697928183435
13.600000000000001,0.9628899677931068
13.700000000000001,0.96301014276787
13.8,0.9631062827476806
13.9,0.9633225977022545
14.0,0.9636110176416863
14.100000000000001,0.9638273325962602
14.200000000000001,0.9639715425659761
14.3,0.9640917175407393
14.4,0.9642599625054079
14.5,0.964452242465029
14.600000000000001,0.9645483824448396
14.700000000000001,0.9646204874296976
14.8,0.9647166274095083
14.9,0.9647887323943662
15.0,0.9648608373792241
15.100000000000001,0.9650531173388454
15.200000000000001,0.9651011873287506
15.3,0.9652453972984666
15.4,0.9653175022833245
15.5,0.9654617122530404
15.600000000000001,0.9655818872278037
15.700000000000001,0.9657260971975196
15.8,0.9658943421621882
15.9,0.9661587271066673
16.0,0.9662308320915253
16.1,0.9663269720713359
16.2,0.9665192520309571
16.3,0.9667596019804836
16.400000000000002,0.9668317069653415
16.5,0.9669759169350575
16.6,0.9670720569148681
16.7,0.9671922318896313
16.8,0.9673364418593472
16.900000000000002,0.9674806518290631
17.0,0.967552756813921
17.1,0.9676488967937317
17.2,0.9677690717684949
17.3,0.9679132817382108
17.400000000000002,0.9680815267028794
17.5,0.9682257366725953
17.6,0.9683218766524059
17.7,0.9684420516271691
17.8,0.9685622266019324
17.900000000000002,0.968658366581743
18.0,0.968730471566601
18.1,0.9688266115464116
18.2,0.9689948565110801
18.3,0.9690429265009854
18.400000000000002,0.9691871364707013
18.5,0.9693313464404173
18.6,0.9694034514252752
18.7,0.9695236264000384
18.8,0.969619766379849
18.900000000000002,0.9696438013748017
19.0,0.9697880113445176
19.1,0.9698360813344229
19.200000000000003,0.9700523962889968
19.3,0.9701485362688074
19.400000000000002,0.9703408162284286
19.5,0.9704369562082392
19.6,0.9705571311830025
19.700000000000003,0.9706532711628131
19.8,0.970797481132529
19.900000000000002,0.9709176561072922
20.0,0.9709897610921502
20.1,0.9710378310820554
20.3,0.9711820410517714
20.400000000000002,0.9712541460366293
20.5,0.9713743210113925
20.6,0.9714704609912032
20.700000000000003,0.9715906359659664
20.8,0.9716627409508244
20.900000000000002,0.9717108109407298
21.0,0.971758880930635
21.1,0.971830985915493
21.200000000000003,0.9719992308801615
21.3,0.9721674758448301
21.400000000000002,0.9722636158246407
21.6,0.9723597558044513
21.700000000000003,0.9724558957842618
21.8,0.9726001057539778
21.900000000000002,0.9727443157236937
22.1,0.972792385713599
22.200000000000003,0.9728164207085517
22.3,0.9729365956833149
22.5,0.9729606306782675
22.6,0.9730087006681729
22.700000000000003,0.9730808056530308
22.8,0.9731048406479834
22.900000000000002,0.973200980627794
23.0,0.9732971206076046
23.1,0.9733211556025573
23.200000000000003,0.97334519059751
23.3,0.9733692255924626
23.400000000000002,0.9734894005672259
23.5,0.9735134355621785
23.6,0.9736095755419891
23.700000000000003,0.9737297505167524
23.8,0.9738499254915156
23.900000000000002,0.9739220304763736
24.0,0.9740902754410422
24.1,0.9741623804259001
24.400000000000002,0.9742104504158055
24.5,0.9743546603855213
24.6,0.974378695380474
24.700000000000003,0.9744267653703793
24.8,0.9744988703552372
24.900000000000002,0.9745950103350478
25.0,0.9747632552997164
25.1,0.974859395279527
25.200000000000003,0.9749555352593376
25.3,0.9750036052492429
25.400000000000002,0.9750516752391482
25.5,0.9751237802240061
25.6,0.9751718502139115
25.8,0.9752199202038168
25.900000000000002,0.975267990193722
26.0,0.9752920251886747
26.1,0.97534009517858
26.200000000000003,0.9754602701533432
26.400000000000002,0.9755083401432486
26.5,0.9755323751382012
26.6,0.9755564101331539
26.700000000000003,0.9756285151180119
26.8,0.9757006201028697
26.900000000000002,0.9757246550978225
27.0,0.9757486900927751
27.1,0.9758688650675383
27.200000000000003,0.9759169350574436
27.3,0.975965005047349
27.400000000000002,0.976037110032207
27.5,0.9761332500120175
27.6,0.9762053549968754
27.700000000000003,0.9762534249867808
27.8,0.9763014949766861
27.900000000000002,0.9763976349564967
28.0,0.9764697399413547
28.1,0.9766139499110705
28.3,0.9766860548959285
28.400000000000002,0.9767100898908812
28.5,0.9768062298706918
28.6,0.9769504398404076
28.700000000000003,0.9769744748353603
28.8,0.9770465798202183
28.900000000000002,0.9771186848050762
29.0,0.9771907897899341
29.1,0.9772628947747921
29.3,0.9773109647646974
29.400000000000002,0.9773349997596501
29.5,0.977479209729366
29.6,0.9775272797192712
29.700000000000003,0.9775753497091766
29.8,0.9775993847041292
29.900000000000002,0.9776474546940345
30.1,0.9777435946738451
30.200000000000003,0.9777676296687978
30.3,0.9778156996587031
30.700000000000003,0.9778637696486083
30.8,0.9779118396385137
30.900000000000002,0.9779599096284189
31.0,0.9780079796183243
31.1,0.9780560496082296
31.200000000000003,0.9781281545930876
31.3,0.9782002595779455
31.400000000000002,0.9782242945728982
31.5,0.9782723645628034
31.6,0.978296399557756
31.700000000000003,0.978368504542614
31.8,0.9784165745325194
31.900000000000002,0.9785127145123299
32.0,0.9785367495072826
32.1,0.9785607845022353
32.2,0.9786328894870933
32.300000000000004,0.9786569244820459
32.4,0.9787049944719511
32.6,0.9787290294669038
32.7,0.9787530644618565
32.800000000000004,0.9788732394366197
32.9,0.978921309426525
33.0,0.978993414411383
33.1,0.9790174494063356
33.2,0.9790895543911936
33.4,0.9791135893861462
33.5,0.9791376243810989
33.7,0.9791616593760515
33.800000000000004,0.9791856943710042
34.0,0.9792097293659568
34.1,0.9793058693457675
34.2,0.9794260443205307
34.300000000000004,0.9795221843003413
34.4,0.9795702542902466
34.6,0.9795942892851992
34.800000000000004,0.9796423592751046
34.9,0.9796663942700572
35.1,0.9796904292650098
35.2,0.9797625342498678
35.300000000000004,0.9798106042397731
35.4,0.9798346392347258
35.5,0.9798586742296784
35.6,0.979882709224631
35.7,0.9799067442195837
35.800000000000004,0.9799788492044417
35.9,0.9800028841993943
36.1,0.9800749891842523
36.300000000000004,0.9801230591741575
36.4,0.9801470941691103
36.5,0.9801711291640629
36.7,0.9801951641590155
36.800000000000004,0.9802432341489208
37.1,0.9802672691438735
37.2,0.9803393741287314
37.300000000000004,0.9804114791135894
37.4,0.980435514108542
37.5,0.9805076190934
37.6,0.9805316540883526
37.7,0.980579724078258
37.9,0.9806037590732106
38.0,0.9806518290631159
38.1,0.9807239340479739
38.300000000000004,0.9807720040378791
38.400000000000006,0.9808441090227371
38.5,0.9808921790126424
38.6,0.9809162140075951
38.800000000000004,0.9809402490025477
38.900000000000006,0.9809642839975004
39.0,0.9810123539874057
39.1,0.981060423977311
39.2,0.9811084939672162
39.300000000000004,0.9812046339470268
39.400000000000006,0.9812527039369322
39.5,0.9812767389318848
39.6,0.9813007739268375
39.800000000000004,0.9813488439167428
39.900000000000006,0.9813728789116954
40.0,0.9814449838965534
40.1,0.9814930538864587
40.2,0.9815891938662693
40.300000000000004,0.9816132288612219
40.5,0.9816372638561746
40.6,0.9817334038359852
40.7,0.9817574388309378
40.800000000000004,0.9818055088208432
41.0,0.9818776138057012
41.1,0.9819016488006538
41.2,0.981949718790559
41.300000000000004,0.9819737537855117
41.400000000000006,0.982021823775417
41.5,0.9820458587703697
41.7,0.982093928760275
41.800000000000004,0.9821179637552276
41.900000000000006,0.9822141037350383
42.0,0.9823342787098015
42.1,0.9823583137047541
42.2,0.9824063836946594
42.300000000000004,0.9824784886795174
42.400000000000006,0.9825265586694227
42.7,0.9825505936643754
42.800000000000004,0.982574628659328
43.2,0.9825986636542806
43.300000000000004,0.982646733644186
43.400000000000006,0.9826707686391386
43.5,0.9826948036340912
43.6,0.9827428736239966
43.800000000000004,0.9827669086189492
43.900000000000006,0.9827909436139018
44.0,0.9828630485987598
44.300000000000004,0.9828870835937125
44.400000000000006,0.9829111185886651
44.5,0.9829351535836177
44.7,0.9829832235735231
44.800000000000004,0.9830312935634283
44.900000000000006,0.9830793635533337
45.0,0.9831033985482863
45.1,0.9831995385280969
45.300000000000004,0.9832235735230496
45.400000000000006,0.9832476085180022
45.5,0.9832716435129548
45.6,0.9832956785079076
45.900000000000006,0.9833437484978128
46.1,0.9833677834927654
46.2,0.9833918184877182
46.400000000000006,0.983463923472576
46.5,0.9835600634523867
46.6,0.9835840984473393
46.800000000000004,0.9836562034321973
46.900000000000006,0.9837042734221025
47.0,0.9837523434120079
47.1,0.9837763784069605
47.2,0.9838244483968659
47.300000000000004,0.9838484833918185
47.400000000000006,0.9839205883766764
47.5,0.9839446233716291
47.7,0.9839686583665818
47.800000000000004,0.9839926933615344
47.900000000000006,0.984016728356487
48.0,0.9840647983463924
48.1,0.984088833341345
48.2,0.9841369033312503
48.300000000000004,0.984160938326203
48.400000000000006,0.9841849733211556
48.6,0.9842090083161082
48.7,0.9842570783060136
48.800000000000004,0.9843051482959189
48.900000000000006,0.9843291832908715
49.0,0.9843772532807769
49.1,0.9844012882757295
49.2,0.9844493582656347
49.300000000000004,0.9844733932605875
49.400000000000006,0.9845214632504927
49.5,0.984569533240398
49.6,0.9846176032303033
49.7,0.9846656732202086
49.800000000000004,0.984713743210114
49.900000000000006,0.9847377782050666
50.0,0.9847858481949718
50.1,0.9848339181848772
50.2,0.9848819881747825
50.300000000000004,0.9849540931596404
50.400000000000006,0.9849781281545931
50.5,0.9850261981444984
50.6,0.9850742681344037
50.800000000000004,0.985122338124309
50.900000000000006,0.9851944431091669
51.1,0.9852184781041196
51.2,0.9852665480940249
51.300000000000004,0.9853867230687882
51.400000000000006,0.9854347930586934
51.5,0.9854588280536462
51.6,0.9854828630485988
51.800000000000004,0.9855790030284094
51.900000000000006,0.9856270730183146
52.1,0.9856511080132673
52.2,0.98567514300822
52.300000000000004,0.9857232129981253
52.400000000000006,0.9858433879728885
52.5,0.9858914579627939
52.6,0.9859635629476518
52.7,0.9860116329375571
52.800000000000004,0.986083737922415
52.900000000000006,0.9862039128971782
53.0,0.986227947892131
53.1,0.9862519828870836
53.2,0.9863000528769889
53.300000000000004,0.9863240878719416
53.400000000000006,0.9863721578618468
53.5,0.9864442628467048
53.7,0.9865404028265155
53.800000000000004,0.9865644378214681
53.900000000000006,0.9866125078113733
54.1,0.9866605778012787
54.2,0.986708647791184
54.300000000000004,0.9867326827861366
54.5,0.9868047877709946
54.6,0.9868288227659472
54.7,0.9868768927558526
55.0,0.9869009277508052
55.1,0.9869249627457578
55.2,0.9869970677306158
55.300000000000004,0.9870932077104264
55.400000000000006,0.9871653126952843
55.5,0.987189347690237
55.6,0.9872614526750949
55.7,0.9873335576599529
55.800000000000004,0.9873575926549055
55.900000000000006,0.9874296976397635
56.0,0.9875018026246214
56.1,0.9875739076094794
56.400000000000006,0.9876940825842426
56.5,0.9877661875691006
56.6,0.9877902225640532
56.800000000000004,0.9878142575590059
56.900000000000006,0.9878863625438639
57.0,0.9879584675287219
57.1,0.9879825025236745
57.2,0.9880786425034851
57.400000000000006,0.9881747824832957
57.5,0.988222852473201
57.6,0.988294957458059
57.7,0.9883430274479642
57.800000000000004,0.9884632024227274
57.900000000000006,0.9885112724126328
58.0,0.9885353074075854
58.1,0.9886314473873961
58.2,0.9887516223621593
58.300000000000004,0.9887756573571119
58.400000000000006,0.9888717973369225
58.5,0.9889679373167332
58.7,0.9890160073066384
58.800000000000004,0.9890640772965438
58.900000000000006,0.9890881122914964
59.1,0.989112147286449
59.2,0.989184252271307
59.300000000000004,0.9892323222612123
59.400000000000006,0.9893284622410229
59.5,0.9894486372157861
59.6,0.9894726722107389
59.7,0.9895447771955967
59.800000000000004,0.9896168821804547
59.900000000000006,0.9897130221602654
60.0,0.9897851271451233
60.1,0.989809162140076
60.2,0.9898331971350286
60.300000000000004,0.9899533721097918
60.400000000000006,0.9900014420996972
60.5,0.9900254770946498
60.6,0.9900495120896025
60.7,0.9900735470845551
60.800000000000004,0.9901696870643657
60.900000000000006,0.9902177570542711
61.0,0.9902898620391289
61.1,0.9903379320290343
61.2,0.9904100370138922
61.300000000000004,0.9904340720088449
61.400000000000006,0.9904821419987502
61.5,0.9905061769937028
61.6,0.9906023169735134
61.7,0.9906744219583714
61.800000000000004,0.990698456953324
62.0,0.9907224919482767
62.1,0.990770561938182
62.2,0.9908426669230399
62.300000000000004,0.9909147719078979
62.6,0.9909388069028505
62.7,0.9909868768927559
62.800000000000004,0.9910830168725665
62.900000000000006,0.9911070518675191
63.0,0.991179156852377
63.1,0.9912031918473297
63.2,0.991251261837235
63.300000000000004,0.991323366822093
63.400000000000006,0.9913714368119982
63.5,0.9914675767918089
63.6,0.9915396817766668
63.7,0.9915877517665721
63.800000000000004,0.9916117867615247
64.0,0.9916598567514301
64.10000000000001,0.9917800317261933
64.2,0.991804066721146
64.3,0.9918521367110513
64.4,0.9919963466807672
64.5,0.9920444166706724
64.60000000000001,0.9921886266403884
64.7,0.9922607316252463
64.8,0.992284766620199
64.9,0.9923568716050569
65.0,0.9923809066000097
65.10000000000001,0.9924289765899149
65.3,0.9925491515646782
65.4,0.9926693265394414
65.5,0.9927895015142046
65.60000000000001,0.9928856414940153
65.7,0.9929577464788732
65.8,0.9929817814738259
65.9,0.9930058164687785
66.0,0.9931019564485891
66.10000000000001,0.9931740614334471
66.2,0.9932461664183051
66.3,0.993318271403163
66.4,0.9933663413930683
66.5,0.993390376388021
66.60000000000001,0.9934144113829736
66.7,0.9934865163678316
66.8,0.9935345863577368
66.9,0.9935826563476422
67.0,0.9936787963274528
67.10000000000001,0.9937989713022161
67.2,0.9939431812719319
67.4,0.9940633562466952
67.5,0.9941114262366005
67.7,0.994207566216411
67.8,0.9942556362063164
67.9,0.9943277411911744
68.0,0.9943758111810796
68.10000000000001,0.9943998461760323
68.2,0.9944719511608903
68.3,0.9945680911407009
68.4,0.9946401961255588
68.5,0.9947603711003221
68.60000000000001,0.9948565110801326
68.7,0.994904581070038
68.8,0.994976686054896
68.9,0.9950247560448012
69.0,0.9950487910397539
69.10000000000001,0.9950968610296592
69.3,0.9951449310195645
69.5,0.9951689660145171
69.60000000000001,0.9951930010094698
69.7,0.9952651059943277
69.8,0.9953612459741383
70.0,0.9954333509589963
70.10000000000001,0.9955294909388069
70.2,0.9955535259337596
70.4,0.9956496659135702
70.5,0.9956737009085228
70.60000000000001,0.9956977359034754
70.8,0.9957217708984281
70.9,0.9957458058933808
71.0,0.9957698408883334
71.10000000000001,0.995793875883286
71.2,0.9959140508580493
71.3,0.9959861558429073
71.4,0.9960101908378599
71.60000000000001,0.9960342258328125
71.7,0.9960822958227179
71.8,0.9961063308176705
71.9,0.9961544008075758
72.0,0.9961784358025285
72.4,0.9962024707974811
72.5,0.9962986107772918
72.60000000000001,0.996346680767197
72.7,0.9963947507571024
72.8,0.996418785752055
72.9,0.9964428207470076
73.10000000000001,0.9964668557419603
73.2,0.996490890736913
73.3,0.9965149257318656
73.4,0.9965629957217709
73.5,0.9965870307167235
73.60000000000001,0.9966351007066289
73.7,0.9966591357015815
73.8,0.9966831706965341
74.10000000000001,0.9967552756813921
74.2,0.9967793106763447
74.4,0.9968273806662501
74.60000000000001,0.9968514156612027
74.8,0.9968754506561553
74.9,0.9969475556410133
75.10000000000001,0.9969956256309186
75.3,0.9970196606258712
75.5,0.9970677306157766
75.60000000000001,0.9970917656107292
75.9,0.9971398356006346
76.0,0.9971879055905398
76.10000000000001,0.9972119405854925
76.2,0.9972359755804451
76.3,0.9972600105753978
76.4,0.9972840455703504
76.60000000000001,0.9973080805653031
76.7,0.9973321155602557
76.80000000000001,0.9973561505552084
77.0,0.9973801855501611
77.30000000000001,0.9974522905350189
77.9,0.9974763255299717
78.30000000000001,0.9975484305148296
78.4,0.9975724655097823
78.60000000000001,0.9975965005047349
79.2,0.9976205354996875
79.5,0.9976686054895928
79.60000000000001,0.9977407104744508
79.80000000000001,0.9977647454694034
79.9,0.9978128154593088
80.0,0.9978368504542614
80.5,0.9978849204441667
80.7,0.9979089554391194
81.0,0.997932990434072
81.10000000000001,0.9979810604239773
81.4,0.99800509541893
81.60000000000001,0.9980291304138826
81.7,0.9980531654088353
81.80000000000001,0.9981012353987405
82.10000000000001,0.9981252703936933
82.2,0.9981733403835985
82.80000000000001,0.9982214103735039
85.80000000000001,0.9982454453684565
85.9,0.9982694803634091
86.5,0.9982935153583617
86.80000000000001,0.9983415853482671
87.30000000000001,0.9983656203432197
87.4,0.9983896553381724
87.5,0.998413690333125
87.9,0.9984617603230304
88.5,0.998485795317983
89.2,0.9985098303129356
91.7,0.9985338653078882
93.2,0.998557900302841
93.9,0.9985819352977936
95.80000000000001,0.9986059702927462
96.5,0.9986300052876989
97.0,0.9986540402826516
97.2,0.9986780752776042
99.80000000000001,0.9987261452675095
103.0,0.9987501802624621
103.7,0.9987742152574148
106.10000000000001,0.9987982502523675
106.2,0.9988222852473201
109.0,0.9988463202422727
109.60000000000001,0.9988703552372254
111.2,0.9988943902321781
112.80000000000001,0.9989184252271307
114.60000000000001,0.9989424602220833
118.30000000000001,0.998966495217036
120.80000000000001,0.9989905302119887
121.30000000000001,0.9990145652069413
121.80000000000001,0.999038600201894
121.9,0.9990626351968466
123.2,0.9990866701917993
128.9,0.9991107051867519
136.70000000000002,0.9991347401817046
138.6,0.9991587751766572
141.5,0.9991828101716098
157.20000000000002,0.9992068451665626
160.20000000000002,0.9992308801615152
162.9,0.9992549151564678
166.9,0.9992789501514204
177.4,0.9993029851463732
181.5,0.9993270201413258
191.9,0.9993510551362784
196.4,0.999375090131231
203.9,0.9993991251261837
223.20000000000002,0.9994231601211364
229.8,0.999447195116089
239.3,0.9994712301110417
240.8,0.9994952651059943
243.8,0.999519300100947
246.8,0.9995433350958997
247.0,0.9995673700908523
247.5,0.9995914050858049
247.8,0.9996154400807575
248.5,0.9996394750757103
249.9,0.9996635100706629
252.3,0.9996875450656155
252.8,0.9997356150555209
252.9,0.9997596500504735
253.70000000000002,0.9997836850454261
253.9,0.9999519300100947
254.9,1.0


==> data/coverage/south_america_asn/witness_coverage_South_America_asn_cas_cdf.csv <==
value,cdf
0.0,0.013142571951422393
0.1,0.029279653967725836
0.2,0.04175677923806355
0.30000000000000004,0.05772749958409582
0.4,0.07685909166528032
0.5,0.09532523706538014
0.6000000000000001,0.12144401929795375
0.7000000000000001,0.14207286641157876
0.8,0.17068707369821992
0.9,0.5411745133921144
1.0,0.5499916819164864
1.1,0.5578106804192314
1.2000000000000002,0.5676260189652305
1.3,0.577108634170687
1.4000000000000001,0.5889203127599401
1.5,0.5985692896356679
1.6,0.613375478289802
1.7000000000000002,0.6258526035601397
1.8,0.6381633671602063
1.9000000000000001,0.7411412410580602
2.0,0.7446348361337548
2.1,0.748793877890534
2.2,0.753618366328398
2.3000000000000003,0.7574446847446349
2.4000000000000004,0.7655964065879222
2.5,0.7715854267176843
2.6,0.779238063550158
2.7,0.78805523207453
2.8000000000000003,0.7937115288637497
2.9000000000000004,0.8274829479287972
3.0,0.830311096323407
3.1,0.8336383297288305
3.2,0.8364664781234403
3.3000000000000003,0.8389619031775079
3.4000000000000004,0.8442854766261854
3.5,0.847945433372151
3.6,0.8522708367992015
3.7,0.8554317085343537
3.8000000000000003,0.8592580269505906
3.9000000000000004,0.8737314922641823
4.0,0.8760605556479787
4.1000000000000005,0.8768923639993346
4.2,0.8788887040425886
4.3,0.8803859590750291
4.4,0.8828813841290967
4.5,0.8853768091831642
4.6000000000000005,0.8867077025453336
4.7,0.8895358509399435
4.800000000000001,0.8915321909831975
4.9,0.8998502744967559
5.0,0.90184661454001
5.1000000000000005,0.9035102312427217
5.2,0.9045084012643487
5.300000000000001,0.9053402096157045
5.4,0.9065047413076027
5.5,0.9078356346697721
5.6000000000000005,0.9088338046913991
5.7,0.9103310597238397
5.800000000000001,0.912660123107636
5.9,0.9179836965563134
6.0,0.9193145899184828
6.1000000000000005,0.9203127599401097
6.2,0.9208118449509233
6.300000000000001,0.9223090999833639
6.4,0.923473631675262
6.5,0.9241390783563467
6.6000000000000005,0.9253036100482449
6.7,0.9261354183996008
6.800000000000001,0.9274663117617701
6.9,0.9294626518050241
7.0,0.9299617368158376
7.1000000000000005,0.9306271834969223
7.2,0.9309599068374647
7.300000000000001,0.932290800199634
7.4,0.9334553318915322
7.5,0.9337880552320745
7.6000000000000005,0.9347862252537016
7.7,0.9351189485942439
7.800000000000001,0.9359507569455997
7.9,0.938113458659125
8.1,0.9384461819996672
8.200000000000001,0.9389452670104808
8.3,0.9396107136915655
8.4,0.9402761603726502
8.5,0.9404425220429213
8.6,0.9406088837131925
8.700000000000001,0.9416070537348195
8.8,0.9424388620861753
8.9,0.9429379470969889
9.0,0.9436033937780736
9.1,0.9439361171186159
9.200000000000001,0.9444352021294293
9.3,0.9452670104807852
9.4,0.9454333721510564
9.5,0.9459324571618699
9.600000000000001,0.9462651805024123
9.700000000000001,0.946930627183497
9.8,0.9474297121943104
9.9,0.9479287972051239
10.0,0.9482615205456663
10.100000000000001,0.9485942438862086
10.200000000000001,0.9487606055564798
10.3,0.9492596905672933
10.4,0.9494260522375645
10.5,0.9500914989186492
10.600000000000001,0.9505905839294626
10.700000000000001,0.9507569455997338
10.9,0.9510896689402761
11.0,0.9517551156213608
11.3,0.9520878389619032
11.5,0.9522542006321744
11.600000000000001,0.9527532856429879
11.700000000000001,0.9535850939943437
11.8,0.9537514556646148
11.9,0.9542505406754284
12.0,0.9547496256862419
12.100000000000001,0.9555814340375978
12.3,0.9557477957078689
12.4,0.9559141573781401
12.5,0.9562468807186825
12.600000000000001,0.9567459657294959
12.700000000000001,0.9570786890700382
12.9,0.9579104974213941
13.0,0.9580768590916653
13.100000000000001,0.9582432207619365
13.3,0.95874230577275
13.4,0.9592413907835635
13.5,0.9595741141241058
13.600000000000001,0.9597404757943769
13.8,0.9599068374646481
14.0,0.9604059224754616
14.3,0.9609050074862752
14.4,0.961736815837631
14.5,0.9619031775079022
14.600000000000001,0.9620695391781734
14.700000000000001,0.9625686241889868
14.8,0.962734985859258
14.9,0.9629013475295292
15.100000000000001,0.9630677091998003
15.200000000000001,0.9634004325403427
15.3,0.963733155880885
15.4,0.9638995175511562
15.700000000000001,0.9642322408916986
15.8,0.9643986025619697
15.9,0.9645649642322409
16.0,0.9647313259025121
16.2,0.9648976875727833
16.400000000000002,0.9650640492430544
16.5,0.965729495924139
16.6,0.9660622192646814
16.7,0.9667276659457661
16.8,0.9672267509565796
16.900000000000002,0.9673931126268508
17.0,0.967559474297122
17.400000000000002,0.9680585593079355
17.6,0.9682249209782067
17.7,0.9685576443187489
17.8,0.9687240059890201
17.900000000000002,0.9690567293295624
18.0,0.969555814340376
18.1,0.9698885376809183
18.3,0.9700548993511895
18.400000000000002,0.9702212610214607
18.5,0.9703876226917318
18.6,0.970553984362003
18.8,0.9707203460322742
18.900000000000002,0.9708867077025454
19.1,0.9710530693728165
19.200000000000003,0.9712194310430877
19.400000000000002,0.9713857927133588
19.5,0.97155215438363
19.8,0.9718848777241723
20.0,0.9720512393944435
20.200000000000003,0.9722176010647147
20.3,0.9723839627349858
20.400000000000002,0.972550324405257
21.3,0.9727166860755282
21.5,0.9728830477457994
21.700000000000003,0.9732157710863417
21.900000000000002,0.9733821327566129
22.200000000000003,0.9737148560971552
22.3,0.9738812177674264
22.6,0.9740475794376976
22.8,0.97438030277824
22.900000000000002,0.974546664448511
23.0,0.9747130261187822
23.3,0.9750457494593245
23.400000000000002,0.9755448344701381
23.900000000000002,0.9757111961404092
24.400000000000002,0.9758775578106804
24.6,0.9760439194809516
24.900000000000002,0.9762102811512228
25.0,0.976376642821494
25.200000000000003,0.9765430044917651
26.6,0.9767093661620363
26.700000000000003,0.9768757278323075
26.900000000000002,0.9770420895025786
27.200000000000003,0.9772084511728498
27.400000000000002,0.977374812843121
27.6,0.9775411745133921
28.200000000000003,0.9778738978539344
28.3,0.9780402595242056
28.400000000000002,0.9783729828647479
28.5,0.9785393445350191
28.6,0.9788720678755615
29.8,0.9790384295458326
30.200000000000003,0.9792047912161038
30.3,0.979371152886375
30.900000000000002,0.9795375145566462
31.200000000000003,0.9797038762269173
32.0,0.9798702378971885
32.2,0.9800365995674597
33.0,0.9802029612377309
33.7,0.980369322908002
34.0,0.9805356845782731
34.6,0.9807020462485443
35.300000000000004,0.9808684079188155
37.4,0.9810347695890866
38.400000000000006,0.9812011312593578
38.7,0.981367492929629
39.2,0.9815338545999002
39.6,0.9817002162701713
39.7,0.9818665779404425
39.900000000000006,0.9820329396107137
40.800000000000004,0.9821993012809849
41.0,0.982365662951256
42.2,0.9825320246215272
43.1,0.9828647479620696
43.6,0.9830311096323407
43.900000000000006,0.9831974713026119
44.0,0.9833638329728831
45.0,0.9835301946431542
46.2,0.9836965563134253
46.5,0.9838629179836965
47.0,0.9840292796539677
49.1,0.9841956413242389
49.800000000000004,0.98436200299451
50.800000000000004,0.9845283646647812
51.2,0.9846947263350524
52.5,0.9848610880053236
52.900000000000006,0.9850274496755947
53.7,0.9853601730161371
54.7,0.9856928963566794
55.300000000000004,0.9858592580269506
58.6,0.9860256196972218
59.300000000000004,0.986191981367493
63.900000000000006,0.9863583430377642
64.5,0.9865247047080352
67.9,0.9866910663783064
68.0,0.9868574280485776
69.9,0.9870237897188487
70.0,0.9871901513891199
70.8,0.9873565130593911
72.9,0.9875228747296623
75.0,0.9876892363999334
78.30000000000001,0.9878555980702046
78.80000000000001,0.9880219597404758
78.9,0.988188321410747
79.60000000000001,0.9883546830810181
80.10000000000001,0.9885210447512893
80.7,0.9886874064215605
81.0,0.9888537680918317
81.30000000000001,0.9890201297621029
82.30000000000001,0.989186491432374
83.9,0.9893528531026452
87.5,0.9895192147729163
90.5,0.9896855764431874
91.60000000000001,0.9898519381134586
92.10000000000001,0.9900182997837298
93.2,0.990184661454001
94.10000000000001,0.9903510231242721
96.4,0.9905173847945433
99.5,0.9906837464648145
101.60000000000001,0.9908501081350857
105.0,0.9910164698053568
112.5,0.991182831475628
117.4,0.9913491931458992
117.7,0.9915155548161704
118.0,0.9916819164864416
120.30000000000001,0.9918482781567127
120.7,0.9920146398269839
121.9,0.9921810014972551
122.4,0.9923473631675263
124.7,0.9925137248377973
126.9,0.9926800865080685
128.70000000000002,0.9928464481783397
129.3,0.9930128098486108
142.6,0.993179171518882
143.6,0.9933455331891532
147.4,0.9935118948594244
149.70000000000002,0.9936782565296955
156.4,0.9938446181999667
158.9,0.9940109798702379
166.0,0.9941773415405091
179.8,0.9943437032107802
181.8,0.9945100648810514
182.8,0.9946764265513226
193.70000000000002,0.9948427882215938
197.9,0.995009149891865
203.8,0.9951755115621361
210.3,0.9953418732324073
216.5,0.9955082349026784
217.10000000000002,0.9956745965729495
226.9,0.9958409582432207
246.0,0.9960073199134919
277.1,0.9961736815837631
299.6,0.9963400432540342
300.90000000000003,0.9965064049243054
320.40000000000003,0.9966727665945766
372.1,0.9968391282648478
374.70000000000005,0.997005489935119
380.0,0.9971718516053901
384.6,0.9973382132756613
433.20000000000005,0.9975045749459325
447.6,0.9976709366162037
490.40000000000003,0.9978372982864748
516.3000000000001,0.998003659956746
554.2,0.9981700216270172
635.9000000000001,0.9983363832972884
660.0,0.9985027449675594
668.4000000000001,0.9986691066378306
702.3000000000001,0.9988354683081018
705.7,0.999001829978373
1004.1,0.9991681916486441
1117.6000000000001,0.9993345533189153
1323.3000000000002,0.9995009149891865
1538.1000000000001,0.9996672766594576
1864.0,0.9998336383297288
3870.7000000000003,1.0


==> data/coverage/south_america_asn/witness_coverage_South_America_asn_fps_cdf.csv <==
value,cdf
0.0,0.012976210281151222
0.10885312325553696,0.01414074197304941
0.11849002442485121,0.015305273664947596
0.12898009233269914,0.01713525203793046
0.13842783573172493,0.019131592081184496
0.14856762279205926,0.02062884711362502
0.15945014545239372,0.021627017135252037
0.16872736183430764,0.023124272167692562
0.17854435034093594,0.025120612210946597
0.18893251629200214,0.026950590583929464
0.19992509224887825,0.02828148394609882
0.20858724706819268,0.029113292297454667
0.2176247070844174,0.03127599401097987
0.22705373314647118,0.03244052570287806
0.23689129063710213,0.032939610713691565
0.24715507999822622,0.03410414240558975
0.2578635685788371,0.03543503576775911
0.2690360238627902,0.036266844119114953
0.27675197828477666,0.03759773748128431
0.28874281172888494,0.0387622691731825
0.29702395691898986,0.03976043919480952
0.3098931144166131,0.040924970886707705
0.31878085038666865,0.04159041756779238
0.32792348666589083,0.0447512893029446
0.3373283337963381,0.04574945932457162
0.34700291198644934,0.04674762934619864
0.35695495712427644,0.04741307602728331
0.36719242696317705,0.0485776077191815
0.37772350748491207,0.05157211778406255
0.3885566194452377,0.053402096157045414
0.39970042510722464,0.05473298951921477
0.4053916127712092,0.057394776243553484
0.41701824612047966,0.05905839294626518
0.4289783313685556,0.062385626351688574
0.4350863963948724,0.06355015804358675
0.44756467627727703,0.06587922142738313
0.4539373854476042,0.06737647645982366
0.4669563117841596,0.06854100815172184
0.4736051313357846,0.0693728165030777
0.4871881287163495,0.07170187988687407
0.4941250216842426,0.07270004990850108
0.5082965296159208,0.07486275162202628
0.5155339773574894,0.07619364498419565
0.5228744764613239,0.07935451671934786
0.5378705188903973,0.08068541008151722
0.5455290598116606,0.08251538845450009
0.5532966478864352,0.08617534520046581
0.5691651983341884,0.08717351522209282
0.577269332710978,0.08883713192480452
0.5854888588829604,0.09000166361670271
0.5938254198715588,0.0911661953086009
0.6022806820925756,0.09349525869239728
0.6195540948703355,0.09632340708700715
0.6283756982522966,0.09831974713026119
0.6373229092073057,0.09898519381134586
0.6463975162154978,0.10181334220595575
0.65560133322252,0.1048078522708368
0.664936200002126,0.10713691565463317
0.6744039825239327,0.10946597903842954
0.6840065733264135,0.1119614040924971
0.6937458918952024,0.11445682914656463
0.7036238850467853,0.1162868075195475
0.7136425273176533,0.11811678589253036
0.723803821358998,0.11961404092497088
0.7341097983370264,0.12144401929795375
0.7445625183389756,0.12194310430876726
0.7551640707849088,0.12410580602229246
0.7659165748453749,0.12527033771419066
0.7768221798650143,0.12660123107636
0.7878830657921968,0.12909665613042756
0.7991014436147773,0.1320911661953086
0.8104795558020552,0.13342205955747796
0.8220196767530273,0.13575112294127434
0.833724113251023,0.1370820163034437
0.845595204924813,0.13841290966561304
0.8576353247162833,0.1407419730494094
0.8698468793547687,0.14423556812510396
0.8822323098381396,0.14822824821161204
0.8947940919207393,0.15089003493595077
0.9075347366082687,0.1555481617035435
0.9204567906597171,0.1572117784062552
0.9335628370964405,0.15904175677923807
0.9468554957184883,0.16236899018466144
0.9603374236282808,0.16403260688737314
0.974011315761745,0.164864415238729
0.9878799054270114,0.3363832972883048
1.0162123057324763,0.33854599900182997
1.0306817798062717,0.3390450840126435
1.045357279411141,0.3423723174180669
1.06024173806901,0.34303776409915154
1.075338131071147,0.3450341041424056
1.0906494760729006,0.3460322741640326
1.1061788336969065,0.34786225253701547
1.121929308144883,0.3481949758775578
1.137904047818137,0.3510231242721677
1.1541062459469067,0.3518549326235235
1.170539141228663,0.35385127266677757
1.1872060184755024,0.3553485276992181
1.204110209270755,0.3588421227749127
1.2212550926349426,0.360173016137082
1.2386440957012208,0.3620029945100649
1.2562806944004368,0.3638329728830477
1.2741684141559404,0.3664947596073865
1.2923108305882915,0.36865746132091165
1.3107115702299987,0.3698219930128098
1.329374311250436,0.3728165030776909
1.348302784191081,0.37547828980202963
1.367500772711223,0.376809183164199
1.3869721143442864,0.3784727998669107
1.4067207012649265,0.38146730993179173
1.4267504810670444,0.38412909665613043
1.4470654575528825,0.3861254366993845
1.467669691533354,0.38828813841290966
1.4885673016397678,0.3919480951588754
1.509762465147113,0.3956080519048411
1.5312594188090642,0.3972716686075528
1.5530624597048763,0.4017634337048744
1.5751759460983392,0.4039261354183996
1.597604298308961,0.40875062385626354
1.620351999595557,0.4120778572616869
1.6434235970524202,0.41673598402927964
1.6668237025182495,0.4228913658293129
1.6905569934980231,0.4253867908833805
1.7146282140979956,0.428880385959075
1.7390421759740096,0.43270670437531195
1.7638037592933096,0.43520212942937947
1.78891791371005,0.43803027782398934
1.8143896593546949,0.4418565962402263
1.840224087837503,0.4451838296456496
1.8664263632663032,0.45000831808351355
1.8930017232787606,0.45333555148893695
1.9199554800893406,0.4574945932457162
1.947293021551181,0.4614872733322243
1.975019812233083,0.5162202628514391
2.0031413945118377,0.519048411246049
2.031663389680105,0.5205456662784894
2.060591499070068,0.52204292131093
2.089931505193086,0.5237065380136416
2.119689272895577,0.5252037930460822
2.1498707505313526,0.5272001330893362
2.1804819711506527,0.5298619198136749
2.2115290537061045,0.5318582598569289
2.2430182042758577,0.533854599900183
2.274955717304129,0.5365163866245217
2.3073479768594174,0.5380136416569622
2.3402014579106307,0.5406754283813009
2.3735227276213826,0.5425054067542838
2.4073184466627175,0.5451671934786225
2.4415953705445324,0.54766261853269
2.4763603509659498,0.5509898519381135
2.5116203371849215,0.5526534686408252
2.5473823774073328,0.5566461487273332
2.5836536201958866,0.5599733821327566
2.6204413158990456,0.5618033605057394
2.657752818100324,0.565296955581434
2.6955955850882125,0.5691232739976709
2.7339771813470355,0.5726168690733655
2.7729052790690316,0.5759441024787889
2.812387659687971,0.57893861254367
2.8524322154346025,0.5822658459490934
2.8930469509142527,0.5864248877058725
2.9342399847068847,0.5894193977707536
2.9760195509899434,0.6103809682249209
3.018394001184304,0.6138745633006155
3.0613718056236583,0.6157045416735984
3.1049615552476713,0.6177008817168524
3.149171963319245,0.6218599234736317
3.194011867166234,0.6228580934952587
3.2394902299479607,0.6260189652304109
3.285616142446884,0.6288471136250208
3.3323988248857783,0.6305107303277325
3.379847628770785,0.6325070703709865
3.427972038760711,0.6346697720845117
3.476781674562938,0.6361670271169523
3.5262862928563314,0.6394942605223757
3.5764957892415254,0.6426551322575279
3.6274202002189813,0.6451505573115954
3.679069705195206,0.6481450673764765
3.7314546285175396,0.6518050241224422
3.7845854415379168,0.6544668108467809
3.8384727647060073,0.6579604059224755
3.893127369692167,0.6611212776576277
3.9485601815406133,0.673265679587423
4.004782280853258,0.6749292962901348
4.061804906004636,0.6762601896523041
4.119639455388376,0.6785892530361005
4.178297489695647,0.6817501247712527
4.237790734226058,0.6834137414739644
4.298131081231458,0.6862418898685743
4.359330592293101,0.687905506571286
4.4214015007326735,0.6902345699550824
4.48435621405764,0.6927299950091499
4.54820731644141,0.6955581434037598
4.612967571238816,0.6992181001497255
4.678649923537422,0.7013808018632507
4.745267502745138,0.7033771419065047
4.812833625214698,0.7062052903011147
4.881361796905494,0.7083679920146398
4.950865716083317,0.7150224588254867
5.021359276058538,0.7176842455498254
5.092856567963275,0.7208451172849776
5.165371883568106,0.7233405423390451
5.238919718138883,0.7256696057228414
5.313514773334231,0.7283313924471801
5.389171960144296,0.7318249875228747
5.465906401871338,0.7338213275661287
5.543733437152773,0.7354849442688405
5.622668623027241,0.7384794543337215
5.702727738044348,0.7404757943769755
5.783926785418676,0.7421394110796873
5.866281996228707,0.7443021127932125
5.9498098326612965,0.7472966228580935
6.034526991302327,0.7494593245716187
6.120450406474249,0.7514556646148728
6.2075972536211115,0.753618366328398
6.295984952741811,0.7571119614040925
6.385631171872212,0.7604391948095159
6.476553830616858,0.7624355348527699
6.568771103730968,0.7642655132257528
6.6623014247534265,0.7660954915987357
6.757163489691516,0.7677591083014473
6.853376260758104,0.7692563633338879
6.950958970162048,0.7717517883879554
7.049931123952569,0.7737481284312094
7.150312505918365,0.7755781068041924
7.252123181542242,0.7775744468474464
7.355383502012048,0.7790717018798868
7.460114108288728,0.7818998502744967
7.566335935232296,0.7833971053069373
7.674070215786552,0.7847279986691066
7.783338485223392,0.7867243387123607
7.894162585447545,0.7897188487772417
8.006564669362605,0.7920479121610381
8.120567205299231,0.7937115288637497
8.236192981506395,0.7953751455664615
8.353465110706587,0.7963733155880885
8.472407034715863,0.7975378472799867
8.593042529129699,0.799866910663783
8.715395708075551,0.8011978040259524
8.839491029033084,0.802695059058393
8.965353297723041,0.804691399101647
9.093007673065717,0.805689569123274
9.22247967221004,0.8075195474962569
9.35379517563426,0.8090168025286973
9.486980432319259,0.8110131425719515
9.622062064995516,0.8125103976043919
9.75906707546481,0.8136749292962902
9.898022849997657,0.8150058226584594
10.038957164807641,0.8168358010314424
10.181898191603638,0.8180003327233405
10.32687450322116,0.8191648644152387
10.473915079333839,0.8204957577774081
10.62304931224624,0.8219930128098486
10.774307012769167,0.8234902678422892
10.927718416178621,0.8249875228747297
11.083314188259596,0.8264847779071702
11.241125431435949,0.8279820329396107
11.401183690987535,0.8301447346531359
11.56352096135587,0.8316419896855765
11.728169692539584,0.8333056063882881
11.895162796580925,0.8348028614207287
12.064533654144633,0.8364664781234403
12.236316121190484,0.8386291798369656
12.41054453574084,0.8402927965396773
12.587253724744558,0.8414573282315755
12.766479011038644,0.8436200299451007
12.94825622040901,0.8446181999667277
13.132621688751794,0.8466145400099817
13.319612269336616,0.8477790717018799
13.509265340173283,0.8491099650640492
13.70161881148336,0.850939943437032
13.896711133278151,0.8531026451505573
14.094581303044553,0.8545999001829978
14.29526887354037,0.8555980702046249
14.49881396070061,0.8572616869073365
14.705257251656358,0.8594243886208618
14.914640012867821,0.8605889203127599
15.127004098373192,0.8624188986857428
15.342391958154954,0.8639161537181833
15.560846646625308,0.8657461320911662
15.782411831232436,0.8667443021127932
16.00713180118928,0.8685742804857761
16.235051476326642,0.8694060888371319
16.466216416072296,0.8709033438695725
16.700672828558,0.8720678755614706
16.938467579856137,0.8737314922641823
17.17964820334789,0.8748960239560806
17.424262909224822,0.8757278323074363
17.67236059412571,0.8768923639993346
17.923990850910638,0.8772250873398769
18.17920397857421,0.8785559807020462
18.438050992299967,0.8793877890534021
18.70058363365792,0.8798868740642156
18.966854380947304,0.8810514057561137
19.510823853252923,0.8823822991182831
19.788631313672866,0.8827150224588255
20.07039437256704,0.8845450008318083
20.356169352250426,0.8855431708534354
20.64601337699078,0.8862086175345201
20.939984384427337,0.887206787556147
21.23814113715211,0.8885376809183164
21.540543234456106,0.8897022126102146
21.847251124242753,0.8907003826318416
22.158326115110995,0.8915321909831975
22.473830388610423,0.8926967226750957
22.793827011670878,0.8938612543669938
23.118379949209086,0.8943603393778073
23.44755407691473,0.895025786058892
23.781415194218646,0.8963566794210613
24.120030037445606,0.8966894027616037
24.463466293154422,0.897022126102146
24.81179261166798,0.8976875727832307
25.165078620795907,0.8996839128264847
25.523394939752674,0.9010148061886541
25.886813193273817,0.9020129762102812
26.255406025933205,0.9033438695724505
26.62924711666412,0.9041756779238064
27.008411193487156,0.9050074862751623
27.392974048447748,0.9056729329562468
27.78301255276646,0.9063383796373315
28.17860467220495,0.9078356346697721
28.579829482650748,0.9085010813508567
28.986767185923917,0.9091665280319414
29.399499125808816,0.9101646980535685
29.81810780431408,0.9109965064049244
30.24267689816418,0.9111628680751954
30.673291275525752,0.911661953086009
31.110037012972107,0.9119946764265513
31.553001412689305,0.9128264847779072
32.00227301992718,0.913658293129263
32.45794164069889,0.9144901014806188
32.92009835973246,0.9149891864914323
33.38883555867791,0.9154882715022459
33.8642469345737,0.9166528031941441
34.34642751857601,0.9173182498752287
34.83547369495478,0.9184827815671269
35.33148322036022,0.9193145899184828
35.83455524336357,0.9201463982698387
36.34479032427622,0.9206454832806521
36.8622904552509,0.9211445682914656
37.3871590806692,0.9218100149725503
37.91950111781928,0.9221427383130927
38.459422977868066,0.9229745466644486
39.00703258713203,0.9238063550158043
39.56243940865086,0.9243054400266179
40.1257544640683,0.9248045250374314
40.69709035582453,0.9253036100482449
41.276561289664535,0.9259690567293296
41.86428309746703,0.9266345034104142
42.46037326039829,0.9274663117617701
43.064950932395845,0.9277990351023124
43.67813696398639,0.9287972051239395
44.300053926442914,0.9292962901347529
44.930826136285795,0.9301280984861088
45.57057968013271,0.9306271834969223
46.21944243990241,0.9316253535185494
46.877544118377365,0.9319580768590917
47.54501626513035,0.932290800199634
48.22199230282025,0.9326235235401763
48.90860755386219,0.9329562468807187
50.31130664712893,0.9337880552320745
51.02767087834603,0.9339544169023457
51.75423515694744,0.9344535019131592
52.49114471766447,0.935285310264515
53.238546863172466,0.9356180336050574
53.99659099353553,0.9362834802861421
54.76542863607041,0.9364498419564132
55.54521347563574,0.9369489269672268
56.33610138535249,0.9377807353185826
57.138250457761636,0.9384461819996672
58.77697574798145,0.9392779903510231
59.613879534644916,0.9394443520212943
60.46269968718496,0.9397770753618366
61.32360587836201,0.9402761603726502
62.19677019684468,0.9404425220429213
63.08236718160898,0.9407752453834637
63.98057385682732,0.9409416070537349
64.89156976725435,0.941107968724006
65.8155370141166,0.9419397770753618
66.75266029151311,0.9429379470969889
67.70312692333442,0.9434370321078024
68.66712690070722,0.9437697554483447
69.6448529199721,0.9439361171186159
70.63650042120214,0.9446015637997005
71.64226762726989,0.9449342871402429
72.66235558347063,0.9459324571618699
73.69696819770984,0.9464315421726834
74.7463122812628,0.9467642655132258
75.81059759011465,0.946930627183497
76.89003686688905,0.9470969888537681
77.98484588337374,0.9479287972051239
79.09524348365183,0.9480951588753951
80.22145162784696,0.9490933288970221
81.36369543649155,0.9495924139078357
82.52220323552663,0.9502578605889204
84.88894041006935,0.9507569455997338
86.09764287852659,0.9517551156213608
87.32355561784122,0.9524205623024455
88.56692367874385,0.9527532856429879
89.82799560115251,0.9534187323240725
91.10702346385392,0.953917817334886
92.40426293489212,0.9542505406754284
93.71997332267459,0.9545832640159707
95.05441762780606,0.9547496256862419
96.40786259566039,0.9549159873565131
97.78057876970087,0.9555814340375978
99.1728405455599,0.9557477957078689
100.58492622588857,0.9560805190484113
102.01711807598733,0.9567459657294959
103.46970238022858,0.9570786890700382
104.94296949928291,0.9575777740808518
106.43721392815988,0.9579104974213941
107.95273435507544,0.9580768590916653
109.4898337211574,0.95874230577275
112.63000266408748,0.9590750291132923
114.23369993707499,0.9592413907835635
115.86023166697943,0.9595741141241058
117.50992298525266,0.9600731991349193
119.18310365277394,0.9604059224754616
120.88010812576667,0.9609050074862752
124.34695019186448,0.9610713691565463
126.11748078060778,0.9615704541673599
127.91322130462362,0.961736815837631
129.73453071892837,0.9624022625187156
131.58177308956715,0.962734985859258
133.45531766638783,0.9629013475295292
135.35553895685138,0.9632340708700715
137.2828168008931,0.9634004325403427
139.2375364468497,0.963733155880885
141.22008862846758,0.9640658792214274
143.23086964300748,0.9642322408916986
145.27028143046152,0.9645649642322409
147.33873165389778,0.9650640492430544
151.5644071664625,0.9652304109133256
153.72247713632433,0.965729495924139
155.9112750724804,0.9662285809349526
160.3828111703622,0.9663949426052237
162.66644315850198,0.9667276659457661
164.98259094443333,0.9668940276160373
169.71429242392637,0.9673931126268508
172.13079194900394,0.967559474297122
174.58169912396946,0.9677258359673931
179.58870307092235,0.9680585593079355
182.14580070531701,0.9683912826484777
184.73930791447899,0.9687240059890201
187.36974312098116,0.9690567293295624
190.03763212902516,0.9697221760106471
192.7435082295457,0.9702212610214607
198.27139294654341,0.9707203460322742
201.09450654557375,0.9710530693728165
203.9578174230646,0.9713857927133588
206.86189793331167,0.9718848777241723
212.7946981330094,0.9722176010647147
215.82460374457094,0.9723839627349858
228.38182997850382,0.972550324405257
231.63367503997253,0.9728830477457994
238.27692992288434,0.9730494094160705
241.66966768098266,0.9732157710863417
245.11071338689175,0.9737148560971552
248.6007548797516,0.9738812177674264
252.14048979259124,0.9740475794376976
255.73062569178043,0.97438030277824
259.3718802184667,0.9747130261187822
263.06498123202664,0.9755448344701381
266.8106669555592,0.9758775578106804
270.6096861234513,0.976376642821494
278.37077318642963,0.9767093661620363
282.3343924644112,0.9770420895025786
286.3544482626531,0.9772084511728498
290.4317441600551,0.9777075361836632
294.56709517738216,0.9780402595242056
298.7613279401808,0.9783729828647479
307.329804222057,0.9785393445350191
316.14402444375054,0.9788720678755615
325.211036542604,0.979371152886375
329.8415971402476,0.9795375145566462
334.53809059083613,0.9802029612377309
344.13264459277065,0.9807020462485443
349.03262302325516,0.9808684079188155
354.00237044833045,0.9812011312593578
364.1551600875631,0.981367492929629
369.3402317679615,0.9817002162701713
390.8293890147991,0.9818665779404425
396.394265251513,0.9820329396107137
402.038377718665,0.9821993012809849
419.457495208779,0.982365662951256
437.6313308326596,0.9825320246215272
450.18259944663623,0.9826983862917984
463.0938385031322,0.9830311096323407
483.1583060487623,0.9831974713026119
490.03781985062716,0.9835301946431542
511.2696893229258,0.9838629179836965
518.5494707944198,0.9840292796539677
525.9329064026238,0.9841956413242389
533.4214720407493,0.9845283646647812
588.9135367682226,0.9846947263350524
614.4293945992447,0.9853601730161371
623.1780292547986,0.9858592580269506
659.4361173578137,0.986191981367493
668.8255862213654,0.9865247047080352
678.3487482861522,0.9868574280485776
707.7395656820399,0.9873565130593911
717.8168096190283,0.9876892363999334
738.4037990743174,0.9878555980702046
748.9176597768766,0.9880219597404758
759.5812234834175,0.988188321410747
781.3660165235639,0.9883546830810181
792.4916004733501,0.9886874064215605
826.82788542432,0.9888537680918317
874.9348418771879,0.9890201297621029
887.3927179916452,0.989186491432374
912.843145291739,0.9893528531026452
925.8407838262577,0.9895192147729163
939.0234909657668,0.9896855764431874
965.954689076105,0.9903510231242721
979.7085633907576,0.9905173847945433
1007.8066095684269,0.9906837464648145
1097.028970890968,0.9908501081350857
1128.491766904153,0.991182831475628
1144.5599470192735,0.9913491931458992
1160.8569160540687,0.9915155548161704
1177.3859316500009,0.9918482781567127
1194.1502978328938,0.9920146398269839
1211.1533656733818,0.9921810014972551
1228.3985339567646,0.9923473631675263
1245.8892498623984,0.9925137248377973
1263.6290096527605,0.9926800865080685
1281.6213593723278,0.9928464481783397
1318.3782659500307,0.993179171518882
1356.1893607802012,0.9933455331891532
1395.0848779868481,0.9935118948594244
1455.5297229198845,0.9936782565296955
1629.8298633929023,0.9938446181999667
1724.6575241987405,0.9940109798702379
1850.9880411423842,0.9941773415405091
1986.5722210813306,0.9943437032107802
2320.844260298579,0.9945100648810514
2711.3628306092883,0.9948427882215938
2789.124729265355,0.9953418732324073
2869.116839538374,0.9955082349026784
2951.403123907944,0.9956745965729495
3123.123289688073,0.9958409582432207
3399.617243946538,0.9960073199134919
3448.0231462315496,0.9961736815837631
3546.912466183162,0.9963400432540342
4028.207302703707,0.9965064049243054
4085.563468144286,0.9966727665945766
4706.016573957708,0.9968391282648478
4979.824628065215,0.997005489935119
5817.758490072783,0.9971718516053901
6069.824522282775,0.9973382132756613
7940.337612724107,0.9975045749459325
9542.472268912805,0.9976709366162037
10535.17975551015,0.9978372982864748
12841.153494896755,0.998003659956746
13781.763173282994,0.9981700216270172
14177.024205515232,0.9983363832972884
15874.727297111038,0.9985027449675594
17775.730865974332,0.9988354683081018
19349.438229111565,0.999001829978373
21666.539521033283,0.9991681916486441
21975.041425704163,0.9993345533189153
36044.160954912564,0.9995009149891865
52798.179189387265,0.9996672766594576
104074.92380529939,0.9998336383297288
136147.26900240284,1.0


==> data/coverage/south_america_asn/witness_coverage_South_America_asn_ips_cdf.csv <==
value,cdf
0.0,0.012976210281151222
0.1,0.028946930627183495
0.2,0.040924970886707705
0.30000000000000004,0.05589752121111296
0.4,0.07436366661121277
0.5,0.0933288970221261
0.6000000000000001,0.11661953086008983
0.7000000000000001,0.1342538679088338
0.8,0.1562136083846282
0.9,0.3852936283480286
1.0,0.39594077524538346
1.1,0.40459158209948426
1.2000000000000002,0.4175677923806355
1.3,0.42987855598070207
1.4000000000000001,0.4443520212942938
1.5,0.4596572949592414
1.6,0.4786225253701547
1.7000000000000002,0.4934287140242888
1.8,0.510231242721677
1.9000000000000001,0.5915820994842789
2.0,0.5977374812843121
2.1,0.6023956080519048
2.2,0.6102146065546498
2.3000000000000003,0.6150390949925137
2.4000000000000004,0.6228580934952587
2.5,0.6311761770088171
2.6,0.639826983862918
2.7,0.6498086840791881
2.8000000000000003,0.6579604059224755
2.9000000000000004,0.6912327399767094
3.0,0.6962235900848445
3.1,0.7018798868740642
3.2,0.7068707369821993
3.3000000000000003,0.7111961404092497
3.4000000000000004,0.7171851605390118
3.5,0.724172350690401
3.6,0.7303277324904343
3.7,0.735984029279654
3.8000000000000003,0.7401430710364332
3.9000000000000004,0.756612876393279
4.0,0.7594410247878889
4.1000000000000005,0.7631009815338546
4.2,0.7667609382798203
4.3,0.7699218100149725
4.4,0.7737481284312094
4.5,0.7775744468474464
4.6000000000000005,0.7805689569123274
4.7,0.7848943603393778
4.800000000000001,0.7877225087339876
4.9,0.7947096988853768
5.0,0.796872400598902
5.1000000000000005,0.8006987190151389
5.2,0.8031941440692064
5.300000000000001,0.8061886541340875
5.4,0.8081849941773416
5.5,0.8098486108800532
5.6000000000000005,0.813508567626019
5.7,0.8158376310098153
5.800000000000001,0.8183330560638828
5.9,0.8228248211612045
6.0,0.8244884378639161
6.1000000000000005,0.8263184162368991
6.2,0.8279820329396107
6.300000000000001,0.8299783729828647
6.4,0.8319747130261188
6.5,0.8344701380801863
6.6000000000000005,0.8364664781234403
6.7,0.8379637331558809
6.800000000000001,0.8402927965396773
6.9,0.8437863916153718
7.0,0.8461154549991682
7.1000000000000005,0.847945433372151
7.2,0.8491099650640492
7.300000000000001,0.8511063051073032
7.4,0.8534353684910997
7.5,0.855764431874896
7.6000000000000005,0.8574280485776077
7.7,0.8584262185992347
7.800000000000001,0.8599234736316753
7.9,0.8619198136749293
8.0,0.862585260356014
8.1,0.8639161537181833
8.200000000000001,0.8650806854100815
8.3,0.8664115787722508
8.4,0.8670770254533355
8.5,0.8682415571452338
8.6,0.8699051738479454
8.700000000000001,0.8704042588587589
8.8,0.8722342372317418
8.9,0.8742305772749959
9.0,0.8758941939777075
9.1,0.8767260023290634
9.200000000000001,0.8778905340209616
9.3,0.8793877890534021
9.4,0.880219597404758
9.5,0.8808850440858427
9.600000000000001,0.8815504907669273
9.700000000000001,0.8827150224588255
9.8,0.8835468308101814
9.9,0.885210447512893
10.0,0.8863749792047912
10.100000000000001,0.8873731492264182
10.200000000000001,0.8887040425885876
10.3,0.8893694892696723
10.4,0.8903676592912992
10.5,0.8911994676426551
10.600000000000001,0.892031275994011
10.700000000000001,0.8935285310264515
10.8,0.8941939777075362
10.9,0.8951921477291632
11.0,0.8960239560805191
11.100000000000001,0.8961903177507902
11.200000000000001,0.897022126102146
11.3,0.8973548494426884
11.4,0.8986857428048578
11.5,0.8990184661454002
11.600000000000001,0.9001829978372983
11.700000000000001,0.9016802528697389
11.8,0.9025120612210946
11.9,0.9026784228913658
12.0,0.9031775079021793
12.100000000000001,0.9041756779238064
12.200000000000001,0.9046747629346199
12.3,0.9048411246048911
12.4,0.9051738479454333
12.5,0.9053402096157045
12.600000000000001,0.905839294626518
12.700000000000001,0.9061720179670604
12.8,0.9073365496589586
12.9,0.9075029113292298
13.0,0.9078356346697721
13.100000000000001,0.9086674430211279
13.200000000000001,0.9093328897022126
13.3,0.9099983363832973
13.4,0.9103310597238397
13.5,0.910663783064382
13.600000000000001,0.9111628680751954
13.700000000000001,0.9121610380968225
13.9,0.912660123107636
14.0,0.913658293129263
14.200000000000001,0.9139910164698054
14.4,0.9141573781400765
14.5,0.91465646315089
14.600000000000001,0.9154882715022459
14.700000000000001,0.9161537181833306
14.8,0.9168191648644153
14.9,0.9174846115454999
15.0,0.9181500582265846
15.100000000000001,0.9184827815671269
15.200000000000001,0.9188155049076693
15.3,0.9203127599401097
15.4,0.9204791216103809
15.5,0.9211445682914656
15.700000000000001,0.921477291632008
15.8,0.9218100149725503
15.9,0.9226418233239062
16.0,0.9231409083347197
16.1,0.923473631675262
16.2,0.9241390783563467
16.3,0.9248045250374314
16.5,0.9253036100482449
16.6,0.9259690567293296
16.8,0.9263017800698718
16.900000000000002,0.9269672267509566
17.0,0.9271335884212277
17.1,0.9276326734320413
17.2,0.9281317584428548
17.3,0.9284644817833971
17.5,0.9287972051239395
17.6,0.9292962901347529
17.7,0.9297953751455664
17.8,0.9301280984861088
17.900000000000002,0.93029446015638
18.1,0.9306271834969223
18.2,0.9307935451671935
18.3,0.9314589918482782
18.6,0.9317917151888205
18.7,0.9321244385293629
18.8,0.9326235235401763
18.900000000000002,0.9327898852104475
19.1,0.9331226085509898
19.200000000000003,0.9334553318915322
19.3,0.9336216935618034
19.400000000000002,0.9339544169023457
19.5,0.9342871402428881
19.6,0.9346198635834304
19.700000000000003,0.9347862252537016
19.8,0.9357843952753285
19.900000000000002,0.9359507569455997
20.0,0.9362834802861421
20.200000000000003,0.9364498419564132
20.3,0.9369489269672268
20.400000000000002,0.9371152886374979
20.5,0.9376143736483115
20.8,0.9379470969888538
20.900000000000002,0.938113458659125
21.0,0.9386125436699384
21.1,0.9387789053402096
21.200000000000003,0.9389452670104808
21.400000000000002,0.9391116286807519
21.700000000000003,0.9392779903510231
22.0,0.9396107136915655
22.1,0.9397770753618366
22.3,0.940109798702379
22.400000000000002,0.9402761603726502
22.6,0.941107968724006
22.700000000000003,0.9412743303942771
23.0,0.9414406920645483
23.1,0.9417734154050906
23.200000000000003,0.9419397770753618
23.3,0.9422725004159042
23.400000000000002,0.9424388620861753
23.5,0.94310430876726
23.6,0.9432706704375312
23.700000000000003,0.9434370321078024
23.8,0.9436033937780736
23.900000000000002,0.9439361171186159
24.0,0.9441024787888871
24.1,0.9442688404591583
24.200000000000003,0.9446015637997005
24.400000000000002,0.9449342871402429
24.5,0.945100648810514
24.6,0.9452670104807852
24.8,0.9454333721510564
25.1,0.9459324571618699
25.200000000000003,0.9464315421726834
25.400000000000002,0.946930627183497
25.6,0.9470969888537681
25.700000000000003,0.9472633505240393
25.8,0.9474297121943104
26.0,0.9475960738645816
26.200000000000003,0.9479287972051239
26.3,0.9480951588753951
26.400000000000002,0.9482615205456663
26.6,0.9484278822159374
26.900000000000002,0.9485942438862086
27.1,0.948926967226751
27.3,0.9490933288970221
27.5,0.9492596905672933
27.700000000000003,0.9494260522375645
27.8,0.9495924139078357
28.0,0.9497587755781068
28.1,0.949925137248378
28.400000000000002,0.9502578605889204
28.5,0.9505905839294626
28.6,0.950923307270005
28.700000000000003,0.9510896689402761
28.8,0.9512560306105473
28.900000000000002,0.9517551156213608
29.400000000000002,0.9522542006321744
29.6,0.9524205623024455
29.700000000000003,0.9525869239727167
29.8,0.9527532856429879
29.900000000000002,0.9529196473132591
30.200000000000003,0.9532523706538014
30.3,0.9534187323240725
30.400000000000002,0.9535850939943437
30.900000000000002,0.9537514556646148
31.0,0.953917817334886
31.1,0.9540841790051572
31.400000000000002,0.9542505406754284
31.5,0.9544169023456995
31.8,0.9547496256862419
31.900000000000002,0.9549159873565131
32.1,0.9550823490267842
32.2,0.9552487106970554
32.300000000000004,0.9554150723673266
32.4,0.9562468807186825
32.5,0.9564132423889535
32.7,0.9567459657294959
32.800000000000004,0.9569123273997671
33.4,0.9570786890700382
33.5,0.9572450507403094
33.9,0.9574114124105806
34.1,0.9575777740808518
34.4,0.9582432207619365
34.5,0.9584095824322076
34.6,0.9585759441024788
34.7,0.9589086674430212
34.800000000000004,0.9590750291132923
35.6,0.9592413907835635
36.0,0.9594077524538346
36.1,0.9595741141241058
36.4,0.9599068374646481
36.6,0.9600731991349193
36.7,0.9604059224754616
36.800000000000004,0.9605722841457328
37.0,0.960738645816004
37.4,0.9610713691565463
37.6,0.9612377308268175
37.7,0.9614040924970887
37.800000000000004,0.9615704541673599
37.9,0.961736815837631
38.400000000000006,0.9619031775079022
38.5,0.9620695391781734
39.1,0.9622359008484446
39.7,0.9624022625187156
39.800000000000004,0.9625686241889868
40.2,0.962734985859258
40.400000000000006,0.9629013475295292
40.900000000000006,0.9630677091998003
41.1,0.9632340708700715
41.300000000000004,0.9634004325403427
41.5,0.9635667942106139
43.300000000000004,0.963733155880885
43.400000000000006,0.9638995175511562
43.900000000000006,0.9640658792214274
45.900000000000006,0.9642322408916986
46.0,0.9645649642322409
47.0,0.9647313259025121
47.1,0.9648976875727833
47.400000000000006,0.9650640492430544
48.5,0.9652304109133256
49.2,0.9653967725835967
49.5,0.9655631342538679
49.6,0.965729495924139
49.7,0.9658958575944102
49.800000000000004,0.9660622192646814
50.7,0.9662285809349526
50.800000000000004,0.9663949426052237
51.2,0.9667276659457661
51.300000000000004,0.9668940276160373
51.6,0.9670603892863084
51.7,0.9672267509565796
51.800000000000004,0.9673931126268508
52.800000000000004,0.967559474297122
52.900000000000006,0.9677258359673931
53.1,0.9680585593079355
53.400000000000006,0.9682249209782067
53.5,0.9683912826484777
54.1,0.9685576443187489
54.2,0.9687240059890201
55.1,0.9688903676592913
55.2,0.9690567293295624
55.6,0.9692230909998336
56.6,0.9693894526701048
57.6,0.969555814340376
57.800000000000004,0.9697221760106471
58.900000000000006,0.9698885376809183
59.0,0.9700548993511895
60.2,0.9702212610214607
60.300000000000004,0.9703876226917318
60.6,0.9708867077025454
60.900000000000006,0.9710530693728165
61.300000000000004,0.9712194310430877
62.6,0.9713857927133588
63.7,0.97155215438363
64.3,0.9717185160539011
64.5,0.9718848777241723
65.2,0.9720512393944435
65.4,0.9723839627349858
66.9,0.972550324405257
67.60000000000001,0.9727166860755282
68.0,0.9728830477457994
69.8,0.9730494094160705
70.10000000000001,0.9732157710863417
70.7,0.9733821327566129
71.10000000000001,0.9737148560971552
71.60000000000001,0.9738812177674264
72.5,0.9740475794376976
72.8,0.9742139411079688
73.0,0.97438030277824
75.2,0.9747130261187822
75.3,0.9748793877890534
76.4,0.9750457494593245
77.10000000000001,0.9752121111295957
77.2,0.9753784727998669
77.30000000000001,0.9755448344701381
77.9,0.9757111961404092
79.9,0.9758775578106804
80.9,0.9762102811512228
81.9,0.976376642821494
82.10000000000001,0.9767093661620363
83.10000000000001,0.9768757278323075
83.2,0.9772084511728498
87.30000000000001,0.977374812843121
88.10000000000001,0.9775411745133921
88.2,0.9777075361836632
88.30000000000001,0.9778738978539344
88.60000000000001,0.9780402595242056
88.7,0.9782066211944768
90.0,0.9783729828647479
92.2,0.9785393445350191
93.0,0.9787057062052903
94.9,0.9788720678755615
95.2,0.9790384295458326
99.0,0.9792047912161038
99.5,0.979371152886375
101.10000000000001,0.9795375145566462
101.2,0.9797038762269173
101.9,0.9798702378971885
103.5,0.9800365995674597
104.7,0.9802029612377309
104.80000000000001,0.980369322908002
109.2,0.9805356845782731
111.2,0.9807020462485443
116.2,0.9808684079188155
117.5,0.9810347695890866
117.9,0.9812011312593578
120.60000000000001,0.981367492929629
122.30000000000001,0.9815338545999002
124.60000000000001,0.9817002162701713
125.5,0.9818665779404425
127.9,0.9820329396107137
130.9,0.9821993012809849
131.0,0.982365662951256
134.5,0.9825320246215272
135.4,0.9826983862917984
136.0,0.9828647479620696
138.3,0.9830311096323407
141.6,0.9831974713026119
143.20000000000002,0.9833638329728831
145.9,0.9835301946431542
148.3,0.9836965563134253
150.9,0.9838629179836965
151.0,0.9840292796539677
152.20000000000002,0.9841956413242389
153.60000000000002,0.98436200299451
154.5,0.9846947263350524
155.5,0.9848610880053236
156.8,0.9850274496755947
161.60000000000002,0.9851938113458659
164.4,0.9855265346864083
164.60000000000002,0.9856928963566794
165.0,0.9858592580269506
169.60000000000002,0.9860256196972218
170.4,0.986191981367493
173.20000000000002,0.9863583430377642
182.10000000000002,0.9865247047080352
184.70000000000002,0.9866910663783064
185.20000000000002,0.9868574280485776
188.0,0.9870237897188487
190.10000000000002,0.9871901513891199
191.4,0.9873565130593911
192.10000000000002,0.9875228747296623
193.5,0.9876892363999334
194.9,0.9878555980702046
196.8,0.9880219597404758
197.9,0.988188321410747
198.10000000000002,0.9883546830810181
206.60000000000002,0.9885210447512893
207.9,0.9886874064215605
208.20000000000002,0.9888537680918317
211.0,0.9890201297621029
211.70000000000002,0.989186491432374
215.20000000000002,0.9893528531026452
215.3,0.9895192147729163
218.9,0.9896855764431874
222.5,0.9898519381134586
227.3,0.9900182997837298
236.5,0.990184661454001
236.9,0.9903510231242721
243.8,0.9905173847945433
244.0,0.9906837464648145
246.20000000000002,0.9908501081350857
256.7,0.9910164698053568
261.8,0.991182831475628
274.3,0.9913491931458992
276.6,0.9915155548161704
288.5,0.9916819164864416
290.90000000000003,0.9918482781567127
329.90000000000003,0.9920146398269839
334.6,0.9921810014972551
338.5,0.9923473631675263
354.1,0.9925137248377973
359.6,0.9926800865080685
361.0,0.9928464481783397
363.5,0.9930128098486108
373.90000000000003,0.993179171518882
388.0,0.9933455331891532
393.5,0.9935118948594244
402.6,0.9936782565296955
407.0,0.9938446181999667
410.0,0.9940109798702379
421.3,0.9941773415405091
431.90000000000003,0.9943437032107802
460.6,0.9945100648810514
467.3,0.9946764265513226
494.70000000000005,0.9948427882215938
505.6,0.995009149891865
519.9,0.9951755115621361
528.5,0.9953418732324073
531.0,0.9955082349026784
546.5,0.9956745965729495
565.4,0.9958409582432207
584.5,0.9960073199134919
590.0,0.9961736815837631
632.3000000000001,0.9963400432540342
637.6,0.9965064049243054
642.5,0.9966727665945766
692.6,0.9968391282648478
711.5,0.997005489935119
780.4000000000001,0.9971718516053901
798.5,0.9973382132756613
831.4000000000001,0.9975045749459325
887.4000000000001,0.9976709366162037
978.2,0.9978372982864748
1068.7,0.998003659956746
1123.7,0.9981700216270172
1189.6000000000001,0.9983363832972884
1409.8000000000002,0.9985027449675594
1651.8000000000002,0.9986691066378306
1700.9,0.9988354683081018
1736.1000000000001,0.999001829978373
2622.7000000000003,0.9991681916486441
4477.900000000001,0.9993345533189153
4869.3,0.9995009149891865
6942.200000000001,0.9996672766594576
9118.5,0.9998336383297288
42226.100000000006,1.0


==> figures/cdf_popular.dat <==
x y
0 0.0
1 0.0
2 0.04
3 0.08
4 0.12
5 0.14
6 0.14
7 0.14
8 0.16
9 0.18
10 0.2
11 0.22
12 0.24
13 0.24
14 0.26
15 0.26
16 0.26
17 0.26
18 0.28
19 0.34
20 0.36
21 0.36
22 0.36
23 0.36
24 0.38
25 0.38
26 0.4
27 0.4
28 0.4
29 0.4
30 0.4
31 0.42
32 0.44
33 0.46
34 0.46
35 0.48
36 0.48
37 0.52
38 0.54
39 0.54
40 0.54
41 0.54
42 0.54
43 0.54
44 0.54
45 0.56
46 0.56
47 0.56
48 0.58
49 0.58
50 0.58
51 0.58
52 0.64
53 0.66
54 0.66
55 0.68
56 0.68
57 0.7
58 0.72
59 0.72
60 0.72
61 0.74
62 0.76
63 0.76
64 0.76
65 0.76
66 0.82
67 0.82
68 0.82
69 0.82
70 0.82
71 0.82
72 0.82
73 0.82
74 0.82
75 0.82
76 0.82
77 0.82
78 0.82
79 0.82
80 0.82
81 0.82
82 0.82
83 0.82
84 0.82
85 0.82
86 0.82
87 0.82
88 0.82
89 0.82
90 0.82
91 0.82
92 0.82
93 0.82
94 0.82
95 0.82
96 0.82
97 0.82
98 0.82
99 0.82
100 0.82
101 0.82
102 0.82
103 0.82
104 0.82
105 0.82
106 0.82
107 0.82
108 0.82
109 0.82
110 0.82
111 0.82
112 0.82
113 0.82
114 0.82
115 0.82
116 0.82
117 0.82
118 0.82
119 0.82
120 0.82
121 0.82
122 0.82
123 0.82
124 0.84
125 0.86
126 0.86
127 0.86
128 0.86
129 0.86
130 0.86
131 0.86
132 0.88
133 0.88
134 0.88
135 0.88
136 0.88
137 0.88
138 0.88
139 0.88
140 0.88
141 0.88
142 0.88
143 0.88
144 0.88
145 0.88
146 0.88
147 0.88
148 0.88
149 0.9
150 0.9
151 0.9
152 0.9
153 0.9
154 0.9
155 0.9
156 0.9
157 0.9
158 0.9
159 0.9
160 0.9
161 0.9
162 0.9
163 0.9
164 0.9
165 0.9
166 0.9
167 0.9
168 0.9
169 0.9
170 0.9
171 0.9
172 0.9
173 0.9
174 0.9
175 0.9
176 0.9
177 0.9
178 0.9
179 0.92
180 0.94
181 0.94
182 0.94
183 0.94
184 0.94
185 0.94
186 0.94
187 0.94
188 0.94
189 0.94
190 0.98
191 0.98
192 0.98
193 0.98
194 0.98
195 0.98
196 0.98
197 0.98
198 0.98
199 0.98
200 0.98
201 0.98
202 0.98
203 0.98
204 0.98
205 0.98
206 0.98
207 0.98
208 0.98
209 0.98
210 1.0
211 1.0
212 1.0
213 1.0
214 1.0
215 1.0
216 1.0
217 1.0
218 1.0
219 1.0
220 1.0
221 1.0
222 1.0
223 1.0
224 1.0
225 1.0
226 1.0
227 1.0
228 1.0
229 1.0
230 1.0
231 1.0
232 1.0
233 1.0
234 1.0
235 1.0
236 1.0
237 1.0
238 1.0
239 1.0
240 1.0
241 1.0
242 1.0
243 1.0
244 1.0
245 1.0
246 1.0
247 1.0
248 1.0
249 1.0
250 1.0
251 1.0
252 1.0
253 1.0
254 1.0
255 1.0


==> figures/cdf_random.dat <==
x y
0 0.6
1 0.72
2 0.76
3 0.82
4 0.82
5 0.82
6 0.84
7 0.84
8 0.84
9 0.84
10 0.84
11 0.86
12 0.86
13 0.86
14 0.88
15 0.88
16 0.88
17 0.88
18 0.88
19 0.88
20 0.88
21 0.88
22 0.88
23 0.88
24 0.88
25 0.88
26 0.88
27 0.88
28 0.9
29 0.9
30 0.9
31 0.92
32 0.94
33 0.94
34 0.94
35 0.94
36 0.94
37 0.94
38 0.94
39 0.94
40 0.94
41 0.94
42 0.94
43 0.94
44 0.94
45 0.94
46 0.94
47 0.94
48 0.94
49 0.94
50 0.96
51 0.96
52 0.96
53 0.96
54 0.96
55 0.96
56 0.98
57 0.98
58 0.98
59 0.98
60 0.98
61 0.98
62 0.98
63 0.98
64 0.98
65 0.98
66 1.0
67 1.0
68 1.0
69 1.0
70 1.0
71 1.0
72 1.0
73 1.0
74 1.0
75 1.0
76 1.0
77 1.0
78 1.0
79 1.0
80 1.0
81 1.0
82 1.0
83 1.0
84 1.0
85 1.0
86 1.0
87 1.0
88 1.0
89 1.0
90 1.0
91 1.0
92 1.0
93 1.0
94 1.0
95 1.0
96 1.0
97 1.0
98 1.0
99 1.0
100 1.0
101 1.0
102 1.0
103 1.0
104 1.0
105 1.0
106 1.0
107 1.0
108 1.0
109 1.0
110 1.0
111 1.0
112 1.0
113 1.0
114 1.0
115 1.0
116 1.0
117 1.0
118 1.0
119 1.0
120 1.0
121 1.0
122 1.0
123 1.0
124 1.0
125 1.0
126 1.0
127 1.0
128 1.0
129 1.0
130 1.0
131 1.0
132 1.0
133 1.0
134 1.0
135 1.0
136 1.0
137 1.0
138 1.0
139 1.0
140 1.0
141 1.0
142 1.0
143 1.0
144 1.0
145 1.0
146 1.0
147 1.0
148 1.0
149 1.0
150 1.0
151 1.0
152 1.0
153 1.0
154 1.0
155 1.0
156 1.0
157 1.0
158 1.0
159 1.0
160 1.0
161 1.0
162 1.0
163 1.0
164 1.0
165 1.0
166 1.0
167 1.0
168 1.0
169 1.0
170 1.0
171 1.0
172 1.0
173 1.0
174 1.0
175 1.0
176 1.0
177 1.0
178 1.0
179 1.0
180 1.0
181 1.0
182 1.0
183 1.0
184 1.0
185 1.0
186 1.0
187 1.0
188 1.0
189 1.0
190 1.0
191 1.0
192 1.0
193 1.0
194 1.0
195 1.0
196 1.0
197 1.0
198 1.0
199 1.0
200 1.0
201 1.0
202 1.0
203 1.0
204 1.0
205 1.0
206 1.0
207 1.0
208 1.0
209 1.0
210 1.0
211 1.0
212 1.0
213 1.0
214 1.0
215 1.0
216 1.0
217 1.0
218 1.0
219 1.0
220 1.0
221 1.0
222 1.0
223 1.0
224 1.0
225 1.0
226 1.0
227 1.0
228 1.0
229 1.0
230 1.0
231 1.0
232 1.0
233 1.0
234 1.0
235 1.0
236 1.0
237 1.0
238 1.0
239 1.0
240 1.0
241 1.0
242 1.0
243 1.0
244 1.0
245 1.0
246 1.0
247 1.0
248 1.0
249 1.0
250 1.0
251 1.0
252 1.0
253 1.0
254 1.0
255 1.0


==> figures/cert_counts_data.csv <==
IP,Baseline,T1,T2,T3,T4
151.101.1.164/24,179,179,179,178,178
23.54.185.6/24,132,132,130,132,132
223.130.200.219/24,124,124,124,121,120
43.203.101.144/24,66,66,64,59,64
31.13.71.36/24,58,58,58,57,57
157.240.254.60/24,57,57,57,56,56
149.28.114.4/24,56,56,56,56,49
104.16.103.112/24,53,53,52,53,53
3.98.168.122/24,50,49,50,49,48
217.69.139.202/24,45,45,45,45,36
162.159.138.232/24,38,38,38,38,37
47.103.24.173/24,37,37,37,34,33
196.202.146.69/24,31,31,31,28,28
89.136.210.74/24,28,18,18,16,15
54.160.93.182/24,24,25,25,25,23
208.80.154.224/24,19,19,19,18,18
20.236.44.162/24,19,18,19,19,16
193.205.82.67/24,6,6,5,5,6
173.72.113.139/24,3,3,3,3,0
216.97.243.125/24,1,1,1,1,0
91.222.135.95/24,1,1,1,1,0
125.187.106.239/24,1,1,1,1,0

==> figures/runtime_Baseline.dat <==
x y
55 0.014285714285714285
61 0.02857142857142857
63 0.04285714285714286
76 0.05714285714285714
77 0.07142857142857142
81 0.08571428571428572
84 0.11428571428571428
97 0.12857142857142856
100 0.15714285714285714
104 0.17142857142857143
106 0.18571428571428572
116 0.2
144 0.21428571428571427
145 0.22857142857142856
148 0.24285714285714285
150 0.2571428571428571
154 0.2714285714285714
155 0.2857142857142857
168 0.3
175 0.3142857142857143
196 0.32857142857142857
241 0.34285714285714286
267 0.35714285714285715
269 0.37142857142857144
270 0.4
289 0.4142857142857143
302 0.42857142857142855
313 0.44285714285714284
324 0.45714285714285713
340 0.4714285714285714
342 0.4857142857142857
344 0.5
371 0.5142857142857142
395 0.5285714285714286
407 0.5428571428571428
421 0.5571428571428572
447 0.5714285714285714
454 0.5857142857142857
479 0.6
489 0.6142857142857143
503 0.6285714285714286
578 0.6428571428571429
610 0.6571428571428571
692 0.6714285714285714
835 0.6857142857142857
837 0.7
895 0.7142857142857143
1024 0.7285714285714285
1058 0.7428571428571429
1087 0.7571428571428571
1321 0.7714285714285715
1336 0.7857142857142857
1343 0.8
1393 0.8142857142857143
1402 0.8285714285714286
1404 0.8428571428571429
1412 0.8571428571428571
1431 0.8714285714285714
1693 0.8857142857142857
1857 0.9
2235 0.9142857142857143
2739 0.9285714285714286
3970 0.9428571428571428
4372 0.9571428571428572
13490 0.9714285714285714
14573 0.9857142857142858
15572 1.0


==> figures/runtime_T1.dat <==
x y
67 0.014285714285714285
69 0.02857142857142857
75 0.04285714285714286
76 0.05714285714285714
78 0.07142857142857142
79 0.1
86 0.11428571428571428
87 0.12857142857142856
91 0.14285714285714285
92 0.15714285714285714
95 0.17142857142857143
96 0.2
97 0.21428571428571427
100 0.22857142857142856
113 0.24285714285714285
119 0.2571428571428571
124 0.2714285714285714
133 0.2857142857142857
136 0.3
139 0.3142857142857143
140 0.32857142857142857
145 0.34285714285714286
147 0.35714285714285715
150 0.37142857142857144
172 0.38571428571428573
182 0.4142857142857143
185 0.44285714285714284
187 0.4714285714285714
190 0.4857142857142857
194 0.5
195 0.5142857142857142
197 0.5285714285714286
204 0.5428571428571428
207 0.5571428571428572
209 0.5714285714285714
210 0.5857142857142857
215 0.6
217 0.6142857142857143
218 0.6285714285714286
220 0.6428571428571429
223 0.6571428571428571
225 0.6714285714285714
229 0.6857142857142857
236 0.7285714285714285
237 0.7571428571428571
238 0.7714285714285715
240 0.7857142857142857
244 0.8
256 0.8142857142857143
285 0.8285714285714286
303 0.8428571428571429
387 0.8571428571428571
426 0.8714285714285714
456 0.8857142857142857
527 0.9
587 0.9142857142857143
601 0.9285714285714286
603 0.9428571428571428
684 0.9571428571428572
876 0.9714285714285714
1468 0.9857142857142858
2322 1.0


==> figures/runtime_T2.dat <==
x y
45 0.014285714285714285
54 0.02857142857142857
56 0.05714285714285714
58 0.07142857142857142
59 0.1
61 0.11428571428571428
62 0.14285714285714285
63 0.15714285714285714
66 0.17142857142857143
67 0.18571428571428572
71 0.2
73 0.21428571428571427
74 0.22857142857142856
75 0.24285714285714285
76 0.2714285714285714
77 0.2857142857142857
79 0.32857142857142857
81 0.34285714285714286
82 0.37142857142857144
86 0.38571428571428573
87 0.4
90 0.4142857142857143
91 0.42857142857142855
100 0.44285714285714284
101 0.45714285714285713
103 0.4857142857142857
105 0.5
112 0.5142857142857142
115 0.5285714285714286
125 0.5428571428571428
129 0.5571428571428572
132 0.5714285714285714
133 0.5857142857142857
134 0.6285714285714286
138 0.6428571428571429
147 0.6571428571428571
148 0.6714285714285714
151 0.7
155 0.7142857142857143
164 0.7285714285714285
184 0.7428571428571429
198 0.7571428571428571
201 0.7714285714285715
202 0.7857142857142857
208 0.8
227 0.8142857142857143
230 0.8285714285714286
234 0.8428571428571429
247 0.8571428571428571
285 0.8714285714285714
338 0.8857142857142857
350 0.9
437 0.9142857142857143
468 0.9285714285714286
474 0.9428571428571428
519 0.9571428571428572
731 0.9714285714285714
801 0.9857142857142858
1430 1.0


==> figures/runtime_T3.dat <==
x y
54 0.02857142857142857
55 0.04285714285714286
56 0.08571428571428572
57 0.1
59 0.11428571428571428
60 0.15714285714285714
63 0.18571428571428572
66 0.22857142857142856
67 0.24285714285714285
69 0.2857142857142857
70 0.32857142857142857
71 0.34285714285714286
73 0.35714285714285715
76 0.37142857142857144
77 0.38571428571428573
81 0.42857142857142855
82 0.44285714285714284
84 0.45714285714285713
87 0.4714285714285714
89 0.5
92 0.5142857142857142
93 0.5285714285714286
95 0.5571428571428572
101 0.5714285714285714
103 0.6
106 0.6142857142857143
107 0.6285714285714286
111 0.6428571428571429
112 0.6571428571428571
121 0.6714285714285714
130 0.6857142857142857
134 0.7
143 0.7142857142857143
149 0.7285714285714285
198 0.7428571428571429
234 0.7571428571428571
239 0.7714285714285715
240 0.7857142857142857
241 0.8
242 0.8142857142857143
259 0.8285714285714286
262 0.8428571428571429
266 0.8571428571428571
282 0.8714285714285714
283 0.8857142857142857
284 0.9
327 0.9285714285714286
413 0.9428571428571428
424 0.9571428571428572
445 0.9714285714285714
745 0.9857142857142858
1286 1.0


==> figures/runtime_T4.dat <==
x y
41 0.014285714285714285
43 0.02857142857142857
45 0.04285714285714286
46 0.08571428571428572
51 0.1
52 0.11428571428571428
56 0.12857142857142856
58 0.14285714285714285
60 0.18571428571428572
61 0.2
62 0.22857142857142856
63 0.24285714285714285
64 0.2857142857142857
66 0.3
67 0.32857142857142857
68 0.35714285714285715
69 0.37142857142857144
71 0.4
73 0.45714285714285713
76 0.4857142857142857
77 0.5
78 0.5142857142857142
80 0.5428571428571428
81 0.5857142857142857
82 0.6
85 0.6142857142857143
89 0.6285714285714286
90 0.6428571428571429
91 0.6571428571428571
92 0.7
93 0.7142857142857143
94 0.7428571428571429
95 0.7571428571428571
102 0.7714285714285715
105 0.7857142857142857
106 0.8
107 0.8142857142857143
109 0.8285714285714286
110 0.8428571428571429
115 0.8571428571428571
120 0.8857142857142857
121 0.9142857142857143
123 0.9285714285714286
129 0.9428571428571428
133 0.9571428571428572
138 0.9714285714285714
234 0.9857142857142858
244 1.0

